Combating Mode Collapse in GAN training: An Empirical Analysis using Hessian Eigenvalues

Generative adversarial networks (GANs) provide state-of-the-art results in image generation. However, despite being so powerful, they still remain very challenging to train. This is in particular caused by their highly non-convex optimization space leading to a number of instabilities. Among them, mode collapse stands out as one of the most daunting ones. This undesirable event occurs when the model can only fit a few modes of the data distribution, while ignoring the majority of them. In this work, we combat mode collapse using second-order gradient information. To do so, we analyse the loss surface through its Hessian eigenvalues, and show that mode collapse is related to the convergence towards sharp minima. In particular, we observe how the eigenvalues of the $G$ are directly correlated with the occurrence of mode collapse. Finally, motivated by these findings, we design a new optimization algorithm called nudged-Adam (NuGAN) that uses spectral information to overcome mode collapse, leading to empirically more stable convergence properties.

==> img/disc_adam.dat <==
0.000000000000000000e+00 5.555146217346191406e+00
1.011235955056179803e+00 2.003894958496093750e+02
2.022471910112359605e+00 2.704967041015625000e+02
3.033707865168539186e+00 3.299324951171875000e+02
4.044943820224719211e+00 4.638841247558593750e+02
5.056179775280899236e+00 5.441658325195312500e+02
6.067415730337078372e+00 4.458133239746093750e+02
7.078651685393258397e+00 5.019168395996093750e+02
8.089887640449438422e+00 4.642763061523437500e+02
9.101123595505617558e+00 4.059448547363281250e+02
1.011235955056179847e+01 4.070562744140625000e+02
1.112359550561797761e+01 5.158894653320312500e+02
1.213483146067415674e+01 4.395177917480468750e+02
1.314606741573033766e+01 5.493342895507812500e+02
1.415730337078651679e+01 4.277740783691406250e+02
1.516853932584269771e+01 4.229149169921875000e+02
1.617977528089887684e+01 3.433452148437500000e+02
1.719101123595505598e+01 3.402222900390625000e+02
1.820224719101123512e+01 3.670200195312500000e+02
1.921348314606741781e+01 3.397077941894531250e+02
2.022471910112359694e+01 2.982702941894531250e+02
2.123595505617977608e+01 3.224444885253906250e+02
2.224719101123595522e+01 2.993981628417968750e+02
2.325842696629213435e+01 2.634828186035156250e+02
2.426966292134831349e+01 3.217257385253906250e+02
2.528089887640449618e+01 2.563618164062500000e+02
2.629213483146067531e+01 4.309750671386718750e+02
2.730337078651685445e+01 4.358505859375000000e+02
2.831460674157303359e+01 4.143970031738281250e+02
2.932584269662921272e+01 3.991039123535156250e+02
3.033707865168539541e+01 3.614862976074218750e+02
3.134831460674157455e+01 3.592752990722656250e+02
3.235955056179775369e+01 3.593104553222656250e+02
3.337078651685393282e+01 3.408084106445312500e+02
3.438202247191011196e+01 3.430030517578125000e+02
3.539325842696629110e+01 3.239847412109375000e+02
3.640449438202247023e+01 3.114748535156250000e+02
3.741573033707864937e+01 3.748962097167968750e+02
3.842696629213483561e+01 2.975422058105468750e+02
3.943820224719101475e+01 2.835366210937500000e+02
4.044943820224719389e+01 3.338443908691406250e+02
4.146067415730337302e+01 3.004666748046875000e+02
4.247191011235955216e+01 2.876156616210937500e+02
4.348314606741573130e+01 4.973543395996093750e+02
4.449438202247191043e+01 4.408285522460937500e+02
4.550561797752808957e+01 4.595835571289062500e+02
4.651685393258426870e+01 5.517449951171875000e+02
4.752808988764044784e+01 4.862377319335937500e+02
4.853932584269662698e+01 5.146185913085937500e+02
4.955056179775281322e+01 4.035737609863281250e+02
5.056179775280899236e+01 4.883466186523437500e+02
5.157303370786517149e+01 5.114863281250000000e+02
5.258426966292135063e+01 4.182989196777343750e+02
5.359550561797752977e+01 5.019106750488281250e+02
5.460674157303370890e+01 4.955023193359375000e+02
5.561797752808988804e+01 6.972446899414062500e+02
5.662921348314606718e+01 6.345420532226562500e+02
5.764044943820224631e+01 5.565352172851562500e+02
5.865168539325842545e+01 6.435881958007812500e+02
5.966292134831461169e+01 6.842685546875000000e+02
6.067415730337079083e+01 6.944188232421875000e+02
6.168539325842696996e+01 5.605551757812500000e+02
6.269662921348314910e+01 6.085922241210937500e+02
6.370786516853932824e+01 5.093636474609375000e+02
6.471910112359550737e+01 7.749154663085937500e+02
6.573033707865168651e+01 6.956298217773437500e+02
6.674157303370786565e+01 8.003799438476562500e+02
6.775280898876404478e+01 6.004246826171875000e+02
6.876404494382022392e+01 7.065546264648437500e+02
6.977528089887640306e+01 8.354758911132812500e+02
7.078651685393258219e+01 7.292172241210937500e+02
7.179775280898876133e+01 7.500073242187500000e+02
7.280898876404494047e+01 6.401475219726562500e+02
7.382022471910111960e+01 7.374523315429687500e+02
7.483146067415729874e+01 7.921817016601562500e+02
7.584269662921349209e+01 8.072299804687500000e+02
7.685393258426967122e+01 8.547168579101562500e+02
7.786516853932585036e+01 1.031295410156250000e+03
7.887640449438202950e+01 9.955968017578125000e+02
7.988764044943820863e+01 1.246031005859375000e+03
8.089887640449438777e+01 8.627206420898437500e+02
8.191011235955056691e+01 1.121346191406250000e+03
8.292134831460674604e+01 8.151041870117187500e+02
8.393258426966292518e+01 1.093152343750000000e+03
8.494382022471910432e+01 1.435690551757812500e+03
8.595505617977528345e+01 1.136951293945312500e+03
8.696629213483146259e+01 1.208128906250000000e+03
8.797752808988764173e+01 1.173300048828125000e+03
8.898876404494382086e+01 1.366382568359375000e+03
9.000000000000000000e+01 1.540695068359375000e+03
9.101123595505617914e+01 1.397702148437500000e+03
9.202247191011235827e+01 1.400256835937500000e+03
9.303370786516853741e+01 1.638052490234375000e+03
9.404494382022471655e+01 1.672631713867187500e+03
9.505617977528089568e+01 2.037627685546875000e+03
9.606741573033707482e+01 3.113132080078125000e+03
9.707865168539325396e+01 2.333030517578125000e+03
9.808988764044944730e+01 2.405732421875000000e+03
9.910112359550562644e+01 1.982562133789062500e+03
1.001123595505618056e+02 1.380328491210937500e+03
1.011235955056179847e+02 1.722378662109375000e+03
1.021348314606741638e+02 1.941469848632812500e+03
1.031460674157303430e+02 1.739227294921875000e+03
1.041573033707865221e+02 1.521109741210937500e+03
1.051685393258427013e+02 1.515478759765625000e+03
1.061797752808988804e+02 1.706071411132812500e+03
1.071910112359550595e+02 1.171453125000000000e+03
1.082022471910112387e+02 1.736108886718750000e+03
1.092134831460674178e+02 1.732339111328125000e+03
1.102247191011235969e+02 1.866325073242187500e+03
1.112359550561797761e+02 1.967714721679687500e+03
1.122471910112359552e+02 2.008449584960937500e+03
1.132584269662921344e+02 2.705329345703125000e+03
1.142696629213483135e+02 2.676442382812500000e+03
1.152808988764044926e+02 3.285149902343750000e+03
1.162921348314606718e+02 2.908473632812500000e+03
1.173033707865168509e+02 3.614594726562500000e+03
1.183146067415730300e+02 4.207182617187500000e+03
1.193258426966292234e+02 4.001953369140625000e+03
1.203370786516854025e+02 4.460896484375000000e+03
1.213483146067415817e+02 4.752922363281250000e+03
1.223595505617977608e+02 4.668743652343750000e+03
1.233707865168539399e+02 4.172963378906250000e+03
1.243820224719101191e+02 5.163401367187500000e+03
1.253932584269662982e+02 7.980525390625000000e+03
1.264044943820224773e+02 6.443330078125000000e+03
1.274157303370786565e+02 8.262794921875000000e+03
1.284269662921348356e+02 6.772833496093750000e+03
1.294382022471910147e+02 5.376114746093750000e+03
1.304494382022471939e+02 5.763031738281250000e+03
1.314606741573033730e+02 6.006787109375000000e+03
1.324719101123595522e+02 6.345786132812500000e+03
1.334831460674157313e+02 5.713944824218750000e+03
1.344943820224719104e+02 5.610915039062500000e+03
1.355056179775280896e+02 4.065228271484375000e+03
1.365168539325842687e+02 4.886833496093750000e+03
1.375280898876404478e+02 4.282533203125000000e+03
1.385393258426966270e+02 4.245862304687500000e+03
1.395505617977528061e+02 4.613785644531250000e+03
1.405617977528089853e+02 4.878165039062500000e+03
1.415730337078651644e+02 4.748739257812500000e+03
1.425842696629213435e+02 5.004641601562500000e+03
1.435955056179775227e+02 4.737420898437500000e+03
1.446067415730337018e+02 4.803792968750000000e+03
1.456179775280898809e+02 4.250398925781250000e+03
1.466292134831460601e+02 3.835228759765625000e+03
1.476404494382022392e+02 6.299195312500000000e+03
1.486516853932584183e+02 7.122937988281250000e+03
1.496629213483145975e+02 6.549278808593750000e+03
1.506741573033707766e+02 6.014201171875000000e+03
1.516853932584269842e+02 7.697173828125000000e+03
1.526966292134831633e+02 7.431547851562500000e+03
1.537078651685393424e+02 7.657450683593750000e+03
1.547191011235955216e+02 1.113636230468750000e+04
1.557303370786517007e+02 1.397416406250000000e+04
1.567415730337078799e+02 1.281557128906250000e+04
1.577528089887640590e+02 1.127920410156250000e+04
1.587640449438202381e+02 1.176768261718750000e+04
1.597752808988764173e+02 1.726732421875000000e+04
1.607865168539325964e+02 1.680866015625000000e+04
1.617977528089887755e+02 1.856015234375000000e+04
1.628089887640449547e+02 1.838643164062500000e+04
1.638202247191011338e+02 1.381712304687500000e+04
1.648314606741573130e+02 1.714294335937500000e+04
1.658426966292134921e+02 1.436627539062500000e+04
1.668539325842696712e+02 1.228297070312500000e+04
1.678651685393258504e+02 1.716752929687500000e+04
1.688764044943820295e+02 1.574865039062500000e+04
1.698876404494382086e+02 2.178239843750000000e+04
1.708988764044943878e+02 1.292112695312500000e+04
1.719101123595505669e+02 1.899740234375000000e+04
1.729213483146067460e+02 2.567342382812500000e+04
1.739325842696629252e+02 2.258250195312500000e+04
1.749438202247191043e+02 1.846675195312500000e+04
1.759550561797752835e+02 3.189120703125000000e+04
1.769662921348314626e+02 2.886422656250000000e+04
1.779775280898876417e+02 6.783799218750000000e+04
1.789887640449438209e+02 6.441264843750000000e+04
1.800000000000000000e+02 4.888337109375000000e+04


==> img/disc_emnist.dat <==
0.000000000000000000e+00 5.493561744689941406e+00
1.005586592178770999e+00 6.594933032989501953e+00
2.011173184357541999e+00 8.683769226074218750e+00
3.016759776536312998e+00 6.026992321014404297e+00
4.022346368715083997e+00 6.926312923431396484e+00
5.027932960893854997e+00 5.998537540435791016e+00
6.033519553072625996e+00 6.848837852478027344e+00
7.039106145251396995e+00 4.514233589172363281e+00
8.044692737430167995e+00 3.178505420684814453e+00
9.050279329608938994e+00 4.837336063385009766e+00
1.005586592178770999e+01 5.284776687622070312e+00
1.106145251396648099e+01 2.553297996520996094e+00
1.206703910614525199e+01 5.503689765930175781e+00
1.307262569832402299e+01 2.749128818511962891e+00
1.407821229050279399e+01 5.216687202453613281e+00
1.508379888268156499e+01 4.817615032196044922e+00
1.608938547486033599e+01 2.735658168792724609e+00
1.709497206703910877e+01 4.802036285400390625e+00
1.810055865921787799e+01 3.786564588546752930e+00
1.910614525139664721e+01 5.704801082611083984e+00
2.011173184357541999e+01 3.688930034637451172e+00
2.111731843575419276e+01 3.380468606948852539e+00
2.212290502793296199e+01 3.814899444580078125e+00
2.312849162011173121e+01 4.011806011199951172e+00
2.413407821229050398e+01 4.367335796356201172e+00
2.513966480446927676e+01 4.504593849182128906e+00
2.614525139664804598e+01 5.484008789062500000e+00
2.715083798882681521e+01 5.561349868774414062e+00
2.815642458100558798e+01 5.025643348693847656e+00
2.916201117318436076e+01 4.893486499786376953e+00
3.016759776536312998e+01 5.019641876220703125e+00
3.117318435754189920e+01 6.012936115264892578e+00
3.217877094972067198e+01 5.912102699279785156e+00
3.318435754189944475e+01 7.016315460205078125e+00
3.418994413407821753e+01 6.457350254058837891e+00
3.519553072625698320e+01 7.864873886108398438e+00
3.620111731843575598e+01 7.602927207946777344e+00
3.720670391061452875e+01 1.135695457458496094e+01
3.821229050279329442e+01 9.972526550292968750e+00
3.921787709497206720e+01 7.310384750366210938e+00
4.022346368715083997e+01 1.127970504760742188e+01
4.122905027932961275e+01 1.091553020477294922e+01
4.223463687150838552e+01 1.205053806304931641e+01
4.324022346368715120e+01 1.094491672515869141e+01
4.424581005586592397e+01 1.072469329833984375e+01
4.525139664804469675e+01 1.369295597076416016e+01
4.625698324022346242e+01 1.341592597961425781e+01
4.726256983240223519e+01 1.278181076049804688e+01
4.826815642458100797e+01 1.918747329711914062e+01
4.927374301675978074e+01 1.111394786834716797e+01
5.027932960893855352e+01 9.757278442382812500e+00
5.128491620111731919e+01 1.911308670043945312e+01
5.229050279329609197e+01 1.071599388122558594e+01
5.329608938547486474e+01 2.643729591369628906e+01
5.430167597765363041e+01 1.584213256835937500e+01
5.530726256983240319e+01 1.755669975280761719e+01
5.631284916201117596e+01 1.753927993774414062e+01
5.731843575418994874e+01 1.279286766052246094e+01
5.832402234636872151e+01 1.556411552429199219e+01
5.932960893854748718e+01 1.656426239013671875e+01
6.033519553072625996e+01 2.498892593383789062e+01
6.134078212290503274e+01 2.294491195678710938e+01
6.234636871508379841e+01 2.798683166503906250e+01
6.335195530726257118e+01 1.341393089294433594e+01
6.435754189944134396e+01 2.029662895202636719e+01
6.536312849162011673e+01 1.724044418334960938e+01
6.636871508379888951e+01 2.586948966979980469e+01
6.737430167597766228e+01 1.917576789855957031e+01
6.837988826815643506e+01 1.903746032714843750e+01
6.938547486033519363e+01 2.305260848999023438e+01
7.039106145251396640e+01 3.229436874389648438e+01
7.139664804469273918e+01 1.780608177185058594e+01
7.240223463687151195e+01 1.577753734588623047e+01
7.340782122905028473e+01 2.336280441284179688e+01
7.441340782122905750e+01 2.651017570495605469e+01
7.541899441340783028e+01 2.872371482849121094e+01
7.642458100558658884e+01 1.648881340026855469e+01
7.743016759776536162e+01 1.579587459564208984e+01
7.843575418994413440e+01 1.800905799865722656e+01
7.944134078212290717e+01 2.459345626831054688e+01
8.044692737430167995e+01 1.596590328216552734e+01
8.145251396648045272e+01 2.559358406066894531e+01
8.245810055865922550e+01 1.938689994812011719e+01
8.346368715083799827e+01 2.080598831176757812e+01
8.446927374301677105e+01 2.313757514953613281e+01
8.547486033519552961e+01 7.810416221618652344e+00
8.648044692737430239e+01 2.625617218017578125e+01
8.748603351955307517e+01 2.212023353576660156e+01
8.849162011173184794e+01 2.473369407653808594e+01
8.949720670391062072e+01 1.508492088317871094e+01
9.050279329608939349e+01 2.315086746215820312e+01
9.150837988826816627e+01 2.061969757080078125e+01
9.251396648044692483e+01 3.427219009399414062e+01
9.351955307262569761e+01 3.340912628173828125e+01
9.452513966480447039e+01 1.008807182312011719e+01
9.553072625698324316e+01 1.107917499542236328e+01
9.653631284916201594e+01 2.878726577758789062e+01
9.754189944134078871e+01 1.498593807220458984e+01
9.854748603351956149e+01 3.407472229003906250e+01
9.955307262569833426e+01 3.074124526977539062e+01
1.005586592178771070e+02 1.733440780639648438e+01
1.015642458100558656e+02 1.827704048156738281e+01
1.025698324022346384e+02 1.355316448211669922e+01
1.035754189944134112e+02 2.589109420776367188e+01
1.045810055865921839e+02 5.268768310546875000e+00
1.055865921787709567e+02 2.133541679382324219e+01
1.065921787709497295e+02 2.221569061279296875e+01
1.075977653631285023e+02 2.202489089965820312e+01
1.086033519553072608e+02 2.449481964111328125e+01
1.096089385474860336e+02 1.406824970245361328e+01
1.106145251396648064e+02 1.584473037719726562e+01
1.116201117318435792e+02 1.183648872375488281e+01
1.126256983240223519e+02 1.407453823089599609e+01
1.136312849162011247e+02 1.286365318298339844e+01
1.146368715083798975e+02 1.626333427429199219e+01
1.156424581005586703e+02 2.593215942382812500e+01
1.166480446927374430e+02 3.069564437866210938e+01
1.176536312849162016e+02 7.116119861602783203e+00
1.186592178770949744e+02 1.648906707763671875e+01
1.196648044692737471e+02 1.786719512939453125e+01
1.206703910614525199e+02 2.472231864929199219e+01
1.216759776536312927e+02 1.091833591461181641e+01
1.226815642458100655e+02 1.548329925537109375e+01
1.236871508379888382e+02 1.155937671661376953e+01
1.246927374301675968e+02 1.540112495422363281e+01
1.256983240223463696e+02 1.445837783813476562e+01
1.267039106145251424e+02 8.052338600158691406e+00
1.277094972067039151e+02 2.145515060424804688e+01
1.287150837988826879e+02 1.397952461242675781e+01
1.297206703910614465e+02 1.515358352661132812e+01
1.307262569832402335e+02 8.841770172119140625e+00
1.317318435754189920e+02 2.031790161132812500e+01
1.327374301675977790e+02 7.630016803741455078e+00
1.337430167597765376e+02 9.683136940002441406e+00
1.347486033519553246e+02 1.814900970458984375e+01
1.357541899441340831e+02 2.583992195129394531e+01
1.367597765363128701e+02 1.070637798309326172e+01
1.377653631284916287e+02 2.224713325500488281e+01
1.387709497206703873e+02 1.297484970092773438e+01
1.397765363128491742e+02 1.056025123596191406e+01
1.407821229050279328e+02 1.198762798309326172e+01
1.417877094972067198e+02 2.162227630615234375e+01
1.427932960893854784e+02 1.179584217071533203e+01
1.437988826815642653e+02 1.343184661865234375e+01
1.448044692737430239e+02 5.123297691345214844e+00
1.458100558659217825e+02 1.234024143218994141e+01
1.468156424581005695e+02 9.623082160949707031e+00
1.478212290502793280e+02 1.765415191650390625e+01
1.488268156424581150e+02 1.116418266296386719e+01
1.498324022346368736e+02 1.480588150024414062e+01
1.508379888268156606e+02 1.455997562408447266e+01
1.518435754189944191e+02 8.575706481933593750e+00
1.528491620111731777e+02 1.532296371459960938e+01
1.538547486033519647e+02 1.306595516204833984e+01
1.548603351955307232e+02 1.024259757995605469e+01
1.558659217877095102e+02 1.903749275207519531e+01
1.568715083798882688e+02 2.320058059692382812e+01
1.578770949720670558e+02 4.420789718627929688e+00
1.588826815642458143e+02 1.136325168609619141e+01
1.598882681564246013e+02 8.593107223510742188e+00
1.608938547486033599e+02 1.070352840423583984e+01
1.618994413407821185e+02 1.439380550384521484e+01
1.629050279329609054e+02 6.697873592376708984e+00
1.639106145251396640e+02 1.064599037170410156e+01
1.649162011173184510e+02 1.465936660766601562e+01
1.659217877094972096e+02 1.016741466522216797e+01
1.669273743016759965e+02 6.971108436584472656e+00
1.679329608938547551e+02 1.046329212188720703e+01
1.689385474860335421e+02 6.536547183990478516e+00
1.699441340782123007e+02 8.227002143859863281e+00
1.709497206703910592e+02 8.544719696044921875e+00
1.719553072625698462e+02 7.365670680999755859e+00
1.729608938547486048e+02 1.054814624786376953e+01
1.739664804469273918e+02 1.239148998260498047e+01
1.749720670391061503e+02 1.129887962341308594e+01
1.759776536312849373e+02 4.940845012664794922e+00
1.769832402234636959e+02 2.396324920654296875e+01
1.779888268156424544e+02 9.423968315124511719e+00
1.789944134078212414e+02 7.637230396270751953e+00
1.800000000000000000e+02 1.011956119537353516e+01


==> img/disc_fashion.dat <==
0.000000000000000000e+00 4.079735755920410156e+00
1.005586592178770999e+00 3.967301607131958008e+00
2.011173184357541999e+00 4.358470439910888672e+00
3.016759776536312998e+00 5.169641494750976562e+00
4.022346368715083997e+00 5.309433937072753906e+00
5.027932960893854997e+00 5.107704639434814453e+00
6.033519553072625996e+00 4.805578231811523438e+00
7.039106145251396995e+00 4.699656963348388672e+00
8.044692737430167995e+00 5.591254234313964844e+00
9.050279329608938994e+00 5.061169147491455078e+00
1.005586592178770999e+01 4.995735645294189453e+00
1.106145251396648099e+01 4.953694343566894531e+00
1.206703910614525199e+01 3.979692697525024414e+00
1.307262569832402299e+01 4.672803401947021484e+00
1.407821229050279399e+01 5.321217536926269531e+00
1.508379888268156499e+01 5.462150096893310547e+00
1.608938547486033599e+01 4.746767044067382812e+00
1.709497206703910877e+01 4.226458072662353516e+00
1.810055865921787799e+01 4.272169589996337891e+00
1.910614525139664721e+01 3.939567565917968750e+00
2.011173184357541999e+01 4.926852226257324219e+00
2.111731843575419276e+01 5.054716587066650391e+00
2.212290502793296199e+01 4.518212795257568359e+00
2.312849162011173121e+01 4.130484104156494141e+00
2.413407821229050398e+01 4.124071598052978516e+00
2.513966480446927676e+01 4.602461338043212891e+00
2.614525139664804598e+01 4.126150608062744141e+00
2.715083798882681521e+01 4.328089237213134766e+00
2.815642458100558798e+01 4.450077533721923828e+00
2.916201117318436076e+01 5.175088405609130859e+00
3.016759776536312998e+01 4.636981010437011719e+00
3.117318435754189920e+01 4.709687232971191406e+00
3.217877094972067198e+01 4.750827789306640625e+00
3.318435754189944475e+01 5.048831939697265625e+00
3.418994413407821753e+01 4.468649864196777344e+00
3.519553072625698320e+01 5.203272342681884766e+00
3.620111731843575598e+01 5.062885761260986328e+00
3.720670391061452875e+01 4.754547595977783203e+00
3.821229050279329442e+01 5.432383060455322266e+00
3.921787709497206720e+01 4.770483970642089844e+00
4.022346368715083997e+01 5.129921913146972656e+00
4.122905027932961275e+01 5.186853885650634766e+00
4.223463687150838552e+01 5.743918895721435547e+00
4.324022346368715120e+01 5.340419292449951172e+00
4.424581005586592397e+01 5.613121509552001953e+00
4.525139664804469675e+01 5.178789138793945312e+00
4.625698324022346242e+01 5.493297100067138672e+00
4.726256983240223519e+01 5.695240020751953125e+00
4.826815642458100797e+01 5.328678131103515625e+00
4.927374301675978074e+01 6.043743610382080078e+00
5.027932960893855352e+01 6.350223541259765625e+00
5.128491620111731919e+01 5.907958507537841797e+00
5.229050279329609197e+01 7.391052722930908203e+00
5.329608938547486474e+01 6.175477981567382812e+00
5.430167597765363041e+01 8.775362014770507812e+00
5.530726256983240319e+01 8.717296600341796875e+00
5.631284916201117596e+01 8.747264862060546875e+00
5.731843575418994874e+01 9.775122642517089844e+00
5.832402234636872151e+01 9.825988769531250000e+00
5.932960893854748718e+01 9.197065353393554688e+00
6.033519553072625996e+01 1.020273685455322266e+01
6.134078212290503274e+01 1.318033695220947266e+01
6.234636871508379841e+01 1.332782173156738281e+01
6.335195530726257118e+01 1.083868980407714844e+01
6.435754189944134396e+01 1.942549514770507812e+01
6.536312849162011673e+01 1.813459014892578125e+01
6.636871508379888951e+01 1.947033119201660156e+01
6.737430167597766228e+01 2.911151123046875000e+01
6.837988826815643506e+01 2.816665840148925781e+01
6.938547486033519363e+01 2.946588134765625000e+01
7.039106145251396640e+01 3.639056396484375000e+01
7.139664804469273918e+01 4.274169921875000000e+01
7.240223463687151195e+01 3.226153945922851562e+01
7.340782122905028473e+01 4.147799682617187500e+01
7.441340782122905750e+01 4.864520645141601562e+01
7.541899441340783028e+01 3.851850128173828125e+01
7.642458100558658884e+01 4.461613082885742188e+01
7.743016759776536162e+01 7.027765655517578125e+01
7.843575418994413440e+01 7.283901977539062500e+01
7.944134078212290717e+01 5.332626342773437500e+01
8.044692737430167995e+01 5.037800216674804688e+01
8.145251396648045272e+01 5.777655792236328125e+01
8.245810055865922550e+01 8.546096801757812500e+01
8.346368715083799827e+01 7.358322906494140625e+01
8.446927374301677105e+01 4.966152954101562500e+01
8.547486033519552961e+01 8.688312530517578125e+01
8.648044692737430239e+01 6.116251373291015625e+01
8.748603351955307517e+01 9.309445953369140625e+01
8.849162011173184794e+01 7.893598175048828125e+01
8.949720670391062072e+01 9.122238922119140625e+01
9.050279329608939349e+01 9.198731994628906250e+01
9.150837988826816627e+01 9.436141204833984375e+01
9.251396648044692483e+01 9.377150726318359375e+01
9.351955307262569761e+01 1.113476181030273438e+02
9.452513966480447039e+01 1.529582672119140625e+02
9.553072625698324316e+01 6.736737823486328125e+01
9.653631284916201594e+01 8.035655975341796875e+01
9.754189944134078871e+01 1.082325439453125000e+02
9.854748603351956149e+01 1.213075485229492188e+02
9.955307262569833426e+01 1.341477813720703125e+02
1.005586592178771070e+02 1.154168930053710938e+02
1.015642458100558656e+02 1.395688476562500000e+02
1.025698324022346384e+02 1.331278076171875000e+02
1.035754189944134112e+02 1.277702941894531250e+02
1.045810055865921839e+02 1.171409149169921875e+02
1.055865921787709567e+02 1.262794113159179688e+02
1.065921787709497295e+02 1.315172729492187500e+02
1.075977653631285023e+02 1.290851898193359375e+02
1.086033519553072608e+02 1.355902099609375000e+02
1.096089385474860336e+02 1.046669769287109375e+02
1.106145251396648064e+02 1.065850143432617188e+02
1.116201117318435792e+02 1.197320404052734375e+02
1.126256983240223519e+02 1.107416915893554688e+02
1.136312849162011247e+02 1.315244903564453125e+02
1.146368715083798975e+02 7.113146209716796875e+01
1.156424581005586703e+02 9.216594696044921875e+01
1.166480446927374430e+02 1.399088134765625000e+02
1.176536312849162016e+02 1.614666595458984375e+02
1.186592178770949744e+02 1.330462188720703125e+02
1.196648044692737471e+02 1.248931961059570312e+02
1.206703910614525199e+02 1.220520248413085938e+02
1.216759776536312927e+02 1.117457656860351562e+02
1.226815642458100655e+02 1.019631042480468750e+02
1.236871508379888382e+02 1.275450820922851562e+02
1.246927374301675968e+02 1.399002075195312500e+02
1.256983240223463696e+02 1.180528869628906250e+02
1.267039106145251424e+02 1.897434387207031250e+02
1.277094972067039151e+02 1.413581390380859375e+02
1.287150837988826879e+02 1.359693756103515625e+02
1.297206703910614465e+02 1.610292968750000000e+02
1.307262569832402335e+02 1.639167633056640625e+02
1.317318435754189920e+02 1.236804809570312500e+02
1.327374301675977790e+02 1.659293975830078125e+02
1.337430167597765376e+02 1.271991806030273438e+02
1.347486033519553246e+02 1.580934753417968750e+02
1.357541899441340831e+02 1.070419921875000000e+02
1.367597765363128701e+02 2.321750183105468750e+02
1.377653631284916287e+02 1.435813751220703125e+02
1.387709497206703873e+02 2.007840576171875000e+02
1.397765363128491742e+02 2.231257324218750000e+02
1.407821229050279328e+02 1.350161132812500000e+02
1.417877094972067198e+02 1.846862335205078125e+02
1.427932960893854784e+02 9.512550354003906250e+01
1.437988826815642653e+02 1.598050384521484375e+02
1.448044692737430239e+02 1.891039581298828125e+02
1.458100558659217825e+02 1.900532531738281250e+02
1.468156424581005695e+02 1.634265899658203125e+02
1.478212290502793280e+02 8.631176757812500000e+01
1.488268156424581150e+02 1.227323989868164062e+02
1.498324022346368736e+02 1.713275909423828125e+02
1.508379888268156606e+02 1.537467193603515625e+02
1.518435754189944191e+02 1.153838119506835938e+02
1.528491620111731777e+02 2.014619598388671875e+02
1.538547486033519647e+02 1.051251602172851562e+02
1.548603351955307232e+02 1.637250976562500000e+02
1.558659217877095102e+02 1.050357513427734375e+02
1.568715083798882688e+02 1.802684326171875000e+02
1.578770949720670558e+02 1.328789978027343750e+02
1.588826815642458143e+02 1.701940307617187500e+02
1.598882681564246013e+02 1.913730926513671875e+02
1.608938547486033599e+02 1.668283843994140625e+02
1.618994413407821185e+02 2.092200775146484375e+02
1.629050279329609054e+02 1.674555206298828125e+02
1.639106145251396640e+02 9.355176544189453125e+01
1.649162011173184510e+02 1.439714355468750000e+02
1.659217877094972096e+02 1.657926483154296875e+02
1.669273743016759965e+02 1.978416137695312500e+02
1.679329608938547551e+02 1.932177124023437500e+02
1.689385474860335421e+02 6.148958969116210938e+01
1.699441340782123007e+02 2.040854797363281250e+02
1.709497206703910592e+02 1.354544982910156250e+02
1.719553072625698462e+02 1.403363189697265625e+02
1.729608938547486048e+02 2.402872161865234375e+02
1.739664804469273918e+02 1.688734436035156250e+02
1.749720670391061503e+02 2.501452331542968750e+02
1.759776536312849373e+02 2.940234375000000000e+02
1.769832402234636959e+02 1.419544525146484375e+02
1.779888268156424544e+02 1.737549743652343750e+02
1.789944134078212414e+02 1.407396850585937500e+02
1.800000000000000000e+02 2.661446838378906250e+02


==> img/disc_kuzushiji.dat <==
0.000000000000000000e+00 8.294921875000000000e+00
1.005586592178770999e+00 1.141495823860168457e+00
2.011173184357541999e+00 1.606989383697509766e+00
3.016759776536312998e+00 1.731879949569702148e+00
4.022346368715083997e+00 2.380016565322875977e+00
5.027932960893854997e+00 2.288758993148803711e+00
6.033519553072625996e+00 3.527132987976074219e+00
7.039106145251396995e+00 2.374358892440795898e+00
8.044692737430167995e+00 2.272449254989624023e+00
9.050279329608938994e+00 2.387138128280639648e+00
1.005586592178770999e+01 2.076168537139892578e+00
1.106145251396648099e+01 2.463383674621582031e+00
1.206703910614525199e+01 2.806140422821044922e+00
1.307262569832402299e+01 2.543694972991943359e+00
1.407821229050279399e+01 2.669189929962158203e+00
1.508379888268156499e+01 2.786248445510864258e+00
1.608938547486033599e+01 2.686427116394042969e+00
1.709497206703910877e+01 2.197961330413818359e+00
1.810055865921787799e+01 2.519046545028686523e+00
1.910614525139664721e+01 2.568864583969116211e+00
2.011173184357541999e+01 2.468419075012207031e+00
2.111731843575419276e+01 4.817934989929199219e+00
2.212290502793296199e+01 3.214644193649291992e+00
2.312849162011173121e+01 3.091434478759765625e+00
2.413407821229050398e+01 2.934986352920532227e+00
2.513966480446927676e+01 3.210819721221923828e+00
2.614525139664804598e+01 3.971889972686767578e+00
2.715083798882681521e+01 3.393274784088134766e+00
2.815642458100558798e+01 3.540004014968872070e+00
2.916201117318436076e+01 4.450572967529296875e+00
3.016759776536312998e+01 4.170760631561279297e+00
3.117318435754189920e+01 4.087919235229492188e+00
3.217877094972067198e+01 4.296562194824218750e+00
3.318435754189944475e+01 5.413548946380615234e+00
3.418994413407821753e+01 5.144453048706054688e+00
3.519553072625698320e+01 5.373821735382080078e+00
3.620111731843575598e+01 6.458568572998046875e+00
3.720670391061452875e+01 5.373469829559326172e+00
3.821229050279329442e+01 5.279911994934082031e+00
3.921787709497206720e+01 6.038022994995117188e+00
4.022346368715083997e+01 5.858600139617919922e+00
4.122905027932961275e+01 7.742289543151855469e+00
4.223463687150838552e+01 7.082796573638916016e+00
4.324022346368715120e+01 7.356303215026855469e+00
4.424581005586592397e+01 7.452175617218017578e+00
4.525139664804469675e+01 8.865878105163574219e+00
4.625698324022346242e+01 1.062122535705566406e+01
4.726256983240223519e+01 9.608583450317382812e+00
4.826815642458100797e+01 9.381762504577636719e+00
4.927374301675978074e+01 1.152027130126953125e+01
5.027932960893855352e+01 1.059811878204345703e+01
5.128491620111731919e+01 9.984685897827148438e+00
5.229050279329609197e+01 1.058605670928955078e+01
5.329608938547486474e+01 1.058192157745361328e+01
5.430167597765363041e+01 1.230854988098144531e+01
5.530726256983240319e+01 9.761137008666992188e+00
5.631284916201117596e+01 1.057846927642822266e+01
5.731843575418994874e+01 1.130984020233154297e+01
5.832402234636872151e+01 1.407962512969970703e+01
5.932960893854748718e+01 1.430709075927734375e+01
6.033519553072625996e+01 1.265324687957763672e+01
6.134078212290503274e+01 1.338594245910644531e+01
6.234636871508379841e+01 1.787640953063964844e+01
6.335195530726257118e+01 1.992820930480957031e+01
6.435754189944134396e+01 1.163738155364990234e+01
6.536312849162011673e+01 1.543028450012207031e+01
6.636871508379888951e+01 1.652414894104003906e+01
6.737430167597766228e+01 1.614547348022460938e+01
6.837988826815643506e+01 1.579553508758544922e+01
6.938547486033519363e+01 1.595353984832763672e+01
7.039106145251396640e+01 1.519436168670654297e+01
7.139664804469273918e+01 1.718512725830078125e+01
7.240223463687151195e+01 1.749681854248046875e+01
7.340782122905028473e+01 2.197006416320800781e+01
7.441340782122905750e+01 1.898517036437988281e+01
7.541899441340783028e+01 2.334840393066406250e+01
7.642458100558658884e+01 2.196449661254882812e+01
7.743016759776536162e+01 1.810378265380859375e+01
7.843575418994413440e+01 1.872423553466796875e+01
7.944134078212290717e+01 2.066488838195800781e+01
8.044692737430167995e+01 1.579909801483154297e+01
8.145251396648045272e+01 2.293031883239746094e+01
8.245810055865922550e+01 1.730756950378417969e+01
8.346368715083799827e+01 2.301716232299804688e+01
8.446927374301677105e+01 1.962641906738281250e+01
8.547486033519552961e+01 2.616396141052246094e+01
8.648044692737430239e+01 2.394257164001464844e+01
8.748603351955307517e+01 2.457051277160644531e+01
8.849162011173184794e+01 2.111173439025878906e+01
8.949720670391062072e+01 2.456995010375976562e+01
9.050279329608939349e+01 2.276705169677734375e+01
9.150837988826816627e+01 2.161886596679687500e+01
9.251396648044692483e+01 2.444200706481933594e+01
9.351955307262569761e+01 2.772377395629882812e+01
9.452513966480447039e+01 2.464732742309570312e+01
9.553072625698324316e+01 3.098614120483398438e+01
9.653631284916201594e+01 2.973437500000000000e+01
9.754189944134078871e+01 2.686156654357910156e+01
9.854748603351956149e+01 3.894857788085937500e+01
9.955307262569833426e+01 3.609680175781250000e+01
1.005586592178771070e+02 1.917495918273925781e+01
1.015642458100558656e+02 2.555789184570312500e+01
1.025698324022346384e+02 2.804191970825195312e+01
1.035754189944134112e+02 3.166424179077148438e+01
1.045810055865921839e+02 2.664641761779785156e+01
1.055865921787709567e+02 2.500752258300781250e+01
1.065921787709497295e+02 2.017580223083496094e+01
1.075977653631285023e+02 3.791104125976562500e+01
1.086033519553072608e+02 2.103042793273925781e+01
1.096089385474860336e+02 3.007023811340332031e+01
1.106145251396648064e+02 3.530411529541015625e+01
1.116201117318435792e+02 2.884331703186035156e+01
1.126256983240223519e+02 2.472591018676757812e+01
1.136312849162011247e+02 2.820339965820312500e+01
1.146368715083798975e+02 1.813804435729980469e+01
1.156424581005586703e+02 2.590948295593261719e+01
1.166480446927374430e+02 3.801885986328125000e+01
1.176536312849162016e+02 2.343771171569824219e+01
1.186592178770949744e+02 2.583351516723632812e+01
1.196648044692737471e+02 2.901235198974609375e+01
1.206703910614525199e+02 2.583596611022949219e+01
1.216759776536312927e+02 1.995005989074707031e+01
1.226815642458100655e+02 2.970192146301269531e+01
1.236871508379888382e+02 2.448037719726562500e+01
1.246927374301675968e+02 2.319656181335449219e+01
1.256983240223463696e+02 2.885881042480468750e+01
1.267039106145251424e+02 2.965993309020996094e+01
1.277094972067039151e+02 2.531437683105468750e+01
1.287150837988826879e+02 2.062009048461914062e+01
1.297206703910614465e+02 2.888969230651855469e+01
1.307262569832402335e+02 2.267139053344726562e+01
1.317318435754189920e+02 2.107888412475585938e+01
1.327374301675977790e+02 2.028589439392089844e+01
1.337430167597765376e+02 1.774067878723144531e+01
1.347486033519553246e+02 2.037299156188964844e+01
1.357541899441340831e+02 2.690113639831542969e+01
1.367597765363128701e+02 1.871170234680175781e+01
1.377653631284916287e+02 2.363816070556640625e+01
1.387709497206703873e+02 2.728331375122070312e+01
1.397765363128491742e+02 1.782446479797363281e+01
1.407821229050279328e+02 1.980061531066894531e+01
1.417877094972067198e+02 4.886616134643554688e+01
1.427932960893854784e+02 3.005247879028320312e+01
1.437988826815642653e+02 2.702294158935546875e+01
1.448044692737430239e+02 2.387348365783691406e+01
1.458100558659217825e+02 3.985453414916992188e+01
1.468156424581005695e+02 2.758720016479492188e+01
1.478212290502793280e+02 2.713529586791992188e+01
1.488268156424581150e+02 1.980401039123535156e+01
1.498324022346368736e+02 1.019573974609375000e+01
1.508379888268156606e+02 2.104912185668945312e+01
1.518435754189944191e+02 2.164512443542480469e+01
1.528491620111731777e+02 4.596369934082031250e+01
1.538547486033519647e+02 3.955860900878906250e+01
1.548603351955307232e+02 2.437507438659667969e+01
1.558659217877095102e+02 2.189799118041992188e+01
1.568715083798882688e+02 1.522212600708007812e+01
1.578770949720670558e+02 2.473946762084960938e+01
1.588826815642458143e+02 2.228867149353027344e+01
1.598882681564246013e+02 2.247590637207031250e+01
1.608938547486033599e+02 4.511025619506835938e+01
1.618994413407821185e+02 2.109062385559082031e+01
1.629050279329609054e+02 2.012875747680664062e+01
1.639106145251396640e+02 3.137354469299316406e+01
1.649162011173184510e+02 2.605633544921875000e+01
1.659217877094972096e+02 2.644110870361328125e+01
1.669273743016759965e+02 2.106777954101562500e+01
1.679329608938547551e+02 2.592977714538574219e+01
1.689385474860335421e+02 1.612958717346191406e+01
1.699441340782123007e+02 1.989768981933593750e+01
1.709497206703910592e+02 2.036422157287597656e+01
1.719553072625698462e+02 2.302719879150390625e+01
1.729608938547486048e+02 2.316037750244140625e+01
1.739664804469273918e+02 2.123647308349609375e+01
1.749720670391061503e+02 1.674791908264160156e+01
1.759776536312849373e+02 1.906360054016113281e+01
1.769832402234636959e+02 1.393979358673095703e+01
1.779888268156424544e+02 1.365214061737060547e+01
1.789944134078212414e+02 1.705519104003906250e+01
1.800000000000000000e+02 2.050549888610839844e+01


==> img/disc_mnist.dat <==
0.000000000000000000e+00 8.035594940185546875e+00
1.005025125628140614e+00 7.003210067749023438e+00
2.010050251256281229e+00 6.722681999206542969e+00
3.015075376884421843e+00 7.569256782531738281e+00
4.020100502512562457e+00 4.687104225158691406e+00
5.025125628140703071e+00 5.799400806427001953e+00
6.030150753768843686e+00 2.123584270477294922e+00
7.035175879396984300e+00 5.225903034210205078e+00
8.040201005025124914e+00 4.383462905883789062e+00
9.045226130653265528e+00 4.137984752655029297e+00
1.005025125628140614e+01 5.965602874755859375e+00
1.105527638190954676e+01 5.234099864959716797e+00
1.206030150753768737e+01 5.679305076599121094e+00
1.306532663316582799e+01 3.280220270156860352e+00
1.407035175879396860e+01 3.004876375198364258e+00
1.507537688442210921e+01 2.509655475616455078e+00
1.608040201005024983e+01 3.419131040573120117e+00
1.708542713567839044e+01 3.824692249298095703e+00
1.809045226130653106e+01 3.311221837997436523e+00
1.909547738693467167e+01 3.834617376327514648e+00
2.010050251256281229e+01 2.675805091857910156e+00
2.110552763819095290e+01 3.082316160202026367e+00
2.211055276381909351e+01 4.080528736114501953e+00
2.311557788944723413e+01 3.462579250335693359e+00
2.412060301507537474e+01 4.656316280364990234e+00
2.512562814070351536e+01 2.693084478378295898e+00
2.613065326633165597e+01 3.146550893783569336e+00
2.713567839195979658e+01 3.835586309432983398e+00
2.814070351758793720e+01 4.284569263458251953e+00
2.914572864321607781e+01 4.003304958343505859e+00
3.015075376884421843e+01 4.202754020690917969e+00
3.115577889447235904e+01 3.273836135864257812e+00
3.216080402010049966e+01 4.773505687713623047e+00
3.316582914572863672e+01 3.480813026428222656e+00
3.417085427135678088e+01 3.568593978881835938e+00
3.517587939698492505e+01 4.273925781250000000e+00
3.618090452261306211e+01 3.783253669738769531e+00
3.718592964824119917e+01 3.467410087585449219e+00
3.819095477386934334e+01 3.667859077453613281e+00
3.919597989949748751e+01 3.975568294525146484e+00
4.020100502512562457e+01 3.926410675048828125e+00
4.120603015075376163e+01 4.382643699645996094e+00
4.221105527638190580e+01 4.448120594024658203e+00
4.321608040201004997e+01 4.157527446746826172e+00
4.422110552763818703e+01 5.580987930297851562e+00
4.522613065326632409e+01 4.586019992828369141e+00
4.623115577889446826e+01 4.872331619262695312e+00
4.723618090452261242e+01 4.609149932861328125e+00
4.824120603015074948e+01 4.594370365142822266e+00
4.924623115577888655e+01 6.319953441619873047e+00
5.025125628140703071e+01 5.650615215301513672e+00
5.125628140703517488e+01 7.007571220397949219e+00
5.226130653266331194e+01 5.976769924163818359e+00
5.326633165829144900e+01 5.332754611968994141e+00
5.427135678391959317e+01 5.798731803894042969e+00
5.527638190954773734e+01 8.943395614624023438e+00
5.628140703517587440e+01 6.753808021545410156e+00
5.728643216080401146e+01 6.424768924713134766e+00
5.829145728643215563e+01 6.132471084594726562e+00
5.929648241206029979e+01 9.293420791625976562e+00
6.030150753768843686e+01 1.115778541564941406e+01
6.130653266331657392e+01 9.037527084350585938e+00
6.231155778894471808e+01 1.077527809143066406e+01
6.331658291457286225e+01 1.382974720001220703e+01
6.432160804020099931e+01 1.015400505065917969e+01
6.532663316582913637e+01 1.357837963104248047e+01
6.633165829145727344e+01 1.178171539306640625e+01
6.733668341708542471e+01 8.687534332275390625e+00
6.834170854271356177e+01 1.395239448547363281e+01
6.934673366834169883e+01 1.080062389373779297e+01
7.035175879396985010e+01 1.277680301666259766e+01
7.135678391959798716e+01 1.733606910705566406e+01
7.236180904522612423e+01 1.068279552459716797e+01
7.336683417085426129e+01 1.644646453857421875e+01
7.437185929648239835e+01 1.389473819732666016e+01
7.537688442211054962e+01 1.170399570465087891e+01
7.638190954773868668e+01 1.189864921569824219e+01
7.738693467336682374e+01 9.964025497436523438e+00
7.839195979899497502e+01 2.112031745910644531e+01
7.939698492462311208e+01 1.368705081939697266e+01
8.040201005025124914e+01 1.399158287048339844e+01
8.140703517587938620e+01 2.340037536621093750e+01
8.241206030150752326e+01 2.446578979492187500e+01
8.341708542713567454e+01 2.382578849792480469e+01
8.442211055276381160e+01 2.889439582824707031e+01
8.542713567839194866e+01 1.825774383544921875e+01
8.643216080402009993e+01 3.435123443603515625e+01
8.743718592964823699e+01 2.365652465820312500e+01
8.844221105527637405e+01 1.714687919616699219e+01
8.944723618090451112e+01 2.155480384826660156e+01
9.045226130653264818e+01 2.289536285400390625e+01
9.145728643216079945e+01 2.821136283874511719e+01
9.246231155778893651e+01 1.443999290466308594e+01
9.346733668341707357e+01 2.737132644653320312e+01
9.447236180904522485e+01 2.635810089111328125e+01
9.547738693467336191e+01 2.409374427795410156e+01
9.648241206030149897e+01 2.742189407348632812e+01
9.748743718592963603e+01 1.401597595214843750e+01
9.849246231155777309e+01 2.100710868835449219e+01
9.949748743718592436e+01 2.650540924072265625e+01
1.005025125628140614e+02 2.780314445495605469e+01
1.015075376884421985e+02 3.100319480895996094e+01
1.025125628140703498e+02 2.651496505737304688e+01
1.035175879396984868e+02 2.641295623779296875e+01
1.045226130653266239e+02 1.140547370910644531e+01
1.055276381909547609e+02 1.979367446899414062e+01
1.065326633165828980e+02 2.386539077758789062e+01
1.075376884422110493e+02 3.277863693237304688e+01
1.085427135678391863e+02 2.888370323181152344e+01
1.095477386934673234e+02 3.051320838928222656e+01
1.105527638190954747e+02 1.958666038513183594e+01
1.115577889447236117e+02 2.323247337341308594e+01
1.125628140703517488e+02 2.587215423583984375e+01
1.135678391959798859e+02 2.444600105285644531e+01
1.145728643216080229e+02 3.238350296020507812e+01
1.155778894472361742e+02 2.825320053100585938e+01
1.165829145728643113e+02 3.404821777343750000e+01
1.175879396984924483e+02 4.046051406860351562e+01
1.185929648241205996e+02 3.563608169555664062e+01
1.195979899497487366e+02 1.868519401550292969e+01
1.206030150753768737e+02 2.779261016845703125e+01
1.216080402010050108e+02 2.445417785644531250e+01
1.226130653266331478e+02 2.180479812622070312e+01
1.236180904522612991e+02 2.245539283752441406e+01
1.246231155778894362e+02 8.656021118164062500e+00
1.256281407035175732e+02 3.779847335815429688e+01
1.266331658291457245e+02 1.415916919708251953e+01
1.276381909547738616e+02 2.391846466064453125e+01
1.286432160804019986e+02 2.372508811950683594e+01
1.296482412060301499e+02 2.621794891357421875e+01
1.306532663316582727e+02 1.138230514526367188e+01
1.316582914572864240e+02 2.090040397644042969e+01
1.326633165829145469e+02 2.633282470703125000e+01
1.336683417085426981e+02 2.627718162536621094e+01
1.346733668341708494e+02 2.153634262084960938e+01
1.356783919597989723e+02 1.714361572265625000e+01
1.366834170854271235e+02 3.786591339111328125e+01
1.376884422110552748e+02 1.357490348815917969e+01
1.386934673366833977e+02 2.291757774353027344e+01
1.396984924623115489e+02 1.838985824584960938e+01
1.407035175879397002e+02 1.367730331420898438e+01
1.417085427135678231e+02 2.008493423461914062e+01
1.427135678391959743e+02 1.226806831359863281e+01
1.437185929648240972e+02 2.408062934875488281e+01
1.447236180904522485e+02 2.581496047973632812e+01
1.457286432160803997e+02 2.038988494873046875e+01
1.467336683417085226e+02 1.501026916503906250e+01
1.477386934673366738e+02 2.309813690185546875e+01
1.487437185929647967e+02 1.174874687194824219e+01
1.497487437185929480e+02 1.599005222320556641e+01
1.507537688442210992e+02 2.261691284179687500e+01
1.517587939698492221e+02 2.492233467102050781e+01
1.527638190954773734e+02 1.899144363403320312e+01
1.537688442211055246e+02 2.938073730468750000e+01
1.547738693467336475e+02 3.569791030883789062e+01
1.557788944723617988e+02 1.825965118408203125e+01
1.567839195979899500e+02 9.306177139282226562e+00
1.577889447236180729e+02 1.681399726867675781e+01
1.587939698492462242e+02 1.732640838623046875e+01
1.597989949748743470e+02 1.530911350250244141e+01
1.608040201005024983e+02 1.697261810302734375e+01
1.618090452261306496e+02 1.758060264587402344e+01
1.628140703517587724e+02 1.863379287719726562e+01
1.638190954773869237e+02 9.426944732666015625e+00
1.648241206030150465e+02 3.578514099121093750e+01
1.658291457286431978e+02 2.133006858825683594e+01
1.668341708542713491e+02 1.617974853515625000e+01
1.678391959798994719e+02 1.486809349060058594e+01
1.688442211055276232e+02 1.434226131439208984e+01
1.698492462311557745e+02 1.232319355010986328e+01
1.708542713567838973e+02 1.589281463623046875e+01
1.718592964824120486e+02 1.596307659149169922e+01
1.728643216080401999e+02 1.406722354888916016e+01
1.738693467336683227e+02 2.478017616271972656e+01
1.748743718592964740e+02 1.835281944274902344e+01
1.758793969849245968e+02 8.634784698486328125e+00
1.768844221105527481e+02 1.876841926574707031e+01
1.778894472361808994e+02 9.047978401184082031e+00
1.788944723618090222e+02 9.395768165588378906e+00
1.798994974874371735e+02 9.609728813171386719e+00
1.809045226130652964e+02 1.549435710906982422e+01
1.819095477386934476e+02 1.304805946350097656e+01
1.829145728643215989e+02 2.124574470520019531e+01
1.839195979899497218e+02 1.092255687713623047e+01
1.849246231155778730e+02 2.016796112060546875e+01
1.859296482412060243e+02 7.630980968475341797e+00
1.869346733668341471e+02 4.152435302734375000e+00
1.879396984924622984e+02 1.449832344055175781e+01
1.889447236180904497e+02 3.997413396835327148e+00
1.899497487437185725e+02 9.857086181640625000e+00
1.909547738693467238e+02 1.284959125518798828e+01
1.919597989949748467e+02 1.118134593963623047e+01
1.929648241206029979e+02 1.282476711273193359e+01
1.939698492462311492e+02 1.423498916625976562e+01
1.949748743718592721e+02 9.568483352661132812e+00
1.959798994974874233e+02 1.565933513641357422e+01
1.969849246231155462e+02 1.208426094055175781e+01
1.979899497487436975e+02 1.260289859771728516e+01
1.989949748743718487e+02 1.517399692535400391e+01
2.000000000000000000e+02 1.355463600158691406e+01


==> img/disc_spec_160.dat <==
-1.091675355629267585e+01 1.137004632404593305e-07
-9.760125711955737415e+00 1.492673377097285890e-05
-8.603497867618798978e+00 5.789037286786807969e-06
-7.446870023281862316e+00 1.180408309734745988e-05
-6.290242178944923879e+00 1.669563175760396221e-05
-5.133614334607985441e+00 1.832710321753683547e-05
-3.976986490271047892e+00 7.465180681544135471e-06
-2.820358645934110342e+00 6.193616064668929487e-05
-1.663730801597171904e+00 1.502181477738316682e-04
-5.071029572602334667e-01 3.491888533303966202e-01
6.495248870767049709e-01 1.544218646230718639e-01
1.806152731413641632e+00 1.287483787219970220e-04
2.962780575750580070e+00 6.672504462540339797e-05
4.119408420087518508e+00 2.273967219034789535e-05
5.276036264424455169e+00 1.248117276527755091e-05
6.432664108761393607e+00 8.539170292862770540e-06
7.589291953098332044e+00 7.482921309825307476e-06
8.745919797435270482e+00 5.250487472014020343e-06
9.902547641772208920e+00 5.931700532659648210e-06
1.105917548610914736e+01 3.208771100191823183e-06
1.221580333044608579e+01 1.576558986036478273e-06
1.337243117478302068e+01 3.463752799352494209e-06
1.452905901911995912e+01 9.691809386480656110e-07
1.568568686345689756e+01 6.740679253638765885e-06
1.684231470779383599e+01 1.194025795442329921e-06
1.799894255213077443e+01 9.451121383595094203e-07
1.915557039646771287e+01 2.498555387772330726e-06
2.031219824080465131e+01 8.498959800061000494e-07
2.146882608514158619e+01 3.268077220709049639e-06
2.262545392947852463e+01 5.787702279563452656e-07
2.378208177381546307e+01 3.046170267370897074e-07
2.493870961815240150e+01 8.611348799054141629e-07
2.609533746248933994e+01 1.149343405827940359e-06
2.725196530682627838e+01 2.735386784990150300e-07
2.840859315116321682e+01 8.070878342574988503e-07
2.956522099550015525e+01 8.472153296705449858e-07
3.072184883983709369e+01 1.652820850581620162e-06
3.187847668417403213e+01 2.206647168092569875e-06
3.303510452851097057e+01 1.757235550422763999e-08
3.419173237284790901e+01 1.451718072076355282e-07
3.534836021718484744e+01 4.399356114889452204e-11
3.650498806152177877e+01 5.584883272126522177e-13
3.766161590585871721e+01 4.732008839307961966e-08
3.881824375019565565e+01 1.347501346725779997e-06
3.997487159453259409e+01 3.516302737608768492e-07
4.113149943886953253e+01 1.201651635761445580e-07
4.228812728320647096e+01 6.632662768930578855e-07
4.344475512754340940e+01 3.434674251119287014e-07
4.460138297188034784e+01 9.513237139850319193e-07
4.575801081621728628e+01 2.282910694740388404e-07
4.691463866055422471e+01 1.878554406857009742e-10
4.807126650489116315e+01 1.174192499927470366e-07
4.922789434922810159e+01 1.087149437510300730e-06
5.038452219356504003e+01 1.012197463985766680e-07
5.154115003790197846e+01 6.230258632326686373e-07
5.269777788223891690e+01 5.564221993723016175e-07
5.385440572657584823e+01 2.424317514758759734e-12
5.501103357091278667e+01 1.640274315950871788e-23
5.616766141524972511e+01 1.720738383218146629e-40
5.732428925958666355e+01 2.798580569597867296e-63
5.848091710392360199e+01 1.785169251575573915e-51
5.963754494826054042e+01 1.279580364633974723e-31
6.079417279259747886e+01 1.425431415890246986e-17
6.195080063693441730e+01 2.584587644248433848e-09
6.310742848127135574e+01 1.421300569397544221e-06
6.426405632560829417e+01 2.115078825872008650e-07
6.542068416994523261e+01 5.248747055794366262e-08
6.657731201428217105e+01 1.918126166582959626e-08
6.773393985861910949e+01 1.422778192554463107e-10
6.889056770295604792e+01 1.651841708234539739e-18
7.004719554729298636e+01 1.078342112266683510e-17
7.120382339162992480e+01 1.766725599914539424e-09
7.236045123596686324e+01 4.483759434892246270e-07
7.351707908030380167e+01 1.762690932699056886e-10
7.467370692464074011e+01 1.073422521282157035e-19
7.583033476897767855e+01 1.012571969195584353e-34
7.698696261331461699e+01 1.479591283041492295e-55
7.814359045765155543e+01 3.349024253870753152e-82
7.930021830198849386e+01 1.174236259451498449e-114
8.045684614632543230e+01 2.750460668742812469e-100
8.161347399066237074e+01 2.930855917923728130e-70
8.277010183499929497e+01 4.837862484194391045e-46
8.392672967933623340e+01 1.237260798344029436e-27
8.508335752367317184e+01 4.910851355847332328e-15
8.623998536801011028e+01 3.073278423163019748e-08
8.739661321234704872e+01 3.461026958791084879e-07
8.855324105668398715e+01 7.294693935534793874e-08
8.970986890102092559e+01 2.174010457913756366e-07
9.086649674535786403e+01 2.574008517585498527e-07
9.202312458969480247e+01 6.438104928290694333e-13
9.317975243403174090e+01 1.169256259187791729e-08
9.433638027836867934e+01 1.586557318502001540e-07
9.549300812270561778e+01 2.349976478604161753e-11
9.664963596704255622e+01 7.071069519498444882e-21
9.780626381137949465e+01 2.698119975833506034e-22
9.896289165571643309e+01 3.161338245018201502e-12
1.001195195000533715e+02 5.737746263432391586e-08
1.012761473443903100e+02 1.613141179255139118e-09
1.024327751887272484e+02 7.025287180744811089e-17
1.035894030330641868e+02 4.739324567411434982e-30
1.047460308774011253e+02 4.952557051476590807e-49
1.059026587217380637e+02 8.016839479104917064e-74
1.070592865660750022e+02 2.010192063228310488e-104
1.082159144104119406e+02 7.807870211020463536e-141
1.093725422547488790e+02 7.775221686971793501e-142
1.105291700990858175e+02 2.634143869003716251e-105
1.116857979434227559e+02 1.382378170818171616e-74
1.128424257877596943e+02 1.123763465662240117e-49
1.139990536320966328e+02 1.415088546117670133e-30
1.151556814764335712e+02 2.760279043355072844e-17
1.163123093207705097e+02 8.340325994505961136e-10
1.174689371651074481e+02 3.903675697289770455e-08
1.186255650094443723e+02 8.557156316732335481e-09
1.197821928537813250e+02 8.882672749856275589e-07
1.209388206981182492e+02 3.381806871534782726e-07
1.220954485424552018e+02 2.487933849229968073e-07
1.232520763867921261e+02 2.325775192153390111e-08
1.244087042311290787e+02 1.036102573581503395e-10
1.255653320754660029e+02 7.380714744837611100e-19
1.267219599198029556e+02 8.144318915730615158e-33
1.278785877641398798e+02 7.751941260818248508e-46
1.290352156084768467e+02 1.841378546681245388e-27
1.301918434528137709e+02 6.775423220796885367e-15
1.313484712971506951e+02 3.861805910069453336e-08
1.325050991414876194e+02 3.409613272416661231e-07
1.336617269858246004e+02 4.663161626092633113e-12
1.348183548301615247e+02 9.879079478614476674e-23
1.359749826744984489e+02 6.183296275781377054e-32
1.371316105188353731e+02 5.252895753275542440e-18
1.382882383631722973e+02 6.912548571214485929e-10
1.394448662075092784e+02 1.409088515180339654e-07
1.406014940518462026e+02 4.449375099487961639e-11
1.417581218961831269e+02 4.160142969874685227e-11
1.429147497405200511e+02 3.721871804447075313e-07
1.440713775848570322e+02 1.558512292712686349e-08
1.452280054291939564e+02 1.698721415361627857e-07
1.463846332735308806e+02 1.280748354844032639e-07
1.475412611178678048e+02 2.299811414279350881e-10
1.486978889622047859e+02 1.315783542093729779e-08
1.498545168065417101e+02 1.893243452775789859e-07
1.510111446508786344e+02 7.976719352185637190e-11
1.521677724952155586e+02 2.218465636611752484e-07
1.533244003395525397e+02 1.520471060825231144e-09
1.544810281838894639e+02 6.777181891937425686e-16
1.556376560282263881e+02 6.228006490397840954e-09
1.567942838725633123e+02 9.081949474668260427e-08
1.579509117169002934e+02 2.051491736277051400e-12
1.591075395612372176e+02 7.178292117285093425e-23
1.602641674055741419e+02 3.890748413902458925e-39
1.614207952499110661e+02 3.266674300214935093e-61
1.625774230942480472e+02 4.248534879106929938e-89
1.637340509385849714e+02 8.559200613796325201e-123
1.648906787829218956e+02 2.671086108610192376e-162
1.660473066272588198e+02 1.291228898439731927e-207
1.672039344715958009e+02 9.668948592536068359e-259
1.683605623159327251e+02 1.121543003058063421e-315
1.695171901602696494e+02 0.000000000000000000e+00
1.706738180046065736e+02 0.000000000000000000e+00
1.718304458489435547e+02 1.323525658079488265e-266
1.729870736932804789e+02 1.344878648470488815e-214
1.741437015376174031e+02 2.116871509239757507e-168
1.753003293819543273e+02 5.161388649238091288e-128
1.764569572262912516e+02 1.949392506980720907e-93
1.776135850706282326e+02 1.140493167543633797e-64
1.787702129149651569e+02 1.033586310824526417e-41
1.799268407593020811e+02 1.450980163097706062e-24
1.810834686036390053e+02 3.155272460081436931e-13
1.822400964479759864e+02 1.062852598562148919e-07
1.833967242923129106e+02 7.279704972592645852e-08
1.845533521366498348e+02 1.087052406696827406e-07
1.857099799809867591e+02 1.318004056082930556e-10
1.868666078253237401e+02 4.807059343530446456e-11
1.880232356696606644e+02 2.174964705891134680e-07
1.891798635139975886e+02 2.024508170682911202e-07
1.903364913583345128e+02 1.997551847366389283e-08
1.914931192026714939e+02 2.893156444690599450e-09
1.926497470470084181e+02 4.376967291849539203e-09
1.938063748913453423e+02 6.771941568189176000e-08
1.949630027356822666e+02 2.349893894703805854e-08
1.961196305800192476e+02 1.304804691849101169e-14
1.972762584243561719e+02 1.122285790558349089e-26
1.984328862686930961e+02 1.495278484527522091e-44
1.995895141130300203e+02 3.086038713038972855e-68
2.007461419573670014e+02 9.866004761422906645e-98
2.019027698017039256e+02 4.885870334273748364e-133
2.030593976460408498e+02 3.748031384932328028e-174
2.042160254903777741e+02 4.453743136997272871e-221
2.053726533347147551e+02 8.197997448566100243e-274
2.065292811790516794e+02 0.000000000000000000e+00
2.076859090233886036e+02 0.000000000000000000e+00
2.088425368677255278e+02 0.000000000000000000e+00
2.099991647120625089e+02 0.000000000000000000e+00
2.111557925563994331e+02 0.000000000000000000e+00
2.123124204007363574e+02 0.000000000000000000e+00
2.134690482450732816e+02 0.000000000000000000e+00
2.146256760894102058e+02 0.000000000000000000e+00
2.157823039337471869e+02 0.000000000000000000e+00
2.169389317780841111e+02 0.000000000000000000e+00
2.180955596224210353e+02 0.000000000000000000e+00
2.192521874667579596e+02 0.000000000000000000e+00
2.204088153110949406e+02 0.000000000000000000e+00
2.215654431554318649e+02 0.000000000000000000e+00
2.227220709997687891e+02 0.000000000000000000e+00
2.238786988441057133e+02 0.000000000000000000e+00
2.250353266884426944e+02 0.000000000000000000e+00
2.261919545327796186e+02 0.000000000000000000e+00
2.273485823771165428e+02 0.000000000000000000e+00
2.285052102214534671e+02 0.000000000000000000e+00
2.296618380657904481e+02 0.000000000000000000e+00
2.308184659101273724e+02 0.000000000000000000e+00
2.319750937544642966e+02 0.000000000000000000e+00
2.331317215988012208e+02 0.000000000000000000e+00
2.342883494431382019e+02 0.000000000000000000e+00
2.354449772874751261e+02 0.000000000000000000e+00
2.366016051318120503e+02 0.000000000000000000e+00
2.377582329761489746e+02 0.000000000000000000e+00
2.389148608204859556e+02 0.000000000000000000e+00
2.400714886648228799e+02 0.000000000000000000e+00
2.412281165091598041e+02 0.000000000000000000e+00
2.423847443534967283e+02 0.000000000000000000e+00
2.435413721978337094e+02 0.000000000000000000e+00
2.446980000421706336e+02 0.000000000000000000e+00
2.458546278865075578e+02 0.000000000000000000e+00
2.470112557308444821e+02 0.000000000000000000e+00
2.481678835751814063e+02 0.000000000000000000e+00
2.493245114195183305e+02 0.000000000000000000e+00
2.504811392638553116e+02 0.000000000000000000e+00
2.516377671081922358e+02 0.000000000000000000e+00
2.527943949525291600e+02 0.000000000000000000e+00
2.539510227968660843e+02 0.000000000000000000e+00
2.551076506412030653e+02 0.000000000000000000e+00
2.562642784855399896e+02 0.000000000000000000e+00
2.574209063298769138e+02 0.000000000000000000e+00
2.585775341742138380e+02 0.000000000000000000e+00
2.597341620185508191e+02 0.000000000000000000e+00
2.608907898628877433e+02 0.000000000000000000e+00
2.620474177072246675e+02 0.000000000000000000e+00
2.632040455515615918e+02 0.000000000000000000e+00
2.643606733958985728e+02 0.000000000000000000e+00
2.655173012402354971e+02 0.000000000000000000e+00
2.666739290845724213e+02 0.000000000000000000e+00
2.678305569289093455e+02 0.000000000000000000e+00
2.689871847732463266e+02 0.000000000000000000e+00
2.701438126175832508e+02 0.000000000000000000e+00
2.713004404619201750e+02 0.000000000000000000e+00
2.724570683062570993e+02 0.000000000000000000e+00
2.736136961505940803e+02 0.000000000000000000e+00
2.747703239949310046e+02 0.000000000000000000e+00
2.759269518392679288e+02 0.000000000000000000e+00
2.770835796836048530e+02 0.000000000000000000e+00
2.782402075279418341e+02 0.000000000000000000e+00
2.793968353722787583e+02 0.000000000000000000e+00
2.805534632166156825e+02 0.000000000000000000e+00
2.817100910609526068e+02 0.000000000000000000e+00
2.828667189052895878e+02 0.000000000000000000e+00
2.840233467496265121e+02 0.000000000000000000e+00
2.851799745939634363e+02 0.000000000000000000e+00
2.863366024383003605e+02 0.000000000000000000e+00
2.874932302826372847e+02 0.000000000000000000e+00
2.886498581269742658e+02 0.000000000000000000e+00
2.898064859713111900e+02 0.000000000000000000e+00
2.909631138156481143e+02 0.000000000000000000e+00
2.921197416599850385e+02 0.000000000000000000e+00
2.932763695043220196e+02 0.000000000000000000e+00
2.944329973486589438e+02 0.000000000000000000e+00
2.955896251929958680e+02 0.000000000000000000e+00
2.967462530373327922e+02 0.000000000000000000e+00
2.979028808816697733e+02 0.000000000000000000e+00
2.990595087260066975e+02 0.000000000000000000e+00
3.002161365703436218e+02 0.000000000000000000e+00
3.013727644146805460e+02 0.000000000000000000e+00
3.025293922590175271e+02 0.000000000000000000e+00
3.036860201033544513e+02 0.000000000000000000e+00
3.048426479476913755e+02 0.000000000000000000e+00
3.059992757920282997e+02 0.000000000000000000e+00
3.071559036363652808e+02 0.000000000000000000e+00
3.083125314807022050e+02 0.000000000000000000e+00
3.094691593250391293e+02 0.000000000000000000e+00
3.106257871693760535e+02 0.000000000000000000e+00
3.117824150137130346e+02 0.000000000000000000e+00
3.129390428580499588e+02 0.000000000000000000e+00
3.140956707023868830e+02 0.000000000000000000e+00
3.152522985467238072e+02 0.000000000000000000e+00
3.164089263910607883e+02 0.000000000000000000e+00
3.175655542353977125e+02 0.000000000000000000e+00
3.187221820797346368e+02 0.000000000000000000e+00
3.198788099240715610e+02 0.000000000000000000e+00
3.210354377684085421e+02 0.000000000000000000e+00
3.221920656127454663e+02 0.000000000000000000e+00
3.233486934570823905e+02 0.000000000000000000e+00
3.245053213014193148e+02 0.000000000000000000e+00
3.256619491457562390e+02 0.000000000000000000e+00
3.268185769900932200e+02 0.000000000000000000e+00
3.279752048344301443e+02 0.000000000000000000e+00
3.291318326787670685e+02 0.000000000000000000e+00
3.302884605231039927e+02 0.000000000000000000e+00
3.314450883674409738e+02 0.000000000000000000e+00
3.326017162117778980e+02 0.000000000000000000e+00
3.337583440561148223e+02 0.000000000000000000e+00
3.349149719004517465e+02 0.000000000000000000e+00
3.360715997447887275e+02 0.000000000000000000e+00
3.372282275891256518e+02 0.000000000000000000e+00
3.383848554334625760e+02 3.738567765399052609e-299
3.395414832777995002e+02 8.009127982396981906e-244
3.406981111221364813e+02 2.657821899096052439e-194
3.418547389664734055e+02 1.366240587029716694e-150
3.430113668108103298e+02 1.087900448014710727e-112
3.441679946551472540e+02 1.341874172110658596e-80
3.453246224994842350e+02 2.563864668126402546e-54
3.464812503438211593e+02 7.588205201220528640e-34
3.476378781881580835e+02 3.478914065781696036e-19
3.487945060324950077e+02 2.470637341853930646e-10
3.499511338768319888e+02 2.717909343283065562e-07
3.511077617211689130e+02 4.631499243893539978e-10
3.522643895655058373e+02 1.222556372723515046e-18
3.534210174098427615e+02 4.998927700161886467e-33
3.545776452541797426e+02 8.887641152737160037e-39
3.557342730985166668e+02 1.483919616709654089e-22
3.568909009428535910e+02 3.837911061256902998e-12
3.580475287871905152e+02 1.537588428641527039e-07
3.592041566315274963e+02 9.542334044828825929e-09
3.603607844758644205e+02 1.014737761749038770e-09
3.615174123202013448e+02 8.949911559859708018e-12
3.626740401645382690e+02 1.754254275840056852e-09
3.638306680088751932e+02 2.981913244213392653e-08
3.649872958532121743e+02 1.146420632189652931e-10
3.661439236975490985e+02 6.829296269982440143e-19
3.673005515418860227e+02 9.791447829177288607e-27
3.684571793862229470e+02 7.236171817925460562e-15
3.696138072305599280e+02 8.283841322777411411e-09
3.707704350748968523e+02 1.468978156237407622e-08
3.719270629192337765e+02 2.061625275873145914e-11
3.730836907635707007e+02 3.791593886787553653e-08
3.742403186079076818e+02 4.609437801348617775e-09
3.753969464522446060e+02 3.013909038154571790e-10
3.765535742965815302e+02 3.126020141173305400e-17
3.777102021409184545e+02 5.022432041524541820e-30
3.788668299852554355e+02 1.249962637089037061e-48
3.800234578295923598e+02 4.818819505882681496e-73
3.811800856739292840e+02 2.823942155284824734e-94
3.823367135182662082e+02 1.177079452403606942e-65
3.834933413626031893e+02 7.600053959071301451e-43
3.846499692069401135e+02 7.601447222905481824e-26
3.858065970512770377e+02 1.178409422624392339e-14
3.869632248956139620e+02 2.884368334514373186e-09
3.881198527399509430e+02 1.747963612564278493e-09
3.892764805842878673e+02 1.356685389810127732e-14
3.904331084286247915e+02 3.737691442237255743e-25
3.915897362729617157e+02 1.664814766286170086e-41
3.927463641172986968e+02 1.150213080953513032e-63
3.939029919616356210e+02 1.231032783130100184e-91
3.950596198059725452e+02 2.040902070206764719e-125
3.962162476503094695e+02 5.241256292227587110e-165
3.973728754946463937e+02 2.085015526352448874e-210
3.985295033389833748e+02 1.284824635812157245e-261
3.996861311833202990e+02 1.226419152671726297e-318
4.008427590276572232e+02 0.000000000000000000e+00
4.019993868719941474e+02 0.000000000000000000e+00
4.031560147163311285e+02 0.000000000000000000e+00
4.043126425606680527e+02 0.000000000000000000e+00
4.054692704050049770e+02 0.000000000000000000e+00
4.066258982493419012e+02 0.000000000000000000e+00
4.077825260936788823e+02 0.000000000000000000e+00
4.089391539380158065e+02 0.000000000000000000e+00
4.100957817823527307e+02 0.000000000000000000e+00
4.112524096266896549e+02 0.000000000000000000e+00
4.124090374710266360e+02 0.000000000000000000e+00
4.135656653153635602e+02 0.000000000000000000e+00
4.147222931597004845e+02 0.000000000000000000e+00
4.158789210040374087e+02 0.000000000000000000e+00
4.170355488483743898e+02 0.000000000000000000e+00
4.181921766927113140e+02 0.000000000000000000e+00
4.193488045370482382e+02 0.000000000000000000e+00
4.205054323813851624e+02 0.000000000000000000e+00
4.216620602257221435e+02 0.000000000000000000e+00
4.228186880700590677e+02 0.000000000000000000e+00
4.239753159143959920e+02 0.000000000000000000e+00
4.251319437587329162e+02 0.000000000000000000e+00
4.262885716030698973e+02 0.000000000000000000e+00
4.274451994474068215e+02 0.000000000000000000e+00
4.286018272917437457e+02 0.000000000000000000e+00
4.297584551360806699e+02 0.000000000000000000e+00
4.309150829804176510e+02 0.000000000000000000e+00
4.320717108247545752e+02 0.000000000000000000e+00
4.332283386690914995e+02 0.000000000000000000e+00
4.343849665134284237e+02 0.000000000000000000e+00
4.355415943577653479e+02 0.000000000000000000e+00
4.366982222021023290e+02 0.000000000000000000e+00
4.378548500464392532e+02 0.000000000000000000e+00
4.390114778907761774e+02 0.000000000000000000e+00
4.401681057351131017e+02 0.000000000000000000e+00
4.413247335794500827e+02 0.000000000000000000e+00
4.424813614237870070e+02 0.000000000000000000e+00
4.436379892681239312e+02 0.000000000000000000e+00
4.447946171124608554e+02 0.000000000000000000e+00
4.459512449567978365e+02 0.000000000000000000e+00
4.471078728011347607e+02 0.000000000000000000e+00
4.482645006454716849e+02 0.000000000000000000e+00
4.494211284898086092e+02 0.000000000000000000e+00
4.505777563341455902e+02 0.000000000000000000e+00
4.517343841784825145e+02 0.000000000000000000e+00
4.528910120228194387e+02 0.000000000000000000e+00
4.540476398671563629e+02 0.000000000000000000e+00
4.552042677114933440e+02 0.000000000000000000e+00
4.563608955558302682e+02 0.000000000000000000e+00
4.575175234001671924e+02 0.000000000000000000e+00
4.586741512445041167e+02 0.000000000000000000e+00
4.598307790888410977e+02 0.000000000000000000e+00
4.609874069331780220e+02 0.000000000000000000e+00
4.621440347775149462e+02 0.000000000000000000e+00
4.633006626218518704e+02 0.000000000000000000e+00
4.644572904661888515e+02 0.000000000000000000e+00
4.656139183105257757e+02 0.000000000000000000e+00
4.667705461548627000e+02 0.000000000000000000e+00
4.679271739991996242e+02 0.000000000000000000e+00
4.690838018435366052e+02 0.000000000000000000e+00
4.702404296878735295e+02 0.000000000000000000e+00
4.713970575322104537e+02 0.000000000000000000e+00
4.725536853765473779e+02 0.000000000000000000e+00
4.737103132208843022e+02 0.000000000000000000e+00
4.748669410652212832e+02 0.000000000000000000e+00
4.760235689095582075e+02 0.000000000000000000e+00
4.771801967538951317e+02 0.000000000000000000e+00
4.783368245982320559e+02 0.000000000000000000e+00
4.794934524425690370e+02 0.000000000000000000e+00
4.806500802869059612e+02 0.000000000000000000e+00
4.818067081312428854e+02 0.000000000000000000e+00
4.829633359755798097e+02 0.000000000000000000e+00
4.841199638199167907e+02 0.000000000000000000e+00
4.852765916642537150e+02 0.000000000000000000e+00
4.864332195085906392e+02 0.000000000000000000e+00
4.875898473529275634e+02 0.000000000000000000e+00
4.887464751972645445e+02 0.000000000000000000e+00
4.899031030416014687e+02 0.000000000000000000e+00
4.910597308859383929e+02 0.000000000000000000e+00
4.922163587302753172e+02 0.000000000000000000e+00
4.933729865746122982e+02 0.000000000000000000e+00
4.945296144189492225e+02 0.000000000000000000e+00
4.956862422632861467e+02 0.000000000000000000e+00
4.968428701076230709e+02 0.000000000000000000e+00
4.979994979519600520e+02 0.000000000000000000e+00
4.991561257962969762e+02 0.000000000000000000e+00
5.003127536406339004e+02 0.000000000000000000e+00
5.014693814849708247e+02 0.000000000000000000e+00
5.026260093293078057e+02 0.000000000000000000e+00
5.037826371736446731e+02 0.000000000000000000e+00
5.049392650179816542e+02 0.000000000000000000e+00
5.060958928623186353e+02 0.000000000000000000e+00
5.072525207066555026e+02 0.000000000000000000e+00
5.084091485509924837e+02 0.000000000000000000e+00
5.095657763953293511e+02 0.000000000000000000e+00
5.107224042396663322e+02 0.000000000000000000e+00
5.118790320840033132e+02 0.000000000000000000e+00
5.130356599283402375e+02 0.000000000000000000e+00
5.141922877726772185e+02 0.000000000000000000e+00
5.153489156170141996e+02 0.000000000000000000e+00
5.165055434613510670e+02 0.000000000000000000e+00
5.176621713056880481e+02 0.000000000000000000e+00
5.188187991500249154e+02 0.000000000000000000e+00
5.199754269943618965e+02 0.000000000000000000e+00
5.211320548386988776e+02 0.000000000000000000e+00
5.222886826830357450e+02 0.000000000000000000e+00
5.234453105273727260e+02 0.000000000000000000e+00
5.246019383717097071e+02 0.000000000000000000e+00
5.257585662160465745e+02 0.000000000000000000e+00
5.269151940603835556e+02 0.000000000000000000e+00
5.280718219047204229e+02 0.000000000000000000e+00
5.292284497490574040e+02 0.000000000000000000e+00
5.303850775933943851e+02 0.000000000000000000e+00
5.315417054377312525e+02 0.000000000000000000e+00
5.326983332820682335e+02 0.000000000000000000e+00
5.338549611264052146e+02 0.000000000000000000e+00
5.350115889707420820e+02 0.000000000000000000e+00
5.361682168150790631e+02 0.000000000000000000e+00
5.373248446594159304e+02 0.000000000000000000e+00
5.384814725037529115e+02 0.000000000000000000e+00
5.396381003480898926e+02 0.000000000000000000e+00
5.407947281924267600e+02 0.000000000000000000e+00
5.419513560367637410e+02 0.000000000000000000e+00
5.431079838811007221e+02 0.000000000000000000e+00
5.442646117254375895e+02 0.000000000000000000e+00
5.454212395697745706e+02 0.000000000000000000e+00
5.465778674141114379e+02 0.000000000000000000e+00
5.477344952584484190e+02 0.000000000000000000e+00
5.488911231027854001e+02 0.000000000000000000e+00
5.500477509471222675e+02 0.000000000000000000e+00
5.512043787914592485e+02 0.000000000000000000e+00
5.523610066357961159e+02 0.000000000000000000e+00
5.535176344801330970e+02 0.000000000000000000e+00
5.546742623244700781e+02 0.000000000000000000e+00
5.558308901688069454e+02 0.000000000000000000e+00
5.569875180131439265e+02 0.000000000000000000e+00
5.581441458574809076e+02 0.000000000000000000e+00
5.593007737018177750e+02 0.000000000000000000e+00
5.604574015461547560e+02 0.000000000000000000e+00
5.616140293904916234e+02 0.000000000000000000e+00
5.627706572348286045e+02 0.000000000000000000e+00
5.639272850791655856e+02 0.000000000000000000e+00
5.650839129235024529e+02 0.000000000000000000e+00
5.662405407678394340e+02 0.000000000000000000e+00
5.673971686121764151e+02 0.000000000000000000e+00
5.685537964565132825e+02 0.000000000000000000e+00
5.697104243008502635e+02 0.000000000000000000e+00
5.708670521451871309e+02 0.000000000000000000e+00
5.720236799895241120e+02 0.000000000000000000e+00
5.731803078338610931e+02 0.000000000000000000e+00
5.743369356781979604e+02 0.000000000000000000e+00
5.754935635225349415e+02 0.000000000000000000e+00
5.766501913668719226e+02 0.000000000000000000e+00
5.778068192112087900e+02 0.000000000000000000e+00
5.789634470555457710e+02 0.000000000000000000e+00
5.801200748998826384e+02 0.000000000000000000e+00
5.812767027442196195e+02 0.000000000000000000e+00
5.824333305885566006e+02 0.000000000000000000e+00
5.835899584328934679e+02 0.000000000000000000e+00
5.847465862772304490e+02 0.000000000000000000e+00
5.859032141215673164e+02 0.000000000000000000e+00
5.870598419659042975e+02 0.000000000000000000e+00
5.882164698102412785e+02 0.000000000000000000e+00
5.893730976545781459e+02 0.000000000000000000e+00
5.905297254989151270e+02 0.000000000000000000e+00
5.916863533432521081e+02 0.000000000000000000e+00
5.928429811875889754e+02 0.000000000000000000e+00
5.939996090319259565e+02 0.000000000000000000e+00
5.951562368762628239e+02 0.000000000000000000e+00
5.963128647205998050e+02 0.000000000000000000e+00
5.974694925649367860e+02 0.000000000000000000e+00
5.986261204092736534e+02 0.000000000000000000e+00
5.997827482536106345e+02 0.000000000000000000e+00
6.009393760979476156e+02 0.000000000000000000e+00
6.020960039422844829e+02 0.000000000000000000e+00
6.032526317866214640e+02 0.000000000000000000e+00
6.044092596309583314e+02 0.000000000000000000e+00
6.055658874752953125e+02 0.000000000000000000e+00
6.067225153196322935e+02 0.000000000000000000e+00
6.078791431639691609e+02 0.000000000000000000e+00
6.090357710083061420e+02 0.000000000000000000e+00
6.101923988526431231e+02 0.000000000000000000e+00
6.113490266969799904e+02 0.000000000000000000e+00
6.125056545413169715e+02 0.000000000000000000e+00
6.136622823856538389e+02 0.000000000000000000e+00
6.148189102299908200e+02 0.000000000000000000e+00
6.159755380743278010e+02 0.000000000000000000e+00
6.171321659186646684e+02 0.000000000000000000e+00
6.182887937630016495e+02 0.000000000000000000e+00
6.194454216073385169e+02 0.000000000000000000e+00
6.206020494516754979e+02 0.000000000000000000e+00
6.217586772960124790e+02 0.000000000000000000e+00
6.229153051403493464e+02 0.000000000000000000e+00
6.240719329846863275e+02 0.000000000000000000e+00
6.252285608290233085e+02 0.000000000000000000e+00
6.263851886733601759e+02 0.000000000000000000e+00
6.275418165176971570e+02 0.000000000000000000e+00
6.286984443620340244e+02 0.000000000000000000e+00
6.298550722063710054e+02 0.000000000000000000e+00
6.310117000507079865e+02 0.000000000000000000e+00
6.321683278950448539e+02 0.000000000000000000e+00
6.333249557393818350e+02 0.000000000000000000e+00
6.344815835837188160e+02 0.000000000000000000e+00
6.356382114280556834e+02 0.000000000000000000e+00
6.367948392723926645e+02 0.000000000000000000e+00
6.379514671167295319e+02 0.000000000000000000e+00
6.391080949610665130e+02 0.000000000000000000e+00
6.402647228054034940e+02 0.000000000000000000e+00
6.414213506497403614e+02 0.000000000000000000e+00
6.425779784940773425e+02 0.000000000000000000e+00
6.437346063384143235e+02 0.000000000000000000e+00
6.448912341827511909e+02 0.000000000000000000e+00
6.460478620270881720e+02 0.000000000000000000e+00
6.472044898714250394e+02 0.000000000000000000e+00
6.483611177157620205e+02 0.000000000000000000e+00
6.495177455600990015e+02 0.000000000000000000e+00
6.506743734044358689e+02 0.000000000000000000e+00
6.518310012487728500e+02 0.000000000000000000e+00
6.529876290931098310e+02 0.000000000000000000e+00
6.541442569374466984e+02 0.000000000000000000e+00
6.553008847817836795e+02 0.000000000000000000e+00
6.564575126261205469e+02 0.000000000000000000e+00
6.576141404704575280e+02 0.000000000000000000e+00
6.587707683147945090e+02 0.000000000000000000e+00
6.599273961591313764e+02 0.000000000000000000e+00
6.610840240034683575e+02 0.000000000000000000e+00
6.622406518478052249e+02 0.000000000000000000e+00
6.633972796921422059e+02 0.000000000000000000e+00
6.645539075364791870e+02 0.000000000000000000e+00
6.657105353808160544e+02 0.000000000000000000e+00
6.668671632251530355e+02 0.000000000000000000e+00
6.680237910694900165e+02 0.000000000000000000e+00
6.691804189138268839e+02 0.000000000000000000e+00
6.703370467581638650e+02 0.000000000000000000e+00
6.714936746025007324e+02 0.000000000000000000e+00
6.726503024468377134e+02 0.000000000000000000e+00
6.738069302911746945e+02 0.000000000000000000e+00
6.749635581355115619e+02 0.000000000000000000e+00
6.761201859798485430e+02 0.000000000000000000e+00
6.772768138241855240e+02 0.000000000000000000e+00
6.784334416685223914e+02 0.000000000000000000e+00
6.795900695128593725e+02 0.000000000000000000e+00
6.807466973571962399e+02 0.000000000000000000e+00
6.819033252015332209e+02 0.000000000000000000e+00
6.830599530458702020e+02 0.000000000000000000e+00
6.842165808902070694e+02 0.000000000000000000e+00
6.853732087345440505e+02 0.000000000000000000e+00
6.865298365788810315e+02 0.000000000000000000e+00
6.876864644232178989e+02 0.000000000000000000e+00
6.888430922675548800e+02 0.000000000000000000e+00
6.899997201118917474e+02 0.000000000000000000e+00
6.911563479562287284e+02 0.000000000000000000e+00
6.923129758005657095e+02 0.000000000000000000e+00
6.934696036449025769e+02 0.000000000000000000e+00
6.946262314892395580e+02 0.000000000000000000e+00
6.957828593335764253e+02 0.000000000000000000e+00
6.969394871779134064e+02 0.000000000000000000e+00
6.980961150222503875e+02 0.000000000000000000e+00
6.992527428665872549e+02 0.000000000000000000e+00
7.004093707109242359e+02 0.000000000000000000e+00
7.015659985552612170e+02 0.000000000000000000e+00
7.027226263995980844e+02 0.000000000000000000e+00
7.038792542439350655e+02 0.000000000000000000e+00
7.050358820882719328e+02 0.000000000000000000e+00
7.061925099326089139e+02 0.000000000000000000e+00
7.073491377769458950e+02 0.000000000000000000e+00
7.085057656212827624e+02 0.000000000000000000e+00
7.096623934656197434e+02 0.000000000000000000e+00
7.108190213099567245e+02 0.000000000000000000e+00
7.119756491542935919e+02 0.000000000000000000e+00
7.131322769986305730e+02 0.000000000000000000e+00
7.142889048429674403e+02 0.000000000000000000e+00
7.154455326873044214e+02 0.000000000000000000e+00
7.166021605316414025e+02 0.000000000000000000e+00
7.177587883759782699e+02 0.000000000000000000e+00
7.189154162203152509e+02 0.000000000000000000e+00
7.200720440646522320e+02 0.000000000000000000e+00
7.212286719089890994e+02 0.000000000000000000e+00
7.223852997533260805e+02 0.000000000000000000e+00
7.235419275976629478e+02 0.000000000000000000e+00
7.246985554419999289e+02 0.000000000000000000e+00
7.258551832863369100e+02 0.000000000000000000e+00
7.270118111306737774e+02 0.000000000000000000e+00
7.281684389750107584e+02 0.000000000000000000e+00
7.293250668193477395e+02 0.000000000000000000e+00
7.304816946636846069e+02 0.000000000000000000e+00
7.316383225080215880e+02 0.000000000000000000e+00
7.327949503523584553e+02 0.000000000000000000e+00
7.339515781966954364e+02 0.000000000000000000e+00
7.351082060410324175e+02 0.000000000000000000e+00
7.362648338853692849e+02 0.000000000000000000e+00
7.374214617297062659e+02 0.000000000000000000e+00
7.385780895740431333e+02 0.000000000000000000e+00
7.397347174183801144e+02 0.000000000000000000e+00
7.408913452627170955e+02 0.000000000000000000e+00
7.420479731070539628e+02 0.000000000000000000e+00
7.432046009513909439e+02 0.000000000000000000e+00
7.443612287957279250e+02 0.000000000000000000e+00
7.455178566400647924e+02 0.000000000000000000e+00
7.466744844844017734e+02 0.000000000000000000e+00
7.478311123287386408e+02 0.000000000000000000e+00
7.489877401730756219e+02 0.000000000000000000e+00
7.501443680174126030e+02 0.000000000000000000e+00
7.513009958617494704e+02 0.000000000000000000e+00
7.524576237060864514e+02 0.000000000000000000e+00
7.536142515504234325e+02 0.000000000000000000e+00
7.547708793947602999e+02 0.000000000000000000e+00
7.559275072390972809e+02 0.000000000000000000e+00
7.570841350834341483e+02 0.000000000000000000e+00
7.582407629277711294e+02 0.000000000000000000e+00
7.593973907721081105e+02 0.000000000000000000e+00
7.605540186164449779e+02 0.000000000000000000e+00
7.617106464607819589e+02 0.000000000000000000e+00
7.628672743051189400e+02 0.000000000000000000e+00
7.640239021494558074e+02 0.000000000000000000e+00
7.651805299937927884e+02 0.000000000000000000e+00
7.663371578381296558e+02 0.000000000000000000e+00
7.674937856824666369e+02 0.000000000000000000e+00
7.686504135268036180e+02 0.000000000000000000e+00
7.698070413711404854e+02 0.000000000000000000e+00
7.709636692154774664e+02 0.000000000000000000e+00
7.721202970598143338e+02 0.000000000000000000e+00
7.732769249041513149e+02 0.000000000000000000e+00
7.744335527484882959e+02 0.000000000000000000e+00
7.755901805928251633e+02 0.000000000000000000e+00
7.767468084371621444e+02 0.000000000000000000e+00
7.779034362814991255e+02 0.000000000000000000e+00
7.790600641258359929e+02 0.000000000000000000e+00
7.802166919701729739e+02 0.000000000000000000e+00
7.813733198145098413e+02 0.000000000000000000e+00
7.825299476588468224e+02 0.000000000000000000e+00
7.836865755031838034e+02 0.000000000000000000e+00
7.848432033475206708e+02 0.000000000000000000e+00
7.859998311918576519e+02 0.000000000000000000e+00
7.871564590361946330e+02 0.000000000000000000e+00
7.883130868805315004e+02 0.000000000000000000e+00
7.894697147248684814e+02 0.000000000000000000e+00
7.906263425692053488e+02 0.000000000000000000e+00
7.917829704135423299e+02 0.000000000000000000e+00
7.929395982578793109e+02 0.000000000000000000e+00
7.940962261022161783e+02 0.000000000000000000e+00
7.952528539465531594e+02 0.000000000000000000e+00
7.964094817908901405e+02 0.000000000000000000e+00
7.975661096352270079e+02 0.000000000000000000e+00
7.987227374795639889e+02 0.000000000000000000e+00
7.998793653239008563e+02 0.000000000000000000e+00
8.010359931682378374e+02 0.000000000000000000e+00
8.021926210125748185e+02 0.000000000000000000e+00
8.033492488569116858e+02 0.000000000000000000e+00
8.045058767012486669e+02 0.000000000000000000e+00
8.056625045455855343e+02 0.000000000000000000e+00
8.068191323899225154e+02 0.000000000000000000e+00
8.079757602342594964e+02 0.000000000000000000e+00
8.091323880785963638e+02 0.000000000000000000e+00
8.102890159229333449e+02 0.000000000000000000e+00
8.114456437672703260e+02 0.000000000000000000e+00
8.126022716116071933e+02 0.000000000000000000e+00
8.137588994559441744e+02 0.000000000000000000e+00
8.149155273002810418e+02 0.000000000000000000e+00
8.160721551446180229e+02 0.000000000000000000e+00
8.172287829889550039e+02 0.000000000000000000e+00
8.183854108332918713e+02 0.000000000000000000e+00
8.195420386776288524e+02 0.000000000000000000e+00
8.206986665219658335e+02 0.000000000000000000e+00
8.218552943663027008e+02 0.000000000000000000e+00
8.230119222106396819e+02 0.000000000000000000e+00
8.241685500549765493e+02 0.000000000000000000e+00
8.253251778993135304e+02 0.000000000000000000e+00
8.264818057436505114e+02 0.000000000000000000e+00
8.276384335879873788e+02 0.000000000000000000e+00
8.287950614323243599e+02 0.000000000000000000e+00
8.299516892766613410e+02 0.000000000000000000e+00
8.311083171209982083e+02 0.000000000000000000e+00
8.322649449653351894e+02 0.000000000000000000e+00
8.334215728096720568e+02 0.000000000000000000e+00
8.345782006540090379e+02 0.000000000000000000e+00
8.357348284983460189e+02 0.000000000000000000e+00
8.368914563426828863e+02 0.000000000000000000e+00
8.380480841870198674e+02 0.000000000000000000e+00
8.392047120313568485e+02 0.000000000000000000e+00
8.403613398756937158e+02 0.000000000000000000e+00
8.415179677200306969e+02 0.000000000000000000e+00
8.426745955643675643e+02 0.000000000000000000e+00
8.438312234087045454e+02 0.000000000000000000e+00
8.449878512530415264e+02 0.000000000000000000e+00
8.461444790973783938e+02 0.000000000000000000e+00
8.473011069417153749e+02 0.000000000000000000e+00
8.484577347860522423e+02 0.000000000000000000e+00
8.496143626303892233e+02 0.000000000000000000e+00
8.507709904747262044e+02 0.000000000000000000e+00
8.519276183190630718e+02 0.000000000000000000e+00
8.530842461634000529e+02 0.000000000000000000e+00
8.542408740077370339e+02 0.000000000000000000e+00
8.553975018520739013e+02 0.000000000000000000e+00
8.565541296964108824e+02 0.000000000000000000e+00
8.577107575407477498e+02 0.000000000000000000e+00
8.588673853850847308e+02 0.000000000000000000e+00
8.600240132294217119e+02 0.000000000000000000e+00
8.611806410737585793e+02 0.000000000000000000e+00
8.623372689180955604e+02 0.000000000000000000e+00
8.634938967624325414e+02 0.000000000000000000e+00
8.646505246067694088e+02 0.000000000000000000e+00
8.658071524511063899e+02 0.000000000000000000e+00
8.669637802954432573e+02 0.000000000000000000e+00
8.681204081397802383e+02 0.000000000000000000e+00
8.692770359841172194e+02 0.000000000000000000e+00
8.704336638284540868e+02 0.000000000000000000e+00
8.715902916727910679e+02 0.000000000000000000e+00
8.727469195171280489e+02 0.000000000000000000e+00
8.739035473614649163e+02 0.000000000000000000e+00
8.750601752058018974e+02 0.000000000000000000e+00
8.762168030501387648e+02 0.000000000000000000e+00
8.773734308944757458e+02 0.000000000000000000e+00
8.785300587388127269e+02 0.000000000000000000e+00
8.796866865831495943e+02 0.000000000000000000e+00
8.808433144274865754e+02 0.000000000000000000e+00
8.819999422718234428e+02 0.000000000000000000e+00
8.831565701161604238e+02 0.000000000000000000e+00
8.843131979604974049e+02 0.000000000000000000e+00
8.854698258048342723e+02 0.000000000000000000e+00
8.866264536491712533e+02 0.000000000000000000e+00
8.877830814935082344e+02 0.000000000000000000e+00
8.889397093378451018e+02 0.000000000000000000e+00
8.900963371821820829e+02 0.000000000000000000e+00
8.912529650265189503e+02 0.000000000000000000e+00
8.924095928708559313e+02 0.000000000000000000e+00
8.935662207151929124e+02 0.000000000000000000e+00
8.947228485595297798e+02 0.000000000000000000e+00
8.958794764038667608e+02 0.000000000000000000e+00
8.970361042482037419e+02 0.000000000000000000e+00
8.981927320925406093e+02 0.000000000000000000e+00
8.993493599368775904e+02 0.000000000000000000e+00
9.005059877812144578e+02 0.000000000000000000e+00
9.016626156255514388e+02 0.000000000000000000e+00
9.028192434698884199e+02 0.000000000000000000e+00
9.039758713142252873e+02 0.000000000000000000e+00
9.051324991585622683e+02 0.000000000000000000e+00
9.062891270028992494e+02 0.000000000000000000e+00
9.074457548472361168e+02 0.000000000000000000e+00
9.086023826915730979e+02 0.000000000000000000e+00
9.097590105359099653e+02 0.000000000000000000e+00
9.109156383802469463e+02 0.000000000000000000e+00
9.120722662245839274e+02 0.000000000000000000e+00
9.132288940689207948e+02 0.000000000000000000e+00
9.143855219132577759e+02 0.000000000000000000e+00
9.155421497575946432e+02 0.000000000000000000e+00
9.166987776019316243e+02 0.000000000000000000e+00
9.178554054462686054e+02 0.000000000000000000e+00
9.190120332906054728e+02 0.000000000000000000e+00
9.201686611349424538e+02 0.000000000000000000e+00
9.213252889792794349e+02 0.000000000000000000e+00
9.224819168236163023e+02 0.000000000000000000e+00
9.236385446679532834e+02 0.000000000000000000e+00
9.247951725122901507e+02 0.000000000000000000e+00
9.259518003566271318e+02 0.000000000000000000e+00
9.271084282009641129e+02 0.000000000000000000e+00
9.282650560453009803e+02 0.000000000000000000e+00
9.294216838896379613e+02 0.000000000000000000e+00
9.305783117339749424e+02 0.000000000000000000e+00
9.317349395783118098e+02 0.000000000000000000e+00
9.328915674226487909e+02 0.000000000000000000e+00
9.340481952669856582e+02 0.000000000000000000e+00
9.352048231113226393e+02 0.000000000000000000e+00
9.363614509556596204e+02 0.000000000000000000e+00
9.375180787999964878e+02 0.000000000000000000e+00
9.386747066443334688e+02 0.000000000000000000e+00
9.398313344886704499e+02 0.000000000000000000e+00
9.409879623330073173e+02 0.000000000000000000e+00
9.421445901773442984e+02 0.000000000000000000e+00
9.433012180216811657e+02 0.000000000000000000e+00
9.444578458660181468e+02 0.000000000000000000e+00
9.456144737103551279e+02 0.000000000000000000e+00
9.467711015546919953e+02 0.000000000000000000e+00
9.479277293990289763e+02 0.000000000000000000e+00
9.490843572433659574e+02 0.000000000000000000e+00
9.502409850877028248e+02 0.000000000000000000e+00
9.513976129320398059e+02 0.000000000000000000e+00
9.525542407763766732e+02 0.000000000000000000e+00
9.537108686207136543e+02 0.000000000000000000e+00
9.548674964650506354e+02 0.000000000000000000e+00
9.560241243093875028e+02 0.000000000000000000e+00
9.571807521537244838e+02 0.000000000000000000e+00
9.583373799980613512e+02 0.000000000000000000e+00
9.594940078423983323e+02 0.000000000000000000e+00
9.606506356867353134e+02 0.000000000000000000e+00
9.618072635310721807e+02 0.000000000000000000e+00
9.629638913754091618e+02 0.000000000000000000e+00
9.641205192197461429e+02 0.000000000000000000e+00
9.652771470640830103e+02 0.000000000000000000e+00
9.664337749084199913e+02 0.000000000000000000e+00
9.675904027527568587e+02 0.000000000000000000e+00
9.687470305970938398e+02 0.000000000000000000e+00
9.699036584414308209e+02 0.000000000000000000e+00
9.710602862857676882e+02 0.000000000000000000e+00
9.722169141301046693e+02 0.000000000000000000e+00
9.733735419744416504e+02 0.000000000000000000e+00
9.745301698187785178e+02 0.000000000000000000e+00
9.756867976631154988e+02 0.000000000000000000e+00
9.768434255074523662e+02 0.000000000000000000e+00
9.780000533517893473e+02 0.000000000000000000e+00
9.791566811961263284e+02 0.000000000000000000e+00
9.803133090404631957e+02 0.000000000000000000e+00
9.814699368848001768e+02 0.000000000000000000e+00
9.826265647291371579e+02 0.000000000000000000e+00
9.837831925734740253e+02 0.000000000000000000e+00
9.849398204178110063e+02 0.000000000000000000e+00
9.860964482621478737e+02 0.000000000000000000e+00
9.872530761064848548e+02 0.000000000000000000e+00
9.884097039508218359e+02 0.000000000000000000e+00
9.895663317951587032e+02 0.000000000000000000e+00
9.907229596394956843e+02 0.000000000000000000e+00
9.918795874838325517e+02 0.000000000000000000e+00
9.930362153281695328e+02 0.000000000000000000e+00
9.941928431725065138e+02 0.000000000000000000e+00
9.953494710168433812e+02 0.000000000000000000e+00
9.965060988611803623e+02 0.000000000000000000e+00
9.976627267055173434e+02 0.000000000000000000e+00
9.988193545498542107e+02 0.000000000000000000e+00
9.999759823941911918e+02 0.000000000000000000e+00
1.001132610238528059e+03 0.000000000000000000e+00
1.002289238082865040e+03 0.000000000000000000e+00
1.003445865927202021e+03 0.000000000000000000e+00
1.004602493771538889e+03 0.000000000000000000e+00
1.005759121615875870e+03 0.000000000000000000e+00
1.006915749460212851e+03 0.000000000000000000e+00
1.008072377304549718e+03 0.000000000000000000e+00
1.009229005148886699e+03 0.000000000000000000e+00
1.010385632993223567e+03 0.000000000000000000e+00
1.011542260837560548e+03 0.000000000000000000e+00
1.012698888681897529e+03 0.000000000000000000e+00
1.013855516526234396e+03 0.000000000000000000e+00
1.015012144370571377e+03 0.000000000000000000e+00
1.016168772214908358e+03 0.000000000000000000e+00
1.017325400059245339e+03 0.000000000000000000e+00
1.018482027903582093e+03 0.000000000000000000e+00
1.019638655747919074e+03 0.000000000000000000e+00
1.020795283592256055e+03 0.000000000000000000e+00
1.021951911436593036e+03 0.000000000000000000e+00
1.023108539280930017e+03 0.000000000000000000e+00
1.024265167125266771e+03 0.000000000000000000e+00
1.025421794969603752e+03 0.000000000000000000e+00
1.026578422813940733e+03 0.000000000000000000e+00
1.027735050658277714e+03 0.000000000000000000e+00
1.028891678502614695e+03 0.000000000000000000e+00
1.030048306346951449e+03 0.000000000000000000e+00
1.031204934191288430e+03 0.000000000000000000e+00
1.032361562035625411e+03 0.000000000000000000e+00
1.033518189879962392e+03 0.000000000000000000e+00
1.034674817724299373e+03 0.000000000000000000e+00
1.035831445568636354e+03 0.000000000000000000e+00
1.036988073412973108e+03 0.000000000000000000e+00
1.038144701257310089e+03 0.000000000000000000e+00
1.039301329101647070e+03 0.000000000000000000e+00
1.040457956945984051e+03 0.000000000000000000e+00
1.041614584790321032e+03 0.000000000000000000e+00
1.042771212634657786e+03 0.000000000000000000e+00
1.043927840478994767e+03 0.000000000000000000e+00
1.045084468323331748e+03 0.000000000000000000e+00
1.046241096167668729e+03 0.000000000000000000e+00
1.047397724012005710e+03 0.000000000000000000e+00
1.048554351856342464e+03 0.000000000000000000e+00
1.049710979700679445e+03 0.000000000000000000e+00
1.050867607545016426e+03 0.000000000000000000e+00
1.052024235389353407e+03 0.000000000000000000e+00
1.053180863233690388e+03 0.000000000000000000e+00
1.054337491078027369e+03 0.000000000000000000e+00
1.055494118922364123e+03 0.000000000000000000e+00
1.056650746766701104e+03 0.000000000000000000e+00
1.057807374611038085e+03 0.000000000000000000e+00
1.058964002455375066e+03 0.000000000000000000e+00
1.060120630299712047e+03 0.000000000000000000e+00
1.061277258144048801e+03 0.000000000000000000e+00
1.062433885988385782e+03 0.000000000000000000e+00
1.063590513832722763e+03 0.000000000000000000e+00
1.064747141677059744e+03 0.000000000000000000e+00
1.065903769521396725e+03 0.000000000000000000e+00
1.067060397365733479e+03 0.000000000000000000e+00
1.068217025210070460e+03 0.000000000000000000e+00
1.069373653054407441e+03 0.000000000000000000e+00
1.070530280898744422e+03 0.000000000000000000e+00
1.071686908743081403e+03 0.000000000000000000e+00
1.072843536587418157e+03 0.000000000000000000e+00
1.074000164431755138e+03 0.000000000000000000e+00
1.075156792276092119e+03 0.000000000000000000e+00
1.076313420120429100e+03 0.000000000000000000e+00
1.077470047964766081e+03 0.000000000000000000e+00
1.078626675809103062e+03 0.000000000000000000e+00
1.079783303653439816e+03 0.000000000000000000e+00
1.080939931497776797e+03 0.000000000000000000e+00
1.082096559342113778e+03 0.000000000000000000e+00
1.083253187186450759e+03 0.000000000000000000e+00
1.084409815030787740e+03 0.000000000000000000e+00
1.085566442875124494e+03 0.000000000000000000e+00
1.086723070719461475e+03 0.000000000000000000e+00
1.087879698563798456e+03 0.000000000000000000e+00
1.089036326408135437e+03 0.000000000000000000e+00
1.090192954252472418e+03 0.000000000000000000e+00
1.091349582096809172e+03 0.000000000000000000e+00
1.092506209941146153e+03 0.000000000000000000e+00
1.093662837785483134e+03 0.000000000000000000e+00
1.094819465629820115e+03 0.000000000000000000e+00
1.095976093474157096e+03 0.000000000000000000e+00
1.097132721318494077e+03 0.000000000000000000e+00
1.098289349162830831e+03 0.000000000000000000e+00
1.099445977007167812e+03 0.000000000000000000e+00
1.100602604851504793e+03 0.000000000000000000e+00
1.101759232695841774e+03 0.000000000000000000e+00
1.102915860540178755e+03 0.000000000000000000e+00
1.104072488384515509e+03 0.000000000000000000e+00
1.105229116228852490e+03 0.000000000000000000e+00
1.106385744073189471e+03 0.000000000000000000e+00
1.107542371917526452e+03 0.000000000000000000e+00
1.108698999761863433e+03 0.000000000000000000e+00
1.109855627606200187e+03 0.000000000000000000e+00
1.111012255450537168e+03 0.000000000000000000e+00
1.112168883294874149e+03 0.000000000000000000e+00
1.113325511139211130e+03 0.000000000000000000e+00
1.114482138983548111e+03 0.000000000000000000e+00
1.115638766827884865e+03 0.000000000000000000e+00
1.116795394672221846e+03 0.000000000000000000e+00
1.117952022516558827e+03 0.000000000000000000e+00
1.119108650360895808e+03 0.000000000000000000e+00
1.120265278205232789e+03 0.000000000000000000e+00
1.121421906049569770e+03 0.000000000000000000e+00
1.122578533893906524e+03 0.000000000000000000e+00
1.123735161738243505e+03 0.000000000000000000e+00
1.124891789582580486e+03 0.000000000000000000e+00
1.126048417426917467e+03 0.000000000000000000e+00
1.127205045271254448e+03 0.000000000000000000e+00
1.128361673115591202e+03 0.000000000000000000e+00
1.129518300959928183e+03 0.000000000000000000e+00
1.130674928804265164e+03 0.000000000000000000e+00
1.131831556648602145e+03 0.000000000000000000e+00
1.132988184492939126e+03 0.000000000000000000e+00
1.134144812337275880e+03 0.000000000000000000e+00
1.135301440181612861e+03 0.000000000000000000e+00
1.136458068025949842e+03 0.000000000000000000e+00
1.137614695870286823e+03 0.000000000000000000e+00
1.138771323714623804e+03 0.000000000000000000e+00
1.139927951558960558e+03 0.000000000000000000e+00
1.141084579403297539e+03 0.000000000000000000e+00
1.142241207247634520e+03 0.000000000000000000e+00
1.143397835091971501e+03 0.000000000000000000e+00
1.144554462936308482e+03 0.000000000000000000e+00
1.145711090780645463e+03 0.000000000000000000e+00
1.146867718624982217e+03 0.000000000000000000e+00
1.148024346469319198e+03 0.000000000000000000e+00
1.149180974313656179e+03 0.000000000000000000e+00
1.150337602157993160e+03 0.000000000000000000e+00
1.151494230002330141e+03 0.000000000000000000e+00
1.152650857846666895e+03 0.000000000000000000e+00
1.153807485691003876e+03 0.000000000000000000e+00
1.154964113535340857e+03 0.000000000000000000e+00
1.156120741379677838e+03 0.000000000000000000e+00
1.157277369224014819e+03 0.000000000000000000e+00
1.158433997068351573e+03 0.000000000000000000e+00
1.159590624912688554e+03 0.000000000000000000e+00
1.160747252757025535e+03 0.000000000000000000e+00
1.161903880601362516e+03 0.000000000000000000e+00
1.163060508445699497e+03 0.000000000000000000e+00
1.164217136290036478e+03 0.000000000000000000e+00
1.165373764134373232e+03 0.000000000000000000e+00
1.166530391978710213e+03 0.000000000000000000e+00
1.167687019823047194e+03 0.000000000000000000e+00
1.168843647667384175e+03 0.000000000000000000e+00
1.170000275511721156e+03 0.000000000000000000e+00
1.171156903356057910e+03 0.000000000000000000e+00
1.172313531200394891e+03 0.000000000000000000e+00
1.173470159044731872e+03 0.000000000000000000e+00
1.174626786889068853e+03 0.000000000000000000e+00
1.175783414733405834e+03 0.000000000000000000e+00
1.176940042577742588e+03 0.000000000000000000e+00
1.178096670422079569e+03 0.000000000000000000e+00
1.179253298266416550e+03 0.000000000000000000e+00
1.180409926110753531e+03 0.000000000000000000e+00
1.181566553955090512e+03 0.000000000000000000e+00
1.182723181799427266e+03 0.000000000000000000e+00
1.183879809643764247e+03 0.000000000000000000e+00
1.185036437488101228e+03 0.000000000000000000e+00
1.186193065332438209e+03 0.000000000000000000e+00
1.187349693176775190e+03 0.000000000000000000e+00
1.188506321021112171e+03 0.000000000000000000e+00
1.189662948865448925e+03 0.000000000000000000e+00
1.190819576709785906e+03 0.000000000000000000e+00
1.191976204554122887e+03 0.000000000000000000e+00
1.193132832398459868e+03 0.000000000000000000e+00
1.194289460242796849e+03 0.000000000000000000e+00
1.195446088087133603e+03 0.000000000000000000e+00
1.196602715931470584e+03 0.000000000000000000e+00
1.197759343775807565e+03 0.000000000000000000e+00
1.198915971620144546e+03 0.000000000000000000e+00
1.200072599464481527e+03 0.000000000000000000e+00
1.201229227308818281e+03 0.000000000000000000e+00
1.202385855153155262e+03 0.000000000000000000e+00
1.203542482997492243e+03 0.000000000000000000e+00
1.204699110841829224e+03 0.000000000000000000e+00
1.205855738686166205e+03 0.000000000000000000e+00
1.207012366530503186e+03 0.000000000000000000e+00
1.208168994374839940e+03 0.000000000000000000e+00
1.209325622219176921e+03 0.000000000000000000e+00
1.210482250063513902e+03 0.000000000000000000e+00
1.211638877907850883e+03 0.000000000000000000e+00
1.212795505752187864e+03 0.000000000000000000e+00
1.213952133596524618e+03 0.000000000000000000e+00
1.215108761440861599e+03 0.000000000000000000e+00
1.216265389285198580e+03 0.000000000000000000e+00
1.217422017129535561e+03 0.000000000000000000e+00
1.218578644973872542e+03 0.000000000000000000e+00
1.219735272818209296e+03 0.000000000000000000e+00
1.220891900662546277e+03 0.000000000000000000e+00
1.222048528506883258e+03 0.000000000000000000e+00
1.223205156351220239e+03 0.000000000000000000e+00
1.224361784195557220e+03 0.000000000000000000e+00
1.225518412039893974e+03 0.000000000000000000e+00
1.226675039884230955e+03 0.000000000000000000e+00
1.227831667728567936e+03 0.000000000000000000e+00
1.228988295572904917e+03 0.000000000000000000e+00
1.230144923417241898e+03 0.000000000000000000e+00
1.231301551261578879e+03 0.000000000000000000e+00
1.232458179105915633e+03 0.000000000000000000e+00
1.233614806950252614e+03 0.000000000000000000e+00
1.234771434794589595e+03 0.000000000000000000e+00
1.235928062638926576e+03 0.000000000000000000e+00
1.237084690483263557e+03 0.000000000000000000e+00
1.238241318327600311e+03 0.000000000000000000e+00
1.239397946171937292e+03 0.000000000000000000e+00
1.240554574016274273e+03 0.000000000000000000e+00
1.241711201860611254e+03 0.000000000000000000e+00
1.242867829704948235e+03 0.000000000000000000e+00
1.244024457549284989e+03 0.000000000000000000e+00
1.245181085393621970e+03 0.000000000000000000e+00
1.246337713237958951e+03 0.000000000000000000e+00
1.247494341082295932e+03 0.000000000000000000e+00
1.248650968926632913e+03 0.000000000000000000e+00
1.249807596770969667e+03 0.000000000000000000e+00
1.250964224615306648e+03 0.000000000000000000e+00
1.252120852459643629e+03 0.000000000000000000e+00
1.253277480303980610e+03 0.000000000000000000e+00
1.254434108148317591e+03 0.000000000000000000e+00
1.255590735992654572e+03 0.000000000000000000e+00
1.256747363836991326e+03 0.000000000000000000e+00
1.257903991681328307e+03 0.000000000000000000e+00
1.259060619525665288e+03 0.000000000000000000e+00
1.260217247370002269e+03 0.000000000000000000e+00
1.261373875214339250e+03 0.000000000000000000e+00
1.262530503058676004e+03 0.000000000000000000e+00
1.263687130903012985e+03 0.000000000000000000e+00
1.264843758747349966e+03 0.000000000000000000e+00
1.266000386591686947e+03 0.000000000000000000e+00
1.267157014436023928e+03 0.000000000000000000e+00
1.268313642280360682e+03 0.000000000000000000e+00
1.269470270124697663e+03 0.000000000000000000e+00
1.270626897969034644e+03 0.000000000000000000e+00
1.271783525813371625e+03 0.000000000000000000e+00
1.272940153657708606e+03 0.000000000000000000e+00
1.274096781502045587e+03 0.000000000000000000e+00
1.275253409346382341e+03 0.000000000000000000e+00
1.276410037190719322e+03 0.000000000000000000e+00
1.277566665035056303e+03 0.000000000000000000e+00
1.278723292879393284e+03 0.000000000000000000e+00
1.279879920723730265e+03 0.000000000000000000e+00
1.281036548568067019e+03 0.000000000000000000e+00
1.282193176412404000e+03 0.000000000000000000e+00
1.283349804256740981e+03 0.000000000000000000e+00
1.284506432101077962e+03 0.000000000000000000e+00
1.285663059945414943e+03 0.000000000000000000e+00
1.286819687789751697e+03 0.000000000000000000e+00
1.287976315634088678e+03 0.000000000000000000e+00
1.289132943478425659e+03 0.000000000000000000e+00
1.290289571322762640e+03 0.000000000000000000e+00
1.291446199167099621e+03 0.000000000000000000e+00
1.292602827011436375e+03 0.000000000000000000e+00
1.293759454855773356e+03 0.000000000000000000e+00
1.294916082700110337e+03 0.000000000000000000e+00
1.296072710544447318e+03 0.000000000000000000e+00
1.297229338388784299e+03 0.000000000000000000e+00
1.298385966233121280e+03 0.000000000000000000e+00
1.299542594077458034e+03 0.000000000000000000e+00
1.300699221921795015e+03 0.000000000000000000e+00
1.301855849766131996e+03 0.000000000000000000e+00
1.303012477610468977e+03 0.000000000000000000e+00
1.304169105454805958e+03 0.000000000000000000e+00
1.305325733299142712e+03 0.000000000000000000e+00
1.306482361143479693e+03 0.000000000000000000e+00
1.307638988987816674e+03 0.000000000000000000e+00
1.308795616832153655e+03 0.000000000000000000e+00
1.309952244676490636e+03 0.000000000000000000e+00
1.311108872520827390e+03 0.000000000000000000e+00
1.312265500365164371e+03 0.000000000000000000e+00
1.313422128209501352e+03 0.000000000000000000e+00
1.314578756053838333e+03 0.000000000000000000e+00
1.315735383898175314e+03 0.000000000000000000e+00
1.316892011742512295e+03 0.000000000000000000e+00
1.318048639586849049e+03 0.000000000000000000e+00
1.319205267431186030e+03 0.000000000000000000e+00
1.320361895275523011e+03 0.000000000000000000e+00
1.321518523119859992e+03 0.000000000000000000e+00
1.322675150964196973e+03 0.000000000000000000e+00
1.323831778808533727e+03 0.000000000000000000e+00
1.324988406652870708e+03 0.000000000000000000e+00
1.326145034497207689e+03 0.000000000000000000e+00
1.327301662341544670e+03 0.000000000000000000e+00
1.328458290185881651e+03 0.000000000000000000e+00
1.329614918030218405e+03 0.000000000000000000e+00
1.330771545874555386e+03 0.000000000000000000e+00
1.331928173718892367e+03 0.000000000000000000e+00
1.333084801563229348e+03 0.000000000000000000e+00
1.334241429407566329e+03 0.000000000000000000e+00
1.335398057251903083e+03 0.000000000000000000e+00
1.336554685096240064e+03 0.000000000000000000e+00
1.337711312940577045e+03 0.000000000000000000e+00
1.338867940784914026e+03 0.000000000000000000e+00
1.340024568629251007e+03 0.000000000000000000e+00
1.341181196473587988e+03 0.000000000000000000e+00
1.342337824317924742e+03 0.000000000000000000e+00
1.343494452162261723e+03 0.000000000000000000e+00
1.344651080006598704e+03 0.000000000000000000e+00
1.345807707850935685e+03 0.000000000000000000e+00
1.346964335695272666e+03 0.000000000000000000e+00
1.348120963539609420e+03 0.000000000000000000e+00
1.349277591383946401e+03 0.000000000000000000e+00
1.350434219228283382e+03 0.000000000000000000e+00
1.351590847072620363e+03 0.000000000000000000e+00
1.352747474916957344e+03 0.000000000000000000e+00
1.353904102761294098e+03 0.000000000000000000e+00
1.355060730605631079e+03 0.000000000000000000e+00
1.356217358449968060e+03 0.000000000000000000e+00
1.357373986294305041e+03 0.000000000000000000e+00
1.358530614138642022e+03 0.000000000000000000e+00
1.359687241982978776e+03 0.000000000000000000e+00
1.360843869827315757e+03 0.000000000000000000e+00
1.362000497671652738e+03 0.000000000000000000e+00
1.363157125515989719e+03 0.000000000000000000e+00
1.364313753360326700e+03 0.000000000000000000e+00
1.365470381204663681e+03 0.000000000000000000e+00
1.366627009049000435e+03 0.000000000000000000e+00
1.367783636893337416e+03 0.000000000000000000e+00
1.368940264737674397e+03 0.000000000000000000e+00
1.370096892582011378e+03 0.000000000000000000e+00
1.371253520426348359e+03 0.000000000000000000e+00
1.372410148270685113e+03 0.000000000000000000e+00
1.373566776115022094e+03 0.000000000000000000e+00
1.374723403959359075e+03 0.000000000000000000e+00
1.375880031803696056e+03 0.000000000000000000e+00
1.377036659648033037e+03 0.000000000000000000e+00
1.378193287492369791e+03 0.000000000000000000e+00
1.379349915336706772e+03 0.000000000000000000e+00
1.380506543181043753e+03 0.000000000000000000e+00
1.381663171025380734e+03 0.000000000000000000e+00
1.382819798869717715e+03 0.000000000000000000e+00
1.383976426714054696e+03 0.000000000000000000e+00
1.385133054558391450e+03 0.000000000000000000e+00
1.386289682402728431e+03 0.000000000000000000e+00
1.387446310247065412e+03 0.000000000000000000e+00
1.388602938091402393e+03 0.000000000000000000e+00
1.389759565935739374e+03 0.000000000000000000e+00
1.390916193780076128e+03 0.000000000000000000e+00
1.392072821624413109e+03 0.000000000000000000e+00
1.393229449468750090e+03 0.000000000000000000e+00
1.394386077313087071e+03 0.000000000000000000e+00
1.395542705157424052e+03 0.000000000000000000e+00
1.396699333001760806e+03 0.000000000000000000e+00
1.397855960846097787e+03 0.000000000000000000e+00
1.399012588690434768e+03 0.000000000000000000e+00
1.400169216534771749e+03 0.000000000000000000e+00
1.401325844379108730e+03 0.000000000000000000e+00
1.402482472223445484e+03 0.000000000000000000e+00
1.403639100067782465e+03 0.000000000000000000e+00
1.404795727912119446e+03 0.000000000000000000e+00
1.405952355756456427e+03 0.000000000000000000e+00
1.407108983600793408e+03 0.000000000000000000e+00
1.408265611445130389e+03 0.000000000000000000e+00
1.409422239289467143e+03 0.000000000000000000e+00
1.410578867133804124e+03 0.000000000000000000e+00
1.411735494978141105e+03 0.000000000000000000e+00
1.412892122822478086e+03 0.000000000000000000e+00
1.414048750666815067e+03 0.000000000000000000e+00
1.415205378511151821e+03 0.000000000000000000e+00
1.416362006355488802e+03 0.000000000000000000e+00
1.417518634199825783e+03 0.000000000000000000e+00
1.418675262044162764e+03 0.000000000000000000e+00
1.419831889888499745e+03 0.000000000000000000e+00
1.420988517732836499e+03 0.000000000000000000e+00
1.422145145577173480e+03 0.000000000000000000e+00
1.423301773421510461e+03 0.000000000000000000e+00
1.424458401265847442e+03 0.000000000000000000e+00
1.425615029110184423e+03 0.000000000000000000e+00
1.426771656954521404e+03 0.000000000000000000e+00
1.427928284798858158e+03 0.000000000000000000e+00
1.429084912643195139e+03 0.000000000000000000e+00
1.430241540487532120e+03 0.000000000000000000e+00
1.431398168331869101e+03 0.000000000000000000e+00
1.432554796176206082e+03 0.000000000000000000e+00
1.433711424020542836e+03 0.000000000000000000e+00
1.434868051864879817e+03 0.000000000000000000e+00
1.436024679709216798e+03 0.000000000000000000e+00
1.437181307553553779e+03 0.000000000000000000e+00
1.438337935397890760e+03 0.000000000000000000e+00
1.439494563242227514e+03 0.000000000000000000e+00
1.440651191086564495e+03 0.000000000000000000e+00
1.441807818930901476e+03 0.000000000000000000e+00
1.442964446775238457e+03 0.000000000000000000e+00
1.444121074619575438e+03 0.000000000000000000e+00
1.445277702463912192e+03 0.000000000000000000e+00
1.446434330308249173e+03 0.000000000000000000e+00
1.447590958152586154e+03 0.000000000000000000e+00
1.448747585996923135e+03 0.000000000000000000e+00
1.449904213841260116e+03 0.000000000000000000e+00
1.451060841685597097e+03 0.000000000000000000e+00
1.452217469529933851e+03 0.000000000000000000e+00
1.453374097374270832e+03 0.000000000000000000e+00
1.454530725218607813e+03 0.000000000000000000e+00
1.455687353062944794e+03 0.000000000000000000e+00
1.456843980907281775e+03 0.000000000000000000e+00
1.458000608751618529e+03 0.000000000000000000e+00
1.459157236595955510e+03 0.000000000000000000e+00
1.460313864440292491e+03 0.000000000000000000e+00
1.461470492284629472e+03 0.000000000000000000e+00
1.462627120128966453e+03 0.000000000000000000e+00
1.463783747973303207e+03 0.000000000000000000e+00
1.464940375817640188e+03 0.000000000000000000e+00
1.466097003661977169e+03 0.000000000000000000e+00
1.467253631506314150e+03 0.000000000000000000e+00
1.468410259350651131e+03 0.000000000000000000e+00
1.469566887194988112e+03 0.000000000000000000e+00
1.470723515039324866e+03 0.000000000000000000e+00
1.471880142883661847e+03 0.000000000000000000e+00
1.473036770727998828e+03 0.000000000000000000e+00
1.474193398572335809e+03 0.000000000000000000e+00
1.475350026416672790e+03 0.000000000000000000e+00
1.476506654261009544e+03 0.000000000000000000e+00
1.477663282105346525e+03 0.000000000000000000e+00
1.478819909949683506e+03 0.000000000000000000e+00
1.479976537794020487e+03 0.000000000000000000e+00
1.481133165638357468e+03 0.000000000000000000e+00
1.482289793482694222e+03 0.000000000000000000e+00
1.483446421327031203e+03 0.000000000000000000e+00
1.484603049171368184e+03 0.000000000000000000e+00
1.485759677015705165e+03 0.000000000000000000e+00
1.486916304860042146e+03 0.000000000000000000e+00
1.488072932704378900e+03 0.000000000000000000e+00
1.489229560548715881e+03 0.000000000000000000e+00
1.490386188393052862e+03 0.000000000000000000e+00
1.491542816237389843e+03 0.000000000000000000e+00
1.492699444081726824e+03 0.000000000000000000e+00
1.493856071926063805e+03 0.000000000000000000e+00
1.495012699770400559e+03 0.000000000000000000e+00
1.496169327614737540e+03 0.000000000000000000e+00
1.497325955459074521e+03 0.000000000000000000e+00
1.498482583303411502e+03 0.000000000000000000e+00
1.499639211147748483e+03 0.000000000000000000e+00
1.500795838992085237e+03 0.000000000000000000e+00
1.501952466836422218e+03 0.000000000000000000e+00
1.503109094680759199e+03 0.000000000000000000e+00
1.504265722525096180e+03 0.000000000000000000e+00
1.505422350369433161e+03 0.000000000000000000e+00
1.506578978213769915e+03 0.000000000000000000e+00
1.507735606058106896e+03 0.000000000000000000e+00
1.508892233902443877e+03 0.000000000000000000e+00
1.510048861746780858e+03 0.000000000000000000e+00
1.511205489591117839e+03 0.000000000000000000e+00
1.512362117435454593e+03 0.000000000000000000e+00
1.513518745279791574e+03 0.000000000000000000e+00
1.514675373124128555e+03 0.000000000000000000e+00
1.515832000968465536e+03 0.000000000000000000e+00
1.516988628812802517e+03 0.000000000000000000e+00
1.518145256657139498e+03 0.000000000000000000e+00
1.519301884501476252e+03 0.000000000000000000e+00
1.520458512345813233e+03 0.000000000000000000e+00
1.521615140190150214e+03 0.000000000000000000e+00
1.522771768034487195e+03 0.000000000000000000e+00
1.523928395878824176e+03 0.000000000000000000e+00
1.525085023723160930e+03 0.000000000000000000e+00
1.526241651567497911e+03 0.000000000000000000e+00
1.527398279411834892e+03 0.000000000000000000e+00
1.528554907256171873e+03 0.000000000000000000e+00
1.529711535100508854e+03 0.000000000000000000e+00
1.530868162944845608e+03 0.000000000000000000e+00
1.532024790789182589e+03 0.000000000000000000e+00
1.533181418633519570e+03 0.000000000000000000e+00
1.534338046477856551e+03 0.000000000000000000e+00
1.535494674322193532e+03 0.000000000000000000e+00
1.536651302166530513e+03 0.000000000000000000e+00
1.537807930010867267e+03 0.000000000000000000e+00
1.538964557855204248e+03 0.000000000000000000e+00
1.540121185699541229e+03 0.000000000000000000e+00
1.541277813543878210e+03 0.000000000000000000e+00
1.542434441388215191e+03 0.000000000000000000e+00
1.543591069232551945e+03 0.000000000000000000e+00
1.544747697076888926e+03 0.000000000000000000e+00
1.545904324921225907e+03 0.000000000000000000e+00
1.547060952765562888e+03 0.000000000000000000e+00
1.548217580609899869e+03 0.000000000000000000e+00
1.549374208454236623e+03 0.000000000000000000e+00
1.550530836298573604e+03 0.000000000000000000e+00
1.551687464142910585e+03 0.000000000000000000e+00
1.552844091987247566e+03 0.000000000000000000e+00
1.554000719831584547e+03 0.000000000000000000e+00
1.555157347675921301e+03 0.000000000000000000e+00
1.556313975520258282e+03 0.000000000000000000e+00
1.557470603364595263e+03 0.000000000000000000e+00
1.558627231208932244e+03 0.000000000000000000e+00
1.559783859053269225e+03 0.000000000000000000e+00
1.560940486897606206e+03 0.000000000000000000e+00
1.562097114741942960e+03 0.000000000000000000e+00
1.563253742586279941e+03 0.000000000000000000e+00
1.564410370430616922e+03 0.000000000000000000e+00
1.565566998274953903e+03 0.000000000000000000e+00
1.566723626119290884e+03 0.000000000000000000e+00
1.567880253963627638e+03 0.000000000000000000e+00
1.569036881807964619e+03 0.000000000000000000e+00
1.570193509652301600e+03 0.000000000000000000e+00
1.571350137496638581e+03 0.000000000000000000e+00
1.572506765340975562e+03 0.000000000000000000e+00
1.573663393185312316e+03 0.000000000000000000e+00
1.574820021029649297e+03 0.000000000000000000e+00
1.575976648873986278e+03 0.000000000000000000e+00
1.577133276718323259e+03 0.000000000000000000e+00
1.578289904562660240e+03 0.000000000000000000e+00
1.579446532406997221e+03 0.000000000000000000e+00
1.580603160251333975e+03 0.000000000000000000e+00
1.581759788095670956e+03 0.000000000000000000e+00
1.582916415940007937e+03 0.000000000000000000e+00
1.584073043784344918e+03 0.000000000000000000e+00
1.585229671628681899e+03 0.000000000000000000e+00
1.586386299473018653e+03 0.000000000000000000e+00
1.587542927317355634e+03 0.000000000000000000e+00
1.588699555161692615e+03 0.000000000000000000e+00
1.589856183006029596e+03 0.000000000000000000e+00
1.591012810850366577e+03 0.000000000000000000e+00
1.592169438694703331e+03 0.000000000000000000e+00
1.593326066539040312e+03 0.000000000000000000e+00
1.594482694383377293e+03 0.000000000000000000e+00
1.595639322227714274e+03 0.000000000000000000e+00
1.596795950072051255e+03 0.000000000000000000e+00
1.597952577916388009e+03 0.000000000000000000e+00
1.599109205760724990e+03 0.000000000000000000e+00
1.600265833605061971e+03 0.000000000000000000e+00
1.601422461449398952e+03 0.000000000000000000e+00
1.602579089293735933e+03 0.000000000000000000e+00
1.603735717138072914e+03 0.000000000000000000e+00
1.604892344982409668e+03 0.000000000000000000e+00
1.606048972826746649e+03 0.000000000000000000e+00
1.607205600671083630e+03 0.000000000000000000e+00
1.608362228515420611e+03 0.000000000000000000e+00
1.609518856359757592e+03 0.000000000000000000e+00
1.610675484204094346e+03 0.000000000000000000e+00
1.611832112048431327e+03 0.000000000000000000e+00
1.612988739892768308e+03 0.000000000000000000e+00
1.614145367737105289e+03 0.000000000000000000e+00
1.615301995581442270e+03 0.000000000000000000e+00
1.616458623425779024e+03 0.000000000000000000e+00
1.617615251270116005e+03 0.000000000000000000e+00
1.618771879114452986e+03 0.000000000000000000e+00
1.619928506958789967e+03 0.000000000000000000e+00
1.621085134803126948e+03 0.000000000000000000e+00
1.622241762647463702e+03 0.000000000000000000e+00
1.623398390491800683e+03 0.000000000000000000e+00
1.624555018336137664e+03 0.000000000000000000e+00
1.625711646180474645e+03 0.000000000000000000e+00
1.626868274024811626e+03 0.000000000000000000e+00
1.628024901869148607e+03 0.000000000000000000e+00
1.629181529713485361e+03 0.000000000000000000e+00
1.630338157557822342e+03 0.000000000000000000e+00
1.631494785402159323e+03 0.000000000000000000e+00
1.632651413246496304e+03 0.000000000000000000e+00
1.633808041090833285e+03 0.000000000000000000e+00
1.634964668935170039e+03 0.000000000000000000e+00
1.636121296779507020e+03 0.000000000000000000e+00
1.637277924623844001e+03 0.000000000000000000e+00
1.638434552468180982e+03 0.000000000000000000e+00
1.639591180312517963e+03 0.000000000000000000e+00
1.640747808156854717e+03 0.000000000000000000e+00
1.641904436001191698e+03 0.000000000000000000e+00
1.643061063845528679e+03 0.000000000000000000e+00
1.644217691689865660e+03 0.000000000000000000e+00
1.645374319534202641e+03 0.000000000000000000e+00
1.646530947378539622e+03 0.000000000000000000e+00
1.647687575222876376e+03 0.000000000000000000e+00
1.648844203067213357e+03 0.000000000000000000e+00
1.650000830911550338e+03 0.000000000000000000e+00
1.651157458755887319e+03 0.000000000000000000e+00
1.652314086600224300e+03 0.000000000000000000e+00
1.653470714444561054e+03 0.000000000000000000e+00
1.654627342288898035e+03 0.000000000000000000e+00
1.655783970133235016e+03 0.000000000000000000e+00
1.656940597977571997e+03 0.000000000000000000e+00
1.658097225821908978e+03 0.000000000000000000e+00
1.659253853666245732e+03 0.000000000000000000e+00
1.660410481510582713e+03 0.000000000000000000e+00
1.661567109354919694e+03 0.000000000000000000e+00
1.662723737199256675e+03 0.000000000000000000e+00
1.663880365043593656e+03 0.000000000000000000e+00
1.665036992887930410e+03 0.000000000000000000e+00
1.666193620732267391e+03 0.000000000000000000e+00
1.667350248576604372e+03 0.000000000000000000e+00
1.668506876420941353e+03 0.000000000000000000e+00
1.669663504265278334e+03 0.000000000000000000e+00
1.670820132109615315e+03 0.000000000000000000e+00
1.671976759953952069e+03 0.000000000000000000e+00
1.673133387798289050e+03 0.000000000000000000e+00
1.674290015642626031e+03 0.000000000000000000e+00
1.675446643486963012e+03 0.000000000000000000e+00
1.676603271331299993e+03 0.000000000000000000e+00
1.677759899175636747e+03 0.000000000000000000e+00
1.678916527019973728e+03 0.000000000000000000e+00
1.680073154864310709e+03 0.000000000000000000e+00
1.681229782708647690e+03 0.000000000000000000e+00
1.682386410552984671e+03 0.000000000000000000e+00
1.683543038397321425e+03 0.000000000000000000e+00
1.684699666241658406e+03 0.000000000000000000e+00
1.685856294085995387e+03 0.000000000000000000e+00
1.687012921930332368e+03 0.000000000000000000e+00
1.688169549774669349e+03 0.000000000000000000e+00
1.689326177619006330e+03 0.000000000000000000e+00
1.690482805463343084e+03 0.000000000000000000e+00
1.691639433307680065e+03 0.000000000000000000e+00
1.692796061152017046e+03 0.000000000000000000e+00
1.693952688996354027e+03 0.000000000000000000e+00
1.695109316840691008e+03 0.000000000000000000e+00
1.696265944685027762e+03 0.000000000000000000e+00
1.697422572529364743e+03 0.000000000000000000e+00
1.698579200373701724e+03 0.000000000000000000e+00
1.699735828218038705e+03 0.000000000000000000e+00
1.700892456062375686e+03 0.000000000000000000e+00
1.702049083906712440e+03 0.000000000000000000e+00
1.703205711751049421e+03 0.000000000000000000e+00
1.704362339595386402e+03 0.000000000000000000e+00
1.705518967439723383e+03 0.000000000000000000e+00
1.706675595284060364e+03 0.000000000000000000e+00
1.707832223128397118e+03 0.000000000000000000e+00
1.708988850972734099e+03 0.000000000000000000e+00
1.710145478817071080e+03 0.000000000000000000e+00
1.711302106661408061e+03 0.000000000000000000e+00
1.712458734505745042e+03 0.000000000000000000e+00
1.713615362350082023e+03 0.000000000000000000e+00
1.714771990194418777e+03 0.000000000000000000e+00
1.715928618038755758e+03 0.000000000000000000e+00
1.717085245883092739e+03 0.000000000000000000e+00
1.718241873727429720e+03 0.000000000000000000e+00
1.719398501571766701e+03 0.000000000000000000e+00
1.720555129416103455e+03 0.000000000000000000e+00
1.721711757260440436e+03 0.000000000000000000e+00
1.722868385104777417e+03 0.000000000000000000e+00
1.724025012949114398e+03 0.000000000000000000e+00
1.725181640793451379e+03 0.000000000000000000e+00
1.726338268637788133e+03 0.000000000000000000e+00
1.727494896482125114e+03 0.000000000000000000e+00
1.728651524326462095e+03 0.000000000000000000e+00
1.729808152170799076e+03 0.000000000000000000e+00
1.730964780015136057e+03 0.000000000000000000e+00
1.732121407859472811e+03 0.000000000000000000e+00
1.733278035703809792e+03 0.000000000000000000e+00
1.734434663548146773e+03 0.000000000000000000e+00
1.735591291392483754e+03 0.000000000000000000e+00
1.736747919236820735e+03 0.000000000000000000e+00
1.737904547081157716e+03 0.000000000000000000e+00
1.739061174925494470e+03 0.000000000000000000e+00
1.740217802769831451e+03 0.000000000000000000e+00
1.741374430614168432e+03 0.000000000000000000e+00
1.742531058458505413e+03 0.000000000000000000e+00
1.743687686302842394e+03 0.000000000000000000e+00
1.744844314147179148e+03 0.000000000000000000e+00
1.746000941991516129e+03 0.000000000000000000e+00
1.747157569835853110e+03 0.000000000000000000e+00
1.748314197680190091e+03 0.000000000000000000e+00
1.749470825524527072e+03 0.000000000000000000e+00
1.750627453368863826e+03 0.000000000000000000e+00
1.751784081213200807e+03 0.000000000000000000e+00
1.752940709057537788e+03 0.000000000000000000e+00
1.754097336901874769e+03 0.000000000000000000e+00
1.755253964746211750e+03 0.000000000000000000e+00
1.756410592590548731e+03 0.000000000000000000e+00
1.757567220434885485e+03 0.000000000000000000e+00
1.758723848279222466e+03 0.000000000000000000e+00
1.759880476123559447e+03 0.000000000000000000e+00
1.761037103967896428e+03 0.000000000000000000e+00
1.762193731812233409e+03 0.000000000000000000e+00
1.763350359656570163e+03 0.000000000000000000e+00
1.764506987500907144e+03 0.000000000000000000e+00
1.765663615345244125e+03 0.000000000000000000e+00
1.766820243189581106e+03 0.000000000000000000e+00
1.767976871033918087e+03 0.000000000000000000e+00
1.769133498878254841e+03 0.000000000000000000e+00
1.770290126722591822e+03 0.000000000000000000e+00
1.771446754566928803e+03 0.000000000000000000e+00
1.772603382411265784e+03 0.000000000000000000e+00
1.773760010255602765e+03 0.000000000000000000e+00
1.774916638099939519e+03 0.000000000000000000e+00
1.776073265944276500e+03 0.000000000000000000e+00
1.777229893788613481e+03 0.000000000000000000e+00
1.778386521632950462e+03 0.000000000000000000e+00
1.779543149477287443e+03 0.000000000000000000e+00
1.780699777321624424e+03 0.000000000000000000e+00
1.781856405165961178e+03 0.000000000000000000e+00
1.783013033010298159e+03 0.000000000000000000e+00
1.784169660854635140e+03 0.000000000000000000e+00
1.785326288698972121e+03 0.000000000000000000e+00
1.786482916543309102e+03 0.000000000000000000e+00
1.787639544387645856e+03 0.000000000000000000e+00
1.788796172231982837e+03 0.000000000000000000e+00
1.789952800076319818e+03 0.000000000000000000e+00
1.791109427920656799e+03 0.000000000000000000e+00
1.792266055764993780e+03 0.000000000000000000e+00
1.793422683609330534e+03 0.000000000000000000e+00
1.794579311453667515e+03 0.000000000000000000e+00
1.795735939298004496e+03 0.000000000000000000e+00
1.796892567142341477e+03 0.000000000000000000e+00
1.798049194986678458e+03 0.000000000000000000e+00
1.799205822831015439e+03 0.000000000000000000e+00
1.800362450675352193e+03 0.000000000000000000e+00
1.801519078519689174e+03 0.000000000000000000e+00
1.802675706364026155e+03 0.000000000000000000e+00
1.803832334208363136e+03 0.000000000000000000e+00
1.804988962052700117e+03 0.000000000000000000e+00
1.806145589897036871e+03 0.000000000000000000e+00
1.807302217741373852e+03 0.000000000000000000e+00
1.808458845585710833e+03 0.000000000000000000e+00
1.809615473430047814e+03 0.000000000000000000e+00
1.810772101274384795e+03 0.000000000000000000e+00
1.811928729118721549e+03 0.000000000000000000e+00
1.813085356963058530e+03 0.000000000000000000e+00
1.814241984807395511e+03 0.000000000000000000e+00
1.815398612651732492e+03 0.000000000000000000e+00
1.816555240496069473e+03 0.000000000000000000e+00
1.817711868340406227e+03 0.000000000000000000e+00
1.818868496184743208e+03 0.000000000000000000e+00
1.820025124029080189e+03 0.000000000000000000e+00
1.821181751873417170e+03 0.000000000000000000e+00
1.822338379717754151e+03 0.000000000000000000e+00
1.823495007562091132e+03 0.000000000000000000e+00
1.824651635406427886e+03 0.000000000000000000e+00
1.825808263250764867e+03 0.000000000000000000e+00
1.826964891095101848e+03 0.000000000000000000e+00
1.828121518939438829e+03 0.000000000000000000e+00
1.829278146783775810e+03 0.000000000000000000e+00
1.830434774628112564e+03 0.000000000000000000e+00
1.831591402472449545e+03 0.000000000000000000e+00
1.832748030316786526e+03 0.000000000000000000e+00
1.833904658161123507e+03 0.000000000000000000e+00
1.835061286005460488e+03 0.000000000000000000e+00
1.836217913849797242e+03 0.000000000000000000e+00
1.837374541694134223e+03 0.000000000000000000e+00
1.838531169538471204e+03 0.000000000000000000e+00
1.839687797382808185e+03 0.000000000000000000e+00
1.840844425227145166e+03 0.000000000000000000e+00
1.842001053071481920e+03 0.000000000000000000e+00
1.843157680915818901e+03 0.000000000000000000e+00
1.844314308760155882e+03 0.000000000000000000e+00
1.845470936604492863e+03 0.000000000000000000e+00
1.846627564448829844e+03 0.000000000000000000e+00
1.847784192293166825e+03 0.000000000000000000e+00
1.848940820137503579e+03 0.000000000000000000e+00
1.850097447981840560e+03 0.000000000000000000e+00
1.851254075826177541e+03 0.000000000000000000e+00
1.852410703670514522e+03 0.000000000000000000e+00
1.853567331514851503e+03 0.000000000000000000e+00
1.854723959359188257e+03 0.000000000000000000e+00
1.855880587203525238e+03 0.000000000000000000e+00
1.857037215047862219e+03 0.000000000000000000e+00
1.858193842892199200e+03 0.000000000000000000e+00
1.859350470736536181e+03 0.000000000000000000e+00
1.860507098580872935e+03 0.000000000000000000e+00
1.861663726425209916e+03 0.000000000000000000e+00
1.862820354269546897e+03 0.000000000000000000e+00
1.863976982113883878e+03 0.000000000000000000e+00
1.865133609958220859e+03 0.000000000000000000e+00
1.866290237802557840e+03 0.000000000000000000e+00
1.867446865646894594e+03 0.000000000000000000e+00
1.868603493491231575e+03 0.000000000000000000e+00
1.869760121335568556e+03 0.000000000000000000e+00
1.870916749179905537e+03 0.000000000000000000e+00
1.872073377024242518e+03 0.000000000000000000e+00
1.873230004868579272e+03 0.000000000000000000e+00
1.874386632712916253e+03 0.000000000000000000e+00
1.875543260557253234e+03 0.000000000000000000e+00
1.876699888401590215e+03 0.000000000000000000e+00
1.877856516245927196e+03 0.000000000000000000e+00
1.879013144090263950e+03 0.000000000000000000e+00
1.880169771934600931e+03 0.000000000000000000e+00
1.881326399778937912e+03 0.000000000000000000e+00
1.882483027623274893e+03 0.000000000000000000e+00
1.883639655467611874e+03 0.000000000000000000e+00
1.884796283311948628e+03 0.000000000000000000e+00
1.885952911156285609e+03 0.000000000000000000e+00
1.887109539000622590e+03 0.000000000000000000e+00
1.888266166844959571e+03 0.000000000000000000e+00
1.889422794689296552e+03 0.000000000000000000e+00
1.890579422533633533e+03 0.000000000000000000e+00
1.891736050377970287e+03 0.000000000000000000e+00
1.892892678222307268e+03 0.000000000000000000e+00
1.894049306066644249e+03 0.000000000000000000e+00
1.895205933910981230e+03 0.000000000000000000e+00
1.896362561755318211e+03 0.000000000000000000e+00
1.897519189599654965e+03 0.000000000000000000e+00
1.898675817443991946e+03 0.000000000000000000e+00
1.899832445288328927e+03 0.000000000000000000e+00
1.900989073132665908e+03 0.000000000000000000e+00
1.902145700977002889e+03 0.000000000000000000e+00
1.903302328821339643e+03 0.000000000000000000e+00
1.904458956665676624e+03 0.000000000000000000e+00
1.905615584510013605e+03 0.000000000000000000e+00
1.906772212354350586e+03 0.000000000000000000e+00
1.907928840198687567e+03 0.000000000000000000e+00
1.909085468043024548e+03 0.000000000000000000e+00
1.910242095887361302e+03 0.000000000000000000e+00
1.911398723731698283e+03 0.000000000000000000e+00
1.912555351576035264e+03 0.000000000000000000e+00
1.913711979420372245e+03 0.000000000000000000e+00
1.914868607264709226e+03 0.000000000000000000e+00
1.916025235109045980e+03 0.000000000000000000e+00
1.917181862953382961e+03 0.000000000000000000e+00
1.918338490797719942e+03 0.000000000000000000e+00
1.919495118642056923e+03 0.000000000000000000e+00
1.920651746486393904e+03 0.000000000000000000e+00
1.921808374330730658e+03 0.000000000000000000e+00
1.922965002175067639e+03 0.000000000000000000e+00
1.924121630019404620e+03 0.000000000000000000e+00
1.925278257863741601e+03 0.000000000000000000e+00
1.926434885708078582e+03 0.000000000000000000e+00
1.927591513552415336e+03 0.000000000000000000e+00
1.928748141396752317e+03 0.000000000000000000e+00
1.929904769241089298e+03 0.000000000000000000e+00
1.931061397085426279e+03 0.000000000000000000e+00
1.932218024929763260e+03 0.000000000000000000e+00
1.933374652774100241e+03 0.000000000000000000e+00
1.934531280618436995e+03 0.000000000000000000e+00
1.935687908462773976e+03 0.000000000000000000e+00
1.936844536307110957e+03 0.000000000000000000e+00
1.938001164151447938e+03 0.000000000000000000e+00
1.939157791995784919e+03 0.000000000000000000e+00
1.940314419840121673e+03 0.000000000000000000e+00
1.941471047684458654e+03 0.000000000000000000e+00
1.942627675528795635e+03 0.000000000000000000e+00
1.943784303373132616e+03 0.000000000000000000e+00
1.944940931217469597e+03 0.000000000000000000e+00
1.946097559061806351e+03 0.000000000000000000e+00
1.947254186906143332e+03 0.000000000000000000e+00
1.948410814750480313e+03 0.000000000000000000e+00
1.949567442594817294e+03 0.000000000000000000e+00
1.950724070439154275e+03 0.000000000000000000e+00
1.951880698283491029e+03 0.000000000000000000e+00
1.953037326127828010e+03 0.000000000000000000e+00
1.954193953972164991e+03 0.000000000000000000e+00
1.955350581816501972e+03 0.000000000000000000e+00
1.956507209660838953e+03 0.000000000000000000e+00
1.957663837505175934e+03 0.000000000000000000e+00
1.958820465349512688e+03 0.000000000000000000e+00
1.959977093193849669e+03 0.000000000000000000e+00
1.961133721038186650e+03 0.000000000000000000e+00
1.962290348882523631e+03 0.000000000000000000e+00
1.963446976726860612e+03 0.000000000000000000e+00
1.964603604571197366e+03 0.000000000000000000e+00
1.965760232415534347e+03 0.000000000000000000e+00
1.966916860259871328e+03 0.000000000000000000e+00
1.968073488104208309e+03 0.000000000000000000e+00
1.969230115948545290e+03 0.000000000000000000e+00
1.970386743792882044e+03 0.000000000000000000e+00
1.971543371637219025e+03 0.000000000000000000e+00
1.972699999481556006e+03 0.000000000000000000e+00
1.973856627325892987e+03 0.000000000000000000e+00
1.975013255170229968e+03 0.000000000000000000e+00
1.976169883014566949e+03 0.000000000000000000e+00
1.977326510858903703e+03 0.000000000000000000e+00
1.978483138703240684e+03 0.000000000000000000e+00
1.979639766547577665e+03 0.000000000000000000e+00
1.980796394391914646e+03 0.000000000000000000e+00
1.981953022236251627e+03 0.000000000000000000e+00
1.983109650080588381e+03 0.000000000000000000e+00
1.984266277924925362e+03 0.000000000000000000e+00
1.985422905769262343e+03 0.000000000000000000e+00
1.986579533613599324e+03 0.000000000000000000e+00
1.987736161457936305e+03 0.000000000000000000e+00
1.988892789302273059e+03 0.000000000000000000e+00
1.990049417146610040e+03 0.000000000000000000e+00
1.991206044990947021e+03 0.000000000000000000e+00
1.992362672835284002e+03 0.000000000000000000e+00
1.993519300679620983e+03 0.000000000000000000e+00
1.994675928523957737e+03 0.000000000000000000e+00
1.995832556368294718e+03 0.000000000000000000e+00
1.996989184212631699e+03 0.000000000000000000e+00
1.998145812056968680e+03 0.000000000000000000e+00
1.999302439901305661e+03 0.000000000000000000e+00
2.000459067745642642e+03 0.000000000000000000e+00
2.001615695589979396e+03 0.000000000000000000e+00
2.002772323434316377e+03 0.000000000000000000e+00
2.003928951278653358e+03 0.000000000000000000e+00
2.005085579122990339e+03 0.000000000000000000e+00
2.006242206967327320e+03 0.000000000000000000e+00
2.007398834811664074e+03 0.000000000000000000e+00
2.008555462656001055e+03 0.000000000000000000e+00
2.009712090500338036e+03 0.000000000000000000e+00
2.010868718344675017e+03 0.000000000000000000e+00
2.012025346189011998e+03 0.000000000000000000e+00
2.013181974033348752e+03 0.000000000000000000e+00
2.014338601877685733e+03 0.000000000000000000e+00
2.015495229722022714e+03 0.000000000000000000e+00
2.016651857566359695e+03 0.000000000000000000e+00
2.017808485410696676e+03 0.000000000000000000e+00
2.018965113255033657e+03 0.000000000000000000e+00
2.020121741099370411e+03 0.000000000000000000e+00
2.021278368943707392e+03 0.000000000000000000e+00
2.022434996788044373e+03 0.000000000000000000e+00
2.023591624632381354e+03 0.000000000000000000e+00
2.024748252476718335e+03 0.000000000000000000e+00
2.025904880321055089e+03 0.000000000000000000e+00
2.027061508165392070e+03 0.000000000000000000e+00
2.028218136009729051e+03 0.000000000000000000e+00
2.029374763854066032e+03 0.000000000000000000e+00
2.030531391698403013e+03 0.000000000000000000e+00
2.031688019542739767e+03 0.000000000000000000e+00
2.032844647387076748e+03 0.000000000000000000e+00
2.034001275231413729e+03 0.000000000000000000e+00
2.035157903075750710e+03 0.000000000000000000e+00
2.036314530920087691e+03 0.000000000000000000e+00
2.037471158764424445e+03 0.000000000000000000e+00
2.038627786608761426e+03 0.000000000000000000e+00
2.039784414453098407e+03 0.000000000000000000e+00
2.040941042297435388e+03 0.000000000000000000e+00
2.042097670141772369e+03 0.000000000000000000e+00
2.043254297986109350e+03 0.000000000000000000e+00
2.044410925830446331e+03 0.000000000000000000e+00
2.045567553674783312e+03 0.000000000000000000e+00
2.046724181519119838e+03 0.000000000000000000e+00
2.047880809363456819e+03 0.000000000000000000e+00
2.049037437207793573e+03 0.000000000000000000e+00
2.050194065052130554e+03 0.000000000000000000e+00
2.051350692896467535e+03 0.000000000000000000e+00
2.052507320740804516e+03 0.000000000000000000e+00
2.053663948585141497e+03 0.000000000000000000e+00
2.054820576429478479e+03 0.000000000000000000e+00
2.055977204273815460e+03 0.000000000000000000e+00
2.057133832118152441e+03 0.000000000000000000e+00
2.058290459962489422e+03 0.000000000000000000e+00
2.059447087806825948e+03 0.000000000000000000e+00
2.060603715651162929e+03 0.000000000000000000e+00
2.061760343495499910e+03 0.000000000000000000e+00
2.062916971339836891e+03 0.000000000000000000e+00
2.064073599184173872e+03 0.000000000000000000e+00
2.065230227028510853e+03 0.000000000000000000e+00
2.066386854872847834e+03 0.000000000000000000e+00
2.067543482717184816e+03 0.000000000000000000e+00
2.068700110561521797e+03 0.000000000000000000e+00
2.069856738405858778e+03 0.000000000000000000e+00
2.071013366250195304e+03 0.000000000000000000e+00
2.072169994094532285e+03 0.000000000000000000e+00
2.073326621938869266e+03 0.000000000000000000e+00
2.074483249783206247e+03 0.000000000000000000e+00
2.075639877627543228e+03 0.000000000000000000e+00
2.076796505471880209e+03 0.000000000000000000e+00
2.077953133316217190e+03 0.000000000000000000e+00
2.079109761160554172e+03 0.000000000000000000e+00
2.080266389004891153e+03 0.000000000000000000e+00
2.081423016849228134e+03 0.000000000000000000e+00
2.082579644693565115e+03 0.000000000000000000e+00
2.083736272537901641e+03 0.000000000000000000e+00
2.084892900382238622e+03 0.000000000000000000e+00
2.086049528226575603e+03 0.000000000000000000e+00
2.087206156070912584e+03 0.000000000000000000e+00
2.088362783915249565e+03 0.000000000000000000e+00
2.089519411759586546e+03 0.000000000000000000e+00
2.090676039603923527e+03 0.000000000000000000e+00
2.091832667448260509e+03 0.000000000000000000e+00
2.092989295292597490e+03 0.000000000000000000e+00
2.094145923136934471e+03 0.000000000000000000e+00
2.095302550981271452e+03 0.000000000000000000e+00
2.096459178825607978e+03 0.000000000000000000e+00
2.097615806669944959e+03 0.000000000000000000e+00
2.098772434514281940e+03 0.000000000000000000e+00
2.099929062358618921e+03 0.000000000000000000e+00
2.101085690202955902e+03 0.000000000000000000e+00
2.102242318047292883e+03 0.000000000000000000e+00
2.103398945891629864e+03 0.000000000000000000e+00
2.104555573735966846e+03 0.000000000000000000e+00
2.105712201580303827e+03 0.000000000000000000e+00
2.106868829424640808e+03 0.000000000000000000e+00
2.108025457268977334e+03 0.000000000000000000e+00
2.109182085113314315e+03 0.000000000000000000e+00
2.110338712957651296e+03 0.000000000000000000e+00
2.111495340801988277e+03 0.000000000000000000e+00
2.112651968646325258e+03 0.000000000000000000e+00
2.113808596490662239e+03 0.000000000000000000e+00
2.114965224334999220e+03 0.000000000000000000e+00
2.116121852179336202e+03 0.000000000000000000e+00
2.117278480023673183e+03 0.000000000000000000e+00
2.118435107868010164e+03 0.000000000000000000e+00
2.119591735712347145e+03 0.000000000000000000e+00
2.120748363556683671e+03 0.000000000000000000e+00
2.121904991401020652e+03 0.000000000000000000e+00
2.123061619245357633e+03 0.000000000000000000e+00
2.124218247089694614e+03 0.000000000000000000e+00
2.125374874934031595e+03 0.000000000000000000e+00
2.126531502778368576e+03 0.000000000000000000e+00
2.127688130622705557e+03 0.000000000000000000e+00
2.128844758467042539e+03 0.000000000000000000e+00
2.130001386311379520e+03 0.000000000000000000e+00
2.131158014155716501e+03 0.000000000000000000e+00
2.132314642000053027e+03 0.000000000000000000e+00
2.133471269844390008e+03 0.000000000000000000e+00
2.134627897688726989e+03 0.000000000000000000e+00
2.135784525533063970e+03 0.000000000000000000e+00
2.136941153377400951e+03 0.000000000000000000e+00
2.138097781221737932e+03 0.000000000000000000e+00
2.139254409066074913e+03 0.000000000000000000e+00
2.140411036910411894e+03 0.000000000000000000e+00
2.141567664754748876e+03 0.000000000000000000e+00
2.142724292599085857e+03 0.000000000000000000e+00
2.143880920443422838e+03 0.000000000000000000e+00
2.145037548287759364e+03 0.000000000000000000e+00
2.146194176132096345e+03 0.000000000000000000e+00
2.147350803976433326e+03 0.000000000000000000e+00
2.148507431820770307e+03 0.000000000000000000e+00
2.149664059665107288e+03 0.000000000000000000e+00
2.150820687509444269e+03 0.000000000000000000e+00
2.151977315353781250e+03 0.000000000000000000e+00
2.153133943198118232e+03 0.000000000000000000e+00
2.154290571042455213e+03 0.000000000000000000e+00
2.155447198886792194e+03 0.000000000000000000e+00
2.156603826731128720e+03 0.000000000000000000e+00
2.157760454575465701e+03 0.000000000000000000e+00
2.158917082419802682e+03 0.000000000000000000e+00
2.160073710264139663e+03 0.000000000000000000e+00
2.161230338108476644e+03 0.000000000000000000e+00
2.162386965952813625e+03 0.000000000000000000e+00
2.163543593797150606e+03 0.000000000000000000e+00
2.164700221641487587e+03 0.000000000000000000e+00
2.165856849485824569e+03 0.000000000000000000e+00
2.167013477330161550e+03 0.000000000000000000e+00
2.168170105174498531e+03 0.000000000000000000e+00
2.169326733018835057e+03 0.000000000000000000e+00
2.170483360863172038e+03 0.000000000000000000e+00
2.171639988707509019e+03 0.000000000000000000e+00
2.172796616551846000e+03 0.000000000000000000e+00
2.173953244396182981e+03 0.000000000000000000e+00
2.175109872240519962e+03 0.000000000000000000e+00
2.176266500084856943e+03 0.000000000000000000e+00
2.177423127929193925e+03 0.000000000000000000e+00
2.178579755773530906e+03 0.000000000000000000e+00
2.179736383617867887e+03 0.000000000000000000e+00
2.180893011462204413e+03 0.000000000000000000e+00
2.182049639306541394e+03 0.000000000000000000e+00
2.183206267150878375e+03 0.000000000000000000e+00
2.184362894995215356e+03 0.000000000000000000e+00
2.185519522839552337e+03 0.000000000000000000e+00
2.186676150683889318e+03 0.000000000000000000e+00
2.187832778528226299e+03 0.000000000000000000e+00
2.188989406372563280e+03 0.000000000000000000e+00
2.190146034216900262e+03 0.000000000000000000e+00
2.191302662061237243e+03 0.000000000000000000e+00
2.192459289905574224e+03 0.000000000000000000e+00
2.193615917749910750e+03 0.000000000000000000e+00
2.194772545594247731e+03 0.000000000000000000e+00
2.195929173438584712e+03 0.000000000000000000e+00
2.197085801282921693e+03 0.000000000000000000e+00
2.198242429127258674e+03 0.000000000000000000e+00
2.199399056971595655e+03 0.000000000000000000e+00
2.200555684815932636e+03 0.000000000000000000e+00
2.201712312660269617e+03 0.000000000000000000e+00
2.202868940504606599e+03 0.000000000000000000e+00
2.204025568348943580e+03 0.000000000000000000e+00
2.205182196193280561e+03 0.000000000000000000e+00
2.206338824037617087e+03 0.000000000000000000e+00
2.207495451881954068e+03 0.000000000000000000e+00
2.208652079726291049e+03 0.000000000000000000e+00
2.209808707570628030e+03 0.000000000000000000e+00
2.210965335414965011e+03 0.000000000000000000e+00
2.212121963259301992e+03 0.000000000000000000e+00
2.213278591103638973e+03 0.000000000000000000e+00
2.214435218947975955e+03 0.000000000000000000e+00
2.215591846792312936e+03 0.000000000000000000e+00
2.216748474636649917e+03 0.000000000000000000e+00
2.217905102480986443e+03 0.000000000000000000e+00
2.219061730325323424e+03 0.000000000000000000e+00
2.220218358169660405e+03 0.000000000000000000e+00
2.221374986013997386e+03 0.000000000000000000e+00
2.222531613858334367e+03 0.000000000000000000e+00
2.223688241702671348e+03 0.000000000000000000e+00
2.224844869547008329e+03 0.000000000000000000e+00
2.226001497391345310e+03 0.000000000000000000e+00
2.227158125235682292e+03 0.000000000000000000e+00
2.228314753080019273e+03 0.000000000000000000e+00
2.229471380924356254e+03 0.000000000000000000e+00
2.230628008768692780e+03 0.000000000000000000e+00
2.231784636613029761e+03 0.000000000000000000e+00
2.232941264457366742e+03 0.000000000000000000e+00
2.234097892301703723e+03 0.000000000000000000e+00
2.235254520146040704e+03 0.000000000000000000e+00
2.236411147990377685e+03 0.000000000000000000e+00
2.237567775834714666e+03 0.000000000000000000e+00
2.238724403679051647e+03 0.000000000000000000e+00
2.239881031523388629e+03 0.000000000000000000e+00
2.241037659367725610e+03 0.000000000000000000e+00
2.242194287212062136e+03 0.000000000000000000e+00
2.243350915056399117e+03 0.000000000000000000e+00
2.244507542900736098e+03 0.000000000000000000e+00
2.245664170745073079e+03 0.000000000000000000e+00
2.246820798589410060e+03 0.000000000000000000e+00
2.247977426433747041e+03 0.000000000000000000e+00
2.249134054278084022e+03 0.000000000000000000e+00
2.250290682122421003e+03 0.000000000000000000e+00
2.251447309966757985e+03 0.000000000000000000e+00
2.252603937811094966e+03 0.000000000000000000e+00
2.253760565655431947e+03 0.000000000000000000e+00
2.254917193499768473e+03 0.000000000000000000e+00
2.256073821344105454e+03 0.000000000000000000e+00
2.257230449188442435e+03 0.000000000000000000e+00
2.258387077032779416e+03 0.000000000000000000e+00
2.259543704877116397e+03 0.000000000000000000e+00
2.260700332721453378e+03 0.000000000000000000e+00
2.261856960565790359e+03 0.000000000000000000e+00
2.263013588410127340e+03 0.000000000000000000e+00
2.264170216254464322e+03 0.000000000000000000e+00
2.265326844098801303e+03 0.000000000000000000e+00
2.266483471943137829e+03 0.000000000000000000e+00
2.267640099787474810e+03 0.000000000000000000e+00
2.268796727631811791e+03 0.000000000000000000e+00
2.269953355476148772e+03 0.000000000000000000e+00
2.271109983320485753e+03 0.000000000000000000e+00
2.272266611164822734e+03 0.000000000000000000e+00
2.273423239009159715e+03 0.000000000000000000e+00
2.274579866853496696e+03 0.000000000000000000e+00
2.275736494697833677e+03 0.000000000000000000e+00
2.276893122542170659e+03 0.000000000000000000e+00
2.278049750386507640e+03 0.000000000000000000e+00
2.279206378230844166e+03 0.000000000000000000e+00
2.280363006075181147e+03 0.000000000000000000e+00
2.281519633919518128e+03 0.000000000000000000e+00
2.282676261763855109e+03 0.000000000000000000e+00
2.283832889608192090e+03 0.000000000000000000e+00
2.284989517452529071e+03 0.000000000000000000e+00
2.286146145296866052e+03 0.000000000000000000e+00
2.287302773141203033e+03 0.000000000000000000e+00
2.288459400985540015e+03 0.000000000000000000e+00
2.289616028829876996e+03 0.000000000000000000e+00
2.290772656674213522e+03 0.000000000000000000e+00
2.291929284518550503e+03 0.000000000000000000e+00
2.293085912362887484e+03 0.000000000000000000e+00
2.294242540207224465e+03 0.000000000000000000e+00
2.295399168051561446e+03 0.000000000000000000e+00
2.296555795895898427e+03 0.000000000000000000e+00
2.297712423740235408e+03 0.000000000000000000e+00
2.298869051584572389e+03 0.000000000000000000e+00
2.300025679428909370e+03 0.000000000000000000e+00
2.301182307273246352e+03 0.000000000000000000e+00
2.302338935117583333e+03 0.000000000000000000e+00
2.303495562961919859e+03 0.000000000000000000e+00
2.304652190806256840e+03 0.000000000000000000e+00
2.305808818650593821e+03 0.000000000000000000e+00
2.306965446494930802e+03 0.000000000000000000e+00
2.308122074339267783e+03 0.000000000000000000e+00
2.309278702183604764e+03 0.000000000000000000e+00
2.310435330027941745e+03 0.000000000000000000e+00
2.311591957872278726e+03 0.000000000000000000e+00
2.312748585716615707e+03 0.000000000000000000e+00
2.313905213560952689e+03 0.000000000000000000e+00
2.315061841405289670e+03 0.000000000000000000e+00
2.316218469249626196e+03 0.000000000000000000e+00
2.317375097093963177e+03 0.000000000000000000e+00
2.318531724938300158e+03 0.000000000000000000e+00
2.319688352782637139e+03 0.000000000000000000e+00
2.320844980626974120e+03 0.000000000000000000e+00
2.322001608471311101e+03 0.000000000000000000e+00
2.323158236315648082e+03 0.000000000000000000e+00
2.324314864159985063e+03 0.000000000000000000e+00
2.325471492004322045e+03 0.000000000000000000e+00
2.326628119848659026e+03 0.000000000000000000e+00
2.327784747692995552e+03 0.000000000000000000e+00
2.328941375537332533e+03 0.000000000000000000e+00
2.330098003381669514e+03 0.000000000000000000e+00
2.331254631226006495e+03 0.000000000000000000e+00
2.332411259070343476e+03 0.000000000000000000e+00
2.333567886914680457e+03 0.000000000000000000e+00
2.334724514759017438e+03 0.000000000000000000e+00
2.335881142603354419e+03 0.000000000000000000e+00
2.337037770447691400e+03 0.000000000000000000e+00
2.338194398292028382e+03 0.000000000000000000e+00
2.339351026136365363e+03 0.000000000000000000e+00
2.340507653980701889e+03 0.000000000000000000e+00
2.341664281825038870e+03 0.000000000000000000e+00
2.342820909669375851e+03 0.000000000000000000e+00
2.343977537513712832e+03 0.000000000000000000e+00
2.345134165358049813e+03 0.000000000000000000e+00
2.346290793202386794e+03 0.000000000000000000e+00
2.347447421046723775e+03 0.000000000000000000e+00
2.348604048891060756e+03 0.000000000000000000e+00
2.349760676735397738e+03 0.000000000000000000e+00
2.350917304579734719e+03 0.000000000000000000e+00
2.352073932424071245e+03 0.000000000000000000e+00
2.353230560268408226e+03 0.000000000000000000e+00
2.354387188112745207e+03 0.000000000000000000e+00
2.355543815957082188e+03 0.000000000000000000e+00
2.356700443801419169e+03 0.000000000000000000e+00
2.357857071645756150e+03 0.000000000000000000e+00
2.359013699490093131e+03 0.000000000000000000e+00
2.360170327334430112e+03 0.000000000000000000e+00
2.361326955178767093e+03 0.000000000000000000e+00
2.362483583023104075e+03 0.000000000000000000e+00
2.363640210867441056e+03 0.000000000000000000e+00
2.364796838711777582e+03 0.000000000000000000e+00
2.365953466556114563e+03 0.000000000000000000e+00
2.367110094400451544e+03 0.000000000000000000e+00
2.368266722244788525e+03 0.000000000000000000e+00
2.369423350089125506e+03 0.000000000000000000e+00
2.370579977933462487e+03 0.000000000000000000e+00
2.371736605777799468e+03 0.000000000000000000e+00
2.372893233622136449e+03 0.000000000000000000e+00
2.374049861466473430e+03 0.000000000000000000e+00
2.375206489310810412e+03 0.000000000000000000e+00
2.376363117155146938e+03 0.000000000000000000e+00
2.377519744999483919e+03 0.000000000000000000e+00
2.378676372843820900e+03 0.000000000000000000e+00
2.379833000688157881e+03 0.000000000000000000e+00
2.380989628532494862e+03 0.000000000000000000e+00
2.382146256376831843e+03 0.000000000000000000e+00
2.383302884221168824e+03 0.000000000000000000e+00
2.384459512065505805e+03 0.000000000000000000e+00
2.385616139909842786e+03 0.000000000000000000e+00
2.386772767754179768e+03 0.000000000000000000e+00
2.387929395598516749e+03 0.000000000000000000e+00
2.389086023442853275e+03 0.000000000000000000e+00
2.390242651287190256e+03 0.000000000000000000e+00
2.391399279131527237e+03 0.000000000000000000e+00
2.392555906975864218e+03 0.000000000000000000e+00
2.393712534820201199e+03 0.000000000000000000e+00
2.394869162664538180e+03 0.000000000000000000e+00
2.396025790508875161e+03 0.000000000000000000e+00
2.397182418353212142e+03 0.000000000000000000e+00
2.398339046197549123e+03 0.000000000000000000e+00
2.399495674041886105e+03 0.000000000000000000e+00
2.400652301886222631e+03 0.000000000000000000e+00
2.401808929730559612e+03 0.000000000000000000e+00
2.402965557574896593e+03 0.000000000000000000e+00
2.404122185419233574e+03 0.000000000000000000e+00
2.405278813263570555e+03 0.000000000000000000e+00
2.406435441107907536e+03 0.000000000000000000e+00
2.407592068952244517e+03 0.000000000000000000e+00
2.408748696796581498e+03 0.000000000000000000e+00
2.409905324640918479e+03 0.000000000000000000e+00
2.411061952485255460e+03 0.000000000000000000e+00
2.412218580329592442e+03 0.000000000000000000e+00
2.413375208173928968e+03 0.000000000000000000e+00
2.414531836018265949e+03 0.000000000000000000e+00
2.415688463862602930e+03 0.000000000000000000e+00
2.416845091706939911e+03 0.000000000000000000e+00
2.418001719551276892e+03 0.000000000000000000e+00
2.419158347395613873e+03 0.000000000000000000e+00
2.420314975239950854e+03 0.000000000000000000e+00
2.421471603084287835e+03 0.000000000000000000e+00
2.422628230928624816e+03 0.000000000000000000e+00
2.423784858772961798e+03 0.000000000000000000e+00
2.424941486617298779e+03 0.000000000000000000e+00
2.426098114461635305e+03 0.000000000000000000e+00
2.427254742305972286e+03 0.000000000000000000e+00
2.428411370150309267e+03 0.000000000000000000e+00
2.429567997994646248e+03 0.000000000000000000e+00
2.430724625838983229e+03 0.000000000000000000e+00
2.431881253683320210e+03 0.000000000000000000e+00
2.433037881527657191e+03 0.000000000000000000e+00
2.434194509371994172e+03 0.000000000000000000e+00
2.435351137216331153e+03 0.000000000000000000e+00
2.436507765060668135e+03 0.000000000000000000e+00
2.437664392905004661e+03 0.000000000000000000e+00
2.438821020749341642e+03 0.000000000000000000e+00
2.439977648593678623e+03 0.000000000000000000e+00
2.441134276438015604e+03 0.000000000000000000e+00
2.442290904282352585e+03 0.000000000000000000e+00
2.443447532126689566e+03 0.000000000000000000e+00
2.444604159971026547e+03 0.000000000000000000e+00
2.445760787815363528e+03 0.000000000000000000e+00
2.446917415659700509e+03 0.000000000000000000e+00
2.448074043504037490e+03 0.000000000000000000e+00
2.449230671348374472e+03 0.000000000000000000e+00
2.450387299192710998e+03 0.000000000000000000e+00
2.451543927037047979e+03 0.000000000000000000e+00
2.452700554881384960e+03 0.000000000000000000e+00
2.453857182725721941e+03 0.000000000000000000e+00
2.455013810570058922e+03 0.000000000000000000e+00
2.456170438414395903e+03 0.000000000000000000e+00
2.457327066258732884e+03 0.000000000000000000e+00
2.458483694103069865e+03 0.000000000000000000e+00
2.459640321947406846e+03 0.000000000000000000e+00
2.460796949791743828e+03 0.000000000000000000e+00
2.461953577636080354e+03 0.000000000000000000e+00
2.463110205480417335e+03 0.000000000000000000e+00
2.464266833324754316e+03 0.000000000000000000e+00
2.465423461169091297e+03 0.000000000000000000e+00
2.466580089013428278e+03 0.000000000000000000e+00
2.467736716857765259e+03 0.000000000000000000e+00
2.468893344702102240e+03 0.000000000000000000e+00
2.470049972546439221e+03 0.000000000000000000e+00
2.471206600390776202e+03 0.000000000000000000e+00
2.472363228235113183e+03 0.000000000000000000e+00
2.473519856079450165e+03 0.000000000000000000e+00
2.474676483923786691e+03 0.000000000000000000e+00
2.475833111768123672e+03 0.000000000000000000e+00
2.476989739612460653e+03 0.000000000000000000e+00
2.478146367456797634e+03 0.000000000000000000e+00
2.479302995301134615e+03 0.000000000000000000e+00
2.480459623145471596e+03 0.000000000000000000e+00
2.481616250989808577e+03 0.000000000000000000e+00
2.482772878834145558e+03 0.000000000000000000e+00
2.483929506678482539e+03 0.000000000000000000e+00
2.485086134522819520e+03 0.000000000000000000e+00
2.486242762367156047e+03 0.000000000000000000e+00
2.487399390211493028e+03 0.000000000000000000e+00
2.488556018055830009e+03 0.000000000000000000e+00
2.489712645900166990e+03 0.000000000000000000e+00
2.490869273744503971e+03 0.000000000000000000e+00
2.492025901588840952e+03 0.000000000000000000e+00
2.493182529433177933e+03 0.000000000000000000e+00
2.494339157277514914e+03 0.000000000000000000e+00
2.495495785121851895e+03 0.000000000000000000e+00
2.496652412966188876e+03 0.000000000000000000e+00
2.497809040810525858e+03 0.000000000000000000e+00
2.498965668654862384e+03 0.000000000000000000e+00
2.500122296499199365e+03 0.000000000000000000e+00
2.501278924343536346e+03 0.000000000000000000e+00
2.502435552187873327e+03 0.000000000000000000e+00
2.503592180032210308e+03 0.000000000000000000e+00
2.504748807876547289e+03 0.000000000000000000e+00
2.505905435720884270e+03 0.000000000000000000e+00
2.507062063565221251e+03 0.000000000000000000e+00
2.508218691409558232e+03 0.000000000000000000e+00
2.509375319253895213e+03 0.000000000000000000e+00
2.510531947098231740e+03 0.000000000000000000e+00
2.511688574942568721e+03 0.000000000000000000e+00
2.512845202786905702e+03 0.000000000000000000e+00
2.514001830631242683e+03 0.000000000000000000e+00
2.515158458475579664e+03 0.000000000000000000e+00
2.516315086319916645e+03 0.000000000000000000e+00
2.517471714164253626e+03 0.000000000000000000e+00
2.518628342008590607e+03 0.000000000000000000e+00
2.519784969852927588e+03 0.000000000000000000e+00
2.520941597697264569e+03 0.000000000000000000e+00
2.522098225541601551e+03 0.000000000000000000e+00
2.523254853385938077e+03 0.000000000000000000e+00
2.524411481230275058e+03 0.000000000000000000e+00
2.525568109074612039e+03 0.000000000000000000e+00
2.526724736918949020e+03 0.000000000000000000e+00
2.527881364763286001e+03 0.000000000000000000e+00
2.529037992607622982e+03 0.000000000000000000e+00
2.530194620451959963e+03 0.000000000000000000e+00
2.531351248296296944e+03 0.000000000000000000e+00
2.532507876140633925e+03 0.000000000000000000e+00
2.533664503984970906e+03 0.000000000000000000e+00
2.534821131829307888e+03 0.000000000000000000e+00
2.535977759673644414e+03 0.000000000000000000e+00
2.537134387517981395e+03 0.000000000000000000e+00
2.538291015362318376e+03 0.000000000000000000e+00
2.539447643206655357e+03 0.000000000000000000e+00
2.540604271050992338e+03 0.000000000000000000e+00
2.541760898895329319e+03 0.000000000000000000e+00
2.542917526739666300e+03 0.000000000000000000e+00
2.544074154584003281e+03 0.000000000000000000e+00
2.545230782428340262e+03 0.000000000000000000e+00
2.546387410272677243e+03 0.000000000000000000e+00
2.547544038117013770e+03 0.000000000000000000e+00
2.548700665961350751e+03 0.000000000000000000e+00
2.549857293805687732e+03 0.000000000000000000e+00
2.551013921650024713e+03 0.000000000000000000e+00
2.552170549494361694e+03 0.000000000000000000e+00
2.553327177338698675e+03 0.000000000000000000e+00
2.554483805183035656e+03 0.000000000000000000e+00
2.555640433027372637e+03 0.000000000000000000e+00
2.556797060871709618e+03 0.000000000000000000e+00
2.557953688716046599e+03 0.000000000000000000e+00
2.559110316560383581e+03 0.000000000000000000e+00
2.560266944404720107e+03 0.000000000000000000e+00
2.561423572249057088e+03 0.000000000000000000e+00
2.562580200093394069e+03 0.000000000000000000e+00
2.563736827937731050e+03 0.000000000000000000e+00
2.564893455782068031e+03 0.000000000000000000e+00
2.566050083626405012e+03 0.000000000000000000e+00
2.567206711470741993e+03 0.000000000000000000e+00
2.568363339315078974e+03 0.000000000000000000e+00
2.569519967159415955e+03 0.000000000000000000e+00
2.570676595003752936e+03 0.000000000000000000e+00
2.571833222848089463e+03 0.000000000000000000e+00
2.572989850692426444e+03 0.000000000000000000e+00
2.574146478536763425e+03 0.000000000000000000e+00
2.575303106381100406e+03 0.000000000000000000e+00
2.576459734225437387e+03 0.000000000000000000e+00
2.577616362069774368e+03 0.000000000000000000e+00
2.578772989914111349e+03 0.000000000000000000e+00
2.579929617758448330e+03 0.000000000000000000e+00
2.581086245602785311e+03 0.000000000000000000e+00
2.582242873447122292e+03 0.000000000000000000e+00
2.583399501291459273e+03 0.000000000000000000e+00
2.584556129135795800e+03 0.000000000000000000e+00
2.585712756980132781e+03 0.000000000000000000e+00
2.586869384824469762e+03 0.000000000000000000e+00
2.588026012668806743e+03 0.000000000000000000e+00
2.589182640513143724e+03 0.000000000000000000e+00
2.590339268357480705e+03 0.000000000000000000e+00
2.591495896201817686e+03 0.000000000000000000e+00
2.592652524046154667e+03 0.000000000000000000e+00
2.593809151890491648e+03 0.000000000000000000e+00
2.594965779734828629e+03 0.000000000000000000e+00
2.596122407579165156e+03 0.000000000000000000e+00
2.597279035423502137e+03 0.000000000000000000e+00
2.598435663267839118e+03 0.000000000000000000e+00
2.599592291112176099e+03 0.000000000000000000e+00
2.600748918956513080e+03 0.000000000000000000e+00
2.601905546800850061e+03 0.000000000000000000e+00
2.603062174645187042e+03 0.000000000000000000e+00
2.604218802489524023e+03 0.000000000000000000e+00
2.605375430333861004e+03 0.000000000000000000e+00
2.606532058178197985e+03 0.000000000000000000e+00
2.607688686022534966e+03 0.000000000000000000e+00
2.608845313866871493e+03 0.000000000000000000e+00
2.610001941711208474e+03 0.000000000000000000e+00
2.611158569555545455e+03 0.000000000000000000e+00
2.612315197399882436e+03 0.000000000000000000e+00
2.613471825244219417e+03 0.000000000000000000e+00
2.614628453088556398e+03 0.000000000000000000e+00
2.615785080932893379e+03 0.000000000000000000e+00
2.616941708777230360e+03 0.000000000000000000e+00
2.618098336621567341e+03 0.000000000000000000e+00
2.619254964465904322e+03 0.000000000000000000e+00
2.620411592310240849e+03 0.000000000000000000e+00
2.621568220154577830e+03 0.000000000000000000e+00
2.622724847998914811e+03 0.000000000000000000e+00
2.623881475843251792e+03 0.000000000000000000e+00
2.625038103687588773e+03 0.000000000000000000e+00
2.626194731531925754e+03 0.000000000000000000e+00
2.627351359376262735e+03 0.000000000000000000e+00
2.628507987220599716e+03 0.000000000000000000e+00
2.629664615064936697e+03 0.000000000000000000e+00
2.630821242909273678e+03 0.000000000000000000e+00
2.631977870753610659e+03 0.000000000000000000e+00
2.633134498597947186e+03 0.000000000000000000e+00
2.634291126442284167e+03 0.000000000000000000e+00
2.635447754286621148e+03 0.000000000000000000e+00
2.636604382130958129e+03 0.000000000000000000e+00
2.637761009975295110e+03 0.000000000000000000e+00
2.638917637819632091e+03 0.000000000000000000e+00
2.640074265663969072e+03 0.000000000000000000e+00
2.641230893508306053e+03 0.000000000000000000e+00
2.642387521352643034e+03 0.000000000000000000e+00
2.643544149196980015e+03 0.000000000000000000e+00
2.644700777041316996e+03 0.000000000000000000e+00
2.645857404885653523e+03 0.000000000000000000e+00
2.647014032729990504e+03 0.000000000000000000e+00
2.648170660574327485e+03 0.000000000000000000e+00
2.649327288418664466e+03 0.000000000000000000e+00
2.650483916263001447e+03 0.000000000000000000e+00
2.651640544107338428e+03 0.000000000000000000e+00
2.652797171951675409e+03 0.000000000000000000e+00
2.653953799796012390e+03 0.000000000000000000e+00
2.655110427640349371e+03 0.000000000000000000e+00
2.656267055484686352e+03 0.000000000000000000e+00
2.657423683329022879e+03 0.000000000000000000e+00
2.658580311173359860e+03 0.000000000000000000e+00
2.659736939017696841e+03 0.000000000000000000e+00
2.660893566862033822e+03 0.000000000000000000e+00
2.662050194706370803e+03 0.000000000000000000e+00
2.663206822550707784e+03 0.000000000000000000e+00
2.664363450395044765e+03 0.000000000000000000e+00
2.665520078239381746e+03 0.000000000000000000e+00
2.666676706083718727e+03 0.000000000000000000e+00
2.667833333928055708e+03 0.000000000000000000e+00
2.668989961772392689e+03 0.000000000000000000e+00
2.670146589616729216e+03 0.000000000000000000e+00
2.671303217461066197e+03 0.000000000000000000e+00
2.672459845305403178e+03 0.000000000000000000e+00
2.673616473149740159e+03 0.000000000000000000e+00
2.674773100994077140e+03 0.000000000000000000e+00
2.675929728838414121e+03 0.000000000000000000e+00
2.677086356682751102e+03 0.000000000000000000e+00
2.678242984527088083e+03 0.000000000000000000e+00
2.679399612371425064e+03 0.000000000000000000e+00
2.680556240215762045e+03 0.000000000000000000e+00
2.681712868060098572e+03 0.000000000000000000e+00
2.682869495904435553e+03 0.000000000000000000e+00
2.684026123748772534e+03 0.000000000000000000e+00
2.685182751593109515e+03 0.000000000000000000e+00
2.686339379437446496e+03 0.000000000000000000e+00
2.687496007281783477e+03 0.000000000000000000e+00
2.688652635126120458e+03 0.000000000000000000e+00
2.689809262970457439e+03 0.000000000000000000e+00
2.690965890814794420e+03 0.000000000000000000e+00
2.692122518659131401e+03 0.000000000000000000e+00
2.693279146503468382e+03 0.000000000000000000e+00
2.694435774347804909e+03 0.000000000000000000e+00
2.695592402192141890e+03 0.000000000000000000e+00
2.696749030036478871e+03 0.000000000000000000e+00
2.697905657880815852e+03 0.000000000000000000e+00
2.699062285725152833e+03 0.000000000000000000e+00
2.700218913569489814e+03 0.000000000000000000e+00
2.701375541413826795e+03 0.000000000000000000e+00
2.702532169258163776e+03 0.000000000000000000e+00
2.703688797102500757e+03 0.000000000000000000e+00
2.704845424946837738e+03 0.000000000000000000e+00
2.706002052791174265e+03 0.000000000000000000e+00
2.707158680635511246e+03 0.000000000000000000e+00
2.708315308479848227e+03 0.000000000000000000e+00
2.709471936324185208e+03 0.000000000000000000e+00
2.710628564168522189e+03 0.000000000000000000e+00
2.711785192012859170e+03 0.000000000000000000e+00
2.712941819857196151e+03 0.000000000000000000e+00
2.714098447701533132e+03 0.000000000000000000e+00
2.715255075545870113e+03 0.000000000000000000e+00
2.716411703390207094e+03 0.000000000000000000e+00
2.717568331234544075e+03 0.000000000000000000e+00
2.718724959078880602e+03 0.000000000000000000e+00
2.719881586923217583e+03 0.000000000000000000e+00
2.721038214767554564e+03 0.000000000000000000e+00
2.722194842611891545e+03 0.000000000000000000e+00
2.723351470456228526e+03 0.000000000000000000e+00
2.724508098300565507e+03 0.000000000000000000e+00
2.725664726144902488e+03 0.000000000000000000e+00
2.726821353989239469e+03 0.000000000000000000e+00
2.727977981833576450e+03 0.000000000000000000e+00
2.729134609677913431e+03 0.000000000000000000e+00
2.730291237522249958e+03 0.000000000000000000e+00
2.731447865366586939e+03 0.000000000000000000e+00
2.732604493210923920e+03 0.000000000000000000e+00
2.733761121055260901e+03 0.000000000000000000e+00
2.734917748899597882e+03 0.000000000000000000e+00
2.736074376743934863e+03 0.000000000000000000e+00
2.737231004588271844e+03 0.000000000000000000e+00
2.738387632432608825e+03 0.000000000000000000e+00
2.739544260276945806e+03 0.000000000000000000e+00
2.740700888121282787e+03 0.000000000000000000e+00
2.741857515965619768e+03 0.000000000000000000e+00
2.743014143809956295e+03 0.000000000000000000e+00
2.744170771654293276e+03 0.000000000000000000e+00
2.745327399498630257e+03 0.000000000000000000e+00
2.746484027342967238e+03 0.000000000000000000e+00
2.747640655187304219e+03 0.000000000000000000e+00
2.748797283031641200e+03 0.000000000000000000e+00
2.749953910875978181e+03 0.000000000000000000e+00
2.751110538720315162e+03 0.000000000000000000e+00
2.752267166564652143e+03 0.000000000000000000e+00
2.753423794408989124e+03 0.000000000000000000e+00
2.754580422253326105e+03 0.000000000000000000e+00
2.755737050097662632e+03 0.000000000000000000e+00
2.756893677941999613e+03 0.000000000000000000e+00
2.758050305786336594e+03 0.000000000000000000e+00
2.759206933630673575e+03 0.000000000000000000e+00
2.760363561475010556e+03 0.000000000000000000e+00
2.761520189319347537e+03 0.000000000000000000e+00
2.762676817163684518e+03 0.000000000000000000e+00
2.763833445008021499e+03 0.000000000000000000e+00
2.764990072852358480e+03 0.000000000000000000e+00
2.766146700696695461e+03 0.000000000000000000e+00
2.767303328541031988e+03 0.000000000000000000e+00
2.768459956385368969e+03 0.000000000000000000e+00
2.769616584229705950e+03 0.000000000000000000e+00
2.770773212074042931e+03 0.000000000000000000e+00
2.771929839918379912e+03 0.000000000000000000e+00
2.773086467762716893e+03 0.000000000000000000e+00
2.774243095607053874e+03 0.000000000000000000e+00
2.775399723451390855e+03 0.000000000000000000e+00
2.776556351295727836e+03 0.000000000000000000e+00
2.777712979140064817e+03 0.000000000000000000e+00
2.778869606984401798e+03 0.000000000000000000e+00
2.780026234828738325e+03 0.000000000000000000e+00
2.781182862673075306e+03 0.000000000000000000e+00
2.782339490517412287e+03 0.000000000000000000e+00
2.783496118361749268e+03 0.000000000000000000e+00
2.784652746206086249e+03 0.000000000000000000e+00
2.785809374050423230e+03 0.000000000000000000e+00
2.786966001894760211e+03 0.000000000000000000e+00
2.788122629739097192e+03 0.000000000000000000e+00
2.789279257583434173e+03 0.000000000000000000e+00
2.790435885427771154e+03 0.000000000000000000e+00
2.791592513272107681e+03 0.000000000000000000e+00
2.792749141116444662e+03 0.000000000000000000e+00
2.793905768960781643e+03 0.000000000000000000e+00
2.795062396805118624e+03 0.000000000000000000e+00
2.796219024649455605e+03 0.000000000000000000e+00
2.797375652493792586e+03 0.000000000000000000e+00
2.798532280338129567e+03 0.000000000000000000e+00
2.799688908182466548e+03 0.000000000000000000e+00
2.800845536026803529e+03 0.000000000000000000e+00
2.802002163871140510e+03 0.000000000000000000e+00
2.803158791715477491e+03 0.000000000000000000e+00
2.804315419559814018e+03 0.000000000000000000e+00
2.805472047404150999e+03 0.000000000000000000e+00
2.806628675248487980e+03 0.000000000000000000e+00
2.807785303092824961e+03 0.000000000000000000e+00
2.808941930937161942e+03 0.000000000000000000e+00
2.810098558781498923e+03 0.000000000000000000e+00
2.811255186625835904e+03 0.000000000000000000e+00
2.812411814470172885e+03 0.000000000000000000e+00
2.813568442314509866e+03 0.000000000000000000e+00
2.814725070158846847e+03 0.000000000000000000e+00
2.815881698003183374e+03 0.000000000000000000e+00
2.817038325847520355e+03 0.000000000000000000e+00
2.818194953691857336e+03 0.000000000000000000e+00
2.819351581536194317e+03 0.000000000000000000e+00
2.820508209380531298e+03 0.000000000000000000e+00
2.821664837224868279e+03 0.000000000000000000e+00
2.822821465069205260e+03 0.000000000000000000e+00
2.823978092913542241e+03 0.000000000000000000e+00
2.825134720757879222e+03 0.000000000000000000e+00
2.826291348602216203e+03 0.000000000000000000e+00
2.827447976446553184e+03 0.000000000000000000e+00
2.828604604290889711e+03 0.000000000000000000e+00
2.829761232135226692e+03 0.000000000000000000e+00
2.830917859979563673e+03 0.000000000000000000e+00
2.832074487823900654e+03 0.000000000000000000e+00
2.833231115668237635e+03 0.000000000000000000e+00
2.834387743512574616e+03 0.000000000000000000e+00
2.835544371356911597e+03 0.000000000000000000e+00
2.836700999201248578e+03 0.000000000000000000e+00
2.837857627045585559e+03 0.000000000000000000e+00
2.839014254889922540e+03 0.000000000000000000e+00
2.840170882734259067e+03 0.000000000000000000e+00
2.841327510578596048e+03 0.000000000000000000e+00
2.842484138422933029e+03 0.000000000000000000e+00
2.843640766267270010e+03 0.000000000000000000e+00
2.844797394111606991e+03 0.000000000000000000e+00
2.845954021955943972e+03 0.000000000000000000e+00
2.847110649800280953e+03 0.000000000000000000e+00
2.848267277644617934e+03 0.000000000000000000e+00
2.849423905488954915e+03 0.000000000000000000e+00
2.850580533333291896e+03 0.000000000000000000e+00
2.851737161177628877e+03 0.000000000000000000e+00
2.852893789021965404e+03 0.000000000000000000e+00
2.854050416866302385e+03 0.000000000000000000e+00
2.855207044710639366e+03 0.000000000000000000e+00
2.856363672554976347e+03 0.000000000000000000e+00
2.857520300399313328e+03 0.000000000000000000e+00
2.858676928243650309e+03 0.000000000000000000e+00
2.859833556087987290e+03 0.000000000000000000e+00
2.860990183932324271e+03 0.000000000000000000e+00
2.862146811776661252e+03 0.000000000000000000e+00
2.863303439620998233e+03 0.000000000000000000e+00
2.864460067465335214e+03 0.000000000000000000e+00
2.865616695309671741e+03 0.000000000000000000e+00
2.866773323154008722e+03 0.000000000000000000e+00
2.867929950998345703e+03 0.000000000000000000e+00
2.869086578842682684e+03 0.000000000000000000e+00
2.870243206687019665e+03 0.000000000000000000e+00
2.871399834531356646e+03 0.000000000000000000e+00
2.872556462375693627e+03 0.000000000000000000e+00
2.873713090220030608e+03 0.000000000000000000e+00
2.874869718064367589e+03 0.000000000000000000e+00
2.876026345908704570e+03 0.000000000000000000e+00
2.877182973753041097e+03 0.000000000000000000e+00
2.878339601597378078e+03 0.000000000000000000e+00
2.879496229441715059e+03 0.000000000000000000e+00
2.880652857286052040e+03 0.000000000000000000e+00
2.881809485130389021e+03 0.000000000000000000e+00
2.882966112974726002e+03 0.000000000000000000e+00
2.884122740819062983e+03 0.000000000000000000e+00
2.885279368663399964e+03 0.000000000000000000e+00
2.886435996507736945e+03 0.000000000000000000e+00
2.887592624352073926e+03 0.000000000000000000e+00
2.888749252196410907e+03 0.000000000000000000e+00
2.889905880040747434e+03 0.000000000000000000e+00
2.891062507885084415e+03 0.000000000000000000e+00
2.892219135729421396e+03 0.000000000000000000e+00
2.893375763573758377e+03 0.000000000000000000e+00
2.894532391418095358e+03 0.000000000000000000e+00
2.895689019262432339e+03 0.000000000000000000e+00
2.896845647106769320e+03 0.000000000000000000e+00
2.898002274951106301e+03 0.000000000000000000e+00
2.899158902795443282e+03 0.000000000000000000e+00
2.900315530639780263e+03 0.000000000000000000e+00
2.901472158484116790e+03 0.000000000000000000e+00
2.902628786328453771e+03 0.000000000000000000e+00
2.903785414172790752e+03 0.000000000000000000e+00
2.904942042017127733e+03 0.000000000000000000e+00
2.906098669861464714e+03 0.000000000000000000e+00
2.907255297705801695e+03 0.000000000000000000e+00
2.908411925550138676e+03 0.000000000000000000e+00
2.909568553394475657e+03 0.000000000000000000e+00
2.910725181238812638e+03 0.000000000000000000e+00
2.911881809083149619e+03 0.000000000000000000e+00
2.913038436927486600e+03 0.000000000000000000e+00
2.914195064771823127e+03 0.000000000000000000e+00
2.915351692616160108e+03 0.000000000000000000e+00
2.916508320460497089e+03 0.000000000000000000e+00
2.917664948304834070e+03 0.000000000000000000e+00
2.918821576149171051e+03 0.000000000000000000e+00
2.919978203993508032e+03 0.000000000000000000e+00
2.921134831837845013e+03 0.000000000000000000e+00
2.922291459682181994e+03 0.000000000000000000e+00
2.923448087526518975e+03 0.000000000000000000e+00
2.924604715370855956e+03 0.000000000000000000e+00
2.925761343215192483e+03 0.000000000000000000e+00
2.926917971059529464e+03 0.000000000000000000e+00
2.928074598903866445e+03 0.000000000000000000e+00
2.929231226748203426e+03 0.000000000000000000e+00
2.930387854592540407e+03 0.000000000000000000e+00
2.931544482436877388e+03 0.000000000000000000e+00
2.932701110281214369e+03 0.000000000000000000e+00
2.933857738125551350e+03 0.000000000000000000e+00
2.935014365969888331e+03 0.000000000000000000e+00
2.936170993814225312e+03 0.000000000000000000e+00
2.937327621658562293e+03 0.000000000000000000e+00
2.938484249502898820e+03 0.000000000000000000e+00
2.939640877347235801e+03 0.000000000000000000e+00
2.940797505191572782e+03 0.000000000000000000e+00
2.941954133035909763e+03 0.000000000000000000e+00
2.943110760880246744e+03 0.000000000000000000e+00
2.944267388724583725e+03 0.000000000000000000e+00
2.945424016568920706e+03 0.000000000000000000e+00
2.946580644413257687e+03 0.000000000000000000e+00
2.947737272257594668e+03 0.000000000000000000e+00
2.948893900101931649e+03 0.000000000000000000e+00
2.950050527946268630e+03 0.000000000000000000e+00
2.951207155790605157e+03 0.000000000000000000e+00
2.952363783634942138e+03 0.000000000000000000e+00
2.953520411479279119e+03 0.000000000000000000e+00
2.954677039323616100e+03 0.000000000000000000e+00
2.955833667167953081e+03 0.000000000000000000e+00
2.956990295012290062e+03 0.000000000000000000e+00
2.958146922856627043e+03 0.000000000000000000e+00
2.959303550700964024e+03 0.000000000000000000e+00
2.960460178545301005e+03 0.000000000000000000e+00
2.961616806389637986e+03 0.000000000000000000e+00
2.962773434233974513e+03 0.000000000000000000e+00
2.963930062078311494e+03 0.000000000000000000e+00
2.965086689922648475e+03 0.000000000000000000e+00
2.966243317766985456e+03 0.000000000000000000e+00
2.967399945611322437e+03 0.000000000000000000e+00
2.968556573455659418e+03 0.000000000000000000e+00
2.969713201299996399e+03 0.000000000000000000e+00
2.970869829144333380e+03 0.000000000000000000e+00
2.972026456988670361e+03 0.000000000000000000e+00
2.973183084833007342e+03 0.000000000000000000e+00
2.974339712677344323e+03 0.000000000000000000e+00
2.975496340521680850e+03 0.000000000000000000e+00
2.976652968366017831e+03 0.000000000000000000e+00
2.977809596210354812e+03 0.000000000000000000e+00
2.978966224054691793e+03 0.000000000000000000e+00
2.980122851899028774e+03 0.000000000000000000e+00
2.981279479743365755e+03 0.000000000000000000e+00
2.982436107587702736e+03 0.000000000000000000e+00
2.983592735432039717e+03 0.000000000000000000e+00
2.984749363276376698e+03 0.000000000000000000e+00
2.985905991120713679e+03 0.000000000000000000e+00
2.987062618965050206e+03 0.000000000000000000e+00
2.988219246809387187e+03 0.000000000000000000e+00
2.989375874653724168e+03 0.000000000000000000e+00
2.990532502498061149e+03 0.000000000000000000e+00
2.991689130342398130e+03 0.000000000000000000e+00
2.992845758186735111e+03 0.000000000000000000e+00
2.994002386031072092e+03 0.000000000000000000e+00
2.995159013875409073e+03 0.000000000000000000e+00
2.996315641719746054e+03 0.000000000000000000e+00
2.997472269564083035e+03 0.000000000000000000e+00
2.998628897408420016e+03 0.000000000000000000e+00
2.999785525252756543e+03 0.000000000000000000e+00
3.000942153097093524e+03 0.000000000000000000e+00
3.002098780941430505e+03 0.000000000000000000e+00
3.003255408785767486e+03 0.000000000000000000e+00
3.004412036630104467e+03 0.000000000000000000e+00
3.005568664474441448e+03 0.000000000000000000e+00
3.006725292318778429e+03 0.000000000000000000e+00
3.007881920163115410e+03 0.000000000000000000e+00
3.009038548007452391e+03 0.000000000000000000e+00
3.010195175851789372e+03 0.000000000000000000e+00
3.011351803696125899e+03 0.000000000000000000e+00
3.012508431540462880e+03 0.000000000000000000e+00
3.013665059384799861e+03 0.000000000000000000e+00
3.014821687229136842e+03 0.000000000000000000e+00
3.015978315073473823e+03 0.000000000000000000e+00
3.017134942917810804e+03 0.000000000000000000e+00
3.018291570762147785e+03 0.000000000000000000e+00
3.019448198606484766e+03 0.000000000000000000e+00
3.020604826450821747e+03 0.000000000000000000e+00
3.021761454295158728e+03 0.000000000000000000e+00
3.022918082139495709e+03 0.000000000000000000e+00
3.024074709983832236e+03 0.000000000000000000e+00
3.025231337828169217e+03 0.000000000000000000e+00
3.026387965672506198e+03 0.000000000000000000e+00
3.027544593516843179e+03 0.000000000000000000e+00
3.028701221361180160e+03 0.000000000000000000e+00
3.029857849205517141e+03 0.000000000000000000e+00
3.031014477049854122e+03 0.000000000000000000e+00
3.032171104894191103e+03 0.000000000000000000e+00
3.033327732738528084e+03 0.000000000000000000e+00
3.034484360582865065e+03 0.000000000000000000e+00
3.035640988427201592e+03 0.000000000000000000e+00
3.036797616271538573e+03 0.000000000000000000e+00
3.037954244115875554e+03 0.000000000000000000e+00
3.039110871960212535e+03 0.000000000000000000e+00
3.040267499804549516e+03 0.000000000000000000e+00
3.041424127648886497e+03 0.000000000000000000e+00
3.042580755493223478e+03 0.000000000000000000e+00
3.043737383337560459e+03 0.000000000000000000e+00
3.044894011181897440e+03 0.000000000000000000e+00
3.046050639026234421e+03 0.000000000000000000e+00
3.047207266870571402e+03 0.000000000000000000e+00
3.048363894714907929e+03 0.000000000000000000e+00
3.049520522559244910e+03 0.000000000000000000e+00
3.050677150403581891e+03 0.000000000000000000e+00
3.051833778247918872e+03 0.000000000000000000e+00
3.052990406092255853e+03 0.000000000000000000e+00
3.054147033936592834e+03 0.000000000000000000e+00
3.055303661780929815e+03 0.000000000000000000e+00
3.056460289625266796e+03 0.000000000000000000e+00
3.057616917469603777e+03 0.000000000000000000e+00
3.058773545313940758e+03 0.000000000000000000e+00
3.059930173158277739e+03 0.000000000000000000e+00
3.061086801002614266e+03 0.000000000000000000e+00
3.062243428846951247e+03 0.000000000000000000e+00
3.063400056691288228e+03 0.000000000000000000e+00
3.064556684535625209e+03 0.000000000000000000e+00
3.065713312379962190e+03 0.000000000000000000e+00
3.066869940224299171e+03 0.000000000000000000e+00
3.068026568068636152e+03 0.000000000000000000e+00
3.069183195912973133e+03 0.000000000000000000e+00
3.070339823757310114e+03 0.000000000000000000e+00
3.071496451601647095e+03 0.000000000000000000e+00
3.072653079445983622e+03 0.000000000000000000e+00
3.073809707290320603e+03 0.000000000000000000e+00
3.074966335134657584e+03 0.000000000000000000e+00
3.076122962978994565e+03 0.000000000000000000e+00
3.077279590823331546e+03 0.000000000000000000e+00
3.078436218667668527e+03 0.000000000000000000e+00
3.079592846512005508e+03 0.000000000000000000e+00
3.080749474356342489e+03 0.000000000000000000e+00
3.081906102200679470e+03 0.000000000000000000e+00
3.083062730045016451e+03 0.000000000000000000e+00
3.084219357889353432e+03 0.000000000000000000e+00
3.085375985733689959e+03 0.000000000000000000e+00
3.086532613578026940e+03 0.000000000000000000e+00
3.087689241422363921e+03 0.000000000000000000e+00
3.088845869266700902e+03 0.000000000000000000e+00
3.090002497111037883e+03 0.000000000000000000e+00
3.091159124955374864e+03 0.000000000000000000e+00
3.092315752799711845e+03 0.000000000000000000e+00
3.093472380644048826e+03 0.000000000000000000e+00
3.094629008488385807e+03 0.000000000000000000e+00
3.095785636332722788e+03 0.000000000000000000e+00
3.096942264177059315e+03 0.000000000000000000e+00
3.098098892021396296e+03 0.000000000000000000e+00
3.099255519865733277e+03 0.000000000000000000e+00
3.100412147710070258e+03 0.000000000000000000e+00
3.101568775554407239e+03 0.000000000000000000e+00
3.102725403398744220e+03 0.000000000000000000e+00
3.103882031243081201e+03 0.000000000000000000e+00
3.105038659087418182e+03 0.000000000000000000e+00
3.106195286931755163e+03 0.000000000000000000e+00
3.107351914776092144e+03 0.000000000000000000e+00
3.108508542620429125e+03 0.000000000000000000e+00
3.109665170464765652e+03 0.000000000000000000e+00
3.110821798309102633e+03 0.000000000000000000e+00
3.111978426153439614e+03 0.000000000000000000e+00
3.113135053997776595e+03 0.000000000000000000e+00
3.114291681842113576e+03 0.000000000000000000e+00
3.115448309686450557e+03 0.000000000000000000e+00
3.116604937530787538e+03 0.000000000000000000e+00
3.117761565375124519e+03 0.000000000000000000e+00
3.118918193219461500e+03 0.000000000000000000e+00
3.120074821063798481e+03 0.000000000000000000e+00
3.121231448908135008e+03 0.000000000000000000e+00
3.122388076752471989e+03 0.000000000000000000e+00
3.123544704596808970e+03 0.000000000000000000e+00
3.124701332441145951e+03 0.000000000000000000e+00
3.125857960285482932e+03 0.000000000000000000e+00
3.127014588129819913e+03 0.000000000000000000e+00
3.128171215974156894e+03 0.000000000000000000e+00
3.129327843818493875e+03 0.000000000000000000e+00
3.130484471662830856e+03 0.000000000000000000e+00
3.131641099507167837e+03 0.000000000000000000e+00
3.132797727351504818e+03 0.000000000000000000e+00
3.133954355195841345e+03 0.000000000000000000e+00
3.135110983040178326e+03 0.000000000000000000e+00
3.136267610884515307e+03 0.000000000000000000e+00
3.137424238728852288e+03 0.000000000000000000e+00
3.138580866573189269e+03 0.000000000000000000e+00
3.139737494417526250e+03 0.000000000000000000e+00
3.140894122261863231e+03 0.000000000000000000e+00
3.142050750106200212e+03 0.000000000000000000e+00
3.143207377950537193e+03 0.000000000000000000e+00
3.144364005794874174e+03 0.000000000000000000e+00
3.145520633639210700e+03 0.000000000000000000e+00
3.146677261483547682e+03 0.000000000000000000e+00
3.147833889327884663e+03 0.000000000000000000e+00
3.148990517172221644e+03 0.000000000000000000e+00
3.150147145016558625e+03 0.000000000000000000e+00
3.151303772860895606e+03 0.000000000000000000e+00
3.152460400705232587e+03 0.000000000000000000e+00
3.153617028549569568e+03 0.000000000000000000e+00
3.154773656393906549e+03 0.000000000000000000e+00
3.155930284238243530e+03 0.000000000000000000e+00
3.157086912082580511e+03 0.000000000000000000e+00
3.158243539926917038e+03 0.000000000000000000e+00
3.159400167771254019e+03 0.000000000000000000e+00
3.160556795615591000e+03 0.000000000000000000e+00
3.161713423459927981e+03 0.000000000000000000e+00
3.162870051304264962e+03 0.000000000000000000e+00
3.164026679148601943e+03 0.000000000000000000e+00
3.165183306992938924e+03 0.000000000000000000e+00
3.166339934837275905e+03 0.000000000000000000e+00
3.167496562681612886e+03 0.000000000000000000e+00
3.168653190525949867e+03 0.000000000000000000e+00
3.169809818370286848e+03 0.000000000000000000e+00
3.170966446214623375e+03 0.000000000000000000e+00
3.172123074058960356e+03 0.000000000000000000e+00
3.173279701903297337e+03 0.000000000000000000e+00
3.174436329747634318e+03 0.000000000000000000e+00
3.175592957591971299e+03 0.000000000000000000e+00
3.176749585436308280e+03 0.000000000000000000e+00
3.177906213280645261e+03 0.000000000000000000e+00
3.179062841124982242e+03 0.000000000000000000e+00
3.180219468969319223e+03 0.000000000000000000e+00
3.181376096813656204e+03 0.000000000000000000e+00
3.182532724657992730e+03 0.000000000000000000e+00
3.183689352502329712e+03 0.000000000000000000e+00
3.184845980346666693e+03 0.000000000000000000e+00
3.186002608191003674e+03 0.000000000000000000e+00
3.187159236035340655e+03 0.000000000000000000e+00
3.188315863879677636e+03 0.000000000000000000e+00
3.189472491724014617e+03 0.000000000000000000e+00
3.190629119568351598e+03 0.000000000000000000e+00
3.191785747412688579e+03 0.000000000000000000e+00
3.192942375257025560e+03 0.000000000000000000e+00
3.194099003101362541e+03 0.000000000000000000e+00
3.195255630945699068e+03 0.000000000000000000e+00
3.196412258790036049e+03 0.000000000000000000e+00
3.197568886634373030e+03 0.000000000000000000e+00
3.198725514478710011e+03 0.000000000000000000e+00
3.199882142323046992e+03 0.000000000000000000e+00
3.201038770167383973e+03 0.000000000000000000e+00
3.202195398011720954e+03 0.000000000000000000e+00
3.203352025856057935e+03 0.000000000000000000e+00
3.204508653700394916e+03 0.000000000000000000e+00
3.205665281544731897e+03 0.000000000000000000e+00
3.206821909389068423e+03 0.000000000000000000e+00
3.207978537233405405e+03 0.000000000000000000e+00
3.209135165077742386e+03 0.000000000000000000e+00
3.210291792922079367e+03 0.000000000000000000e+00
3.211448420766416348e+03 0.000000000000000000e+00
3.212605048610753329e+03 0.000000000000000000e+00
3.213761676455090310e+03 0.000000000000000000e+00
3.214918304299427291e+03 0.000000000000000000e+00
3.216074932143764272e+03 0.000000000000000000e+00
3.217231559988101253e+03 0.000000000000000000e+00
3.218388187832438234e+03 0.000000000000000000e+00
3.219544815676774761e+03 0.000000000000000000e+00
3.220701443521111742e+03 0.000000000000000000e+00
3.221858071365448723e+03 0.000000000000000000e+00
3.223014699209785704e+03 0.000000000000000000e+00
3.224171327054122685e+03 0.000000000000000000e+00
3.225327954898459666e+03 0.000000000000000000e+00
3.226484582742796647e+03 0.000000000000000000e+00
3.227641210587133628e+03 0.000000000000000000e+00
3.228797838431470609e+03 0.000000000000000000e+00
3.229954466275807590e+03 0.000000000000000000e+00
3.231111094120144116e+03 0.000000000000000000e+00
3.232267721964481098e+03 0.000000000000000000e+00
3.233424349808818079e+03 0.000000000000000000e+00
3.234580977653155060e+03 0.000000000000000000e+00
3.235737605497492041e+03 0.000000000000000000e+00
3.236894233341829022e+03 0.000000000000000000e+00
3.238050861186166003e+03 0.000000000000000000e+00
3.239207489030502984e+03 0.000000000000000000e+00
3.240364116874839965e+03 0.000000000000000000e+00
3.241520744719176946e+03 0.000000000000000000e+00
3.242677372563513927e+03 0.000000000000000000e+00
3.243834000407850453e+03 0.000000000000000000e+00
3.244990628252187435e+03 0.000000000000000000e+00
3.246147256096524416e+03 0.000000000000000000e+00
3.247303883940861397e+03 0.000000000000000000e+00
3.248460511785198378e+03 0.000000000000000000e+00
3.249617139629535359e+03 0.000000000000000000e+00
3.250773767473872340e+03 0.000000000000000000e+00
3.251930395318209321e+03 0.000000000000000000e+00
3.253087023162546302e+03 0.000000000000000000e+00
3.254243651006883283e+03 0.000000000000000000e+00
3.255400278851219809e+03 0.000000000000000000e+00
3.256556906695556791e+03 0.000000000000000000e+00
3.257713534539893772e+03 0.000000000000000000e+00
3.258870162384230753e+03 0.000000000000000000e+00
3.260026790228567734e+03 0.000000000000000000e+00
3.261183418072904715e+03 0.000000000000000000e+00
3.262340045917241696e+03 0.000000000000000000e+00
3.263496673761578677e+03 0.000000000000000000e+00
3.264653301605915658e+03 0.000000000000000000e+00
3.265809929450252639e+03 0.000000000000000000e+00
3.266966557294589620e+03 0.000000000000000000e+00
3.268123185138926146e+03 0.000000000000000000e+00
3.269279812983263128e+03 0.000000000000000000e+00
3.270436440827600109e+03 0.000000000000000000e+00
3.271593068671937090e+03 0.000000000000000000e+00
3.272749696516274071e+03 0.000000000000000000e+00
3.273906324360611052e+03 0.000000000000000000e+00
3.275062952204948033e+03 0.000000000000000000e+00
3.276219580049285014e+03 0.000000000000000000e+00
3.277376207893621995e+03 0.000000000000000000e+00
3.278532835737958976e+03 0.000000000000000000e+00
3.279689463582295957e+03 0.000000000000000000e+00
3.280846091426632483e+03 0.000000000000000000e+00
3.282002719270969465e+03 0.000000000000000000e+00
3.283159347115306446e+03 0.000000000000000000e+00
3.284315974959643427e+03 0.000000000000000000e+00
3.285472602803980408e+03 0.000000000000000000e+00
3.286629230648317389e+03 0.000000000000000000e+00
3.287785858492654370e+03 0.000000000000000000e+00
3.288942486336991351e+03 0.000000000000000000e+00
3.290099114181328332e+03 0.000000000000000000e+00
3.291255742025665313e+03 9.285378193225874637e-290
3.292412369870001839e+03 1.812731152778947391e-235
3.293568997714338821e+03 5.481859053723361990e-187
3.294725625558675802e+03 2.567928912641666622e-144
3.295882253403012783e+03 1.863368693403986485e-107
3.297038881247349764e+03 2.094475369565569963e-76
3.298195509091686745e+03 3.646803693101066261e-51
3.299352136936023726e+03 9.835811108756415988e-32
3.300508764780360707e+03 4.109307483393672486e-18
3.301665392624697688e+03 2.659425102307588626e-10
3.302822020469034669e+03 2.666045480830113586e-08
3.303978648313371650e+03 4.140073100884276189e-12
3.305135276157708176e+03 9.958848611227926816e-22
3.306291904002045158e+03 3.710828786920766672e-37
3.307448531846382139e+03 2.141871287006028867e-58
3.308605159690719120e+03 6.092615388709564737e-48
3.309761787535056101e+03 4.433877699668620257e-29
3.310918415379393082e+03 4.998323049324805646e-16
3.312075043223730063e+03 8.728218291260212050e-09
3.313231671068067044e+03 2.360954091310400721e-07
3.314388298912404025e+03 9.892593204494476353e-12
3.315544926756741006e+03 6.420863310022164384e-22
3.316701554601077532e+03 6.455611162609701442e-38
3.317858182445414513e+03 1.005407148144314494e-59
3.319014810289751495e+03 2.425533285342046343e-87
3.320171438134088476e+03 9.064277114891082739e-121
3.321328065978425457e+03 5.247105247488553016e-160
3.322484693822762438e+03 4.705080323458613653e-205
3.323641321667099419e+03 6.535442136989041171e-256
3.324797949511436400e+03 1.406188595088728154e-312
3.325954577355773381e+03 0.000000000000000000e+00
3.327111205200110362e+03 0.000000000000000000e+00
3.328267833044447343e+03 0.000000000000000000e+00
3.329424460888783869e+03 0.000000000000000000e+00
3.330581088733120851e+03 0.000000000000000000e+00
3.331737716577457832e+03 2.450843857260989574e-307
3.332894344421794813e+03 4.064718223740462308e-251
3.334050972266131794e+03 1.044253432161708308e-200
3.335207600110468775e+03 4.155679476907039945e-156
3.336364227954805756e+03 2.561762365018031176e-117
3.337520855799142737e+03 2.446224458684505197e-84
3.338677483643479718e+03 3.618382152961094676e-57
3.339834111487816699e+03 8.290738679628434686e-36
3.340990739332153225e+03 2.942609860698177375e-20
3.342147367176490206e+03 1.617829725613525962e-10
3.343303995020827188e+03 1.377823542116816031e-06
3.344460622865164169e+03 1.817670072530258818e-08
3.345617250709501150e+03 3.714472760492543730e-16
3.346773878553838131e+03 1.175817621356209509e-29
3.347930506398175112e+03 1.282005707896883980e-27
3.349087134242512093e+03 2.932411992164479208e-15
3.350243762086849074e+03 1.039012279875251585e-08
3.351400389931186055e+03 5.702654225603165433e-08
3.352557017775523036e+03 4.848351116544900343e-13
3.353713645619859562e+03 6.385159549177579116e-24
3.354870273464196544e+03 7.012792310405407311e-26
3.356026901308533525e+03 3.300052164519047654e-14
3.357183529152870506e+03 2.405532883968989423e-08
3.358340156997207487e+03 2.716204452731451754e-08
3.359496784841544468e+03 4.750882406766235548e-14
3.360653412685881449e+03 1.287202191570196655e-25
3.361810040530218430e+03 5.402315272924769413e-43
3.362966668374555411e+03 3.512155580877013691e-66
3.364123296218892392e+03 3.536944391828109253e-95
3.365279924063228918e+03 5.517513229953601222e-130
3.366436551907565899e+03 1.333273354956515065e-170
3.367593179751902881e+03 4.990633553604728716e-217
3.368749807596239862e+03 2.893695506029502590e-269
3.369906435440576843e+03 0.000000000000000000e+00
3.371063063284913824e+03 0.000000000000000000e+00
3.372219691129250805e+03 0.000000000000000000e+00
3.373376318973587786e+03 0.000000000000000000e+00
3.374532946817924767e+03 3.579401850334204551e-318
3.375689574662261748e+03 3.748427689184822828e-261
3.376846202506598729e+03 6.080627969203677458e-210
3.378002830350935255e+03 1.527947364652590485e-164
3.379159458195272236e+03 5.947425637926067762e-125
3.380316086039609218e+03 3.586000413237317085e-91
3.381472713883946199e+03 3.349294119791323349e-63
3.382629341728283180e+03 4.846177365800340853e-41
3.383785969572620161e+03 1.090817632893559632e-24
3.384942597416957142e+03 4.504283749925990975e-14
3.386099225261294123e+03 1.925909973324348979e-08
3.387255853105631104e+03 6.281006672161573590e-08
3.388412480949968085e+03 3.527588105369597236e-13
3.389569108794305066e+03 3.076829060011662926e-24
3.390725736638641592e+03 4.157336195698918948e-41
3.391882364482978574e+03 8.701380828365295054e-64
3.393038992327315555e+03 2.821122116135655558e-92
3.394195620171652536e+03 1.416825159636167780e-126
3.395352248015989517e+03 1.102227647966865835e-166
3.396508875860326498e+03 1.328271964464904504e-212
3.397665503704663479e+03 2.479495801649487444e-264
3.398822131549000460e+03 7.163951864698074891e-322
3.399978759393337441e+03 0.000000000000000000e+00
3.401135387237674422e+03 0.000000000000000000e+00
3.402292015082010948e+03 0.000000000000000000e+00
3.403448642926347929e+03 0.000000000000000000e+00
3.404605270770684911e+03 0.000000000000000000e+00
3.405761898615021892e+03 0.000000000000000000e+00
3.406918526459358873e+03 0.000000000000000000e+00
3.408075154303695854e+03 0.000000000000000000e+00
3.409231782148032835e+03 0.000000000000000000e+00
3.410388409992369816e+03 0.000000000000000000e+00
3.411545037836706797e+03 0.000000000000000000e+00
3.412701665681043778e+03 0.000000000000000000e+00
3.413858293525380759e+03 0.000000000000000000e+00
3.415014921369717285e+03 0.000000000000000000e+00
3.416171549214054266e+03 0.000000000000000000e+00
3.417328177058391248e+03 0.000000000000000000e+00
3.418484804902728229e+03 0.000000000000000000e+00
3.419641432747065210e+03 7.976131139435864019e-286
3.420798060591402191e+03 4.711223734328228028e-232
3.421954688435739172e+03 4.310581275399741171e-184
3.423111316280076153e+03 6.109400728483845496e-142
3.424267944124413134e+03 1.341288040005370870e-105
3.425424571968750115e+03 4.561484014731047177e-75
3.426581199813086641e+03 2.402984269748249489e-50
3.427737827657423622e+03 1.960904142188288152e-31
3.428894455501760604e+03 2.478691431144378406e-18
3.430051083346097585e+03 4.853435164001645591e-11
3.431207711190434566e+03 1.472097803615496065e-09
3.432364339034771547e+03 6.916474220464510669e-14
3.433520966879108528e+03 5.033771827424162373e-24
3.434677594723445509e+03 5.674961956888142833e-40
3.435834222567782490e+03 9.910442557804890084e-62
3.436990850412119471e+03 2.680919713660989225e-89
3.438147478256456452e+03 1.123402104835602273e-122
3.439304106100792978e+03 7.292011144532110945e-162
3.440460733945129959e+03 1.072053878396812157e-136
3.441617361789466941e+03 8.438117460073254034e-101
3.442773989633803922e+03 1.028810021983784477e-70
3.443930617478140903e+03 1.943056688631820137e-46
3.445087245322477884e+03 5.684554333450523106e-28
3.446243873166814865e+03 2.576131558158616054e-15
3.447400501011151846e+03 1.808424238430194452e-08
3.448557128855488827e+03 1.966496900121499641e-07
3.449713756699825808e+03 3.312431290161900925e-12
3.450870384544162334e+03 8.642933196035159761e-23
3.452027012388499315e+03 3.493301733641756602e-39
3.453183640232836296e+03 3.621554079549776355e-36
3.454340268077173278e+03 7.421842632139409546e-21
3.455496895921510259e+03 2.356075340931617587e-11
3.456653523765847240e+03 1.158583319767406779e-07
3.457810151610184221e+03 8.825230043932317068e-10


==> img/disc_spec_2.dat <==
-1.091675355629267585e+01 9.689153617231417497e-22
-9.760125711955737415e+00 2.980133167563610549e-11
-8.603497867618798978e+00 1.438435424114440324e-06
-7.446870023281862316e+00 2.235167392560211504e-05
-6.290242178944923879e+00 7.288853136389550835e-05
-5.133614334607985441e+00 7.605999993934647809e-05
-3.976986490271047892e+00 1.441479342125955075e-04
-2.820358645934110342e+00 1.356640366818244285e-04
-1.663730801597171904e+00 3.739672342999614371e-04
-5.071029572602334667e-01 3.480287858511605381e-01
6.495248870767049709e-01 1.529196245685005007e-01
1.806152731413641632e+00 2.918722902035187543e-04
2.962780575750580070e+00 1.409287754019175772e-04
4.119408420087518508e+00 1.409557770208427502e-04
5.276036264424455169e+00 8.660762702913860544e-05
6.432664108761393607e+00 7.871571708517095421e-05
7.589291953098332044e+00 1.924019003867645798e-05
8.745919797435270482e+00 5.033442126001664508e-07
9.902547641772208920e+00 3.958962436232323586e-07
1.105917548610914736e+01 5.262281321755558580e-07
1.221580333044608579e+01 1.552266552176071708e-11
1.337243117478302068e+01 2.899960360744796974e-10
1.452905901911995912e+01 1.824434326269290893e-06
1.568568686345689756e+01 3.502081846703575718e-08
1.684231470779383599e+01 1.456158554567003167e-15
1.799894255213077443e+01 1.093998075918139070e-28
1.915557039646771287e+01 1.374412586253176553e-47
2.031219824080465131e+01 2.783159819698920689e-72
2.146882608514158619e+01 8.919910893521078243e-103
2.262545392947852463e+01 4.483475590943813923e-139
2.378208177381546307e+01 3.517904449738427817e-181
2.493870961815240150e+01 4.298542582615595414e-229
2.609533746248933994e+01 8.168995509157215985e-283
2.725196530682627838e+01 0.000000000000000000e+00
2.840859315116321682e+01 0.000000000000000000e+00
2.956522099550015525e+01 0.000000000000000000e+00
3.072184883983709369e+01 0.000000000000000000e+00
3.187847668417403213e+01 0.000000000000000000e+00
3.303510452851097057e+01 0.000000000000000000e+00
3.419173237284790901e+01 0.000000000000000000e+00
3.534836021718484744e+01 0.000000000000000000e+00
3.650498806152177877e+01 0.000000000000000000e+00
3.766161590585871721e+01 0.000000000000000000e+00
3.881824375019565565e+01 0.000000000000000000e+00
3.997487159453259409e+01 0.000000000000000000e+00
4.113149943886953253e+01 0.000000000000000000e+00
4.228812728320647096e+01 0.000000000000000000e+00
4.344475512754340940e+01 0.000000000000000000e+00
4.460138297188034784e+01 0.000000000000000000e+00
4.575801081621728628e+01 0.000000000000000000e+00
4.691463866055422471e+01 0.000000000000000000e+00
4.807126650489116315e+01 0.000000000000000000e+00
4.922789434922810159e+01 0.000000000000000000e+00
5.038452219356504003e+01 0.000000000000000000e+00
5.154115003790197846e+01 0.000000000000000000e+00
5.269777788223891690e+01 0.000000000000000000e+00
5.385440572657584823e+01 0.000000000000000000e+00
5.501103357091278667e+01 0.000000000000000000e+00
5.616766141524972511e+01 0.000000000000000000e+00
5.732428925958666355e+01 0.000000000000000000e+00
5.848091710392360199e+01 0.000000000000000000e+00
5.963754494826054042e+01 0.000000000000000000e+00
6.079417279259747886e+01 0.000000000000000000e+00
6.195080063693441730e+01 0.000000000000000000e+00
6.310742848127135574e+01 0.000000000000000000e+00
6.426405632560829417e+01 0.000000000000000000e+00
6.542068416994523261e+01 0.000000000000000000e+00
6.657731201428217105e+01 0.000000000000000000e+00
6.773393985861910949e+01 0.000000000000000000e+00
6.889056770295604792e+01 0.000000000000000000e+00
7.004719554729298636e+01 0.000000000000000000e+00
7.120382339162992480e+01 0.000000000000000000e+00
7.236045123596686324e+01 0.000000000000000000e+00
7.351707908030380167e+01 0.000000000000000000e+00
7.467370692464074011e+01 0.000000000000000000e+00
7.583033476897767855e+01 0.000000000000000000e+00
7.698696261331461699e+01 0.000000000000000000e+00
7.814359045765155543e+01 0.000000000000000000e+00
7.930021830198849386e+01 0.000000000000000000e+00
8.045684614632543230e+01 0.000000000000000000e+00
8.161347399066237074e+01 0.000000000000000000e+00
8.277010183499929497e+01 0.000000000000000000e+00
8.392672967933623340e+01 0.000000000000000000e+00
8.508335752367317184e+01 0.000000000000000000e+00
8.623998536801011028e+01 0.000000000000000000e+00
8.739661321234704872e+01 0.000000000000000000e+00
8.855324105668398715e+01 0.000000000000000000e+00
8.970986890102092559e+01 0.000000000000000000e+00
9.086649674535786403e+01 0.000000000000000000e+00
9.202312458969480247e+01 0.000000000000000000e+00
9.317975243403174090e+01 0.000000000000000000e+00
9.433638027836867934e+01 0.000000000000000000e+00
9.549300812270561778e+01 0.000000000000000000e+00
9.664963596704255622e+01 0.000000000000000000e+00
9.780626381137949465e+01 0.000000000000000000e+00
9.896289165571643309e+01 0.000000000000000000e+00
1.001195195000533715e+02 0.000000000000000000e+00
1.012761473443903100e+02 0.000000000000000000e+00
1.024327751887272484e+02 0.000000000000000000e+00
1.035894030330641868e+02 0.000000000000000000e+00
1.047460308774011253e+02 0.000000000000000000e+00
1.059026587217380637e+02 0.000000000000000000e+00
1.070592865660750022e+02 0.000000000000000000e+00
1.082159144104119406e+02 0.000000000000000000e+00
1.093725422547488790e+02 0.000000000000000000e+00
1.105291700990858175e+02 0.000000000000000000e+00
1.116857979434227559e+02 0.000000000000000000e+00
1.128424257877596943e+02 0.000000000000000000e+00
1.139990536320966328e+02 0.000000000000000000e+00
1.151556814764335712e+02 0.000000000000000000e+00
1.163123093207705097e+02 0.000000000000000000e+00
1.174689371651074481e+02 0.000000000000000000e+00
1.186255650094443723e+02 0.000000000000000000e+00
1.197821928537813250e+02 0.000000000000000000e+00
1.209388206981182492e+02 0.000000000000000000e+00
1.220954485424552018e+02 0.000000000000000000e+00
1.232520763867921261e+02 0.000000000000000000e+00
1.244087042311290787e+02 0.000000000000000000e+00
1.255653320754660029e+02 0.000000000000000000e+00
1.267219599198029556e+02 0.000000000000000000e+00
1.278785877641398798e+02 0.000000000000000000e+00
1.290352156084768467e+02 0.000000000000000000e+00
1.301918434528137709e+02 0.000000000000000000e+00
1.313484712971506951e+02 0.000000000000000000e+00
1.325050991414876194e+02 0.000000000000000000e+00
1.336617269858246004e+02 1.819854057042824369e-290
1.348183548301615247e+02 5.169874134038445198e-236
1.359749826744984489e+02 2.322019701691054448e-187
1.371316105188353731e+02 1.658158204693763337e-144
1.382882383631722973e+02 1.896407499369748116e-107
1.394448662075092784e+02 3.507198106368313734e-76
1.406014940518462026e+02 1.062012571244618666e-50
1.417581218961831269e+02 5.345514149541326753e-31
1.429147497405200511e+02 4.542362384360786927e-17
1.440713775848570322e+02 6.595616109835591917e-09
1.452280054291939564e+02 1.652558013397156081e-06
1.463846332735308806e+02 7.474838445120236708e-10
1.475412611178678048e+02 8.345018563719554093e-19
1.486978889622047859e+02 5.621215019774328550e-33
1.498545168065417101e+02 1.783786318085169630e-52
1.510111446508786344e+02 1.160369431502587363e-77
1.521677724952155586e+02 1.234064777673952054e-108
1.533244003395525397e+02 2.055537059818826060e-145
1.544810281838894639e+02 5.315872443514545860e-188
1.556376560282263881e+02 2.130566063067606164e-236
1.567942838725633123e+02 1.322879975496002036e-290
1.579509117169002934e+02 0.000000000000000000e+00
1.591075395612372176e+02 0.000000000000000000e+00
1.602641674055741419e+02 0.000000000000000000e+00
1.614207952499110661e+02 0.000000000000000000e+00
1.625774230942480472e+02 0.000000000000000000e+00
1.637340509385849714e+02 0.000000000000000000e+00
1.648906787829218956e+02 0.000000000000000000e+00
1.660473066272588198e+02 0.000000000000000000e+00
1.672039344715958009e+02 0.000000000000000000e+00
1.683605623159327251e+02 0.000000000000000000e+00
1.695171901602696494e+02 0.000000000000000000e+00
1.706738180046065736e+02 0.000000000000000000e+00
1.718304458489435547e+02 0.000000000000000000e+00
1.729870736932804789e+02 0.000000000000000000e+00
1.741437015376174031e+02 0.000000000000000000e+00
1.753003293819543273e+02 0.000000000000000000e+00
1.764569572262912516e+02 0.000000000000000000e+00
1.776135850706282326e+02 0.000000000000000000e+00
1.787702129149651569e+02 0.000000000000000000e+00
1.799268407593020811e+02 0.000000000000000000e+00
1.810834686036390053e+02 0.000000000000000000e+00
1.822400964479759864e+02 0.000000000000000000e+00
1.833967242923129106e+02 0.000000000000000000e+00
1.845533521366498348e+02 0.000000000000000000e+00
1.857099799809867591e+02 0.000000000000000000e+00
1.868666078253237401e+02 0.000000000000000000e+00
1.880232356696606644e+02 0.000000000000000000e+00
1.891798635139975886e+02 0.000000000000000000e+00
1.903364913583345128e+02 0.000000000000000000e+00
1.914931192026714939e+02 0.000000000000000000e+00
1.926497470470084181e+02 0.000000000000000000e+00
1.938063748913453423e+02 0.000000000000000000e+00
1.949630027356822666e+02 0.000000000000000000e+00
1.961196305800192476e+02 0.000000000000000000e+00
1.972762584243561719e+02 0.000000000000000000e+00
1.984328862686930961e+02 0.000000000000000000e+00
1.995895141130300203e+02 0.000000000000000000e+00
2.007461419573670014e+02 0.000000000000000000e+00
2.019027698017039256e+02 0.000000000000000000e+00
2.030593976460408498e+02 0.000000000000000000e+00
2.042160254903777741e+02 0.000000000000000000e+00
2.053726533347147551e+02 0.000000000000000000e+00
2.065292811790516794e+02 0.000000000000000000e+00
2.076859090233886036e+02 0.000000000000000000e+00
2.088425368677255278e+02 0.000000000000000000e+00
2.099991647120625089e+02 0.000000000000000000e+00
2.111557925563994331e+02 0.000000000000000000e+00
2.123124204007363574e+02 0.000000000000000000e+00
2.134690482450732816e+02 0.000000000000000000e+00
2.146256760894102058e+02 0.000000000000000000e+00
2.157823039337471869e+02 0.000000000000000000e+00
2.169389317780841111e+02 0.000000000000000000e+00
2.180955596224210353e+02 0.000000000000000000e+00
2.192521874667579596e+02 0.000000000000000000e+00
2.204088153110949406e+02 0.000000000000000000e+00
2.215654431554318649e+02 0.000000000000000000e+00
2.227220709997687891e+02 0.000000000000000000e+00
2.238786988441057133e+02 0.000000000000000000e+00
2.250353266884426944e+02 0.000000000000000000e+00
2.261919545327796186e+02 0.000000000000000000e+00
2.273485823771165428e+02 0.000000000000000000e+00
2.285052102214534671e+02 0.000000000000000000e+00
2.296618380657904481e+02 0.000000000000000000e+00
2.308184659101273724e+02 0.000000000000000000e+00
2.319750937544642966e+02 0.000000000000000000e+00
2.331317215988012208e+02 0.000000000000000000e+00
2.342883494431382019e+02 0.000000000000000000e+00
2.354449772874751261e+02 0.000000000000000000e+00
2.366016051318120503e+02 0.000000000000000000e+00
2.377582329761489746e+02 0.000000000000000000e+00
2.389148608204859556e+02 0.000000000000000000e+00
2.400714886648228799e+02 0.000000000000000000e+00
2.412281165091598041e+02 0.000000000000000000e+00
2.423847443534967283e+02 0.000000000000000000e+00
2.435413721978337094e+02 0.000000000000000000e+00
2.446980000421706336e+02 0.000000000000000000e+00
2.458546278865075578e+02 0.000000000000000000e+00
2.470112557308444821e+02 0.000000000000000000e+00
2.481678835751814063e+02 0.000000000000000000e+00
2.493245114195183305e+02 0.000000000000000000e+00
2.504811392638553116e+02 0.000000000000000000e+00
2.516377671081922358e+02 0.000000000000000000e+00
2.527943949525291600e+02 0.000000000000000000e+00
2.539510227968660843e+02 0.000000000000000000e+00
2.551076506412030653e+02 0.000000000000000000e+00
2.562642784855399896e+02 0.000000000000000000e+00
2.574209063298769138e+02 0.000000000000000000e+00
2.585775341742138380e+02 0.000000000000000000e+00
2.597341620185508191e+02 0.000000000000000000e+00
2.608907898628877433e+02 0.000000000000000000e+00
2.620474177072246675e+02 0.000000000000000000e+00
2.632040455515615918e+02 0.000000000000000000e+00
2.643606733958985728e+02 0.000000000000000000e+00
2.655173012402354971e+02 0.000000000000000000e+00
2.666739290845724213e+02 0.000000000000000000e+00
2.678305569289093455e+02 0.000000000000000000e+00
2.689871847732463266e+02 0.000000000000000000e+00
2.701438126175832508e+02 0.000000000000000000e+00
2.713004404619201750e+02 0.000000000000000000e+00
2.724570683062570993e+02 0.000000000000000000e+00
2.736136961505940803e+02 0.000000000000000000e+00
2.747703239949310046e+02 0.000000000000000000e+00
2.759269518392679288e+02 0.000000000000000000e+00
2.770835796836048530e+02 0.000000000000000000e+00
2.782402075279418341e+02 0.000000000000000000e+00
2.793968353722787583e+02 0.000000000000000000e+00
2.805534632166156825e+02 0.000000000000000000e+00
2.817100910609526068e+02 0.000000000000000000e+00
2.828667189052895878e+02 0.000000000000000000e+00
2.840233467496265121e+02 0.000000000000000000e+00
2.851799745939634363e+02 0.000000000000000000e+00
2.863366024383003605e+02 0.000000000000000000e+00
2.874932302826372847e+02 0.000000000000000000e+00
2.886498581269742658e+02 0.000000000000000000e+00
2.898064859713111900e+02 0.000000000000000000e+00
2.909631138156481143e+02 0.000000000000000000e+00
2.921197416599850385e+02 0.000000000000000000e+00
2.932763695043220196e+02 0.000000000000000000e+00
2.944329973486589438e+02 0.000000000000000000e+00
2.955896251929958680e+02 0.000000000000000000e+00
2.967462530373327922e+02 0.000000000000000000e+00
2.979028808816697733e+02 0.000000000000000000e+00
2.990595087260066975e+02 0.000000000000000000e+00
3.002161365703436218e+02 0.000000000000000000e+00
3.013727644146805460e+02 0.000000000000000000e+00
3.025293922590175271e+02 0.000000000000000000e+00
3.036860201033544513e+02 0.000000000000000000e+00
3.048426479476913755e+02 0.000000000000000000e+00
3.059992757920282997e+02 0.000000000000000000e+00
3.071559036363652808e+02 0.000000000000000000e+00
3.083125314807022050e+02 0.000000000000000000e+00
3.094691593250391293e+02 0.000000000000000000e+00
3.106257871693760535e+02 0.000000000000000000e+00
3.117824150137130346e+02 0.000000000000000000e+00
3.129390428580499588e+02 0.000000000000000000e+00
3.140956707023868830e+02 0.000000000000000000e+00
3.152522985467238072e+02 0.000000000000000000e+00
3.164089263910607883e+02 0.000000000000000000e+00
3.175655542353977125e+02 0.000000000000000000e+00
3.187221820797346368e+02 0.000000000000000000e+00
3.198788099240715610e+02 0.000000000000000000e+00
3.210354377684085421e+02 0.000000000000000000e+00
3.221920656127454663e+02 0.000000000000000000e+00
3.233486934570823905e+02 0.000000000000000000e+00
3.245053213014193148e+02 0.000000000000000000e+00
3.256619491457562390e+02 0.000000000000000000e+00
3.268185769900932200e+02 0.000000000000000000e+00
3.279752048344301443e+02 0.000000000000000000e+00
3.291318326787670685e+02 0.000000000000000000e+00
3.302884605231039927e+02 0.000000000000000000e+00
3.314450883674409738e+02 0.000000000000000000e+00
3.326017162117778980e+02 0.000000000000000000e+00
3.337583440561148223e+02 0.000000000000000000e+00
3.349149719004517465e+02 0.000000000000000000e+00
3.360715997447887275e+02 0.000000000000000000e+00
3.372282275891256518e+02 0.000000000000000000e+00
3.383848554334625760e+02 0.000000000000000000e+00
3.395414832777995002e+02 0.000000000000000000e+00
3.406981111221364813e+02 0.000000000000000000e+00
3.418547389664734055e+02 0.000000000000000000e+00
3.430113668108103298e+02 0.000000000000000000e+00
3.441679946551472540e+02 0.000000000000000000e+00
3.453246224994842350e+02 0.000000000000000000e+00
3.464812503438211593e+02 0.000000000000000000e+00
3.476378781881580835e+02 0.000000000000000000e+00
3.487945060324950077e+02 0.000000000000000000e+00
3.499511338768319888e+02 0.000000000000000000e+00
3.511077617211689130e+02 0.000000000000000000e+00
3.522643895655058373e+02 0.000000000000000000e+00
3.534210174098427615e+02 0.000000000000000000e+00
3.545776452541797426e+02 0.000000000000000000e+00
3.557342730985166668e+02 0.000000000000000000e+00
3.568909009428535910e+02 0.000000000000000000e+00
3.580475287871905152e+02 0.000000000000000000e+00
3.592041566315274963e+02 0.000000000000000000e+00
3.603607844758644205e+02 0.000000000000000000e+00
3.615174123202013448e+02 0.000000000000000000e+00
3.626740401645382690e+02 0.000000000000000000e+00
3.638306680088751932e+02 0.000000000000000000e+00
3.649872958532121743e+02 0.000000000000000000e+00
3.661439236975490985e+02 0.000000000000000000e+00
3.673005515418860227e+02 0.000000000000000000e+00
3.684571793862229470e+02 0.000000000000000000e+00
3.696138072305599280e+02 0.000000000000000000e+00
3.707704350748968523e+02 0.000000000000000000e+00
3.719270629192337765e+02 0.000000000000000000e+00
3.730836907635707007e+02 0.000000000000000000e+00
3.742403186079076818e+02 0.000000000000000000e+00
3.753969464522446060e+02 0.000000000000000000e+00
3.765535742965815302e+02 0.000000000000000000e+00
3.777102021409184545e+02 0.000000000000000000e+00
3.788668299852554355e+02 0.000000000000000000e+00
3.800234578295923598e+02 0.000000000000000000e+00
3.811800856739292840e+02 0.000000000000000000e+00
3.823367135182662082e+02 0.000000000000000000e+00
3.834933413626031893e+02 0.000000000000000000e+00
3.846499692069401135e+02 0.000000000000000000e+00
3.858065970512770377e+02 0.000000000000000000e+00
3.869632248956139620e+02 0.000000000000000000e+00
3.881198527399509430e+02 0.000000000000000000e+00
3.892764805842878673e+02 0.000000000000000000e+00
3.904331084286247915e+02 0.000000000000000000e+00
3.915897362729617157e+02 0.000000000000000000e+00
3.927463641172986968e+02 0.000000000000000000e+00
3.939029919616356210e+02 0.000000000000000000e+00
3.950596198059725452e+02 0.000000000000000000e+00
3.962162476503094695e+02 0.000000000000000000e+00
3.973728754946463937e+02 0.000000000000000000e+00
3.985295033389833748e+02 0.000000000000000000e+00
3.996861311833202990e+02 0.000000000000000000e+00
4.008427590276572232e+02 0.000000000000000000e+00
4.019993868719941474e+02 0.000000000000000000e+00
4.031560147163311285e+02 0.000000000000000000e+00
4.043126425606680527e+02 0.000000000000000000e+00
4.054692704050049770e+02 0.000000000000000000e+00
4.066258982493419012e+02 0.000000000000000000e+00
4.077825260936788823e+02 0.000000000000000000e+00
4.089391539380158065e+02 0.000000000000000000e+00
4.100957817823527307e+02 0.000000000000000000e+00
4.112524096266896549e+02 0.000000000000000000e+00
4.124090374710266360e+02 0.000000000000000000e+00
4.135656653153635602e+02 0.000000000000000000e+00
4.147222931597004845e+02 0.000000000000000000e+00
4.158789210040374087e+02 0.000000000000000000e+00
4.170355488483743898e+02 0.000000000000000000e+00
4.181921766927113140e+02 0.000000000000000000e+00
4.193488045370482382e+02 0.000000000000000000e+00
4.205054323813851624e+02 0.000000000000000000e+00
4.216620602257221435e+02 0.000000000000000000e+00
4.228186880700590677e+02 0.000000000000000000e+00
4.239753159143959920e+02 0.000000000000000000e+00
4.251319437587329162e+02 0.000000000000000000e+00
4.262885716030698973e+02 0.000000000000000000e+00
4.274451994474068215e+02 0.000000000000000000e+00
4.286018272917437457e+02 0.000000000000000000e+00
4.297584551360806699e+02 0.000000000000000000e+00
4.309150829804176510e+02 0.000000000000000000e+00
4.320717108247545752e+02 0.000000000000000000e+00
4.332283386690914995e+02 0.000000000000000000e+00
4.343849665134284237e+02 0.000000000000000000e+00
4.355415943577653479e+02 0.000000000000000000e+00
4.366982222021023290e+02 0.000000000000000000e+00
4.378548500464392532e+02 0.000000000000000000e+00
4.390114778907761774e+02 0.000000000000000000e+00
4.401681057351131017e+02 0.000000000000000000e+00
4.413247335794500827e+02 0.000000000000000000e+00
4.424813614237870070e+02 0.000000000000000000e+00
4.436379892681239312e+02 0.000000000000000000e+00
4.447946171124608554e+02 0.000000000000000000e+00
4.459512449567978365e+02 0.000000000000000000e+00
4.471078728011347607e+02 0.000000000000000000e+00
4.482645006454716849e+02 0.000000000000000000e+00
4.494211284898086092e+02 0.000000000000000000e+00
4.505777563341455902e+02 0.000000000000000000e+00
4.517343841784825145e+02 0.000000000000000000e+00
4.528910120228194387e+02 0.000000000000000000e+00
4.540476398671563629e+02 0.000000000000000000e+00
4.552042677114933440e+02 0.000000000000000000e+00
4.563608955558302682e+02 0.000000000000000000e+00
4.575175234001671924e+02 0.000000000000000000e+00
4.586741512445041167e+02 0.000000000000000000e+00
4.598307790888410977e+02 0.000000000000000000e+00
4.609874069331780220e+02 0.000000000000000000e+00
4.621440347775149462e+02 0.000000000000000000e+00
4.633006626218518704e+02 0.000000000000000000e+00
4.644572904661888515e+02 0.000000000000000000e+00
4.656139183105257757e+02 0.000000000000000000e+00
4.667705461548627000e+02 0.000000000000000000e+00
4.679271739991996242e+02 0.000000000000000000e+00
4.690838018435366052e+02 0.000000000000000000e+00
4.702404296878735295e+02 0.000000000000000000e+00
4.713970575322104537e+02 0.000000000000000000e+00
4.725536853765473779e+02 0.000000000000000000e+00
4.737103132208843022e+02 0.000000000000000000e+00
4.748669410652212832e+02 0.000000000000000000e+00
4.760235689095582075e+02 0.000000000000000000e+00
4.771801967538951317e+02 0.000000000000000000e+00
4.783368245982320559e+02 0.000000000000000000e+00
4.794934524425690370e+02 0.000000000000000000e+00
4.806500802869059612e+02 0.000000000000000000e+00
4.818067081312428854e+02 0.000000000000000000e+00
4.829633359755798097e+02 0.000000000000000000e+00
4.841199638199167907e+02 0.000000000000000000e+00
4.852765916642537150e+02 0.000000000000000000e+00
4.864332195085906392e+02 0.000000000000000000e+00
4.875898473529275634e+02 0.000000000000000000e+00
4.887464751972645445e+02 0.000000000000000000e+00
4.899031030416014687e+02 0.000000000000000000e+00
4.910597308859383929e+02 0.000000000000000000e+00
4.922163587302753172e+02 0.000000000000000000e+00
4.933729865746122982e+02 0.000000000000000000e+00
4.945296144189492225e+02 0.000000000000000000e+00
4.956862422632861467e+02 0.000000000000000000e+00
4.968428701076230709e+02 0.000000000000000000e+00
4.979994979519600520e+02 0.000000000000000000e+00
4.991561257962969762e+02 0.000000000000000000e+00
5.003127536406339004e+02 0.000000000000000000e+00
5.014693814849708247e+02 0.000000000000000000e+00
5.026260093293078057e+02 0.000000000000000000e+00
5.037826371736446731e+02 0.000000000000000000e+00
5.049392650179816542e+02 0.000000000000000000e+00
5.060958928623186353e+02 0.000000000000000000e+00
5.072525207066555026e+02 0.000000000000000000e+00
5.084091485509924837e+02 0.000000000000000000e+00
5.095657763953293511e+02 0.000000000000000000e+00
5.107224042396663322e+02 0.000000000000000000e+00
5.118790320840033132e+02 0.000000000000000000e+00
5.130356599283402375e+02 0.000000000000000000e+00
5.141922877726772185e+02 0.000000000000000000e+00
5.153489156170141996e+02 0.000000000000000000e+00
5.165055434613510670e+02 0.000000000000000000e+00
5.176621713056880481e+02 0.000000000000000000e+00
5.188187991500249154e+02 0.000000000000000000e+00
5.199754269943618965e+02 0.000000000000000000e+00
5.211320548386988776e+02 0.000000000000000000e+00
5.222886826830357450e+02 0.000000000000000000e+00
5.234453105273727260e+02 0.000000000000000000e+00
5.246019383717097071e+02 0.000000000000000000e+00
5.257585662160465745e+02 0.000000000000000000e+00
5.269151940603835556e+02 0.000000000000000000e+00
5.280718219047204229e+02 0.000000000000000000e+00
5.292284497490574040e+02 0.000000000000000000e+00
5.303850775933943851e+02 0.000000000000000000e+00
5.315417054377312525e+02 0.000000000000000000e+00
5.326983332820682335e+02 0.000000000000000000e+00
5.338549611264052146e+02 0.000000000000000000e+00
5.350115889707420820e+02 0.000000000000000000e+00
5.361682168150790631e+02 0.000000000000000000e+00
5.373248446594159304e+02 0.000000000000000000e+00
5.384814725037529115e+02 0.000000000000000000e+00
5.396381003480898926e+02 0.000000000000000000e+00
5.407947281924267600e+02 0.000000000000000000e+00
5.419513560367637410e+02 0.000000000000000000e+00
5.431079838811007221e+02 0.000000000000000000e+00
5.442646117254375895e+02 0.000000000000000000e+00
5.454212395697745706e+02 0.000000000000000000e+00
5.465778674141114379e+02 0.000000000000000000e+00
5.477344952584484190e+02 0.000000000000000000e+00
5.488911231027854001e+02 0.000000000000000000e+00
5.500477509471222675e+02 0.000000000000000000e+00
5.512043787914592485e+02 0.000000000000000000e+00
5.523610066357961159e+02 0.000000000000000000e+00
5.535176344801330970e+02 0.000000000000000000e+00
5.546742623244700781e+02 0.000000000000000000e+00
5.558308901688069454e+02 0.000000000000000000e+00
5.569875180131439265e+02 0.000000000000000000e+00
5.581441458574809076e+02 0.000000000000000000e+00
5.593007737018177750e+02 0.000000000000000000e+00
5.604574015461547560e+02 0.000000000000000000e+00
5.616140293904916234e+02 0.000000000000000000e+00
5.627706572348286045e+02 0.000000000000000000e+00
5.639272850791655856e+02 0.000000000000000000e+00
5.650839129235024529e+02 0.000000000000000000e+00
5.662405407678394340e+02 0.000000000000000000e+00
5.673971686121764151e+02 0.000000000000000000e+00
5.685537964565132825e+02 0.000000000000000000e+00
5.697104243008502635e+02 0.000000000000000000e+00
5.708670521451871309e+02 0.000000000000000000e+00
5.720236799895241120e+02 0.000000000000000000e+00
5.731803078338610931e+02 0.000000000000000000e+00
5.743369356781979604e+02 0.000000000000000000e+00
5.754935635225349415e+02 0.000000000000000000e+00
5.766501913668719226e+02 0.000000000000000000e+00
5.778068192112087900e+02 0.000000000000000000e+00
5.789634470555457710e+02 0.000000000000000000e+00
5.801200748998826384e+02 0.000000000000000000e+00
5.812767027442196195e+02 0.000000000000000000e+00
5.824333305885566006e+02 0.000000000000000000e+00
5.835899584328934679e+02 0.000000000000000000e+00
5.847465862772304490e+02 0.000000000000000000e+00
5.859032141215673164e+02 0.000000000000000000e+00
5.870598419659042975e+02 0.000000000000000000e+00
5.882164698102412785e+02 0.000000000000000000e+00
5.893730976545781459e+02 0.000000000000000000e+00
5.905297254989151270e+02 0.000000000000000000e+00
5.916863533432521081e+02 0.000000000000000000e+00
5.928429811875889754e+02 0.000000000000000000e+00
5.939996090319259565e+02 0.000000000000000000e+00
5.951562368762628239e+02 0.000000000000000000e+00
5.963128647205998050e+02 0.000000000000000000e+00
5.974694925649367860e+02 0.000000000000000000e+00
5.986261204092736534e+02 0.000000000000000000e+00
5.997827482536106345e+02 0.000000000000000000e+00
6.009393760979476156e+02 0.000000000000000000e+00
6.020960039422844829e+02 0.000000000000000000e+00
6.032526317866214640e+02 0.000000000000000000e+00
6.044092596309583314e+02 0.000000000000000000e+00
6.055658874752953125e+02 0.000000000000000000e+00
6.067225153196322935e+02 0.000000000000000000e+00
6.078791431639691609e+02 0.000000000000000000e+00
6.090357710083061420e+02 0.000000000000000000e+00
6.101923988526431231e+02 0.000000000000000000e+00
6.113490266969799904e+02 0.000000000000000000e+00
6.125056545413169715e+02 0.000000000000000000e+00
6.136622823856538389e+02 0.000000000000000000e+00
6.148189102299908200e+02 0.000000000000000000e+00
6.159755380743278010e+02 0.000000000000000000e+00
6.171321659186646684e+02 0.000000000000000000e+00
6.182887937630016495e+02 0.000000000000000000e+00
6.194454216073385169e+02 0.000000000000000000e+00
6.206020494516754979e+02 0.000000000000000000e+00
6.217586772960124790e+02 0.000000000000000000e+00
6.229153051403493464e+02 0.000000000000000000e+00
6.240719329846863275e+02 0.000000000000000000e+00
6.252285608290233085e+02 0.000000000000000000e+00
6.263851886733601759e+02 0.000000000000000000e+00
6.275418165176971570e+02 0.000000000000000000e+00
6.286984443620340244e+02 0.000000000000000000e+00
6.298550722063710054e+02 0.000000000000000000e+00
6.310117000507079865e+02 0.000000000000000000e+00
6.321683278950448539e+02 0.000000000000000000e+00
6.333249557393818350e+02 0.000000000000000000e+00
6.344815835837188160e+02 0.000000000000000000e+00
6.356382114280556834e+02 0.000000000000000000e+00
6.367948392723926645e+02 0.000000000000000000e+00
6.379514671167295319e+02 0.000000000000000000e+00
6.391080949610665130e+02 0.000000000000000000e+00
6.402647228054034940e+02 0.000000000000000000e+00
6.414213506497403614e+02 0.000000000000000000e+00
6.425779784940773425e+02 0.000000000000000000e+00
6.437346063384143235e+02 0.000000000000000000e+00
6.448912341827511909e+02 0.000000000000000000e+00
6.460478620270881720e+02 0.000000000000000000e+00
6.472044898714250394e+02 0.000000000000000000e+00
6.483611177157620205e+02 0.000000000000000000e+00
6.495177455600990015e+02 0.000000000000000000e+00
6.506743734044358689e+02 0.000000000000000000e+00
6.518310012487728500e+02 0.000000000000000000e+00
6.529876290931098310e+02 0.000000000000000000e+00
6.541442569374466984e+02 0.000000000000000000e+00
6.553008847817836795e+02 0.000000000000000000e+00
6.564575126261205469e+02 0.000000000000000000e+00
6.576141404704575280e+02 0.000000000000000000e+00
6.587707683147945090e+02 0.000000000000000000e+00
6.599273961591313764e+02 0.000000000000000000e+00
6.610840240034683575e+02 0.000000000000000000e+00
6.622406518478052249e+02 0.000000000000000000e+00
6.633972796921422059e+02 0.000000000000000000e+00
6.645539075364791870e+02 0.000000000000000000e+00
6.657105353808160544e+02 0.000000000000000000e+00
6.668671632251530355e+02 0.000000000000000000e+00
6.680237910694900165e+02 0.000000000000000000e+00
6.691804189138268839e+02 0.000000000000000000e+00
6.703370467581638650e+02 0.000000000000000000e+00
6.714936746025007324e+02 0.000000000000000000e+00
6.726503024468377134e+02 0.000000000000000000e+00
6.738069302911746945e+02 0.000000000000000000e+00
6.749635581355115619e+02 0.000000000000000000e+00
6.761201859798485430e+02 0.000000000000000000e+00
6.772768138241855240e+02 0.000000000000000000e+00
6.784334416685223914e+02 0.000000000000000000e+00
6.795900695128593725e+02 0.000000000000000000e+00
6.807466973571962399e+02 0.000000000000000000e+00
6.819033252015332209e+02 0.000000000000000000e+00
6.830599530458702020e+02 0.000000000000000000e+00
6.842165808902070694e+02 0.000000000000000000e+00
6.853732087345440505e+02 0.000000000000000000e+00
6.865298365788810315e+02 0.000000000000000000e+00
6.876864644232178989e+02 0.000000000000000000e+00
6.888430922675548800e+02 0.000000000000000000e+00
6.899997201118917474e+02 0.000000000000000000e+00
6.911563479562287284e+02 0.000000000000000000e+00
6.923129758005657095e+02 0.000000000000000000e+00
6.934696036449025769e+02 0.000000000000000000e+00
6.946262314892395580e+02 0.000000000000000000e+00
6.957828593335764253e+02 0.000000000000000000e+00
6.969394871779134064e+02 0.000000000000000000e+00
6.980961150222503875e+02 0.000000000000000000e+00
6.992527428665872549e+02 0.000000000000000000e+00
7.004093707109242359e+02 0.000000000000000000e+00
7.015659985552612170e+02 0.000000000000000000e+00
7.027226263995980844e+02 0.000000000000000000e+00
7.038792542439350655e+02 0.000000000000000000e+00
7.050358820882719328e+02 0.000000000000000000e+00
7.061925099326089139e+02 0.000000000000000000e+00
7.073491377769458950e+02 0.000000000000000000e+00
7.085057656212827624e+02 0.000000000000000000e+00
7.096623934656197434e+02 0.000000000000000000e+00
7.108190213099567245e+02 0.000000000000000000e+00
7.119756491542935919e+02 0.000000000000000000e+00
7.131322769986305730e+02 0.000000000000000000e+00
7.142889048429674403e+02 0.000000000000000000e+00
7.154455326873044214e+02 0.000000000000000000e+00
7.166021605316414025e+02 0.000000000000000000e+00
7.177587883759782699e+02 0.000000000000000000e+00
7.189154162203152509e+02 0.000000000000000000e+00
7.200720440646522320e+02 0.000000000000000000e+00
7.212286719089890994e+02 0.000000000000000000e+00
7.223852997533260805e+02 0.000000000000000000e+00
7.235419275976629478e+02 0.000000000000000000e+00
7.246985554419999289e+02 0.000000000000000000e+00
7.258551832863369100e+02 0.000000000000000000e+00
7.270118111306737774e+02 0.000000000000000000e+00
7.281684389750107584e+02 0.000000000000000000e+00
7.293250668193477395e+02 0.000000000000000000e+00
7.304816946636846069e+02 0.000000000000000000e+00
7.316383225080215880e+02 0.000000000000000000e+00
7.327949503523584553e+02 0.000000000000000000e+00
7.339515781966954364e+02 0.000000000000000000e+00
7.351082060410324175e+02 0.000000000000000000e+00
7.362648338853692849e+02 0.000000000000000000e+00
7.374214617297062659e+02 0.000000000000000000e+00
7.385780895740431333e+02 0.000000000000000000e+00
7.397347174183801144e+02 0.000000000000000000e+00
7.408913452627170955e+02 0.000000000000000000e+00
7.420479731070539628e+02 0.000000000000000000e+00
7.432046009513909439e+02 0.000000000000000000e+00
7.443612287957279250e+02 0.000000000000000000e+00
7.455178566400647924e+02 0.000000000000000000e+00
7.466744844844017734e+02 0.000000000000000000e+00
7.478311123287386408e+02 0.000000000000000000e+00
7.489877401730756219e+02 0.000000000000000000e+00
7.501443680174126030e+02 0.000000000000000000e+00
7.513009958617494704e+02 0.000000000000000000e+00
7.524576237060864514e+02 0.000000000000000000e+00
7.536142515504234325e+02 0.000000000000000000e+00
7.547708793947602999e+02 0.000000000000000000e+00
7.559275072390972809e+02 0.000000000000000000e+00
7.570841350834341483e+02 0.000000000000000000e+00
7.582407629277711294e+02 0.000000000000000000e+00
7.593973907721081105e+02 0.000000000000000000e+00
7.605540186164449779e+02 0.000000000000000000e+00
7.617106464607819589e+02 0.000000000000000000e+00
7.628672743051189400e+02 0.000000000000000000e+00
7.640239021494558074e+02 0.000000000000000000e+00
7.651805299937927884e+02 0.000000000000000000e+00
7.663371578381296558e+02 0.000000000000000000e+00
7.674937856824666369e+02 0.000000000000000000e+00
7.686504135268036180e+02 0.000000000000000000e+00
7.698070413711404854e+02 0.000000000000000000e+00
7.709636692154774664e+02 0.000000000000000000e+00
7.721202970598143338e+02 0.000000000000000000e+00
7.732769249041513149e+02 0.000000000000000000e+00
7.744335527484882959e+02 0.000000000000000000e+00
7.755901805928251633e+02 0.000000000000000000e+00
7.767468084371621444e+02 0.000000000000000000e+00
7.779034362814991255e+02 0.000000000000000000e+00
7.790600641258359929e+02 0.000000000000000000e+00
7.802166919701729739e+02 0.000000000000000000e+00
7.813733198145098413e+02 0.000000000000000000e+00
7.825299476588468224e+02 0.000000000000000000e+00
7.836865755031838034e+02 0.000000000000000000e+00
7.848432033475206708e+02 0.000000000000000000e+00
7.859998311918576519e+02 0.000000000000000000e+00
7.871564590361946330e+02 0.000000000000000000e+00
7.883130868805315004e+02 0.000000000000000000e+00
7.894697147248684814e+02 0.000000000000000000e+00
7.906263425692053488e+02 0.000000000000000000e+00
7.917829704135423299e+02 0.000000000000000000e+00
7.929395982578793109e+02 0.000000000000000000e+00
7.940962261022161783e+02 0.000000000000000000e+00
7.952528539465531594e+02 0.000000000000000000e+00
7.964094817908901405e+02 0.000000000000000000e+00
7.975661096352270079e+02 0.000000000000000000e+00
7.987227374795639889e+02 0.000000000000000000e+00
7.998793653239008563e+02 0.000000000000000000e+00
8.010359931682378374e+02 0.000000000000000000e+00
8.021926210125748185e+02 0.000000000000000000e+00
8.033492488569116858e+02 0.000000000000000000e+00
8.045058767012486669e+02 0.000000000000000000e+00
8.056625045455855343e+02 0.000000000000000000e+00
8.068191323899225154e+02 0.000000000000000000e+00
8.079757602342594964e+02 0.000000000000000000e+00
8.091323880785963638e+02 0.000000000000000000e+00
8.102890159229333449e+02 0.000000000000000000e+00
8.114456437672703260e+02 0.000000000000000000e+00
8.126022716116071933e+02 0.000000000000000000e+00
8.137588994559441744e+02 0.000000000000000000e+00
8.149155273002810418e+02 0.000000000000000000e+00
8.160721551446180229e+02 0.000000000000000000e+00
8.172287829889550039e+02 0.000000000000000000e+00
8.183854108332918713e+02 0.000000000000000000e+00
8.195420386776288524e+02 0.000000000000000000e+00
8.206986665219658335e+02 0.000000000000000000e+00
8.218552943663027008e+02 0.000000000000000000e+00
8.230119222106396819e+02 0.000000000000000000e+00
8.241685500549765493e+02 0.000000000000000000e+00
8.253251778993135304e+02 0.000000000000000000e+00
8.264818057436505114e+02 0.000000000000000000e+00
8.276384335879873788e+02 0.000000000000000000e+00
8.287950614323243599e+02 0.000000000000000000e+00
8.299516892766613410e+02 0.000000000000000000e+00
8.311083171209982083e+02 0.000000000000000000e+00
8.322649449653351894e+02 0.000000000000000000e+00
8.334215728096720568e+02 0.000000000000000000e+00
8.345782006540090379e+02 0.000000000000000000e+00
8.357348284983460189e+02 0.000000000000000000e+00
8.368914563426828863e+02 0.000000000000000000e+00
8.380480841870198674e+02 0.000000000000000000e+00
8.392047120313568485e+02 0.000000000000000000e+00
8.403613398756937158e+02 0.000000000000000000e+00
8.415179677200306969e+02 0.000000000000000000e+00
8.426745955643675643e+02 0.000000000000000000e+00
8.438312234087045454e+02 0.000000000000000000e+00
8.449878512530415264e+02 0.000000000000000000e+00
8.461444790973783938e+02 0.000000000000000000e+00
8.473011069417153749e+02 0.000000000000000000e+00
8.484577347860522423e+02 0.000000000000000000e+00
8.496143626303892233e+02 0.000000000000000000e+00
8.507709904747262044e+02 0.000000000000000000e+00
8.519276183190630718e+02 0.000000000000000000e+00
8.530842461634000529e+02 0.000000000000000000e+00
8.542408740077370339e+02 0.000000000000000000e+00
8.553975018520739013e+02 0.000000000000000000e+00
8.565541296964108824e+02 0.000000000000000000e+00
8.577107575407477498e+02 0.000000000000000000e+00
8.588673853850847308e+02 0.000000000000000000e+00
8.600240132294217119e+02 0.000000000000000000e+00
8.611806410737585793e+02 0.000000000000000000e+00
8.623372689180955604e+02 0.000000000000000000e+00
8.634938967624325414e+02 0.000000000000000000e+00
8.646505246067694088e+02 0.000000000000000000e+00
8.658071524511063899e+02 0.000000000000000000e+00
8.669637802954432573e+02 0.000000000000000000e+00
8.681204081397802383e+02 0.000000000000000000e+00
8.692770359841172194e+02 0.000000000000000000e+00
8.704336638284540868e+02 0.000000000000000000e+00
8.715902916727910679e+02 0.000000000000000000e+00
8.727469195171280489e+02 0.000000000000000000e+00
8.739035473614649163e+02 0.000000000000000000e+00
8.750601752058018974e+02 0.000000000000000000e+00
8.762168030501387648e+02 0.000000000000000000e+00
8.773734308944757458e+02 0.000000000000000000e+00
8.785300587388127269e+02 0.000000000000000000e+00
8.796866865831495943e+02 0.000000000000000000e+00
8.808433144274865754e+02 0.000000000000000000e+00
8.819999422718234428e+02 0.000000000000000000e+00
8.831565701161604238e+02 0.000000000000000000e+00
8.843131979604974049e+02 0.000000000000000000e+00
8.854698258048342723e+02 0.000000000000000000e+00
8.866264536491712533e+02 0.000000000000000000e+00
8.877830814935082344e+02 0.000000000000000000e+00
8.889397093378451018e+02 0.000000000000000000e+00
8.900963371821820829e+02 0.000000000000000000e+00
8.912529650265189503e+02 0.000000000000000000e+00
8.924095928708559313e+02 0.000000000000000000e+00
8.935662207151929124e+02 0.000000000000000000e+00
8.947228485595297798e+02 0.000000000000000000e+00
8.958794764038667608e+02 0.000000000000000000e+00
8.970361042482037419e+02 0.000000000000000000e+00
8.981927320925406093e+02 0.000000000000000000e+00
8.993493599368775904e+02 0.000000000000000000e+00
9.005059877812144578e+02 0.000000000000000000e+00
9.016626156255514388e+02 0.000000000000000000e+00
9.028192434698884199e+02 0.000000000000000000e+00
9.039758713142252873e+02 0.000000000000000000e+00
9.051324991585622683e+02 0.000000000000000000e+00
9.062891270028992494e+02 0.000000000000000000e+00
9.074457548472361168e+02 0.000000000000000000e+00
9.086023826915730979e+02 0.000000000000000000e+00
9.097590105359099653e+02 0.000000000000000000e+00
9.109156383802469463e+02 0.000000000000000000e+00
9.120722662245839274e+02 0.000000000000000000e+00
9.132288940689207948e+02 0.000000000000000000e+00
9.143855219132577759e+02 0.000000000000000000e+00
9.155421497575946432e+02 0.000000000000000000e+00
9.166987776019316243e+02 0.000000000000000000e+00
9.178554054462686054e+02 0.000000000000000000e+00
9.190120332906054728e+02 0.000000000000000000e+00
9.201686611349424538e+02 0.000000000000000000e+00
9.213252889792794349e+02 0.000000000000000000e+00
9.224819168236163023e+02 0.000000000000000000e+00
9.236385446679532834e+02 0.000000000000000000e+00
9.247951725122901507e+02 0.000000000000000000e+00
9.259518003566271318e+02 0.000000000000000000e+00
9.271084282009641129e+02 0.000000000000000000e+00
9.282650560453009803e+02 0.000000000000000000e+00
9.294216838896379613e+02 0.000000000000000000e+00
9.305783117339749424e+02 0.000000000000000000e+00
9.317349395783118098e+02 0.000000000000000000e+00
9.328915674226487909e+02 0.000000000000000000e+00
9.340481952669856582e+02 0.000000000000000000e+00
9.352048231113226393e+02 0.000000000000000000e+00
9.363614509556596204e+02 0.000000000000000000e+00
9.375180787999964878e+02 0.000000000000000000e+00
9.386747066443334688e+02 0.000000000000000000e+00
9.398313344886704499e+02 0.000000000000000000e+00
9.409879623330073173e+02 0.000000000000000000e+00
9.421445901773442984e+02 0.000000000000000000e+00
9.433012180216811657e+02 0.000000000000000000e+00
9.444578458660181468e+02 0.000000000000000000e+00
9.456144737103551279e+02 0.000000000000000000e+00
9.467711015546919953e+02 0.000000000000000000e+00
9.479277293990289763e+02 0.000000000000000000e+00
9.490843572433659574e+02 0.000000000000000000e+00
9.502409850877028248e+02 0.000000000000000000e+00
9.513976129320398059e+02 0.000000000000000000e+00
9.525542407763766732e+02 0.000000000000000000e+00
9.537108686207136543e+02 0.000000000000000000e+00
9.548674964650506354e+02 0.000000000000000000e+00
9.560241243093875028e+02 0.000000000000000000e+00
9.571807521537244838e+02 0.000000000000000000e+00
9.583373799980613512e+02 0.000000000000000000e+00
9.594940078423983323e+02 0.000000000000000000e+00
9.606506356867353134e+02 0.000000000000000000e+00
9.618072635310721807e+02 0.000000000000000000e+00
9.629638913754091618e+02 0.000000000000000000e+00
9.641205192197461429e+02 0.000000000000000000e+00
9.652771470640830103e+02 0.000000000000000000e+00
9.664337749084199913e+02 0.000000000000000000e+00
9.675904027527568587e+02 0.000000000000000000e+00
9.687470305970938398e+02 0.000000000000000000e+00
9.699036584414308209e+02 0.000000000000000000e+00
9.710602862857676882e+02 0.000000000000000000e+00
9.722169141301046693e+02 0.000000000000000000e+00
9.733735419744416504e+02 0.000000000000000000e+00
9.745301698187785178e+02 0.000000000000000000e+00
9.756867976631154988e+02 0.000000000000000000e+00
9.768434255074523662e+02 0.000000000000000000e+00
9.780000533517893473e+02 0.000000000000000000e+00
9.791566811961263284e+02 0.000000000000000000e+00
9.803133090404631957e+02 0.000000000000000000e+00
9.814699368848001768e+02 0.000000000000000000e+00
9.826265647291371579e+02 0.000000000000000000e+00
9.837831925734740253e+02 0.000000000000000000e+00
9.849398204178110063e+02 0.000000000000000000e+00
9.860964482621478737e+02 0.000000000000000000e+00
9.872530761064848548e+02 0.000000000000000000e+00
9.884097039508218359e+02 0.000000000000000000e+00
9.895663317951587032e+02 0.000000000000000000e+00
9.907229596394956843e+02 0.000000000000000000e+00
9.918795874838325517e+02 0.000000000000000000e+00
9.930362153281695328e+02 0.000000000000000000e+00
9.941928431725065138e+02 0.000000000000000000e+00
9.953494710168433812e+02 0.000000000000000000e+00
9.965060988611803623e+02 0.000000000000000000e+00
9.976627267055173434e+02 0.000000000000000000e+00
9.988193545498542107e+02 0.000000000000000000e+00
9.999759823941911918e+02 0.000000000000000000e+00
1.001132610238528059e+03 0.000000000000000000e+00
1.002289238082865040e+03 0.000000000000000000e+00
1.003445865927202021e+03 0.000000000000000000e+00
1.004602493771538889e+03 0.000000000000000000e+00
1.005759121615875870e+03 0.000000000000000000e+00
1.006915749460212851e+03 0.000000000000000000e+00
1.008072377304549718e+03 0.000000000000000000e+00
1.009229005148886699e+03 0.000000000000000000e+00
1.010385632993223567e+03 0.000000000000000000e+00
1.011542260837560548e+03 0.000000000000000000e+00
1.012698888681897529e+03 0.000000000000000000e+00
1.013855516526234396e+03 0.000000000000000000e+00
1.015012144370571377e+03 0.000000000000000000e+00
1.016168772214908358e+03 0.000000000000000000e+00
1.017325400059245339e+03 0.000000000000000000e+00
1.018482027903582093e+03 0.000000000000000000e+00
1.019638655747919074e+03 0.000000000000000000e+00
1.020795283592256055e+03 0.000000000000000000e+00
1.021951911436593036e+03 0.000000000000000000e+00
1.023108539280930017e+03 0.000000000000000000e+00
1.024265167125266771e+03 0.000000000000000000e+00
1.025421794969603752e+03 0.000000000000000000e+00
1.026578422813940733e+03 0.000000000000000000e+00
1.027735050658277714e+03 0.000000000000000000e+00
1.028891678502614695e+03 0.000000000000000000e+00
1.030048306346951449e+03 0.000000000000000000e+00
1.031204934191288430e+03 0.000000000000000000e+00
1.032361562035625411e+03 0.000000000000000000e+00
1.033518189879962392e+03 0.000000000000000000e+00
1.034674817724299373e+03 0.000000000000000000e+00
1.035831445568636354e+03 0.000000000000000000e+00
1.036988073412973108e+03 0.000000000000000000e+00
1.038144701257310089e+03 0.000000000000000000e+00
1.039301329101647070e+03 0.000000000000000000e+00
1.040457956945984051e+03 0.000000000000000000e+00
1.041614584790321032e+03 0.000000000000000000e+00
1.042771212634657786e+03 0.000000000000000000e+00
1.043927840478994767e+03 0.000000000000000000e+00
1.045084468323331748e+03 0.000000000000000000e+00
1.046241096167668729e+03 0.000000000000000000e+00
1.047397724012005710e+03 0.000000000000000000e+00
1.048554351856342464e+03 0.000000000000000000e+00
1.049710979700679445e+03 0.000000000000000000e+00
1.050867607545016426e+03 0.000000000000000000e+00
1.052024235389353407e+03 0.000000000000000000e+00
1.053180863233690388e+03 0.000000000000000000e+00
1.054337491078027369e+03 0.000000000000000000e+00
1.055494118922364123e+03 0.000000000000000000e+00
1.056650746766701104e+03 0.000000000000000000e+00
1.057807374611038085e+03 0.000000000000000000e+00
1.058964002455375066e+03 0.000000000000000000e+00
1.060120630299712047e+03 0.000000000000000000e+00
1.061277258144048801e+03 0.000000000000000000e+00
1.062433885988385782e+03 0.000000000000000000e+00
1.063590513832722763e+03 0.000000000000000000e+00
1.064747141677059744e+03 0.000000000000000000e+00
1.065903769521396725e+03 0.000000000000000000e+00
1.067060397365733479e+03 0.000000000000000000e+00
1.068217025210070460e+03 0.000000000000000000e+00
1.069373653054407441e+03 0.000000000000000000e+00
1.070530280898744422e+03 0.000000000000000000e+00
1.071686908743081403e+03 0.000000000000000000e+00
1.072843536587418157e+03 0.000000000000000000e+00
1.074000164431755138e+03 0.000000000000000000e+00
1.075156792276092119e+03 0.000000000000000000e+00
1.076313420120429100e+03 0.000000000000000000e+00
1.077470047964766081e+03 0.000000000000000000e+00
1.078626675809103062e+03 0.000000000000000000e+00
1.079783303653439816e+03 0.000000000000000000e+00
1.080939931497776797e+03 0.000000000000000000e+00
1.082096559342113778e+03 0.000000000000000000e+00
1.083253187186450759e+03 0.000000000000000000e+00
1.084409815030787740e+03 0.000000000000000000e+00
1.085566442875124494e+03 0.000000000000000000e+00
1.086723070719461475e+03 0.000000000000000000e+00
1.087879698563798456e+03 0.000000000000000000e+00
1.089036326408135437e+03 0.000000000000000000e+00
1.090192954252472418e+03 0.000000000000000000e+00
1.091349582096809172e+03 0.000000000000000000e+00
1.092506209941146153e+03 0.000000000000000000e+00
1.093662837785483134e+03 0.000000000000000000e+00
1.094819465629820115e+03 0.000000000000000000e+00
1.095976093474157096e+03 0.000000000000000000e+00
1.097132721318494077e+03 0.000000000000000000e+00
1.098289349162830831e+03 0.000000000000000000e+00
1.099445977007167812e+03 0.000000000000000000e+00
1.100602604851504793e+03 0.000000000000000000e+00
1.101759232695841774e+03 0.000000000000000000e+00
1.102915860540178755e+03 0.000000000000000000e+00
1.104072488384515509e+03 0.000000000000000000e+00
1.105229116228852490e+03 0.000000000000000000e+00
1.106385744073189471e+03 0.000000000000000000e+00
1.107542371917526452e+03 0.000000000000000000e+00
1.108698999761863433e+03 0.000000000000000000e+00
1.109855627606200187e+03 0.000000000000000000e+00
1.111012255450537168e+03 0.000000000000000000e+00
1.112168883294874149e+03 0.000000000000000000e+00
1.113325511139211130e+03 0.000000000000000000e+00
1.114482138983548111e+03 0.000000000000000000e+00
1.115638766827884865e+03 0.000000000000000000e+00
1.116795394672221846e+03 0.000000000000000000e+00
1.117952022516558827e+03 0.000000000000000000e+00
1.119108650360895808e+03 0.000000000000000000e+00
1.120265278205232789e+03 0.000000000000000000e+00
1.121421906049569770e+03 0.000000000000000000e+00
1.122578533893906524e+03 0.000000000000000000e+00
1.123735161738243505e+03 0.000000000000000000e+00
1.124891789582580486e+03 0.000000000000000000e+00
1.126048417426917467e+03 0.000000000000000000e+00
1.127205045271254448e+03 0.000000000000000000e+00
1.128361673115591202e+03 0.000000000000000000e+00
1.129518300959928183e+03 0.000000000000000000e+00
1.130674928804265164e+03 0.000000000000000000e+00
1.131831556648602145e+03 0.000000000000000000e+00
1.132988184492939126e+03 0.000000000000000000e+00
1.134144812337275880e+03 0.000000000000000000e+00
1.135301440181612861e+03 0.000000000000000000e+00
1.136458068025949842e+03 0.000000000000000000e+00
1.137614695870286823e+03 0.000000000000000000e+00
1.138771323714623804e+03 0.000000000000000000e+00
1.139927951558960558e+03 0.000000000000000000e+00
1.141084579403297539e+03 0.000000000000000000e+00
1.142241207247634520e+03 0.000000000000000000e+00
1.143397835091971501e+03 0.000000000000000000e+00
1.144554462936308482e+03 0.000000000000000000e+00
1.145711090780645463e+03 0.000000000000000000e+00
1.146867718624982217e+03 0.000000000000000000e+00
1.148024346469319198e+03 0.000000000000000000e+00
1.149180974313656179e+03 0.000000000000000000e+00
1.150337602157993160e+03 0.000000000000000000e+00
1.151494230002330141e+03 0.000000000000000000e+00
1.152650857846666895e+03 0.000000000000000000e+00
1.153807485691003876e+03 0.000000000000000000e+00
1.154964113535340857e+03 0.000000000000000000e+00
1.156120741379677838e+03 0.000000000000000000e+00
1.157277369224014819e+03 0.000000000000000000e+00
1.158433997068351573e+03 0.000000000000000000e+00
1.159590624912688554e+03 0.000000000000000000e+00
1.160747252757025535e+03 0.000000000000000000e+00
1.161903880601362516e+03 0.000000000000000000e+00
1.163060508445699497e+03 0.000000000000000000e+00
1.164217136290036478e+03 0.000000000000000000e+00
1.165373764134373232e+03 0.000000000000000000e+00
1.166530391978710213e+03 0.000000000000000000e+00
1.167687019823047194e+03 0.000000000000000000e+00
1.168843647667384175e+03 0.000000000000000000e+00
1.170000275511721156e+03 0.000000000000000000e+00
1.171156903356057910e+03 0.000000000000000000e+00
1.172313531200394891e+03 0.000000000000000000e+00
1.173470159044731872e+03 0.000000000000000000e+00
1.174626786889068853e+03 0.000000000000000000e+00
1.175783414733405834e+03 0.000000000000000000e+00
1.176940042577742588e+03 0.000000000000000000e+00
1.178096670422079569e+03 0.000000000000000000e+00
1.179253298266416550e+03 0.000000000000000000e+00
1.180409926110753531e+03 0.000000000000000000e+00
1.181566553955090512e+03 0.000000000000000000e+00
1.182723181799427266e+03 0.000000000000000000e+00
1.183879809643764247e+03 0.000000000000000000e+00
1.185036437488101228e+03 0.000000000000000000e+00
1.186193065332438209e+03 0.000000000000000000e+00
1.187349693176775190e+03 0.000000000000000000e+00
1.188506321021112171e+03 0.000000000000000000e+00
1.189662948865448925e+03 0.000000000000000000e+00
1.190819576709785906e+03 0.000000000000000000e+00
1.191976204554122887e+03 0.000000000000000000e+00
1.193132832398459868e+03 0.000000000000000000e+00
1.194289460242796849e+03 0.000000000000000000e+00
1.195446088087133603e+03 0.000000000000000000e+00
1.196602715931470584e+03 0.000000000000000000e+00
1.197759343775807565e+03 0.000000000000000000e+00
1.198915971620144546e+03 0.000000000000000000e+00
1.200072599464481527e+03 0.000000000000000000e+00
1.201229227308818281e+03 0.000000000000000000e+00
1.202385855153155262e+03 0.000000000000000000e+00
1.203542482997492243e+03 0.000000000000000000e+00
1.204699110841829224e+03 0.000000000000000000e+00
1.205855738686166205e+03 0.000000000000000000e+00
1.207012366530503186e+03 0.000000000000000000e+00
1.208168994374839940e+03 0.000000000000000000e+00
1.209325622219176921e+03 0.000000000000000000e+00
1.210482250063513902e+03 0.000000000000000000e+00
1.211638877907850883e+03 0.000000000000000000e+00
1.212795505752187864e+03 0.000000000000000000e+00
1.213952133596524618e+03 0.000000000000000000e+00
1.215108761440861599e+03 0.000000000000000000e+00
1.216265389285198580e+03 0.000000000000000000e+00
1.217422017129535561e+03 0.000000000000000000e+00
1.218578644973872542e+03 0.000000000000000000e+00
1.219735272818209296e+03 0.000000000000000000e+00
1.220891900662546277e+03 0.000000000000000000e+00
1.222048528506883258e+03 0.000000000000000000e+00
1.223205156351220239e+03 0.000000000000000000e+00
1.224361784195557220e+03 0.000000000000000000e+00
1.225518412039893974e+03 0.000000000000000000e+00
1.226675039884230955e+03 0.000000000000000000e+00
1.227831667728567936e+03 0.000000000000000000e+00
1.228988295572904917e+03 0.000000000000000000e+00
1.230144923417241898e+03 0.000000000000000000e+00
1.231301551261578879e+03 0.000000000000000000e+00
1.232458179105915633e+03 0.000000000000000000e+00
1.233614806950252614e+03 0.000000000000000000e+00
1.234771434794589595e+03 0.000000000000000000e+00
1.235928062638926576e+03 0.000000000000000000e+00
1.237084690483263557e+03 0.000000000000000000e+00
1.238241318327600311e+03 0.000000000000000000e+00
1.239397946171937292e+03 0.000000000000000000e+00
1.240554574016274273e+03 0.000000000000000000e+00
1.241711201860611254e+03 0.000000000000000000e+00
1.242867829704948235e+03 0.000000000000000000e+00
1.244024457549284989e+03 0.000000000000000000e+00
1.245181085393621970e+03 0.000000000000000000e+00
1.246337713237958951e+03 0.000000000000000000e+00
1.247494341082295932e+03 0.000000000000000000e+00
1.248650968926632913e+03 0.000000000000000000e+00
1.249807596770969667e+03 0.000000000000000000e+00
1.250964224615306648e+03 0.000000000000000000e+00
1.252120852459643629e+03 0.000000000000000000e+00
1.253277480303980610e+03 0.000000000000000000e+00
1.254434108148317591e+03 0.000000000000000000e+00
1.255590735992654572e+03 0.000000000000000000e+00
1.256747363836991326e+03 0.000000000000000000e+00
1.257903991681328307e+03 0.000000000000000000e+00
1.259060619525665288e+03 0.000000000000000000e+00
1.260217247370002269e+03 0.000000000000000000e+00
1.261373875214339250e+03 0.000000000000000000e+00
1.262530503058676004e+03 0.000000000000000000e+00
1.263687130903012985e+03 0.000000000000000000e+00
1.264843758747349966e+03 0.000000000000000000e+00
1.266000386591686947e+03 0.000000000000000000e+00
1.267157014436023928e+03 0.000000000000000000e+00
1.268313642280360682e+03 0.000000000000000000e+00
1.269470270124697663e+03 0.000000000000000000e+00
1.270626897969034644e+03 0.000000000000000000e+00
1.271783525813371625e+03 0.000000000000000000e+00
1.272940153657708606e+03 0.000000000000000000e+00
1.274096781502045587e+03 0.000000000000000000e+00
1.275253409346382341e+03 0.000000000000000000e+00
1.276410037190719322e+03 0.000000000000000000e+00
1.277566665035056303e+03 0.000000000000000000e+00
1.278723292879393284e+03 0.000000000000000000e+00
1.279879920723730265e+03 0.000000000000000000e+00
1.281036548568067019e+03 0.000000000000000000e+00
1.282193176412404000e+03 0.000000000000000000e+00
1.283349804256740981e+03 0.000000000000000000e+00
1.284506432101077962e+03 0.000000000000000000e+00
1.285663059945414943e+03 0.000000000000000000e+00
1.286819687789751697e+03 0.000000000000000000e+00
1.287976315634088678e+03 0.000000000000000000e+00
1.289132943478425659e+03 0.000000000000000000e+00
1.290289571322762640e+03 0.000000000000000000e+00
1.291446199167099621e+03 0.000000000000000000e+00
1.292602827011436375e+03 0.000000000000000000e+00
1.293759454855773356e+03 0.000000000000000000e+00
1.294916082700110337e+03 0.000000000000000000e+00
1.296072710544447318e+03 0.000000000000000000e+00
1.297229338388784299e+03 0.000000000000000000e+00
1.298385966233121280e+03 0.000000000000000000e+00
1.299542594077458034e+03 0.000000000000000000e+00
1.300699221921795015e+03 0.000000000000000000e+00
1.301855849766131996e+03 0.000000000000000000e+00
1.303012477610468977e+03 0.000000000000000000e+00
1.304169105454805958e+03 0.000000000000000000e+00
1.305325733299142712e+03 0.000000000000000000e+00
1.306482361143479693e+03 0.000000000000000000e+00
1.307638988987816674e+03 0.000000000000000000e+00
1.308795616832153655e+03 0.000000000000000000e+00
1.309952244676490636e+03 0.000000000000000000e+00
1.311108872520827390e+03 0.000000000000000000e+00
1.312265500365164371e+03 0.000000000000000000e+00
1.313422128209501352e+03 0.000000000000000000e+00
1.314578756053838333e+03 0.000000000000000000e+00
1.315735383898175314e+03 0.000000000000000000e+00
1.316892011742512295e+03 0.000000000000000000e+00
1.318048639586849049e+03 0.000000000000000000e+00
1.319205267431186030e+03 0.000000000000000000e+00
1.320361895275523011e+03 0.000000000000000000e+00
1.321518523119859992e+03 0.000000000000000000e+00
1.322675150964196973e+03 0.000000000000000000e+00
1.323831778808533727e+03 0.000000000000000000e+00
1.324988406652870708e+03 0.000000000000000000e+00
1.326145034497207689e+03 0.000000000000000000e+00
1.327301662341544670e+03 0.000000000000000000e+00
1.328458290185881651e+03 0.000000000000000000e+00
1.329614918030218405e+03 0.000000000000000000e+00
1.330771545874555386e+03 0.000000000000000000e+00
1.331928173718892367e+03 0.000000000000000000e+00
1.333084801563229348e+03 0.000000000000000000e+00
1.334241429407566329e+03 0.000000000000000000e+00
1.335398057251903083e+03 0.000000000000000000e+00
1.336554685096240064e+03 0.000000000000000000e+00
1.337711312940577045e+03 0.000000000000000000e+00
1.338867940784914026e+03 0.000000000000000000e+00
1.340024568629251007e+03 0.000000000000000000e+00
1.341181196473587988e+03 0.000000000000000000e+00
1.342337824317924742e+03 0.000000000000000000e+00
1.343494452162261723e+03 0.000000000000000000e+00
1.344651080006598704e+03 0.000000000000000000e+00
1.345807707850935685e+03 0.000000000000000000e+00
1.346964335695272666e+03 0.000000000000000000e+00
1.348120963539609420e+03 0.000000000000000000e+00
1.349277591383946401e+03 0.000000000000000000e+00
1.350434219228283382e+03 0.000000000000000000e+00
1.351590847072620363e+03 0.000000000000000000e+00
1.352747474916957344e+03 0.000000000000000000e+00
1.353904102761294098e+03 0.000000000000000000e+00
1.355060730605631079e+03 0.000000000000000000e+00
1.356217358449968060e+03 0.000000000000000000e+00
1.357373986294305041e+03 0.000000000000000000e+00
1.358530614138642022e+03 0.000000000000000000e+00
1.359687241982978776e+03 0.000000000000000000e+00
1.360843869827315757e+03 0.000000000000000000e+00
1.362000497671652738e+03 0.000000000000000000e+00
1.363157125515989719e+03 0.000000000000000000e+00
1.364313753360326700e+03 0.000000000000000000e+00
1.365470381204663681e+03 0.000000000000000000e+00
1.366627009049000435e+03 0.000000000000000000e+00
1.367783636893337416e+03 0.000000000000000000e+00
1.368940264737674397e+03 0.000000000000000000e+00
1.370096892582011378e+03 0.000000000000000000e+00
1.371253520426348359e+03 0.000000000000000000e+00
1.372410148270685113e+03 0.000000000000000000e+00
1.373566776115022094e+03 0.000000000000000000e+00
1.374723403959359075e+03 0.000000000000000000e+00
1.375880031803696056e+03 0.000000000000000000e+00
1.377036659648033037e+03 0.000000000000000000e+00
1.378193287492369791e+03 0.000000000000000000e+00
1.379349915336706772e+03 0.000000000000000000e+00
1.380506543181043753e+03 0.000000000000000000e+00
1.381663171025380734e+03 0.000000000000000000e+00
1.382819798869717715e+03 0.000000000000000000e+00
1.383976426714054696e+03 0.000000000000000000e+00
1.385133054558391450e+03 0.000000000000000000e+00
1.386289682402728431e+03 0.000000000000000000e+00
1.387446310247065412e+03 0.000000000000000000e+00
1.388602938091402393e+03 0.000000000000000000e+00
1.389759565935739374e+03 0.000000000000000000e+00
1.390916193780076128e+03 0.000000000000000000e+00
1.392072821624413109e+03 0.000000000000000000e+00
1.393229449468750090e+03 0.000000000000000000e+00
1.394386077313087071e+03 0.000000000000000000e+00
1.395542705157424052e+03 0.000000000000000000e+00
1.396699333001760806e+03 0.000000000000000000e+00
1.397855960846097787e+03 0.000000000000000000e+00
1.399012588690434768e+03 0.000000000000000000e+00
1.400169216534771749e+03 0.000000000000000000e+00
1.401325844379108730e+03 0.000000000000000000e+00
1.402482472223445484e+03 0.000000000000000000e+00
1.403639100067782465e+03 0.000000000000000000e+00
1.404795727912119446e+03 0.000000000000000000e+00
1.405952355756456427e+03 0.000000000000000000e+00
1.407108983600793408e+03 0.000000000000000000e+00
1.408265611445130389e+03 0.000000000000000000e+00
1.409422239289467143e+03 0.000000000000000000e+00
1.410578867133804124e+03 0.000000000000000000e+00
1.411735494978141105e+03 0.000000000000000000e+00
1.412892122822478086e+03 0.000000000000000000e+00
1.414048750666815067e+03 0.000000000000000000e+00
1.415205378511151821e+03 0.000000000000000000e+00
1.416362006355488802e+03 0.000000000000000000e+00
1.417518634199825783e+03 0.000000000000000000e+00
1.418675262044162764e+03 0.000000000000000000e+00
1.419831889888499745e+03 0.000000000000000000e+00
1.420988517732836499e+03 0.000000000000000000e+00
1.422145145577173480e+03 0.000000000000000000e+00
1.423301773421510461e+03 0.000000000000000000e+00
1.424458401265847442e+03 0.000000000000000000e+00
1.425615029110184423e+03 0.000000000000000000e+00
1.426771656954521404e+03 0.000000000000000000e+00
1.427928284798858158e+03 0.000000000000000000e+00
1.429084912643195139e+03 0.000000000000000000e+00
1.430241540487532120e+03 0.000000000000000000e+00
1.431398168331869101e+03 0.000000000000000000e+00
1.432554796176206082e+03 0.000000000000000000e+00
1.433711424020542836e+03 0.000000000000000000e+00
1.434868051864879817e+03 0.000000000000000000e+00
1.436024679709216798e+03 0.000000000000000000e+00
1.437181307553553779e+03 0.000000000000000000e+00
1.438337935397890760e+03 0.000000000000000000e+00
1.439494563242227514e+03 0.000000000000000000e+00
1.440651191086564495e+03 0.000000000000000000e+00
1.441807818930901476e+03 0.000000000000000000e+00
1.442964446775238457e+03 0.000000000000000000e+00
1.444121074619575438e+03 0.000000000000000000e+00
1.445277702463912192e+03 0.000000000000000000e+00
1.446434330308249173e+03 0.000000000000000000e+00
1.447590958152586154e+03 0.000000000000000000e+00
1.448747585996923135e+03 0.000000000000000000e+00
1.449904213841260116e+03 0.000000000000000000e+00
1.451060841685597097e+03 0.000000000000000000e+00
1.452217469529933851e+03 0.000000000000000000e+00
1.453374097374270832e+03 0.000000000000000000e+00
1.454530725218607813e+03 0.000000000000000000e+00
1.455687353062944794e+03 0.000000000000000000e+00
1.456843980907281775e+03 0.000000000000000000e+00
1.458000608751618529e+03 0.000000000000000000e+00
1.459157236595955510e+03 0.000000000000000000e+00
1.460313864440292491e+03 0.000000000000000000e+00
1.461470492284629472e+03 0.000000000000000000e+00
1.462627120128966453e+03 0.000000000000000000e+00
1.463783747973303207e+03 0.000000000000000000e+00
1.464940375817640188e+03 0.000000000000000000e+00
1.466097003661977169e+03 0.000000000000000000e+00
1.467253631506314150e+03 0.000000000000000000e+00
1.468410259350651131e+03 0.000000000000000000e+00
1.469566887194988112e+03 0.000000000000000000e+00
1.470723515039324866e+03 0.000000000000000000e+00
1.471880142883661847e+03 0.000000000000000000e+00
1.473036770727998828e+03 0.000000000000000000e+00
1.474193398572335809e+03 0.000000000000000000e+00
1.475350026416672790e+03 0.000000000000000000e+00
1.476506654261009544e+03 0.000000000000000000e+00
1.477663282105346525e+03 0.000000000000000000e+00
1.478819909949683506e+03 0.000000000000000000e+00
1.479976537794020487e+03 0.000000000000000000e+00
1.481133165638357468e+03 0.000000000000000000e+00
1.482289793482694222e+03 0.000000000000000000e+00
1.483446421327031203e+03 0.000000000000000000e+00
1.484603049171368184e+03 0.000000000000000000e+00
1.485759677015705165e+03 0.000000000000000000e+00
1.486916304860042146e+03 0.000000000000000000e+00
1.488072932704378900e+03 0.000000000000000000e+00
1.489229560548715881e+03 0.000000000000000000e+00
1.490386188393052862e+03 0.000000000000000000e+00
1.491542816237389843e+03 0.000000000000000000e+00
1.492699444081726824e+03 0.000000000000000000e+00
1.493856071926063805e+03 0.000000000000000000e+00
1.495012699770400559e+03 0.000000000000000000e+00
1.496169327614737540e+03 0.000000000000000000e+00
1.497325955459074521e+03 0.000000000000000000e+00
1.498482583303411502e+03 0.000000000000000000e+00
1.499639211147748483e+03 0.000000000000000000e+00
1.500795838992085237e+03 0.000000000000000000e+00
1.501952466836422218e+03 0.000000000000000000e+00
1.503109094680759199e+03 0.000000000000000000e+00
1.504265722525096180e+03 0.000000000000000000e+00
1.505422350369433161e+03 0.000000000000000000e+00
1.506578978213769915e+03 0.000000000000000000e+00
1.507735606058106896e+03 0.000000000000000000e+00
1.508892233902443877e+03 0.000000000000000000e+00
1.510048861746780858e+03 0.000000000000000000e+00
1.511205489591117839e+03 0.000000000000000000e+00
1.512362117435454593e+03 0.000000000000000000e+00
1.513518745279791574e+03 0.000000000000000000e+00
1.514675373124128555e+03 0.000000000000000000e+00
1.515832000968465536e+03 0.000000000000000000e+00
1.516988628812802517e+03 0.000000000000000000e+00
1.518145256657139498e+03 0.000000000000000000e+00
1.519301884501476252e+03 0.000000000000000000e+00
1.520458512345813233e+03 0.000000000000000000e+00
1.521615140190150214e+03 0.000000000000000000e+00
1.522771768034487195e+03 0.000000000000000000e+00
1.523928395878824176e+03 0.000000000000000000e+00
1.525085023723160930e+03 0.000000000000000000e+00
1.526241651567497911e+03 0.000000000000000000e+00
1.527398279411834892e+03 0.000000000000000000e+00
1.528554907256171873e+03 0.000000000000000000e+00
1.529711535100508854e+03 0.000000000000000000e+00
1.530868162944845608e+03 0.000000000000000000e+00
1.532024790789182589e+03 0.000000000000000000e+00
1.533181418633519570e+03 0.000000000000000000e+00
1.534338046477856551e+03 0.000000000000000000e+00
1.535494674322193532e+03 0.000000000000000000e+00
1.536651302166530513e+03 0.000000000000000000e+00
1.537807930010867267e+03 0.000000000000000000e+00
1.538964557855204248e+03 0.000000000000000000e+00
1.540121185699541229e+03 0.000000000000000000e+00
1.541277813543878210e+03 0.000000000000000000e+00
1.542434441388215191e+03 0.000000000000000000e+00
1.543591069232551945e+03 0.000000000000000000e+00
1.544747697076888926e+03 0.000000000000000000e+00
1.545904324921225907e+03 0.000000000000000000e+00
1.547060952765562888e+03 0.000000000000000000e+00
1.548217580609899869e+03 0.000000000000000000e+00
1.549374208454236623e+03 0.000000000000000000e+00
1.550530836298573604e+03 0.000000000000000000e+00
1.551687464142910585e+03 0.000000000000000000e+00
1.552844091987247566e+03 0.000000000000000000e+00
1.554000719831584547e+03 0.000000000000000000e+00
1.555157347675921301e+03 0.000000000000000000e+00
1.556313975520258282e+03 0.000000000000000000e+00
1.557470603364595263e+03 0.000000000000000000e+00
1.558627231208932244e+03 0.000000000000000000e+00
1.559783859053269225e+03 0.000000000000000000e+00
1.560940486897606206e+03 0.000000000000000000e+00
1.562097114741942960e+03 0.000000000000000000e+00
1.563253742586279941e+03 0.000000000000000000e+00
1.564410370430616922e+03 0.000000000000000000e+00
1.565566998274953903e+03 0.000000000000000000e+00
1.566723626119290884e+03 0.000000000000000000e+00
1.567880253963627638e+03 0.000000000000000000e+00
1.569036881807964619e+03 0.000000000000000000e+00
1.570193509652301600e+03 0.000000000000000000e+00
1.571350137496638581e+03 0.000000000000000000e+00
1.572506765340975562e+03 0.000000000000000000e+00
1.573663393185312316e+03 0.000000000000000000e+00
1.574820021029649297e+03 0.000000000000000000e+00
1.575976648873986278e+03 0.000000000000000000e+00
1.577133276718323259e+03 0.000000000000000000e+00
1.578289904562660240e+03 0.000000000000000000e+00
1.579446532406997221e+03 0.000000000000000000e+00
1.580603160251333975e+03 0.000000000000000000e+00
1.581759788095670956e+03 0.000000000000000000e+00
1.582916415940007937e+03 0.000000000000000000e+00
1.584073043784344918e+03 0.000000000000000000e+00
1.585229671628681899e+03 0.000000000000000000e+00
1.586386299473018653e+03 0.000000000000000000e+00
1.587542927317355634e+03 0.000000000000000000e+00
1.588699555161692615e+03 0.000000000000000000e+00
1.589856183006029596e+03 0.000000000000000000e+00
1.591012810850366577e+03 0.000000000000000000e+00
1.592169438694703331e+03 0.000000000000000000e+00
1.593326066539040312e+03 0.000000000000000000e+00
1.594482694383377293e+03 0.000000000000000000e+00
1.595639322227714274e+03 0.000000000000000000e+00
1.596795950072051255e+03 0.000000000000000000e+00
1.597952577916388009e+03 0.000000000000000000e+00
1.599109205760724990e+03 0.000000000000000000e+00
1.600265833605061971e+03 0.000000000000000000e+00
1.601422461449398952e+03 0.000000000000000000e+00
1.602579089293735933e+03 0.000000000000000000e+00
1.603735717138072914e+03 0.000000000000000000e+00
1.604892344982409668e+03 0.000000000000000000e+00
1.606048972826746649e+03 0.000000000000000000e+00
1.607205600671083630e+03 0.000000000000000000e+00
1.608362228515420611e+03 0.000000000000000000e+00
1.609518856359757592e+03 0.000000000000000000e+00
1.610675484204094346e+03 0.000000000000000000e+00
1.611832112048431327e+03 0.000000000000000000e+00
1.612988739892768308e+03 0.000000000000000000e+00
1.614145367737105289e+03 0.000000000000000000e+00
1.615301995581442270e+03 0.000000000000000000e+00
1.616458623425779024e+03 0.000000000000000000e+00
1.617615251270116005e+03 0.000000000000000000e+00
1.618771879114452986e+03 0.000000000000000000e+00
1.619928506958789967e+03 0.000000000000000000e+00
1.621085134803126948e+03 0.000000000000000000e+00
1.622241762647463702e+03 0.000000000000000000e+00
1.623398390491800683e+03 0.000000000000000000e+00
1.624555018336137664e+03 0.000000000000000000e+00
1.625711646180474645e+03 0.000000000000000000e+00
1.626868274024811626e+03 0.000000000000000000e+00
1.628024901869148607e+03 0.000000000000000000e+00
1.629181529713485361e+03 0.000000000000000000e+00
1.630338157557822342e+03 0.000000000000000000e+00
1.631494785402159323e+03 0.000000000000000000e+00
1.632651413246496304e+03 0.000000000000000000e+00
1.633808041090833285e+03 0.000000000000000000e+00
1.634964668935170039e+03 0.000000000000000000e+00
1.636121296779507020e+03 0.000000000000000000e+00
1.637277924623844001e+03 0.000000000000000000e+00
1.638434552468180982e+03 0.000000000000000000e+00
1.639591180312517963e+03 0.000000000000000000e+00
1.640747808156854717e+03 0.000000000000000000e+00
1.641904436001191698e+03 0.000000000000000000e+00
1.643061063845528679e+03 0.000000000000000000e+00
1.644217691689865660e+03 0.000000000000000000e+00
1.645374319534202641e+03 0.000000000000000000e+00
1.646530947378539622e+03 0.000000000000000000e+00
1.647687575222876376e+03 0.000000000000000000e+00
1.648844203067213357e+03 0.000000000000000000e+00
1.650000830911550338e+03 0.000000000000000000e+00
1.651157458755887319e+03 0.000000000000000000e+00
1.652314086600224300e+03 0.000000000000000000e+00
1.653470714444561054e+03 0.000000000000000000e+00
1.654627342288898035e+03 0.000000000000000000e+00
1.655783970133235016e+03 0.000000000000000000e+00
1.656940597977571997e+03 0.000000000000000000e+00
1.658097225821908978e+03 0.000000000000000000e+00
1.659253853666245732e+03 0.000000000000000000e+00
1.660410481510582713e+03 0.000000000000000000e+00
1.661567109354919694e+03 0.000000000000000000e+00
1.662723737199256675e+03 0.000000000000000000e+00
1.663880365043593656e+03 0.000000000000000000e+00
1.665036992887930410e+03 0.000000000000000000e+00
1.666193620732267391e+03 0.000000000000000000e+00
1.667350248576604372e+03 0.000000000000000000e+00
1.668506876420941353e+03 0.000000000000000000e+00
1.669663504265278334e+03 0.000000000000000000e+00
1.670820132109615315e+03 0.000000000000000000e+00
1.671976759953952069e+03 0.000000000000000000e+00
1.673133387798289050e+03 0.000000000000000000e+00
1.674290015642626031e+03 0.000000000000000000e+00
1.675446643486963012e+03 0.000000000000000000e+00
1.676603271331299993e+03 0.000000000000000000e+00
1.677759899175636747e+03 0.000000000000000000e+00
1.678916527019973728e+03 0.000000000000000000e+00
1.680073154864310709e+03 0.000000000000000000e+00
1.681229782708647690e+03 0.000000000000000000e+00
1.682386410552984671e+03 0.000000000000000000e+00
1.683543038397321425e+03 0.000000000000000000e+00
1.684699666241658406e+03 0.000000000000000000e+00
1.685856294085995387e+03 0.000000000000000000e+00
1.687012921930332368e+03 0.000000000000000000e+00
1.688169549774669349e+03 0.000000000000000000e+00
1.689326177619006330e+03 0.000000000000000000e+00
1.690482805463343084e+03 0.000000000000000000e+00
1.691639433307680065e+03 0.000000000000000000e+00
1.692796061152017046e+03 0.000000000000000000e+00
1.693952688996354027e+03 0.000000000000000000e+00
1.695109316840691008e+03 0.000000000000000000e+00
1.696265944685027762e+03 0.000000000000000000e+00
1.697422572529364743e+03 0.000000000000000000e+00
1.698579200373701724e+03 0.000000000000000000e+00
1.699735828218038705e+03 0.000000000000000000e+00
1.700892456062375686e+03 0.000000000000000000e+00
1.702049083906712440e+03 0.000000000000000000e+00
1.703205711751049421e+03 0.000000000000000000e+00
1.704362339595386402e+03 0.000000000000000000e+00
1.705518967439723383e+03 0.000000000000000000e+00
1.706675595284060364e+03 0.000000000000000000e+00
1.707832223128397118e+03 0.000000000000000000e+00
1.708988850972734099e+03 0.000000000000000000e+00
1.710145478817071080e+03 0.000000000000000000e+00
1.711302106661408061e+03 0.000000000000000000e+00
1.712458734505745042e+03 0.000000000000000000e+00
1.713615362350082023e+03 0.000000000000000000e+00
1.714771990194418777e+03 0.000000000000000000e+00
1.715928618038755758e+03 0.000000000000000000e+00
1.717085245883092739e+03 0.000000000000000000e+00
1.718241873727429720e+03 0.000000000000000000e+00
1.719398501571766701e+03 0.000000000000000000e+00
1.720555129416103455e+03 0.000000000000000000e+00
1.721711757260440436e+03 0.000000000000000000e+00
1.722868385104777417e+03 0.000000000000000000e+00
1.724025012949114398e+03 0.000000000000000000e+00
1.725181640793451379e+03 0.000000000000000000e+00
1.726338268637788133e+03 0.000000000000000000e+00
1.727494896482125114e+03 0.000000000000000000e+00
1.728651524326462095e+03 0.000000000000000000e+00
1.729808152170799076e+03 0.000000000000000000e+00
1.730964780015136057e+03 0.000000000000000000e+00
1.732121407859472811e+03 0.000000000000000000e+00
1.733278035703809792e+03 0.000000000000000000e+00
1.734434663548146773e+03 0.000000000000000000e+00
1.735591291392483754e+03 0.000000000000000000e+00
1.736747919236820735e+03 0.000000000000000000e+00
1.737904547081157716e+03 0.000000000000000000e+00
1.739061174925494470e+03 0.000000000000000000e+00
1.740217802769831451e+03 0.000000000000000000e+00
1.741374430614168432e+03 0.000000000000000000e+00
1.742531058458505413e+03 0.000000000000000000e+00
1.743687686302842394e+03 0.000000000000000000e+00
1.744844314147179148e+03 0.000000000000000000e+00
1.746000941991516129e+03 0.000000000000000000e+00
1.747157569835853110e+03 0.000000000000000000e+00
1.748314197680190091e+03 0.000000000000000000e+00
1.749470825524527072e+03 0.000000000000000000e+00
1.750627453368863826e+03 0.000000000000000000e+00
1.751784081213200807e+03 0.000000000000000000e+00
1.752940709057537788e+03 0.000000000000000000e+00
1.754097336901874769e+03 0.000000000000000000e+00
1.755253964746211750e+03 0.000000000000000000e+00
1.756410592590548731e+03 0.000000000000000000e+00
1.757567220434885485e+03 0.000000000000000000e+00
1.758723848279222466e+03 0.000000000000000000e+00
1.759880476123559447e+03 0.000000000000000000e+00
1.761037103967896428e+03 0.000000000000000000e+00
1.762193731812233409e+03 0.000000000000000000e+00
1.763350359656570163e+03 0.000000000000000000e+00
1.764506987500907144e+03 0.000000000000000000e+00
1.765663615345244125e+03 0.000000000000000000e+00
1.766820243189581106e+03 0.000000000000000000e+00
1.767976871033918087e+03 0.000000000000000000e+00
1.769133498878254841e+03 0.000000000000000000e+00
1.770290126722591822e+03 0.000000000000000000e+00
1.771446754566928803e+03 0.000000000000000000e+00
1.772603382411265784e+03 0.000000000000000000e+00
1.773760010255602765e+03 0.000000000000000000e+00
1.774916638099939519e+03 0.000000000000000000e+00
1.776073265944276500e+03 0.000000000000000000e+00
1.777229893788613481e+03 0.000000000000000000e+00
1.778386521632950462e+03 0.000000000000000000e+00
1.779543149477287443e+03 0.000000000000000000e+00
1.780699777321624424e+03 0.000000000000000000e+00
1.781856405165961178e+03 0.000000000000000000e+00
1.783013033010298159e+03 0.000000000000000000e+00
1.784169660854635140e+03 0.000000000000000000e+00
1.785326288698972121e+03 0.000000000000000000e+00
1.786482916543309102e+03 0.000000000000000000e+00
1.787639544387645856e+03 0.000000000000000000e+00
1.788796172231982837e+03 0.000000000000000000e+00
1.789952800076319818e+03 0.000000000000000000e+00
1.791109427920656799e+03 0.000000000000000000e+00
1.792266055764993780e+03 0.000000000000000000e+00
1.793422683609330534e+03 0.000000000000000000e+00
1.794579311453667515e+03 0.000000000000000000e+00
1.795735939298004496e+03 0.000000000000000000e+00
1.796892567142341477e+03 0.000000000000000000e+00
1.798049194986678458e+03 0.000000000000000000e+00
1.799205822831015439e+03 0.000000000000000000e+00
1.800362450675352193e+03 0.000000000000000000e+00
1.801519078519689174e+03 0.000000000000000000e+00
1.802675706364026155e+03 0.000000000000000000e+00
1.803832334208363136e+03 0.000000000000000000e+00
1.804988962052700117e+03 0.000000000000000000e+00
1.806145589897036871e+03 0.000000000000000000e+00
1.807302217741373852e+03 0.000000000000000000e+00
1.808458845585710833e+03 0.000000000000000000e+00
1.809615473430047814e+03 0.000000000000000000e+00
1.810772101274384795e+03 0.000000000000000000e+00
1.811928729118721549e+03 0.000000000000000000e+00
1.813085356963058530e+03 0.000000000000000000e+00
1.814241984807395511e+03 0.000000000000000000e+00
1.815398612651732492e+03 0.000000000000000000e+00
1.816555240496069473e+03 0.000000000000000000e+00
1.817711868340406227e+03 0.000000000000000000e+00
1.818868496184743208e+03 0.000000000000000000e+00
1.820025124029080189e+03 0.000000000000000000e+00
1.821181751873417170e+03 0.000000000000000000e+00
1.822338379717754151e+03 0.000000000000000000e+00
1.823495007562091132e+03 0.000000000000000000e+00
1.824651635406427886e+03 0.000000000000000000e+00
1.825808263250764867e+03 0.000000000000000000e+00
1.826964891095101848e+03 0.000000000000000000e+00
1.828121518939438829e+03 0.000000000000000000e+00
1.829278146783775810e+03 0.000000000000000000e+00
1.830434774628112564e+03 0.000000000000000000e+00
1.831591402472449545e+03 0.000000000000000000e+00
1.832748030316786526e+03 0.000000000000000000e+00
1.833904658161123507e+03 0.000000000000000000e+00
1.835061286005460488e+03 0.000000000000000000e+00
1.836217913849797242e+03 0.000000000000000000e+00
1.837374541694134223e+03 0.000000000000000000e+00
1.838531169538471204e+03 0.000000000000000000e+00
1.839687797382808185e+03 0.000000000000000000e+00
1.840844425227145166e+03 0.000000000000000000e+00
1.842001053071481920e+03 0.000000000000000000e+00
1.843157680915818901e+03 0.000000000000000000e+00
1.844314308760155882e+03 0.000000000000000000e+00
1.845470936604492863e+03 0.000000000000000000e+00
1.846627564448829844e+03 0.000000000000000000e+00
1.847784192293166825e+03 0.000000000000000000e+00
1.848940820137503579e+03 0.000000000000000000e+00
1.850097447981840560e+03 0.000000000000000000e+00
1.851254075826177541e+03 0.000000000000000000e+00
1.852410703670514522e+03 0.000000000000000000e+00
1.853567331514851503e+03 0.000000000000000000e+00
1.854723959359188257e+03 0.000000000000000000e+00
1.855880587203525238e+03 0.000000000000000000e+00
1.857037215047862219e+03 0.000000000000000000e+00
1.858193842892199200e+03 0.000000000000000000e+00
1.859350470736536181e+03 0.000000000000000000e+00
1.860507098580872935e+03 0.000000000000000000e+00
1.861663726425209916e+03 0.000000000000000000e+00
1.862820354269546897e+03 0.000000000000000000e+00
1.863976982113883878e+03 0.000000000000000000e+00
1.865133609958220859e+03 0.000000000000000000e+00
1.866290237802557840e+03 0.000000000000000000e+00
1.867446865646894594e+03 0.000000000000000000e+00
1.868603493491231575e+03 0.000000000000000000e+00
1.869760121335568556e+03 0.000000000000000000e+00
1.870916749179905537e+03 0.000000000000000000e+00
1.872073377024242518e+03 0.000000000000000000e+00
1.873230004868579272e+03 0.000000000000000000e+00
1.874386632712916253e+03 0.000000000000000000e+00
1.875543260557253234e+03 0.000000000000000000e+00
1.876699888401590215e+03 0.000000000000000000e+00
1.877856516245927196e+03 0.000000000000000000e+00
1.879013144090263950e+03 0.000000000000000000e+00
1.880169771934600931e+03 0.000000000000000000e+00
1.881326399778937912e+03 0.000000000000000000e+00
1.882483027623274893e+03 0.000000000000000000e+00
1.883639655467611874e+03 0.000000000000000000e+00
1.884796283311948628e+03 0.000000000000000000e+00
1.885952911156285609e+03 0.000000000000000000e+00
1.887109539000622590e+03 0.000000000000000000e+00
1.888266166844959571e+03 0.000000000000000000e+00
1.889422794689296552e+03 0.000000000000000000e+00
1.890579422533633533e+03 0.000000000000000000e+00
1.891736050377970287e+03 0.000000000000000000e+00
1.892892678222307268e+03 0.000000000000000000e+00
1.894049306066644249e+03 0.000000000000000000e+00
1.895205933910981230e+03 0.000000000000000000e+00
1.896362561755318211e+03 0.000000000000000000e+00
1.897519189599654965e+03 0.000000000000000000e+00
1.898675817443991946e+03 0.000000000000000000e+00
1.899832445288328927e+03 0.000000000000000000e+00
1.900989073132665908e+03 0.000000000000000000e+00
1.902145700977002889e+03 0.000000000000000000e+00
1.903302328821339643e+03 0.000000000000000000e+00
1.904458956665676624e+03 0.000000000000000000e+00
1.905615584510013605e+03 0.000000000000000000e+00
1.906772212354350586e+03 0.000000000000000000e+00
1.907928840198687567e+03 0.000000000000000000e+00
1.909085468043024548e+03 0.000000000000000000e+00
1.910242095887361302e+03 0.000000000000000000e+00
1.911398723731698283e+03 0.000000000000000000e+00
1.912555351576035264e+03 0.000000000000000000e+00
1.913711979420372245e+03 0.000000000000000000e+00
1.914868607264709226e+03 0.000000000000000000e+00
1.916025235109045980e+03 0.000000000000000000e+00
1.917181862953382961e+03 0.000000000000000000e+00
1.918338490797719942e+03 0.000000000000000000e+00
1.919495118642056923e+03 0.000000000000000000e+00
1.920651746486393904e+03 0.000000000000000000e+00
1.921808374330730658e+03 0.000000000000000000e+00
1.922965002175067639e+03 0.000000000000000000e+00
1.924121630019404620e+03 0.000000000000000000e+00
1.925278257863741601e+03 0.000000000000000000e+00
1.926434885708078582e+03 0.000000000000000000e+00
1.927591513552415336e+03 0.000000000000000000e+00
1.928748141396752317e+03 0.000000000000000000e+00
1.929904769241089298e+03 0.000000000000000000e+00
1.931061397085426279e+03 0.000000000000000000e+00
1.932218024929763260e+03 0.000000000000000000e+00
1.933374652774100241e+03 0.000000000000000000e+00
1.934531280618436995e+03 0.000000000000000000e+00
1.935687908462773976e+03 0.000000000000000000e+00
1.936844536307110957e+03 0.000000000000000000e+00
1.938001164151447938e+03 0.000000000000000000e+00
1.939157791995784919e+03 0.000000000000000000e+00
1.940314419840121673e+03 0.000000000000000000e+00
1.941471047684458654e+03 0.000000000000000000e+00
1.942627675528795635e+03 0.000000000000000000e+00
1.943784303373132616e+03 0.000000000000000000e+00
1.944940931217469597e+03 0.000000000000000000e+00
1.946097559061806351e+03 0.000000000000000000e+00
1.947254186906143332e+03 0.000000000000000000e+00
1.948410814750480313e+03 0.000000000000000000e+00
1.949567442594817294e+03 0.000000000000000000e+00
1.950724070439154275e+03 0.000000000000000000e+00
1.951880698283491029e+03 0.000000000000000000e+00
1.953037326127828010e+03 0.000000000000000000e+00
1.954193953972164991e+03 0.000000000000000000e+00
1.955350581816501972e+03 0.000000000000000000e+00
1.956507209660838953e+03 0.000000000000000000e+00
1.957663837505175934e+03 0.000000000000000000e+00
1.958820465349512688e+03 0.000000000000000000e+00
1.959977093193849669e+03 0.000000000000000000e+00
1.961133721038186650e+03 0.000000000000000000e+00
1.962290348882523631e+03 0.000000000000000000e+00
1.963446976726860612e+03 0.000000000000000000e+00
1.964603604571197366e+03 0.000000000000000000e+00
1.965760232415534347e+03 0.000000000000000000e+00
1.966916860259871328e+03 0.000000000000000000e+00
1.968073488104208309e+03 0.000000000000000000e+00
1.969230115948545290e+03 0.000000000000000000e+00
1.970386743792882044e+03 0.000000000000000000e+00
1.971543371637219025e+03 0.000000000000000000e+00
1.972699999481556006e+03 0.000000000000000000e+00
1.973856627325892987e+03 0.000000000000000000e+00
1.975013255170229968e+03 0.000000000000000000e+00
1.976169883014566949e+03 0.000000000000000000e+00
1.977326510858903703e+03 0.000000000000000000e+00
1.978483138703240684e+03 0.000000000000000000e+00
1.979639766547577665e+03 0.000000000000000000e+00
1.980796394391914646e+03 0.000000000000000000e+00
1.981953022236251627e+03 0.000000000000000000e+00
1.983109650080588381e+03 0.000000000000000000e+00
1.984266277924925362e+03 0.000000000000000000e+00
1.985422905769262343e+03 0.000000000000000000e+00
1.986579533613599324e+03 0.000000000000000000e+00
1.987736161457936305e+03 0.000000000000000000e+00
1.988892789302273059e+03 0.000000000000000000e+00
1.990049417146610040e+03 0.000000000000000000e+00
1.991206044990947021e+03 0.000000000000000000e+00
1.992362672835284002e+03 0.000000000000000000e+00
1.993519300679620983e+03 0.000000000000000000e+00
1.994675928523957737e+03 0.000000000000000000e+00
1.995832556368294718e+03 0.000000000000000000e+00
1.996989184212631699e+03 0.000000000000000000e+00
1.998145812056968680e+03 0.000000000000000000e+00
1.999302439901305661e+03 0.000000000000000000e+00
2.000459067745642642e+03 0.000000000000000000e+00
2.001615695589979396e+03 0.000000000000000000e+00
2.002772323434316377e+03 0.000000000000000000e+00
2.003928951278653358e+03 0.000000000000000000e+00
2.005085579122990339e+03 0.000000000000000000e+00
2.006242206967327320e+03 0.000000000000000000e+00
2.007398834811664074e+03 0.000000000000000000e+00
2.008555462656001055e+03 0.000000000000000000e+00
2.009712090500338036e+03 0.000000000000000000e+00
2.010868718344675017e+03 0.000000000000000000e+00
2.012025346189011998e+03 0.000000000000000000e+00
2.013181974033348752e+03 0.000000000000000000e+00
2.014338601877685733e+03 0.000000000000000000e+00
2.015495229722022714e+03 0.000000000000000000e+00
2.016651857566359695e+03 0.000000000000000000e+00
2.017808485410696676e+03 0.000000000000000000e+00
2.018965113255033657e+03 0.000000000000000000e+00
2.020121741099370411e+03 0.000000000000000000e+00
2.021278368943707392e+03 0.000000000000000000e+00
2.022434996788044373e+03 0.000000000000000000e+00
2.023591624632381354e+03 0.000000000000000000e+00
2.024748252476718335e+03 0.000000000000000000e+00
2.025904880321055089e+03 0.000000000000000000e+00
2.027061508165392070e+03 0.000000000000000000e+00
2.028218136009729051e+03 0.000000000000000000e+00
2.029374763854066032e+03 0.000000000000000000e+00
2.030531391698403013e+03 0.000000000000000000e+00
2.031688019542739767e+03 0.000000000000000000e+00
2.032844647387076748e+03 0.000000000000000000e+00
2.034001275231413729e+03 0.000000000000000000e+00
2.035157903075750710e+03 0.000000000000000000e+00
2.036314530920087691e+03 0.000000000000000000e+00
2.037471158764424445e+03 0.000000000000000000e+00
2.038627786608761426e+03 0.000000000000000000e+00
2.039784414453098407e+03 0.000000000000000000e+00
2.040941042297435388e+03 0.000000000000000000e+00
2.042097670141772369e+03 0.000000000000000000e+00
2.043254297986109350e+03 0.000000000000000000e+00
2.044410925830446331e+03 0.000000000000000000e+00
2.045567553674783312e+03 0.000000000000000000e+00
2.046724181519119838e+03 0.000000000000000000e+00
2.047880809363456819e+03 0.000000000000000000e+00
2.049037437207793573e+03 0.000000000000000000e+00
2.050194065052130554e+03 0.000000000000000000e+00
2.051350692896467535e+03 0.000000000000000000e+00
2.052507320740804516e+03 0.000000000000000000e+00
2.053663948585141497e+03 0.000000000000000000e+00
2.054820576429478479e+03 0.000000000000000000e+00
2.055977204273815460e+03 0.000000000000000000e+00
2.057133832118152441e+03 0.000000000000000000e+00
2.058290459962489422e+03 0.000000000000000000e+00
2.059447087806825948e+03 0.000000000000000000e+00
2.060603715651162929e+03 0.000000000000000000e+00
2.061760343495499910e+03 0.000000000000000000e+00
2.062916971339836891e+03 0.000000000000000000e+00
2.064073599184173872e+03 0.000000000000000000e+00
2.065230227028510853e+03 0.000000000000000000e+00
2.066386854872847834e+03 0.000000000000000000e+00
2.067543482717184816e+03 0.000000000000000000e+00
2.068700110561521797e+03 0.000000000000000000e+00
2.069856738405858778e+03 0.000000000000000000e+00
2.071013366250195304e+03 0.000000000000000000e+00
2.072169994094532285e+03 0.000000000000000000e+00
2.073326621938869266e+03 0.000000000000000000e+00
2.074483249783206247e+03 0.000000000000000000e+00
2.075639877627543228e+03 0.000000000000000000e+00
2.076796505471880209e+03 0.000000000000000000e+00
2.077953133316217190e+03 0.000000000000000000e+00
2.079109761160554172e+03 0.000000000000000000e+00
2.080266389004891153e+03 0.000000000000000000e+00
2.081423016849228134e+03 0.000000000000000000e+00
2.082579644693565115e+03 0.000000000000000000e+00
2.083736272537901641e+03 0.000000000000000000e+00
2.084892900382238622e+03 0.000000000000000000e+00
2.086049528226575603e+03 0.000000000000000000e+00
2.087206156070912584e+03 0.000000000000000000e+00
2.088362783915249565e+03 0.000000000000000000e+00
2.089519411759586546e+03 0.000000000000000000e+00
2.090676039603923527e+03 0.000000000000000000e+00
2.091832667448260509e+03 0.000000000000000000e+00
2.092989295292597490e+03 0.000000000000000000e+00
2.094145923136934471e+03 0.000000000000000000e+00
2.095302550981271452e+03 0.000000000000000000e+00
2.096459178825607978e+03 0.000000000000000000e+00
2.097615806669944959e+03 0.000000000000000000e+00
2.098772434514281940e+03 0.000000000000000000e+00
2.099929062358618921e+03 0.000000000000000000e+00
2.101085690202955902e+03 0.000000000000000000e+00
2.102242318047292883e+03 0.000000000000000000e+00
2.103398945891629864e+03 0.000000000000000000e+00
2.104555573735966846e+03 0.000000000000000000e+00
2.105712201580303827e+03 0.000000000000000000e+00
2.106868829424640808e+03 0.000000000000000000e+00
2.108025457268977334e+03 0.000000000000000000e+00
2.109182085113314315e+03 0.000000000000000000e+00
2.110338712957651296e+03 0.000000000000000000e+00
2.111495340801988277e+03 0.000000000000000000e+00
2.112651968646325258e+03 0.000000000000000000e+00
2.113808596490662239e+03 0.000000000000000000e+00
2.114965224334999220e+03 0.000000000000000000e+00
2.116121852179336202e+03 0.000000000000000000e+00
2.117278480023673183e+03 0.000000000000000000e+00
2.118435107868010164e+03 0.000000000000000000e+00
2.119591735712347145e+03 0.000000000000000000e+00
2.120748363556683671e+03 0.000000000000000000e+00
2.121904991401020652e+03 0.000000000000000000e+00
2.123061619245357633e+03 0.000000000000000000e+00
2.124218247089694614e+03 0.000000000000000000e+00
2.125374874934031595e+03 0.000000000000000000e+00
2.126531502778368576e+03 0.000000000000000000e+00
2.127688130622705557e+03 0.000000000000000000e+00
2.128844758467042539e+03 0.000000000000000000e+00
2.130001386311379520e+03 0.000000000000000000e+00
2.131158014155716501e+03 0.000000000000000000e+00
2.132314642000053027e+03 0.000000000000000000e+00
2.133471269844390008e+03 0.000000000000000000e+00
2.134627897688726989e+03 0.000000000000000000e+00
2.135784525533063970e+03 0.000000000000000000e+00
2.136941153377400951e+03 0.000000000000000000e+00
2.138097781221737932e+03 0.000000000000000000e+00
2.139254409066074913e+03 0.000000000000000000e+00
2.140411036910411894e+03 0.000000000000000000e+00
2.141567664754748876e+03 0.000000000000000000e+00
2.142724292599085857e+03 0.000000000000000000e+00
2.143880920443422838e+03 0.000000000000000000e+00
2.145037548287759364e+03 0.000000000000000000e+00
2.146194176132096345e+03 0.000000000000000000e+00
2.147350803976433326e+03 0.000000000000000000e+00
2.148507431820770307e+03 0.000000000000000000e+00
2.149664059665107288e+03 0.000000000000000000e+00
2.150820687509444269e+03 0.000000000000000000e+00
2.151977315353781250e+03 0.000000000000000000e+00
2.153133943198118232e+03 0.000000000000000000e+00
2.154290571042455213e+03 0.000000000000000000e+00
2.155447198886792194e+03 0.000000000000000000e+00
2.156603826731128720e+03 0.000000000000000000e+00
2.157760454575465701e+03 0.000000000000000000e+00
2.158917082419802682e+03 0.000000000000000000e+00
2.160073710264139663e+03 0.000000000000000000e+00
2.161230338108476644e+03 0.000000000000000000e+00
2.162386965952813625e+03 0.000000000000000000e+00
2.163543593797150606e+03 0.000000000000000000e+00
2.164700221641487587e+03 0.000000000000000000e+00
2.165856849485824569e+03 0.000000000000000000e+00
2.167013477330161550e+03 0.000000000000000000e+00
2.168170105174498531e+03 0.000000000000000000e+00
2.169326733018835057e+03 0.000000000000000000e+00
2.170483360863172038e+03 0.000000000000000000e+00
2.171639988707509019e+03 0.000000000000000000e+00
2.172796616551846000e+03 0.000000000000000000e+00
2.173953244396182981e+03 0.000000000000000000e+00
2.175109872240519962e+03 0.000000000000000000e+00
2.176266500084856943e+03 0.000000000000000000e+00
2.177423127929193925e+03 0.000000000000000000e+00
2.178579755773530906e+03 0.000000000000000000e+00
2.179736383617867887e+03 0.000000000000000000e+00
2.180893011462204413e+03 0.000000000000000000e+00
2.182049639306541394e+03 0.000000000000000000e+00
2.183206267150878375e+03 0.000000000000000000e+00
2.184362894995215356e+03 0.000000000000000000e+00
2.185519522839552337e+03 0.000000000000000000e+00
2.186676150683889318e+03 0.000000000000000000e+00
2.187832778528226299e+03 0.000000000000000000e+00
2.188989406372563280e+03 0.000000000000000000e+00
2.190146034216900262e+03 0.000000000000000000e+00
2.191302662061237243e+03 0.000000000000000000e+00
2.192459289905574224e+03 0.000000000000000000e+00
2.193615917749910750e+03 0.000000000000000000e+00
2.194772545594247731e+03 0.000000000000000000e+00
2.195929173438584712e+03 0.000000000000000000e+00
2.197085801282921693e+03 0.000000000000000000e+00
2.198242429127258674e+03 0.000000000000000000e+00
2.199399056971595655e+03 0.000000000000000000e+00
2.200555684815932636e+03 0.000000000000000000e+00
2.201712312660269617e+03 0.000000000000000000e+00
2.202868940504606599e+03 0.000000000000000000e+00
2.204025568348943580e+03 0.000000000000000000e+00
2.205182196193280561e+03 0.000000000000000000e+00
2.206338824037617087e+03 0.000000000000000000e+00
2.207495451881954068e+03 0.000000000000000000e+00
2.208652079726291049e+03 0.000000000000000000e+00
2.209808707570628030e+03 0.000000000000000000e+00
2.210965335414965011e+03 0.000000000000000000e+00
2.212121963259301992e+03 0.000000000000000000e+00
2.213278591103638973e+03 0.000000000000000000e+00
2.214435218947975955e+03 0.000000000000000000e+00
2.215591846792312936e+03 0.000000000000000000e+00
2.216748474636649917e+03 0.000000000000000000e+00
2.217905102480986443e+03 0.000000000000000000e+00
2.219061730325323424e+03 0.000000000000000000e+00
2.220218358169660405e+03 0.000000000000000000e+00
2.221374986013997386e+03 0.000000000000000000e+00
2.222531613858334367e+03 0.000000000000000000e+00
2.223688241702671348e+03 0.000000000000000000e+00
2.224844869547008329e+03 0.000000000000000000e+00
2.226001497391345310e+03 0.000000000000000000e+00
2.227158125235682292e+03 0.000000000000000000e+00
2.228314753080019273e+03 0.000000000000000000e+00
2.229471380924356254e+03 0.000000000000000000e+00
2.230628008768692780e+03 0.000000000000000000e+00
2.231784636613029761e+03 0.000000000000000000e+00
2.232941264457366742e+03 0.000000000000000000e+00
2.234097892301703723e+03 0.000000000000000000e+00
2.235254520146040704e+03 0.000000000000000000e+00
2.236411147990377685e+03 0.000000000000000000e+00
2.237567775834714666e+03 0.000000000000000000e+00
2.238724403679051647e+03 0.000000000000000000e+00
2.239881031523388629e+03 0.000000000000000000e+00
2.241037659367725610e+03 0.000000000000000000e+00
2.242194287212062136e+03 0.000000000000000000e+00
2.243350915056399117e+03 0.000000000000000000e+00
2.244507542900736098e+03 0.000000000000000000e+00
2.245664170745073079e+03 0.000000000000000000e+00
2.246820798589410060e+03 0.000000000000000000e+00
2.247977426433747041e+03 0.000000000000000000e+00
2.249134054278084022e+03 0.000000000000000000e+00
2.250290682122421003e+03 0.000000000000000000e+00
2.251447309966757985e+03 0.000000000000000000e+00
2.252603937811094966e+03 0.000000000000000000e+00
2.253760565655431947e+03 0.000000000000000000e+00
2.254917193499768473e+03 0.000000000000000000e+00
2.256073821344105454e+03 0.000000000000000000e+00
2.257230449188442435e+03 0.000000000000000000e+00
2.258387077032779416e+03 0.000000000000000000e+00
2.259543704877116397e+03 0.000000000000000000e+00
2.260700332721453378e+03 0.000000000000000000e+00
2.261856960565790359e+03 0.000000000000000000e+00
2.263013588410127340e+03 0.000000000000000000e+00
2.264170216254464322e+03 0.000000000000000000e+00
2.265326844098801303e+03 0.000000000000000000e+00
2.266483471943137829e+03 0.000000000000000000e+00
2.267640099787474810e+03 0.000000000000000000e+00
2.268796727631811791e+03 0.000000000000000000e+00
2.269953355476148772e+03 0.000000000000000000e+00
2.271109983320485753e+03 0.000000000000000000e+00
2.272266611164822734e+03 0.000000000000000000e+00
2.273423239009159715e+03 0.000000000000000000e+00
2.274579866853496696e+03 0.000000000000000000e+00
2.275736494697833677e+03 0.000000000000000000e+00
2.276893122542170659e+03 0.000000000000000000e+00
2.278049750386507640e+03 0.000000000000000000e+00
2.279206378230844166e+03 0.000000000000000000e+00
2.280363006075181147e+03 0.000000000000000000e+00
2.281519633919518128e+03 0.000000000000000000e+00
2.282676261763855109e+03 0.000000000000000000e+00
2.283832889608192090e+03 0.000000000000000000e+00
2.284989517452529071e+03 0.000000000000000000e+00
2.286146145296866052e+03 0.000000000000000000e+00
2.287302773141203033e+03 0.000000000000000000e+00
2.288459400985540015e+03 0.000000000000000000e+00
2.289616028829876996e+03 0.000000000000000000e+00
2.290772656674213522e+03 0.000000000000000000e+00
2.291929284518550503e+03 0.000000000000000000e+00
2.293085912362887484e+03 0.000000000000000000e+00
2.294242540207224465e+03 0.000000000000000000e+00
2.295399168051561446e+03 0.000000000000000000e+00
2.296555795895898427e+03 0.000000000000000000e+00
2.297712423740235408e+03 0.000000000000000000e+00
2.298869051584572389e+03 0.000000000000000000e+00
2.300025679428909370e+03 0.000000000000000000e+00
2.301182307273246352e+03 0.000000000000000000e+00
2.302338935117583333e+03 0.000000000000000000e+00
2.303495562961919859e+03 0.000000000000000000e+00
2.304652190806256840e+03 0.000000000000000000e+00
2.305808818650593821e+03 0.000000000000000000e+00
2.306965446494930802e+03 0.000000000000000000e+00
2.308122074339267783e+03 0.000000000000000000e+00
2.309278702183604764e+03 0.000000000000000000e+00
2.310435330027941745e+03 0.000000000000000000e+00
2.311591957872278726e+03 0.000000000000000000e+00
2.312748585716615707e+03 0.000000000000000000e+00
2.313905213560952689e+03 0.000000000000000000e+00
2.315061841405289670e+03 0.000000000000000000e+00
2.316218469249626196e+03 0.000000000000000000e+00
2.317375097093963177e+03 0.000000000000000000e+00
2.318531724938300158e+03 0.000000000000000000e+00
2.319688352782637139e+03 0.000000000000000000e+00
2.320844980626974120e+03 0.000000000000000000e+00
2.322001608471311101e+03 0.000000000000000000e+00
2.323158236315648082e+03 0.000000000000000000e+00
2.324314864159985063e+03 0.000000000000000000e+00
2.325471492004322045e+03 0.000000000000000000e+00
2.326628119848659026e+03 0.000000000000000000e+00
2.327784747692995552e+03 0.000000000000000000e+00
2.328941375537332533e+03 0.000000000000000000e+00
2.330098003381669514e+03 0.000000000000000000e+00
2.331254631226006495e+03 0.000000000000000000e+00
2.332411259070343476e+03 0.000000000000000000e+00
2.333567886914680457e+03 0.000000000000000000e+00
2.334724514759017438e+03 0.000000000000000000e+00
2.335881142603354419e+03 0.000000000000000000e+00
2.337037770447691400e+03 0.000000000000000000e+00
2.338194398292028382e+03 0.000000000000000000e+00
2.339351026136365363e+03 0.000000000000000000e+00
2.340507653980701889e+03 0.000000000000000000e+00
2.341664281825038870e+03 0.000000000000000000e+00
2.342820909669375851e+03 0.000000000000000000e+00
2.343977537513712832e+03 0.000000000000000000e+00
2.345134165358049813e+03 0.000000000000000000e+00
2.346290793202386794e+03 0.000000000000000000e+00
2.347447421046723775e+03 0.000000000000000000e+00
2.348604048891060756e+03 0.000000000000000000e+00
2.349760676735397738e+03 0.000000000000000000e+00
2.350917304579734719e+03 0.000000000000000000e+00
2.352073932424071245e+03 0.000000000000000000e+00
2.353230560268408226e+03 0.000000000000000000e+00
2.354387188112745207e+03 0.000000000000000000e+00
2.355543815957082188e+03 0.000000000000000000e+00
2.356700443801419169e+03 0.000000000000000000e+00
2.357857071645756150e+03 0.000000000000000000e+00
2.359013699490093131e+03 0.000000000000000000e+00
2.360170327334430112e+03 0.000000000000000000e+00
2.361326955178767093e+03 0.000000000000000000e+00
2.362483583023104075e+03 0.000000000000000000e+00
2.363640210867441056e+03 0.000000000000000000e+00
2.364796838711777582e+03 0.000000000000000000e+00
2.365953466556114563e+03 0.000000000000000000e+00
2.367110094400451544e+03 0.000000000000000000e+00
2.368266722244788525e+03 0.000000000000000000e+00
2.369423350089125506e+03 0.000000000000000000e+00
2.370579977933462487e+03 0.000000000000000000e+00
2.371736605777799468e+03 0.000000000000000000e+00
2.372893233622136449e+03 0.000000000000000000e+00
2.374049861466473430e+03 0.000000000000000000e+00
2.375206489310810412e+03 0.000000000000000000e+00
2.376363117155146938e+03 0.000000000000000000e+00
2.377519744999483919e+03 0.000000000000000000e+00
2.378676372843820900e+03 0.000000000000000000e+00
2.379833000688157881e+03 0.000000000000000000e+00
2.380989628532494862e+03 0.000000000000000000e+00
2.382146256376831843e+03 0.000000000000000000e+00
2.383302884221168824e+03 0.000000000000000000e+00
2.384459512065505805e+03 0.000000000000000000e+00
2.385616139909842786e+03 0.000000000000000000e+00
2.386772767754179768e+03 0.000000000000000000e+00
2.387929395598516749e+03 0.000000000000000000e+00
2.389086023442853275e+03 0.000000000000000000e+00
2.390242651287190256e+03 0.000000000000000000e+00
2.391399279131527237e+03 0.000000000000000000e+00
2.392555906975864218e+03 0.000000000000000000e+00
2.393712534820201199e+03 0.000000000000000000e+00
2.394869162664538180e+03 0.000000000000000000e+00
2.396025790508875161e+03 0.000000000000000000e+00
2.397182418353212142e+03 0.000000000000000000e+00
2.398339046197549123e+03 0.000000000000000000e+00
2.399495674041886105e+03 0.000000000000000000e+00
2.400652301886222631e+03 0.000000000000000000e+00
2.401808929730559612e+03 0.000000000000000000e+00
2.402965557574896593e+03 0.000000000000000000e+00
2.404122185419233574e+03 0.000000000000000000e+00
2.405278813263570555e+03 0.000000000000000000e+00
2.406435441107907536e+03 0.000000000000000000e+00
2.407592068952244517e+03 0.000000000000000000e+00
2.408748696796581498e+03 0.000000000000000000e+00
2.409905324640918479e+03 0.000000000000000000e+00
2.411061952485255460e+03 0.000000000000000000e+00
2.412218580329592442e+03 0.000000000000000000e+00
2.413375208173928968e+03 0.000000000000000000e+00
2.414531836018265949e+03 0.000000000000000000e+00
2.415688463862602930e+03 0.000000000000000000e+00
2.416845091706939911e+03 0.000000000000000000e+00
2.418001719551276892e+03 0.000000000000000000e+00
2.419158347395613873e+03 0.000000000000000000e+00
2.420314975239950854e+03 0.000000000000000000e+00
2.421471603084287835e+03 0.000000000000000000e+00
2.422628230928624816e+03 0.000000000000000000e+00
2.423784858772961798e+03 0.000000000000000000e+00
2.424941486617298779e+03 0.000000000000000000e+00
2.426098114461635305e+03 0.000000000000000000e+00
2.427254742305972286e+03 0.000000000000000000e+00
2.428411370150309267e+03 0.000000000000000000e+00
2.429567997994646248e+03 0.000000000000000000e+00
2.430724625838983229e+03 0.000000000000000000e+00
2.431881253683320210e+03 0.000000000000000000e+00
2.433037881527657191e+03 0.000000000000000000e+00
2.434194509371994172e+03 0.000000000000000000e+00
2.435351137216331153e+03 0.000000000000000000e+00
2.436507765060668135e+03 0.000000000000000000e+00
2.437664392905004661e+03 0.000000000000000000e+00
2.438821020749341642e+03 0.000000000000000000e+00
2.439977648593678623e+03 0.000000000000000000e+00
2.441134276438015604e+03 0.000000000000000000e+00
2.442290904282352585e+03 0.000000000000000000e+00
2.443447532126689566e+03 0.000000000000000000e+00
2.444604159971026547e+03 0.000000000000000000e+00
2.445760787815363528e+03 0.000000000000000000e+00
2.446917415659700509e+03 0.000000000000000000e+00
2.448074043504037490e+03 0.000000000000000000e+00
2.449230671348374472e+03 0.000000000000000000e+00
2.450387299192710998e+03 0.000000000000000000e+00
2.451543927037047979e+03 0.000000000000000000e+00
2.452700554881384960e+03 0.000000000000000000e+00
2.453857182725721941e+03 0.000000000000000000e+00
2.455013810570058922e+03 0.000000000000000000e+00
2.456170438414395903e+03 0.000000000000000000e+00
2.457327066258732884e+03 0.000000000000000000e+00
2.458483694103069865e+03 0.000000000000000000e+00
2.459640321947406846e+03 0.000000000000000000e+00
2.460796949791743828e+03 0.000000000000000000e+00
2.461953577636080354e+03 0.000000000000000000e+00
2.463110205480417335e+03 0.000000000000000000e+00
2.464266833324754316e+03 0.000000000000000000e+00
2.465423461169091297e+03 0.000000000000000000e+00
2.466580089013428278e+03 0.000000000000000000e+00
2.467736716857765259e+03 0.000000000000000000e+00
2.468893344702102240e+03 0.000000000000000000e+00
2.470049972546439221e+03 0.000000000000000000e+00
2.471206600390776202e+03 0.000000000000000000e+00
2.472363228235113183e+03 0.000000000000000000e+00
2.473519856079450165e+03 0.000000000000000000e+00
2.474676483923786691e+03 0.000000000000000000e+00
2.475833111768123672e+03 0.000000000000000000e+00
2.476989739612460653e+03 0.000000000000000000e+00
2.478146367456797634e+03 0.000000000000000000e+00
2.479302995301134615e+03 0.000000000000000000e+00
2.480459623145471596e+03 0.000000000000000000e+00
2.481616250989808577e+03 0.000000000000000000e+00
2.482772878834145558e+03 0.000000000000000000e+00
2.483929506678482539e+03 0.000000000000000000e+00
2.485086134522819520e+03 0.000000000000000000e+00
2.486242762367156047e+03 0.000000000000000000e+00
2.487399390211493028e+03 0.000000000000000000e+00
2.488556018055830009e+03 0.000000000000000000e+00
2.489712645900166990e+03 0.000000000000000000e+00
2.490869273744503971e+03 0.000000000000000000e+00
2.492025901588840952e+03 0.000000000000000000e+00
2.493182529433177933e+03 0.000000000000000000e+00
2.494339157277514914e+03 0.000000000000000000e+00
2.495495785121851895e+03 0.000000000000000000e+00
2.496652412966188876e+03 0.000000000000000000e+00
2.497809040810525858e+03 0.000000000000000000e+00
2.498965668654862384e+03 0.000000000000000000e+00
2.500122296499199365e+03 0.000000000000000000e+00
2.501278924343536346e+03 0.000000000000000000e+00
2.502435552187873327e+03 0.000000000000000000e+00
2.503592180032210308e+03 0.000000000000000000e+00
2.504748807876547289e+03 0.000000000000000000e+00
2.505905435720884270e+03 0.000000000000000000e+00
2.507062063565221251e+03 0.000000000000000000e+00
2.508218691409558232e+03 0.000000000000000000e+00
2.509375319253895213e+03 0.000000000000000000e+00
2.510531947098231740e+03 0.000000000000000000e+00
2.511688574942568721e+03 0.000000000000000000e+00
2.512845202786905702e+03 0.000000000000000000e+00
2.514001830631242683e+03 0.000000000000000000e+00
2.515158458475579664e+03 0.000000000000000000e+00
2.516315086319916645e+03 0.000000000000000000e+00
2.517471714164253626e+03 0.000000000000000000e+00
2.518628342008590607e+03 0.000000000000000000e+00
2.519784969852927588e+03 0.000000000000000000e+00
2.520941597697264569e+03 0.000000000000000000e+00
2.522098225541601551e+03 0.000000000000000000e+00
2.523254853385938077e+03 0.000000000000000000e+00
2.524411481230275058e+03 0.000000000000000000e+00
2.525568109074612039e+03 0.000000000000000000e+00
2.526724736918949020e+03 0.000000000000000000e+00
2.527881364763286001e+03 0.000000000000000000e+00
2.529037992607622982e+03 0.000000000000000000e+00
2.530194620451959963e+03 0.000000000000000000e+00
2.531351248296296944e+03 0.000000000000000000e+00
2.532507876140633925e+03 0.000000000000000000e+00
2.533664503984970906e+03 0.000000000000000000e+00
2.534821131829307888e+03 0.000000000000000000e+00
2.535977759673644414e+03 0.000000000000000000e+00
2.537134387517981395e+03 0.000000000000000000e+00
2.538291015362318376e+03 0.000000000000000000e+00
2.539447643206655357e+03 0.000000000000000000e+00
2.540604271050992338e+03 0.000000000000000000e+00
2.541760898895329319e+03 0.000000000000000000e+00
2.542917526739666300e+03 0.000000000000000000e+00
2.544074154584003281e+03 0.000000000000000000e+00
2.545230782428340262e+03 0.000000000000000000e+00
2.546387410272677243e+03 0.000000000000000000e+00
2.547544038117013770e+03 0.000000000000000000e+00
2.548700665961350751e+03 0.000000000000000000e+00
2.549857293805687732e+03 0.000000000000000000e+00
2.551013921650024713e+03 0.000000000000000000e+00
2.552170549494361694e+03 0.000000000000000000e+00
2.553327177338698675e+03 0.000000000000000000e+00
2.554483805183035656e+03 0.000000000000000000e+00
2.555640433027372637e+03 0.000000000000000000e+00
2.556797060871709618e+03 0.000000000000000000e+00
2.557953688716046599e+03 0.000000000000000000e+00
2.559110316560383581e+03 0.000000000000000000e+00
2.560266944404720107e+03 0.000000000000000000e+00
2.561423572249057088e+03 0.000000000000000000e+00
2.562580200093394069e+03 0.000000000000000000e+00
2.563736827937731050e+03 0.000000000000000000e+00
2.564893455782068031e+03 0.000000000000000000e+00
2.566050083626405012e+03 0.000000000000000000e+00
2.567206711470741993e+03 0.000000000000000000e+00
2.568363339315078974e+03 0.000000000000000000e+00
2.569519967159415955e+03 0.000000000000000000e+00
2.570676595003752936e+03 0.000000000000000000e+00
2.571833222848089463e+03 0.000000000000000000e+00
2.572989850692426444e+03 0.000000000000000000e+00
2.574146478536763425e+03 0.000000000000000000e+00
2.575303106381100406e+03 0.000000000000000000e+00
2.576459734225437387e+03 0.000000000000000000e+00
2.577616362069774368e+03 0.000000000000000000e+00
2.578772989914111349e+03 0.000000000000000000e+00
2.579929617758448330e+03 0.000000000000000000e+00
2.581086245602785311e+03 0.000000000000000000e+00
2.582242873447122292e+03 0.000000000000000000e+00
2.583399501291459273e+03 0.000000000000000000e+00
2.584556129135795800e+03 0.000000000000000000e+00
2.585712756980132781e+03 0.000000000000000000e+00
2.586869384824469762e+03 0.000000000000000000e+00
2.588026012668806743e+03 0.000000000000000000e+00
2.589182640513143724e+03 0.000000000000000000e+00
2.590339268357480705e+03 0.000000000000000000e+00
2.591495896201817686e+03 0.000000000000000000e+00
2.592652524046154667e+03 0.000000000000000000e+00
2.593809151890491648e+03 0.000000000000000000e+00
2.594965779734828629e+03 0.000000000000000000e+00
2.596122407579165156e+03 0.000000000000000000e+00
2.597279035423502137e+03 0.000000000000000000e+00
2.598435663267839118e+03 0.000000000000000000e+00
2.599592291112176099e+03 0.000000000000000000e+00
2.600748918956513080e+03 0.000000000000000000e+00
2.601905546800850061e+03 0.000000000000000000e+00
2.603062174645187042e+03 0.000000000000000000e+00
2.604218802489524023e+03 0.000000000000000000e+00
2.605375430333861004e+03 0.000000000000000000e+00
2.606532058178197985e+03 0.000000000000000000e+00
2.607688686022534966e+03 0.000000000000000000e+00
2.608845313866871493e+03 0.000000000000000000e+00
2.610001941711208474e+03 0.000000000000000000e+00
2.611158569555545455e+03 0.000000000000000000e+00
2.612315197399882436e+03 0.000000000000000000e+00
2.613471825244219417e+03 0.000000000000000000e+00
2.614628453088556398e+03 0.000000000000000000e+00
2.615785080932893379e+03 0.000000000000000000e+00
2.616941708777230360e+03 0.000000000000000000e+00
2.618098336621567341e+03 0.000000000000000000e+00
2.619254964465904322e+03 0.000000000000000000e+00
2.620411592310240849e+03 0.000000000000000000e+00
2.621568220154577830e+03 0.000000000000000000e+00
2.622724847998914811e+03 0.000000000000000000e+00
2.623881475843251792e+03 0.000000000000000000e+00
2.625038103687588773e+03 0.000000000000000000e+00
2.626194731531925754e+03 0.000000000000000000e+00
2.627351359376262735e+03 0.000000000000000000e+00
2.628507987220599716e+03 0.000000000000000000e+00
2.629664615064936697e+03 0.000000000000000000e+00
2.630821242909273678e+03 0.000000000000000000e+00
2.631977870753610659e+03 0.000000000000000000e+00
2.633134498597947186e+03 0.000000000000000000e+00
2.634291126442284167e+03 0.000000000000000000e+00
2.635447754286621148e+03 0.000000000000000000e+00
2.636604382130958129e+03 0.000000000000000000e+00
2.637761009975295110e+03 0.000000000000000000e+00
2.638917637819632091e+03 0.000000000000000000e+00
2.640074265663969072e+03 0.000000000000000000e+00
2.641230893508306053e+03 0.000000000000000000e+00
2.642387521352643034e+03 0.000000000000000000e+00
2.643544149196980015e+03 0.000000000000000000e+00
2.644700777041316996e+03 0.000000000000000000e+00
2.645857404885653523e+03 0.000000000000000000e+00
2.647014032729990504e+03 0.000000000000000000e+00
2.648170660574327485e+03 0.000000000000000000e+00
2.649327288418664466e+03 0.000000000000000000e+00
2.650483916263001447e+03 0.000000000000000000e+00
2.651640544107338428e+03 0.000000000000000000e+00
2.652797171951675409e+03 0.000000000000000000e+00
2.653953799796012390e+03 0.000000000000000000e+00
2.655110427640349371e+03 0.000000000000000000e+00
2.656267055484686352e+03 0.000000000000000000e+00
2.657423683329022879e+03 0.000000000000000000e+00
2.658580311173359860e+03 0.000000000000000000e+00
2.659736939017696841e+03 0.000000000000000000e+00
2.660893566862033822e+03 0.000000000000000000e+00
2.662050194706370803e+03 0.000000000000000000e+00
2.663206822550707784e+03 0.000000000000000000e+00
2.664363450395044765e+03 0.000000000000000000e+00
2.665520078239381746e+03 0.000000000000000000e+00
2.666676706083718727e+03 0.000000000000000000e+00
2.667833333928055708e+03 0.000000000000000000e+00
2.668989961772392689e+03 0.000000000000000000e+00
2.670146589616729216e+03 0.000000000000000000e+00
2.671303217461066197e+03 0.000000000000000000e+00
2.672459845305403178e+03 0.000000000000000000e+00
2.673616473149740159e+03 0.000000000000000000e+00
2.674773100994077140e+03 0.000000000000000000e+00
2.675929728838414121e+03 0.000000000000000000e+00
2.677086356682751102e+03 0.000000000000000000e+00
2.678242984527088083e+03 0.000000000000000000e+00
2.679399612371425064e+03 0.000000000000000000e+00
2.680556240215762045e+03 0.000000000000000000e+00
2.681712868060098572e+03 0.000000000000000000e+00
2.682869495904435553e+03 0.000000000000000000e+00
2.684026123748772534e+03 0.000000000000000000e+00
2.685182751593109515e+03 0.000000000000000000e+00
2.686339379437446496e+03 0.000000000000000000e+00
2.687496007281783477e+03 0.000000000000000000e+00
2.688652635126120458e+03 0.000000000000000000e+00
2.689809262970457439e+03 0.000000000000000000e+00
2.690965890814794420e+03 0.000000000000000000e+00
2.692122518659131401e+03 0.000000000000000000e+00
2.693279146503468382e+03 0.000000000000000000e+00
2.694435774347804909e+03 0.000000000000000000e+00
2.695592402192141890e+03 0.000000000000000000e+00
2.696749030036478871e+03 0.000000000000000000e+00
2.697905657880815852e+03 0.000000000000000000e+00
2.699062285725152833e+03 0.000000000000000000e+00
2.700218913569489814e+03 0.000000000000000000e+00
2.701375541413826795e+03 0.000000000000000000e+00
2.702532169258163776e+03 0.000000000000000000e+00
2.703688797102500757e+03 0.000000000000000000e+00
2.704845424946837738e+03 0.000000000000000000e+00
2.706002052791174265e+03 0.000000000000000000e+00
2.707158680635511246e+03 0.000000000000000000e+00
2.708315308479848227e+03 0.000000000000000000e+00
2.709471936324185208e+03 0.000000000000000000e+00
2.710628564168522189e+03 0.000000000000000000e+00
2.711785192012859170e+03 0.000000000000000000e+00
2.712941819857196151e+03 0.000000000000000000e+00
2.714098447701533132e+03 0.000000000000000000e+00
2.715255075545870113e+03 0.000000000000000000e+00
2.716411703390207094e+03 0.000000000000000000e+00
2.717568331234544075e+03 0.000000000000000000e+00
2.718724959078880602e+03 0.000000000000000000e+00
2.719881586923217583e+03 0.000000000000000000e+00
2.721038214767554564e+03 0.000000000000000000e+00
2.722194842611891545e+03 0.000000000000000000e+00
2.723351470456228526e+03 0.000000000000000000e+00
2.724508098300565507e+03 0.000000000000000000e+00
2.725664726144902488e+03 0.000000000000000000e+00
2.726821353989239469e+03 0.000000000000000000e+00
2.727977981833576450e+03 0.000000000000000000e+00
2.729134609677913431e+03 0.000000000000000000e+00
2.730291237522249958e+03 0.000000000000000000e+00
2.731447865366586939e+03 0.000000000000000000e+00
2.732604493210923920e+03 0.000000000000000000e+00
2.733761121055260901e+03 0.000000000000000000e+00
2.734917748899597882e+03 0.000000000000000000e+00
2.736074376743934863e+03 0.000000000000000000e+00
2.737231004588271844e+03 0.000000000000000000e+00
2.738387632432608825e+03 0.000000000000000000e+00
2.739544260276945806e+03 0.000000000000000000e+00
2.740700888121282787e+03 0.000000000000000000e+00
2.741857515965619768e+03 0.000000000000000000e+00
2.743014143809956295e+03 0.000000000000000000e+00
2.744170771654293276e+03 0.000000000000000000e+00
2.745327399498630257e+03 0.000000000000000000e+00
2.746484027342967238e+03 0.000000000000000000e+00
2.747640655187304219e+03 0.000000000000000000e+00
2.748797283031641200e+03 0.000000000000000000e+00
2.749953910875978181e+03 0.000000000000000000e+00
2.751110538720315162e+03 0.000000000000000000e+00
2.752267166564652143e+03 0.000000000000000000e+00
2.753423794408989124e+03 0.000000000000000000e+00
2.754580422253326105e+03 0.000000000000000000e+00
2.755737050097662632e+03 0.000000000000000000e+00
2.756893677941999613e+03 0.000000000000000000e+00
2.758050305786336594e+03 0.000000000000000000e+00
2.759206933630673575e+03 0.000000000000000000e+00
2.760363561475010556e+03 0.000000000000000000e+00
2.761520189319347537e+03 0.000000000000000000e+00
2.762676817163684518e+03 0.000000000000000000e+00
2.763833445008021499e+03 0.000000000000000000e+00
2.764990072852358480e+03 0.000000000000000000e+00
2.766146700696695461e+03 0.000000000000000000e+00
2.767303328541031988e+03 0.000000000000000000e+00
2.768459956385368969e+03 0.000000000000000000e+00
2.769616584229705950e+03 0.000000000000000000e+00
2.770773212074042931e+03 0.000000000000000000e+00
2.771929839918379912e+03 0.000000000000000000e+00
2.773086467762716893e+03 0.000000000000000000e+00
2.774243095607053874e+03 0.000000000000000000e+00
2.775399723451390855e+03 0.000000000000000000e+00
2.776556351295727836e+03 0.000000000000000000e+00
2.777712979140064817e+03 0.000000000000000000e+00
2.778869606984401798e+03 0.000000000000000000e+00
2.780026234828738325e+03 0.000000000000000000e+00
2.781182862673075306e+03 0.000000000000000000e+00
2.782339490517412287e+03 0.000000000000000000e+00
2.783496118361749268e+03 0.000000000000000000e+00
2.784652746206086249e+03 0.000000000000000000e+00
2.785809374050423230e+03 0.000000000000000000e+00
2.786966001894760211e+03 0.000000000000000000e+00
2.788122629739097192e+03 0.000000000000000000e+00
2.789279257583434173e+03 0.000000000000000000e+00
2.790435885427771154e+03 0.000000000000000000e+00
2.791592513272107681e+03 0.000000000000000000e+00
2.792749141116444662e+03 0.000000000000000000e+00
2.793905768960781643e+03 0.000000000000000000e+00
2.795062396805118624e+03 0.000000000000000000e+00
2.796219024649455605e+03 0.000000000000000000e+00
2.797375652493792586e+03 0.000000000000000000e+00
2.798532280338129567e+03 0.000000000000000000e+00
2.799688908182466548e+03 0.000000000000000000e+00
2.800845536026803529e+03 0.000000000000000000e+00
2.802002163871140510e+03 0.000000000000000000e+00
2.803158791715477491e+03 0.000000000000000000e+00
2.804315419559814018e+03 0.000000000000000000e+00
2.805472047404150999e+03 0.000000000000000000e+00
2.806628675248487980e+03 0.000000000000000000e+00
2.807785303092824961e+03 0.000000000000000000e+00
2.808941930937161942e+03 0.000000000000000000e+00
2.810098558781498923e+03 0.000000000000000000e+00
2.811255186625835904e+03 0.000000000000000000e+00
2.812411814470172885e+03 0.000000000000000000e+00
2.813568442314509866e+03 0.000000000000000000e+00
2.814725070158846847e+03 0.000000000000000000e+00
2.815881698003183374e+03 0.000000000000000000e+00
2.817038325847520355e+03 0.000000000000000000e+00
2.818194953691857336e+03 0.000000000000000000e+00
2.819351581536194317e+03 0.000000000000000000e+00
2.820508209380531298e+03 0.000000000000000000e+00
2.821664837224868279e+03 0.000000000000000000e+00
2.822821465069205260e+03 0.000000000000000000e+00
2.823978092913542241e+03 0.000000000000000000e+00
2.825134720757879222e+03 0.000000000000000000e+00
2.826291348602216203e+03 0.000000000000000000e+00
2.827447976446553184e+03 0.000000000000000000e+00
2.828604604290889711e+03 0.000000000000000000e+00
2.829761232135226692e+03 0.000000000000000000e+00
2.830917859979563673e+03 0.000000000000000000e+00
2.832074487823900654e+03 0.000000000000000000e+00
2.833231115668237635e+03 0.000000000000000000e+00
2.834387743512574616e+03 0.000000000000000000e+00
2.835544371356911597e+03 0.000000000000000000e+00
2.836700999201248578e+03 0.000000000000000000e+00
2.837857627045585559e+03 0.000000000000000000e+00
2.839014254889922540e+03 0.000000000000000000e+00
2.840170882734259067e+03 0.000000000000000000e+00
2.841327510578596048e+03 0.000000000000000000e+00
2.842484138422933029e+03 0.000000000000000000e+00
2.843640766267270010e+03 0.000000000000000000e+00
2.844797394111606991e+03 0.000000000000000000e+00
2.845954021955943972e+03 0.000000000000000000e+00
2.847110649800280953e+03 0.000000000000000000e+00
2.848267277644617934e+03 0.000000000000000000e+00
2.849423905488954915e+03 0.000000000000000000e+00
2.850580533333291896e+03 0.000000000000000000e+00
2.851737161177628877e+03 0.000000000000000000e+00
2.852893789021965404e+03 0.000000000000000000e+00
2.854050416866302385e+03 0.000000000000000000e+00
2.855207044710639366e+03 0.000000000000000000e+00
2.856363672554976347e+03 0.000000000000000000e+00
2.857520300399313328e+03 0.000000000000000000e+00
2.858676928243650309e+03 0.000000000000000000e+00
2.859833556087987290e+03 0.000000000000000000e+00
2.860990183932324271e+03 0.000000000000000000e+00
2.862146811776661252e+03 0.000000000000000000e+00
2.863303439620998233e+03 0.000000000000000000e+00
2.864460067465335214e+03 0.000000000000000000e+00
2.865616695309671741e+03 0.000000000000000000e+00
2.866773323154008722e+03 0.000000000000000000e+00
2.867929950998345703e+03 0.000000000000000000e+00
2.869086578842682684e+03 0.000000000000000000e+00
2.870243206687019665e+03 0.000000000000000000e+00
2.871399834531356646e+03 0.000000000000000000e+00
2.872556462375693627e+03 0.000000000000000000e+00
2.873713090220030608e+03 0.000000000000000000e+00
2.874869718064367589e+03 0.000000000000000000e+00
2.876026345908704570e+03 0.000000000000000000e+00
2.877182973753041097e+03 0.000000000000000000e+00
2.878339601597378078e+03 0.000000000000000000e+00
2.879496229441715059e+03 0.000000000000000000e+00
2.880652857286052040e+03 0.000000000000000000e+00
2.881809485130389021e+03 0.000000000000000000e+00
2.882966112974726002e+03 0.000000000000000000e+00
2.884122740819062983e+03 0.000000000000000000e+00
2.885279368663399964e+03 0.000000000000000000e+00
2.886435996507736945e+03 0.000000000000000000e+00
2.887592624352073926e+03 0.000000000000000000e+00
2.888749252196410907e+03 0.000000000000000000e+00
2.889905880040747434e+03 0.000000000000000000e+00
2.891062507885084415e+03 0.000000000000000000e+00
2.892219135729421396e+03 0.000000000000000000e+00
2.893375763573758377e+03 0.000000000000000000e+00
2.894532391418095358e+03 0.000000000000000000e+00
2.895689019262432339e+03 0.000000000000000000e+00
2.896845647106769320e+03 0.000000000000000000e+00
2.898002274951106301e+03 0.000000000000000000e+00
2.899158902795443282e+03 0.000000000000000000e+00
2.900315530639780263e+03 0.000000000000000000e+00
2.901472158484116790e+03 0.000000000000000000e+00
2.902628786328453771e+03 0.000000000000000000e+00
2.903785414172790752e+03 0.000000000000000000e+00
2.904942042017127733e+03 0.000000000000000000e+00
2.906098669861464714e+03 0.000000000000000000e+00
2.907255297705801695e+03 0.000000000000000000e+00
2.908411925550138676e+03 0.000000000000000000e+00
2.909568553394475657e+03 0.000000000000000000e+00
2.910725181238812638e+03 0.000000000000000000e+00
2.911881809083149619e+03 0.000000000000000000e+00
2.913038436927486600e+03 0.000000000000000000e+00
2.914195064771823127e+03 0.000000000000000000e+00
2.915351692616160108e+03 0.000000000000000000e+00
2.916508320460497089e+03 0.000000000000000000e+00
2.917664948304834070e+03 0.000000000000000000e+00
2.918821576149171051e+03 0.000000000000000000e+00
2.919978203993508032e+03 0.000000000000000000e+00
2.921134831837845013e+03 0.000000000000000000e+00
2.922291459682181994e+03 0.000000000000000000e+00
2.923448087526518975e+03 0.000000000000000000e+00
2.924604715370855956e+03 0.000000000000000000e+00
2.925761343215192483e+03 0.000000000000000000e+00
2.926917971059529464e+03 0.000000000000000000e+00
2.928074598903866445e+03 0.000000000000000000e+00
2.929231226748203426e+03 0.000000000000000000e+00
2.930387854592540407e+03 0.000000000000000000e+00
2.931544482436877388e+03 0.000000000000000000e+00
2.932701110281214369e+03 0.000000000000000000e+00
2.933857738125551350e+03 0.000000000000000000e+00
2.935014365969888331e+03 0.000000000000000000e+00
2.936170993814225312e+03 0.000000000000000000e+00
2.937327621658562293e+03 0.000000000000000000e+00
2.938484249502898820e+03 0.000000000000000000e+00
2.939640877347235801e+03 0.000000000000000000e+00
2.940797505191572782e+03 0.000000000000000000e+00
2.941954133035909763e+03 0.000000000000000000e+00
2.943110760880246744e+03 0.000000000000000000e+00
2.944267388724583725e+03 0.000000000000000000e+00
2.945424016568920706e+03 0.000000000000000000e+00
2.946580644413257687e+03 0.000000000000000000e+00
2.947737272257594668e+03 0.000000000000000000e+00
2.948893900101931649e+03 0.000000000000000000e+00
2.950050527946268630e+03 0.000000000000000000e+00
2.951207155790605157e+03 0.000000000000000000e+00
2.952363783634942138e+03 0.000000000000000000e+00
2.953520411479279119e+03 0.000000000000000000e+00
2.954677039323616100e+03 0.000000000000000000e+00
2.955833667167953081e+03 0.000000000000000000e+00
2.956990295012290062e+03 0.000000000000000000e+00
2.958146922856627043e+03 0.000000000000000000e+00
2.959303550700964024e+03 0.000000000000000000e+00
2.960460178545301005e+03 0.000000000000000000e+00
2.961616806389637986e+03 0.000000000000000000e+00
2.962773434233974513e+03 0.000000000000000000e+00
2.963930062078311494e+03 0.000000000000000000e+00
2.965086689922648475e+03 0.000000000000000000e+00
2.966243317766985456e+03 0.000000000000000000e+00
2.967399945611322437e+03 0.000000000000000000e+00
2.968556573455659418e+03 0.000000000000000000e+00
2.969713201299996399e+03 0.000000000000000000e+00
2.970869829144333380e+03 0.000000000000000000e+00
2.972026456988670361e+03 0.000000000000000000e+00
2.973183084833007342e+03 0.000000000000000000e+00
2.974339712677344323e+03 0.000000000000000000e+00
2.975496340521680850e+03 0.000000000000000000e+00
2.976652968366017831e+03 0.000000000000000000e+00
2.977809596210354812e+03 0.000000000000000000e+00
2.978966224054691793e+03 0.000000000000000000e+00
2.980122851899028774e+03 0.000000000000000000e+00
2.981279479743365755e+03 0.000000000000000000e+00
2.982436107587702736e+03 0.000000000000000000e+00
2.983592735432039717e+03 0.000000000000000000e+00
2.984749363276376698e+03 0.000000000000000000e+00
2.985905991120713679e+03 0.000000000000000000e+00
2.987062618965050206e+03 0.000000000000000000e+00
2.988219246809387187e+03 0.000000000000000000e+00
2.989375874653724168e+03 0.000000000000000000e+00
2.990532502498061149e+03 0.000000000000000000e+00
2.991689130342398130e+03 0.000000000000000000e+00
2.992845758186735111e+03 0.000000000000000000e+00
2.994002386031072092e+03 0.000000000000000000e+00
2.995159013875409073e+03 0.000000000000000000e+00
2.996315641719746054e+03 0.000000000000000000e+00
2.997472269564083035e+03 0.000000000000000000e+00
2.998628897408420016e+03 0.000000000000000000e+00
2.999785525252756543e+03 0.000000000000000000e+00
3.000942153097093524e+03 0.000000000000000000e+00
3.002098780941430505e+03 0.000000000000000000e+00
3.003255408785767486e+03 0.000000000000000000e+00
3.004412036630104467e+03 0.000000000000000000e+00
3.005568664474441448e+03 0.000000000000000000e+00
3.006725292318778429e+03 0.000000000000000000e+00
3.007881920163115410e+03 0.000000000000000000e+00
3.009038548007452391e+03 0.000000000000000000e+00
3.010195175851789372e+03 0.000000000000000000e+00
3.011351803696125899e+03 0.000000000000000000e+00
3.012508431540462880e+03 0.000000000000000000e+00
3.013665059384799861e+03 0.000000000000000000e+00
3.014821687229136842e+03 0.000000000000000000e+00
3.015978315073473823e+03 0.000000000000000000e+00
3.017134942917810804e+03 0.000000000000000000e+00
3.018291570762147785e+03 0.000000000000000000e+00
3.019448198606484766e+03 0.000000000000000000e+00
3.020604826450821747e+03 0.000000000000000000e+00
3.021761454295158728e+03 0.000000000000000000e+00
3.022918082139495709e+03 0.000000000000000000e+00
3.024074709983832236e+03 0.000000000000000000e+00
3.025231337828169217e+03 0.000000000000000000e+00
3.026387965672506198e+03 0.000000000000000000e+00
3.027544593516843179e+03 0.000000000000000000e+00
3.028701221361180160e+03 0.000000000000000000e+00
3.029857849205517141e+03 0.000000000000000000e+00
3.031014477049854122e+03 0.000000000000000000e+00
3.032171104894191103e+03 0.000000000000000000e+00
3.033327732738528084e+03 0.000000000000000000e+00
3.034484360582865065e+03 0.000000000000000000e+00
3.035640988427201592e+03 0.000000000000000000e+00
3.036797616271538573e+03 0.000000000000000000e+00
3.037954244115875554e+03 0.000000000000000000e+00
3.039110871960212535e+03 0.000000000000000000e+00
3.040267499804549516e+03 0.000000000000000000e+00
3.041424127648886497e+03 0.000000000000000000e+00
3.042580755493223478e+03 0.000000000000000000e+00
3.043737383337560459e+03 0.000000000000000000e+00
3.044894011181897440e+03 0.000000000000000000e+00
3.046050639026234421e+03 0.000000000000000000e+00
3.047207266870571402e+03 0.000000000000000000e+00
3.048363894714907929e+03 0.000000000000000000e+00
3.049520522559244910e+03 0.000000000000000000e+00
3.050677150403581891e+03 0.000000000000000000e+00
3.051833778247918872e+03 0.000000000000000000e+00
3.052990406092255853e+03 0.000000000000000000e+00
3.054147033936592834e+03 0.000000000000000000e+00
3.055303661780929815e+03 0.000000000000000000e+00
3.056460289625266796e+03 0.000000000000000000e+00
3.057616917469603777e+03 0.000000000000000000e+00
3.058773545313940758e+03 0.000000000000000000e+00
3.059930173158277739e+03 0.000000000000000000e+00
3.061086801002614266e+03 0.000000000000000000e+00
3.062243428846951247e+03 0.000000000000000000e+00
3.063400056691288228e+03 0.000000000000000000e+00
3.064556684535625209e+03 0.000000000000000000e+00
3.065713312379962190e+03 0.000000000000000000e+00
3.066869940224299171e+03 0.000000000000000000e+00
3.068026568068636152e+03 0.000000000000000000e+00
3.069183195912973133e+03 0.000000000000000000e+00
3.070339823757310114e+03 0.000000000000000000e+00
3.071496451601647095e+03 0.000000000000000000e+00
3.072653079445983622e+03 0.000000000000000000e+00
3.073809707290320603e+03 0.000000000000000000e+00
3.074966335134657584e+03 0.000000000000000000e+00
3.076122962978994565e+03 0.000000000000000000e+00
3.077279590823331546e+03 0.000000000000000000e+00
3.078436218667668527e+03 0.000000000000000000e+00
3.079592846512005508e+03 0.000000000000000000e+00
3.080749474356342489e+03 0.000000000000000000e+00
3.081906102200679470e+03 0.000000000000000000e+00
3.083062730045016451e+03 0.000000000000000000e+00
3.084219357889353432e+03 0.000000000000000000e+00
3.085375985733689959e+03 0.000000000000000000e+00
3.086532613578026940e+03 0.000000000000000000e+00
3.087689241422363921e+03 0.000000000000000000e+00
3.088845869266700902e+03 0.000000000000000000e+00
3.090002497111037883e+03 0.000000000000000000e+00
3.091159124955374864e+03 0.000000000000000000e+00
3.092315752799711845e+03 0.000000000000000000e+00
3.093472380644048826e+03 0.000000000000000000e+00
3.094629008488385807e+03 0.000000000000000000e+00
3.095785636332722788e+03 0.000000000000000000e+00
3.096942264177059315e+03 0.000000000000000000e+00
3.098098892021396296e+03 0.000000000000000000e+00
3.099255519865733277e+03 0.000000000000000000e+00
3.100412147710070258e+03 0.000000000000000000e+00
3.101568775554407239e+03 0.000000000000000000e+00
3.102725403398744220e+03 0.000000000000000000e+00
3.103882031243081201e+03 0.000000000000000000e+00
3.105038659087418182e+03 0.000000000000000000e+00
3.106195286931755163e+03 0.000000000000000000e+00
3.107351914776092144e+03 0.000000000000000000e+00
3.108508542620429125e+03 0.000000000000000000e+00
3.109665170464765652e+03 0.000000000000000000e+00
3.110821798309102633e+03 0.000000000000000000e+00
3.111978426153439614e+03 0.000000000000000000e+00
3.113135053997776595e+03 0.000000000000000000e+00
3.114291681842113576e+03 0.000000000000000000e+00
3.115448309686450557e+03 0.000000000000000000e+00
3.116604937530787538e+03 0.000000000000000000e+00
3.117761565375124519e+03 0.000000000000000000e+00
3.118918193219461500e+03 0.000000000000000000e+00
3.120074821063798481e+03 0.000000000000000000e+00
3.121231448908135008e+03 0.000000000000000000e+00
3.122388076752471989e+03 0.000000000000000000e+00
3.123544704596808970e+03 0.000000000000000000e+00
3.124701332441145951e+03 0.000000000000000000e+00
3.125857960285482932e+03 0.000000000000000000e+00
3.127014588129819913e+03 0.000000000000000000e+00
3.128171215974156894e+03 0.000000000000000000e+00
3.129327843818493875e+03 0.000000000000000000e+00
3.130484471662830856e+03 0.000000000000000000e+00
3.131641099507167837e+03 0.000000000000000000e+00
3.132797727351504818e+03 0.000000000000000000e+00
3.133954355195841345e+03 0.000000000000000000e+00
3.135110983040178326e+03 0.000000000000000000e+00
3.136267610884515307e+03 0.000000000000000000e+00
3.137424238728852288e+03 0.000000000000000000e+00
3.138580866573189269e+03 0.000000000000000000e+00
3.139737494417526250e+03 0.000000000000000000e+00
3.140894122261863231e+03 0.000000000000000000e+00
3.142050750106200212e+03 0.000000000000000000e+00
3.143207377950537193e+03 0.000000000000000000e+00
3.144364005794874174e+03 0.000000000000000000e+00
3.145520633639210700e+03 0.000000000000000000e+00
3.146677261483547682e+03 0.000000000000000000e+00
3.147833889327884663e+03 0.000000000000000000e+00
3.148990517172221644e+03 0.000000000000000000e+00
3.150147145016558625e+03 0.000000000000000000e+00
3.151303772860895606e+03 0.000000000000000000e+00
3.152460400705232587e+03 0.000000000000000000e+00
3.153617028549569568e+03 0.000000000000000000e+00
3.154773656393906549e+03 0.000000000000000000e+00
3.155930284238243530e+03 0.000000000000000000e+00
3.157086912082580511e+03 0.000000000000000000e+00
3.158243539926917038e+03 0.000000000000000000e+00
3.159400167771254019e+03 0.000000000000000000e+00
3.160556795615591000e+03 0.000000000000000000e+00
3.161713423459927981e+03 0.000000000000000000e+00
3.162870051304264962e+03 0.000000000000000000e+00
3.164026679148601943e+03 0.000000000000000000e+00
3.165183306992938924e+03 0.000000000000000000e+00
3.166339934837275905e+03 0.000000000000000000e+00
3.167496562681612886e+03 0.000000000000000000e+00
3.168653190525949867e+03 0.000000000000000000e+00
3.169809818370286848e+03 0.000000000000000000e+00
3.170966446214623375e+03 0.000000000000000000e+00
3.172123074058960356e+03 0.000000000000000000e+00
3.173279701903297337e+03 0.000000000000000000e+00
3.174436329747634318e+03 0.000000000000000000e+00
3.175592957591971299e+03 0.000000000000000000e+00
3.176749585436308280e+03 0.000000000000000000e+00
3.177906213280645261e+03 0.000000000000000000e+00
3.179062841124982242e+03 0.000000000000000000e+00
3.180219468969319223e+03 0.000000000000000000e+00
3.181376096813656204e+03 0.000000000000000000e+00
3.182532724657992730e+03 0.000000000000000000e+00
3.183689352502329712e+03 0.000000000000000000e+00
3.184845980346666693e+03 0.000000000000000000e+00
3.186002608191003674e+03 0.000000000000000000e+00
3.187159236035340655e+03 0.000000000000000000e+00
3.188315863879677636e+03 0.000000000000000000e+00
3.189472491724014617e+03 0.000000000000000000e+00
3.190629119568351598e+03 0.000000000000000000e+00
3.191785747412688579e+03 0.000000000000000000e+00
3.192942375257025560e+03 0.000000000000000000e+00
3.194099003101362541e+03 0.000000000000000000e+00
3.195255630945699068e+03 0.000000000000000000e+00
3.196412258790036049e+03 0.000000000000000000e+00
3.197568886634373030e+03 0.000000000000000000e+00
3.198725514478710011e+03 0.000000000000000000e+00
3.199882142323046992e+03 0.000000000000000000e+00
3.201038770167383973e+03 0.000000000000000000e+00
3.202195398011720954e+03 0.000000000000000000e+00
3.203352025856057935e+03 0.000000000000000000e+00
3.204508653700394916e+03 0.000000000000000000e+00
3.205665281544731897e+03 0.000000000000000000e+00
3.206821909389068423e+03 0.000000000000000000e+00
3.207978537233405405e+03 0.000000000000000000e+00
3.209135165077742386e+03 0.000000000000000000e+00
3.210291792922079367e+03 0.000000000000000000e+00
3.211448420766416348e+03 0.000000000000000000e+00
3.212605048610753329e+03 0.000000000000000000e+00
3.213761676455090310e+03 0.000000000000000000e+00
3.214918304299427291e+03 0.000000000000000000e+00
3.216074932143764272e+03 0.000000000000000000e+00
3.217231559988101253e+03 0.000000000000000000e+00
3.218388187832438234e+03 0.000000000000000000e+00
3.219544815676774761e+03 0.000000000000000000e+00
3.220701443521111742e+03 0.000000000000000000e+00
3.221858071365448723e+03 0.000000000000000000e+00
3.223014699209785704e+03 0.000000000000000000e+00
3.224171327054122685e+03 0.000000000000000000e+00
3.225327954898459666e+03 0.000000000000000000e+00
3.226484582742796647e+03 0.000000000000000000e+00
3.227641210587133628e+03 0.000000000000000000e+00
3.228797838431470609e+03 0.000000000000000000e+00
3.229954466275807590e+03 0.000000000000000000e+00
3.231111094120144116e+03 0.000000000000000000e+00
3.232267721964481098e+03 0.000000000000000000e+00
3.233424349808818079e+03 0.000000000000000000e+00
3.234580977653155060e+03 0.000000000000000000e+00
3.235737605497492041e+03 0.000000000000000000e+00
3.236894233341829022e+03 0.000000000000000000e+00
3.238050861186166003e+03 0.000000000000000000e+00
3.239207489030502984e+03 0.000000000000000000e+00
3.240364116874839965e+03 0.000000000000000000e+00
3.241520744719176946e+03 0.000000000000000000e+00
3.242677372563513927e+03 0.000000000000000000e+00
3.243834000407850453e+03 0.000000000000000000e+00
3.244990628252187435e+03 0.000000000000000000e+00
3.246147256096524416e+03 0.000000000000000000e+00
3.247303883940861397e+03 0.000000000000000000e+00
3.248460511785198378e+03 0.000000000000000000e+00
3.249617139629535359e+03 0.000000000000000000e+00
3.250773767473872340e+03 0.000000000000000000e+00
3.251930395318209321e+03 0.000000000000000000e+00
3.253087023162546302e+03 0.000000000000000000e+00
3.254243651006883283e+03 0.000000000000000000e+00
3.255400278851219809e+03 0.000000000000000000e+00
3.256556906695556791e+03 0.000000000000000000e+00
3.257713534539893772e+03 0.000000000000000000e+00
3.258870162384230753e+03 0.000000000000000000e+00
3.260026790228567734e+03 0.000000000000000000e+00
3.261183418072904715e+03 0.000000000000000000e+00
3.262340045917241696e+03 0.000000000000000000e+00
3.263496673761578677e+03 0.000000000000000000e+00
3.264653301605915658e+03 0.000000000000000000e+00
3.265809929450252639e+03 0.000000000000000000e+00
3.266966557294589620e+03 0.000000000000000000e+00
3.268123185138926146e+03 0.000000000000000000e+00
3.269279812983263128e+03 0.000000000000000000e+00
3.270436440827600109e+03 0.000000000000000000e+00
3.271593068671937090e+03 0.000000000000000000e+00
3.272749696516274071e+03 0.000000000000000000e+00
3.273906324360611052e+03 0.000000000000000000e+00
3.275062952204948033e+03 0.000000000000000000e+00
3.276219580049285014e+03 0.000000000000000000e+00
3.277376207893621995e+03 0.000000000000000000e+00
3.278532835737958976e+03 0.000000000000000000e+00
3.279689463582295957e+03 0.000000000000000000e+00
3.280846091426632483e+03 0.000000000000000000e+00
3.282002719270969465e+03 0.000000000000000000e+00
3.283159347115306446e+03 0.000000000000000000e+00
3.284315974959643427e+03 0.000000000000000000e+00
3.285472602803980408e+03 0.000000000000000000e+00
3.286629230648317389e+03 0.000000000000000000e+00
3.287785858492654370e+03 0.000000000000000000e+00
3.288942486336991351e+03 0.000000000000000000e+00
3.290099114181328332e+03 0.000000000000000000e+00
3.291255742025665313e+03 0.000000000000000000e+00
3.292412369870001839e+03 0.000000000000000000e+00
3.293568997714338821e+03 0.000000000000000000e+00
3.294725625558675802e+03 0.000000000000000000e+00
3.295882253403012783e+03 0.000000000000000000e+00
3.297038881247349764e+03 0.000000000000000000e+00
3.298195509091686745e+03 0.000000000000000000e+00
3.299352136936023726e+03 0.000000000000000000e+00
3.300508764780360707e+03 0.000000000000000000e+00
3.301665392624697688e+03 0.000000000000000000e+00
3.302822020469034669e+03 0.000000000000000000e+00
3.303978648313371650e+03 0.000000000000000000e+00
3.305135276157708176e+03 0.000000000000000000e+00
3.306291904002045158e+03 0.000000000000000000e+00
3.307448531846382139e+03 0.000000000000000000e+00
3.308605159690719120e+03 0.000000000000000000e+00
3.309761787535056101e+03 0.000000000000000000e+00
3.310918415379393082e+03 0.000000000000000000e+00
3.312075043223730063e+03 0.000000000000000000e+00
3.313231671068067044e+03 0.000000000000000000e+00
3.314388298912404025e+03 0.000000000000000000e+00
3.315544926756741006e+03 0.000000000000000000e+00
3.316701554601077532e+03 0.000000000000000000e+00
3.317858182445414513e+03 0.000000000000000000e+00
3.319014810289751495e+03 0.000000000000000000e+00
3.320171438134088476e+03 0.000000000000000000e+00
3.321328065978425457e+03 0.000000000000000000e+00
3.322484693822762438e+03 0.000000000000000000e+00
3.323641321667099419e+03 0.000000000000000000e+00
3.324797949511436400e+03 0.000000000000000000e+00
3.325954577355773381e+03 0.000000000000000000e+00
3.327111205200110362e+03 0.000000000000000000e+00
3.328267833044447343e+03 0.000000000000000000e+00
3.329424460888783869e+03 0.000000000000000000e+00
3.330581088733120851e+03 0.000000000000000000e+00
3.331737716577457832e+03 0.000000000000000000e+00
3.332894344421794813e+03 0.000000000000000000e+00
3.334050972266131794e+03 0.000000000000000000e+00
3.335207600110468775e+03 0.000000000000000000e+00
3.336364227954805756e+03 0.000000000000000000e+00
3.337520855799142737e+03 0.000000000000000000e+00
3.338677483643479718e+03 0.000000000000000000e+00
3.339834111487816699e+03 0.000000000000000000e+00
3.340990739332153225e+03 0.000000000000000000e+00
3.342147367176490206e+03 0.000000000000000000e+00
3.343303995020827188e+03 0.000000000000000000e+00
3.344460622865164169e+03 0.000000000000000000e+00
3.345617250709501150e+03 0.000000000000000000e+00
3.346773878553838131e+03 0.000000000000000000e+00
3.347930506398175112e+03 0.000000000000000000e+00
3.349087134242512093e+03 0.000000000000000000e+00
3.350243762086849074e+03 0.000000000000000000e+00
3.351400389931186055e+03 0.000000000000000000e+00
3.352557017775523036e+03 0.000000000000000000e+00
3.353713645619859562e+03 0.000000000000000000e+00
3.354870273464196544e+03 0.000000000000000000e+00
3.356026901308533525e+03 0.000000000000000000e+00
3.357183529152870506e+03 0.000000000000000000e+00
3.358340156997207487e+03 0.000000000000000000e+00
3.359496784841544468e+03 0.000000000000000000e+00
3.360653412685881449e+03 0.000000000000000000e+00
3.361810040530218430e+03 0.000000000000000000e+00
3.362966668374555411e+03 0.000000000000000000e+00
3.364123296218892392e+03 0.000000000000000000e+00
3.365279924063228918e+03 0.000000000000000000e+00
3.366436551907565899e+03 0.000000000000000000e+00
3.367593179751902881e+03 0.000000000000000000e+00
3.368749807596239862e+03 0.000000000000000000e+00
3.369906435440576843e+03 0.000000000000000000e+00
3.371063063284913824e+03 0.000000000000000000e+00
3.372219691129250805e+03 0.000000000000000000e+00
3.373376318973587786e+03 0.000000000000000000e+00
3.374532946817924767e+03 0.000000000000000000e+00
3.375689574662261748e+03 0.000000000000000000e+00
3.376846202506598729e+03 0.000000000000000000e+00
3.378002830350935255e+03 0.000000000000000000e+00
3.379159458195272236e+03 0.000000000000000000e+00
3.380316086039609218e+03 0.000000000000000000e+00
3.381472713883946199e+03 0.000000000000000000e+00
3.382629341728283180e+03 0.000000000000000000e+00
3.383785969572620161e+03 0.000000000000000000e+00
3.384942597416957142e+03 0.000000000000000000e+00
3.386099225261294123e+03 0.000000000000000000e+00
3.387255853105631104e+03 0.000000000000000000e+00
3.388412480949968085e+03 0.000000000000000000e+00
3.389569108794305066e+03 0.000000000000000000e+00
3.390725736638641592e+03 0.000000000000000000e+00
3.391882364482978574e+03 0.000000000000000000e+00
3.393038992327315555e+03 0.000000000000000000e+00
3.394195620171652536e+03 0.000000000000000000e+00
3.395352248015989517e+03 0.000000000000000000e+00
3.396508875860326498e+03 0.000000000000000000e+00
3.397665503704663479e+03 0.000000000000000000e+00
3.398822131549000460e+03 0.000000000000000000e+00
3.399978759393337441e+03 0.000000000000000000e+00
3.401135387237674422e+03 0.000000000000000000e+00
3.402292015082010948e+03 0.000000000000000000e+00
3.403448642926347929e+03 0.000000000000000000e+00
3.404605270770684911e+03 0.000000000000000000e+00
3.405761898615021892e+03 0.000000000000000000e+00
3.406918526459358873e+03 0.000000000000000000e+00
3.408075154303695854e+03 0.000000000000000000e+00
3.409231782148032835e+03 0.000000000000000000e+00
3.410388409992369816e+03 0.000000000000000000e+00
3.411545037836706797e+03 0.000000000000000000e+00
3.412701665681043778e+03 0.000000000000000000e+00
3.413858293525380759e+03 0.000000000000000000e+00
3.415014921369717285e+03 0.000000000000000000e+00
3.416171549214054266e+03 0.000000000000000000e+00
3.417328177058391248e+03 0.000000000000000000e+00
3.418484804902728229e+03 0.000000000000000000e+00
3.419641432747065210e+03 0.000000000000000000e+00
3.420798060591402191e+03 0.000000000000000000e+00
3.421954688435739172e+03 0.000000000000000000e+00
3.423111316280076153e+03 0.000000000000000000e+00
3.424267944124413134e+03 0.000000000000000000e+00
3.425424571968750115e+03 0.000000000000000000e+00
3.426581199813086641e+03 0.000000000000000000e+00
3.427737827657423622e+03 0.000000000000000000e+00
3.428894455501760604e+03 0.000000000000000000e+00
3.430051083346097585e+03 0.000000000000000000e+00
3.431207711190434566e+03 0.000000000000000000e+00
3.432364339034771547e+03 0.000000000000000000e+00
3.433520966879108528e+03 0.000000000000000000e+00
3.434677594723445509e+03 0.000000000000000000e+00
3.435834222567782490e+03 0.000000000000000000e+00
3.436990850412119471e+03 0.000000000000000000e+00
3.438147478256456452e+03 0.000000000000000000e+00
3.439304106100792978e+03 0.000000000000000000e+00
3.440460733945129959e+03 0.000000000000000000e+00
3.441617361789466941e+03 0.000000000000000000e+00
3.442773989633803922e+03 0.000000000000000000e+00
3.443930617478140903e+03 0.000000000000000000e+00
3.445087245322477884e+03 0.000000000000000000e+00
3.446243873166814865e+03 0.000000000000000000e+00
3.447400501011151846e+03 0.000000000000000000e+00
3.448557128855488827e+03 0.000000000000000000e+00
3.449713756699825808e+03 0.000000000000000000e+00
3.450870384544162334e+03 0.000000000000000000e+00
3.452027012388499315e+03 0.000000000000000000e+00
3.453183640232836296e+03 0.000000000000000000e+00
3.454340268077173278e+03 0.000000000000000000e+00
3.455496895921510259e+03 0.000000000000000000e+00
3.456653523765847240e+03 0.000000000000000000e+00
3.457810151610184221e+03 0.000000000000000000e+00


==> img/disc_spec_25.dat <==
-1.091675355629267585e+01 8.061708382477486475e-85
-9.760125711955737415e+00 1.450211213383620744e-57
-8.603497867618798978e+00 4.072242346828947970e-36
-7.446870023281862316e+00 1.799401545213508963e-20
-6.290242178944923879e+00 1.390413694159010619e-10
-5.133614334607985441e+00 5.357558768017846663e-06
-3.976986490271047892e+00 5.113842883724151211e-05
-2.820358645934110342e+00 1.399454842797716011e-04
-1.663730801597171904e+00 4.874568990095879545e-04
-5.071029572602334667e-01 3.484070185773371353e-01
6.495248870767049709e-01 1.534123406884169150e-01
1.806152731413641632e+00 4.370963974931775780e-04
2.962780575750580070e+00 1.337007812962667211e-04
4.119408420087518508e+00 4.262276121012824174e-05
5.276036264424455169e+00 8.355077386998194212e-06
6.432664108761393607e+00 3.947723419462788154e-06
7.589291953098332044e+00 1.463204255482531062e-06
8.745919797435270482e+00 1.200805105380319271e-06
9.902547641772208920e+00 1.596145190868141515e-06
1.105917548610914736e+01 7.714230396395780292e-07
1.221580333044608579e+01 9.714076549529314956e-08
1.337243117478302068e+01 1.362272761525783984e-13
1.452905901911995912e+01 8.347210286632975477e-08
1.568568686345689756e+01 1.249978306659176256e-06
1.684231470779383599e+01 1.259456707351831383e-06
1.799894255213077443e+01 3.397456859569304156e-07
1.915557039646771287e+01 1.623201098921926197e-12
2.031219824080465131e+01 1.107176440811208498e-08
2.146882608514158619e+01 9.376873473200400558e-07
2.262545392947852463e+01 8.650350541287537996e-09
2.378208177381546307e+01 4.574417253797528860e-16
2.493870961815240150e+01 3.938451683666686720e-29
2.609533746248933994e+01 5.261748956524090892e-48
2.725196530682627838e+01 1.089016728551930141e-72
2.840859315116321682e+01 3.491440274811534660e-103
2.956522099550015525e+01 1.733951033143379301e-139
3.072184883983709369e+01 1.333921462121217466e-181
3.187847668417403213e+01 1.589587985551974392e-229
3.303510452851097057e+01 2.934267017084612786e-283
3.419173237284790901e+01 0.000000000000000000e+00
3.534836021718484744e+01 0.000000000000000000e+00
3.650498806152177877e+01 0.000000000000000000e+00
3.766161590585871721e+01 0.000000000000000000e+00
3.881824375019565565e+01 0.000000000000000000e+00
3.997487159453259409e+01 0.000000000000000000e+00
4.113149943886953253e+01 0.000000000000000000e+00
4.228812728320647096e+01 0.000000000000000000e+00
4.344475512754340940e+01 0.000000000000000000e+00
4.460138297188034784e+01 0.000000000000000000e+00
4.575801081621728628e+01 0.000000000000000000e+00
4.691463866055422471e+01 0.000000000000000000e+00
4.807126650489116315e+01 0.000000000000000000e+00
4.922789434922810159e+01 0.000000000000000000e+00
5.038452219356504003e+01 0.000000000000000000e+00
5.154115003790197846e+01 0.000000000000000000e+00
5.269777788223891690e+01 0.000000000000000000e+00
5.385440572657584823e+01 0.000000000000000000e+00
5.501103357091278667e+01 0.000000000000000000e+00
5.616766141524972511e+01 0.000000000000000000e+00
5.732428925958666355e+01 0.000000000000000000e+00
5.848091710392360199e+01 0.000000000000000000e+00
5.963754494826054042e+01 0.000000000000000000e+00
6.079417279259747886e+01 0.000000000000000000e+00
6.195080063693441730e+01 0.000000000000000000e+00
6.310742848127135574e+01 0.000000000000000000e+00
6.426405632560829417e+01 0.000000000000000000e+00
6.542068416994523261e+01 0.000000000000000000e+00
6.657731201428217105e+01 0.000000000000000000e+00
6.773393985861910949e+01 0.000000000000000000e+00
6.889056770295604792e+01 0.000000000000000000e+00
7.004719554729298636e+01 0.000000000000000000e+00
7.120382339162992480e+01 0.000000000000000000e+00
7.236045123596686324e+01 0.000000000000000000e+00
7.351707908030380167e+01 0.000000000000000000e+00
7.467370692464074011e+01 0.000000000000000000e+00
7.583033476897767855e+01 0.000000000000000000e+00
7.698696261331461699e+01 0.000000000000000000e+00
7.814359045765155543e+01 0.000000000000000000e+00
7.930021830198849386e+01 0.000000000000000000e+00
8.045684614632543230e+01 0.000000000000000000e+00
8.161347399066237074e+01 0.000000000000000000e+00
8.277010183499929497e+01 0.000000000000000000e+00
8.392672967933623340e+01 0.000000000000000000e+00
8.508335752367317184e+01 0.000000000000000000e+00
8.623998536801011028e+01 0.000000000000000000e+00
8.739661321234704872e+01 0.000000000000000000e+00
8.855324105668398715e+01 0.000000000000000000e+00
8.970986890102092559e+01 0.000000000000000000e+00
9.086649674535786403e+01 0.000000000000000000e+00
9.202312458969480247e+01 0.000000000000000000e+00
9.317975243403174090e+01 0.000000000000000000e+00
9.433638027836867934e+01 0.000000000000000000e+00
9.549300812270561778e+01 2.646820567623462937e-294
9.664963596704255622e+01 3.745241163501548607e-240
9.780626381137949465e+01 8.209103679798456115e-192
9.896289165571643309e+01 2.787227150627373992e-149
1.001195195000533715e+02 1.465919468073208473e-112
1.012761473443903100e+02 1.194410220980225231e-81
1.024327751887272484e+02 1.524072952207913280e-56
1.035894030330641868e+02 7.062874696610199683e-37
1.047460308774011253e+02 1.986319912181084835e-21
1.059026587217380637e+02 1.973264390526743166e-11
1.070592865660750022e+02 6.077582633874366117e-07
1.082159144104119406e+02 1.860966005047854802e-07
1.093725422547488790e+02 3.025694680957951131e-10
1.105291700990858175e+02 2.364067227260052305e-18
1.116857979434227559e+02 3.032528273814637092e-32
1.128424257877596943e+02 6.228717129897885615e-52
1.139990536320966328e+02 2.022476460829829918e-77
1.151556814764335712e+02 1.029627190870361267e-108
1.163123093207705097e+02 8.176789535470706443e-146
1.174689371651074481e+02 1.009918874795174041e-188
1.186255650094443723e+02 1.936584995204215741e-237
1.197821928537813250e+02 5.759740830974008413e-292
1.209388206981182492e+02 0.000000000000000000e+00
1.220954485424552018e+02 0.000000000000000000e+00
1.232520763867921261e+02 0.000000000000000000e+00
1.244087042311290787e+02 0.000000000000000000e+00
1.255653320754660029e+02 0.000000000000000000e+00
1.267219599198029556e+02 0.000000000000000000e+00
1.278785877641398798e+02 0.000000000000000000e+00
1.290352156084768467e+02 0.000000000000000000e+00
1.301918434528137709e+02 0.000000000000000000e+00
1.313484712971506951e+02 0.000000000000000000e+00
1.325050991414876194e+02 0.000000000000000000e+00
1.336617269858246004e+02 0.000000000000000000e+00
1.348183548301615247e+02 0.000000000000000000e+00
1.359749826744984489e+02 0.000000000000000000e+00
1.371316105188353731e+02 0.000000000000000000e+00
1.382882383631722973e+02 0.000000000000000000e+00
1.394448662075092784e+02 0.000000000000000000e+00
1.406014940518462026e+02 0.000000000000000000e+00
1.417581218961831269e+02 0.000000000000000000e+00
1.429147497405200511e+02 0.000000000000000000e+00
1.440713775848570322e+02 0.000000000000000000e+00
1.452280054291939564e+02 0.000000000000000000e+00
1.463846332735308806e+02 0.000000000000000000e+00
1.475412611178678048e+02 0.000000000000000000e+00
1.486978889622047859e+02 0.000000000000000000e+00
1.498545168065417101e+02 0.000000000000000000e+00
1.510111446508786344e+02 0.000000000000000000e+00
1.521677724952155586e+02 0.000000000000000000e+00
1.533244003395525397e+02 0.000000000000000000e+00
1.544810281838894639e+02 0.000000000000000000e+00
1.556376560282263881e+02 0.000000000000000000e+00
1.567942838725633123e+02 0.000000000000000000e+00
1.579509117169002934e+02 0.000000000000000000e+00
1.591075395612372176e+02 0.000000000000000000e+00
1.602641674055741419e+02 0.000000000000000000e+00
1.614207952499110661e+02 0.000000000000000000e+00
1.625774230942480472e+02 0.000000000000000000e+00
1.637340509385849714e+02 0.000000000000000000e+00
1.648906787829218956e+02 0.000000000000000000e+00
1.660473066272588198e+02 0.000000000000000000e+00
1.672039344715958009e+02 0.000000000000000000e+00
1.683605623159327251e+02 0.000000000000000000e+00
1.695171901602696494e+02 0.000000000000000000e+00
1.706738180046065736e+02 0.000000000000000000e+00
1.718304458489435547e+02 0.000000000000000000e+00
1.729870736932804789e+02 0.000000000000000000e+00
1.741437015376174031e+02 0.000000000000000000e+00
1.753003293819543273e+02 0.000000000000000000e+00
1.764569572262912516e+02 0.000000000000000000e+00
1.776135850706282326e+02 0.000000000000000000e+00
1.787702129149651569e+02 0.000000000000000000e+00
1.799268407593020811e+02 0.000000000000000000e+00
1.810834686036390053e+02 0.000000000000000000e+00
1.822400964479759864e+02 0.000000000000000000e+00
1.833967242923129106e+02 0.000000000000000000e+00
1.845533521366498348e+02 0.000000000000000000e+00
1.857099799809867591e+02 0.000000000000000000e+00
1.868666078253237401e+02 0.000000000000000000e+00
1.880232356696606644e+02 0.000000000000000000e+00
1.891798635139975886e+02 0.000000000000000000e+00
1.903364913583345128e+02 0.000000000000000000e+00
1.914931192026714939e+02 0.000000000000000000e+00
1.926497470470084181e+02 0.000000000000000000e+00
1.938063748913453423e+02 0.000000000000000000e+00
1.949630027356822666e+02 0.000000000000000000e+00
1.961196305800192476e+02 0.000000000000000000e+00
1.972762584243561719e+02 0.000000000000000000e+00
1.984328862686930961e+02 0.000000000000000000e+00
1.995895141130300203e+02 0.000000000000000000e+00
2.007461419573670014e+02 0.000000000000000000e+00
2.019027698017039256e+02 0.000000000000000000e+00
2.030593976460408498e+02 0.000000000000000000e+00
2.042160254903777741e+02 0.000000000000000000e+00
2.053726533347147551e+02 0.000000000000000000e+00
2.065292811790516794e+02 0.000000000000000000e+00
2.076859090233886036e+02 0.000000000000000000e+00
2.088425368677255278e+02 0.000000000000000000e+00
2.099991647120625089e+02 0.000000000000000000e+00
2.111557925563994331e+02 0.000000000000000000e+00
2.123124204007363574e+02 0.000000000000000000e+00
2.134690482450732816e+02 0.000000000000000000e+00
2.146256760894102058e+02 0.000000000000000000e+00
2.157823039337471869e+02 0.000000000000000000e+00
2.169389317780841111e+02 0.000000000000000000e+00
2.180955596224210353e+02 0.000000000000000000e+00
2.192521874667579596e+02 0.000000000000000000e+00
2.204088153110949406e+02 0.000000000000000000e+00
2.215654431554318649e+02 0.000000000000000000e+00
2.227220709997687891e+02 0.000000000000000000e+00
2.238786988441057133e+02 0.000000000000000000e+00
2.250353266884426944e+02 0.000000000000000000e+00
2.261919545327796186e+02 0.000000000000000000e+00
2.273485823771165428e+02 0.000000000000000000e+00
2.285052102214534671e+02 0.000000000000000000e+00
2.296618380657904481e+02 0.000000000000000000e+00
2.308184659101273724e+02 0.000000000000000000e+00
2.319750937544642966e+02 0.000000000000000000e+00
2.331317215988012208e+02 0.000000000000000000e+00
2.342883494431382019e+02 0.000000000000000000e+00
2.354449772874751261e+02 0.000000000000000000e+00
2.366016051318120503e+02 0.000000000000000000e+00
2.377582329761489746e+02 0.000000000000000000e+00
2.389148608204859556e+02 0.000000000000000000e+00
2.400714886648228799e+02 0.000000000000000000e+00
2.412281165091598041e+02 0.000000000000000000e+00
2.423847443534967283e+02 0.000000000000000000e+00
2.435413721978337094e+02 0.000000000000000000e+00
2.446980000421706336e+02 0.000000000000000000e+00
2.458546278865075578e+02 0.000000000000000000e+00
2.470112557308444821e+02 0.000000000000000000e+00
2.481678835751814063e+02 0.000000000000000000e+00
2.493245114195183305e+02 0.000000000000000000e+00
2.504811392638553116e+02 0.000000000000000000e+00
2.516377671081922358e+02 0.000000000000000000e+00
2.527943949525291600e+02 0.000000000000000000e+00
2.539510227968660843e+02 0.000000000000000000e+00
2.551076506412030653e+02 0.000000000000000000e+00
2.562642784855399896e+02 0.000000000000000000e+00
2.574209063298769138e+02 0.000000000000000000e+00
2.585775341742138380e+02 0.000000000000000000e+00
2.597341620185508191e+02 0.000000000000000000e+00
2.608907898628877433e+02 0.000000000000000000e+00
2.620474177072246675e+02 0.000000000000000000e+00
2.632040455515615918e+02 0.000000000000000000e+00
2.643606733958985728e+02 0.000000000000000000e+00
2.655173012402354971e+02 0.000000000000000000e+00
2.666739290845724213e+02 0.000000000000000000e+00
2.678305569289093455e+02 0.000000000000000000e+00
2.689871847732463266e+02 0.000000000000000000e+00
2.701438126175832508e+02 0.000000000000000000e+00
2.713004404619201750e+02 0.000000000000000000e+00
2.724570683062570993e+02 0.000000000000000000e+00
2.736136961505940803e+02 0.000000000000000000e+00
2.747703239949310046e+02 0.000000000000000000e+00
2.759269518392679288e+02 0.000000000000000000e+00
2.770835796836048530e+02 0.000000000000000000e+00
2.782402075279418341e+02 0.000000000000000000e+00
2.793968353722787583e+02 0.000000000000000000e+00
2.805534632166156825e+02 0.000000000000000000e+00
2.817100910609526068e+02 0.000000000000000000e+00
2.828667189052895878e+02 0.000000000000000000e+00
2.840233467496265121e+02 0.000000000000000000e+00
2.851799745939634363e+02 0.000000000000000000e+00
2.863366024383003605e+02 0.000000000000000000e+00
2.874932302826372847e+02 0.000000000000000000e+00
2.886498581269742658e+02 0.000000000000000000e+00
2.898064859713111900e+02 0.000000000000000000e+00
2.909631138156481143e+02 0.000000000000000000e+00
2.921197416599850385e+02 0.000000000000000000e+00
2.932763695043220196e+02 0.000000000000000000e+00
2.944329973486589438e+02 0.000000000000000000e+00
2.955896251929958680e+02 0.000000000000000000e+00
2.967462530373327922e+02 0.000000000000000000e+00
2.979028808816697733e+02 0.000000000000000000e+00
2.990595087260066975e+02 0.000000000000000000e+00
3.002161365703436218e+02 0.000000000000000000e+00
3.013727644146805460e+02 0.000000000000000000e+00
3.025293922590175271e+02 0.000000000000000000e+00
3.036860201033544513e+02 0.000000000000000000e+00
3.048426479476913755e+02 0.000000000000000000e+00
3.059992757920282997e+02 0.000000000000000000e+00
3.071559036363652808e+02 0.000000000000000000e+00
3.083125314807022050e+02 0.000000000000000000e+00
3.094691593250391293e+02 0.000000000000000000e+00
3.106257871693760535e+02 0.000000000000000000e+00
3.117824150137130346e+02 0.000000000000000000e+00
3.129390428580499588e+02 0.000000000000000000e+00
3.140956707023868830e+02 0.000000000000000000e+00
3.152522985467238072e+02 0.000000000000000000e+00
3.164089263910607883e+02 0.000000000000000000e+00
3.175655542353977125e+02 0.000000000000000000e+00
3.187221820797346368e+02 0.000000000000000000e+00
3.198788099240715610e+02 0.000000000000000000e+00
3.210354377684085421e+02 0.000000000000000000e+00
3.221920656127454663e+02 0.000000000000000000e+00
3.233486934570823905e+02 0.000000000000000000e+00
3.245053213014193148e+02 0.000000000000000000e+00
3.256619491457562390e+02 0.000000000000000000e+00
3.268185769900932200e+02 0.000000000000000000e+00
3.279752048344301443e+02 0.000000000000000000e+00
3.291318326787670685e+02 0.000000000000000000e+00
3.302884605231039927e+02 0.000000000000000000e+00
3.314450883674409738e+02 0.000000000000000000e+00
3.326017162117778980e+02 0.000000000000000000e+00
3.337583440561148223e+02 0.000000000000000000e+00
3.349149719004517465e+02 0.000000000000000000e+00
3.360715997447887275e+02 0.000000000000000000e+00
3.372282275891256518e+02 0.000000000000000000e+00
3.383848554334625760e+02 0.000000000000000000e+00
3.395414832777995002e+02 0.000000000000000000e+00
3.406981111221364813e+02 0.000000000000000000e+00
3.418547389664734055e+02 0.000000000000000000e+00
3.430113668108103298e+02 0.000000000000000000e+00
3.441679946551472540e+02 0.000000000000000000e+00
3.453246224994842350e+02 0.000000000000000000e+00
3.464812503438211593e+02 0.000000000000000000e+00
3.476378781881580835e+02 0.000000000000000000e+00
3.487945060324950077e+02 0.000000000000000000e+00
3.499511338768319888e+02 0.000000000000000000e+00
3.511077617211689130e+02 0.000000000000000000e+00
3.522643895655058373e+02 0.000000000000000000e+00
3.534210174098427615e+02 0.000000000000000000e+00
3.545776452541797426e+02 0.000000000000000000e+00
3.557342730985166668e+02 0.000000000000000000e+00
3.568909009428535910e+02 0.000000000000000000e+00
3.580475287871905152e+02 0.000000000000000000e+00
3.592041566315274963e+02 0.000000000000000000e+00
3.603607844758644205e+02 0.000000000000000000e+00
3.615174123202013448e+02 0.000000000000000000e+00
3.626740401645382690e+02 0.000000000000000000e+00
3.638306680088751932e+02 0.000000000000000000e+00
3.649872958532121743e+02 0.000000000000000000e+00
3.661439236975490985e+02 0.000000000000000000e+00
3.673005515418860227e+02 0.000000000000000000e+00
3.684571793862229470e+02 0.000000000000000000e+00
3.696138072305599280e+02 0.000000000000000000e+00
3.707704350748968523e+02 0.000000000000000000e+00
3.719270629192337765e+02 0.000000000000000000e+00
3.730836907635707007e+02 0.000000000000000000e+00
3.742403186079076818e+02 0.000000000000000000e+00
3.753969464522446060e+02 0.000000000000000000e+00
3.765535742965815302e+02 0.000000000000000000e+00
3.777102021409184545e+02 0.000000000000000000e+00
3.788668299852554355e+02 0.000000000000000000e+00
3.800234578295923598e+02 0.000000000000000000e+00
3.811800856739292840e+02 0.000000000000000000e+00
3.823367135182662082e+02 0.000000000000000000e+00
3.834933413626031893e+02 0.000000000000000000e+00
3.846499692069401135e+02 0.000000000000000000e+00
3.858065970512770377e+02 0.000000000000000000e+00
3.869632248956139620e+02 0.000000000000000000e+00
3.881198527399509430e+02 0.000000000000000000e+00
3.892764805842878673e+02 0.000000000000000000e+00
3.904331084286247915e+02 0.000000000000000000e+00
3.915897362729617157e+02 0.000000000000000000e+00
3.927463641172986968e+02 0.000000000000000000e+00
3.939029919616356210e+02 0.000000000000000000e+00
3.950596198059725452e+02 0.000000000000000000e+00
3.962162476503094695e+02 0.000000000000000000e+00
3.973728754946463937e+02 0.000000000000000000e+00
3.985295033389833748e+02 0.000000000000000000e+00
3.996861311833202990e+02 0.000000000000000000e+00
4.008427590276572232e+02 0.000000000000000000e+00
4.019993868719941474e+02 0.000000000000000000e+00
4.031560147163311285e+02 0.000000000000000000e+00
4.043126425606680527e+02 0.000000000000000000e+00
4.054692704050049770e+02 0.000000000000000000e+00
4.066258982493419012e+02 0.000000000000000000e+00
4.077825260936788823e+02 0.000000000000000000e+00
4.089391539380158065e+02 0.000000000000000000e+00
4.100957817823527307e+02 0.000000000000000000e+00
4.112524096266896549e+02 0.000000000000000000e+00
4.124090374710266360e+02 0.000000000000000000e+00
4.135656653153635602e+02 0.000000000000000000e+00
4.147222931597004845e+02 0.000000000000000000e+00
4.158789210040374087e+02 0.000000000000000000e+00
4.170355488483743898e+02 0.000000000000000000e+00
4.181921766927113140e+02 0.000000000000000000e+00
4.193488045370482382e+02 0.000000000000000000e+00
4.205054323813851624e+02 0.000000000000000000e+00
4.216620602257221435e+02 0.000000000000000000e+00
4.228186880700590677e+02 0.000000000000000000e+00
4.239753159143959920e+02 0.000000000000000000e+00
4.251319437587329162e+02 0.000000000000000000e+00
4.262885716030698973e+02 0.000000000000000000e+00
4.274451994474068215e+02 0.000000000000000000e+00
4.286018272917437457e+02 0.000000000000000000e+00
4.297584551360806699e+02 0.000000000000000000e+00
4.309150829804176510e+02 0.000000000000000000e+00
4.320717108247545752e+02 0.000000000000000000e+00
4.332283386690914995e+02 0.000000000000000000e+00
4.343849665134284237e+02 0.000000000000000000e+00
4.355415943577653479e+02 0.000000000000000000e+00
4.366982222021023290e+02 0.000000000000000000e+00
4.378548500464392532e+02 0.000000000000000000e+00
4.390114778907761774e+02 0.000000000000000000e+00
4.401681057351131017e+02 0.000000000000000000e+00
4.413247335794500827e+02 0.000000000000000000e+00
4.424813614237870070e+02 0.000000000000000000e+00
4.436379892681239312e+02 0.000000000000000000e+00
4.447946171124608554e+02 0.000000000000000000e+00
4.459512449567978365e+02 0.000000000000000000e+00
4.471078728011347607e+02 0.000000000000000000e+00
4.482645006454716849e+02 0.000000000000000000e+00
4.494211284898086092e+02 0.000000000000000000e+00
4.505777563341455902e+02 0.000000000000000000e+00
4.517343841784825145e+02 0.000000000000000000e+00
4.528910120228194387e+02 0.000000000000000000e+00
4.540476398671563629e+02 0.000000000000000000e+00
4.552042677114933440e+02 0.000000000000000000e+00
4.563608955558302682e+02 0.000000000000000000e+00
4.575175234001671924e+02 0.000000000000000000e+00
4.586741512445041167e+02 0.000000000000000000e+00
4.598307790888410977e+02 0.000000000000000000e+00
4.609874069331780220e+02 0.000000000000000000e+00
4.621440347775149462e+02 0.000000000000000000e+00
4.633006626218518704e+02 0.000000000000000000e+00
4.644572904661888515e+02 0.000000000000000000e+00
4.656139183105257757e+02 0.000000000000000000e+00
4.667705461548627000e+02 0.000000000000000000e+00
4.679271739991996242e+02 0.000000000000000000e+00
4.690838018435366052e+02 0.000000000000000000e+00
4.702404296878735295e+02 0.000000000000000000e+00
4.713970575322104537e+02 0.000000000000000000e+00
4.725536853765473779e+02 0.000000000000000000e+00
4.737103132208843022e+02 0.000000000000000000e+00
4.748669410652212832e+02 0.000000000000000000e+00
4.760235689095582075e+02 0.000000000000000000e+00
4.771801967538951317e+02 0.000000000000000000e+00
4.783368245982320559e+02 0.000000000000000000e+00
4.794934524425690370e+02 0.000000000000000000e+00
4.806500802869059612e+02 0.000000000000000000e+00
4.818067081312428854e+02 0.000000000000000000e+00
4.829633359755798097e+02 0.000000000000000000e+00
4.841199638199167907e+02 0.000000000000000000e+00
4.852765916642537150e+02 0.000000000000000000e+00
4.864332195085906392e+02 0.000000000000000000e+00
4.875898473529275634e+02 0.000000000000000000e+00
4.887464751972645445e+02 0.000000000000000000e+00
4.899031030416014687e+02 0.000000000000000000e+00
4.910597308859383929e+02 0.000000000000000000e+00
4.922163587302753172e+02 0.000000000000000000e+00
4.933729865746122982e+02 0.000000000000000000e+00
4.945296144189492225e+02 0.000000000000000000e+00
4.956862422632861467e+02 0.000000000000000000e+00
4.968428701076230709e+02 0.000000000000000000e+00
4.979994979519600520e+02 0.000000000000000000e+00
4.991561257962969762e+02 0.000000000000000000e+00
5.003127536406339004e+02 0.000000000000000000e+00
5.014693814849708247e+02 0.000000000000000000e+00
5.026260093293078057e+02 0.000000000000000000e+00
5.037826371736446731e+02 0.000000000000000000e+00
5.049392650179816542e+02 0.000000000000000000e+00
5.060958928623186353e+02 0.000000000000000000e+00
5.072525207066555026e+02 0.000000000000000000e+00
5.084091485509924837e+02 0.000000000000000000e+00
5.095657763953293511e+02 0.000000000000000000e+00
5.107224042396663322e+02 0.000000000000000000e+00
5.118790320840033132e+02 0.000000000000000000e+00
5.130356599283402375e+02 0.000000000000000000e+00
5.141922877726772185e+02 0.000000000000000000e+00
5.153489156170141996e+02 0.000000000000000000e+00
5.165055434613510670e+02 0.000000000000000000e+00
5.176621713056880481e+02 0.000000000000000000e+00
5.188187991500249154e+02 0.000000000000000000e+00
5.199754269943618965e+02 0.000000000000000000e+00
5.211320548386988776e+02 0.000000000000000000e+00
5.222886826830357450e+02 0.000000000000000000e+00
5.234453105273727260e+02 0.000000000000000000e+00
5.246019383717097071e+02 0.000000000000000000e+00
5.257585662160465745e+02 0.000000000000000000e+00
5.269151940603835556e+02 0.000000000000000000e+00
5.280718219047204229e+02 0.000000000000000000e+00
5.292284497490574040e+02 0.000000000000000000e+00
5.303850775933943851e+02 0.000000000000000000e+00
5.315417054377312525e+02 0.000000000000000000e+00
5.326983332820682335e+02 0.000000000000000000e+00
5.338549611264052146e+02 0.000000000000000000e+00
5.350115889707420820e+02 0.000000000000000000e+00
5.361682168150790631e+02 0.000000000000000000e+00
5.373248446594159304e+02 0.000000000000000000e+00
5.384814725037529115e+02 0.000000000000000000e+00
5.396381003480898926e+02 0.000000000000000000e+00
5.407947281924267600e+02 0.000000000000000000e+00
5.419513560367637410e+02 0.000000000000000000e+00
5.431079838811007221e+02 0.000000000000000000e+00
5.442646117254375895e+02 0.000000000000000000e+00
5.454212395697745706e+02 0.000000000000000000e+00
5.465778674141114379e+02 0.000000000000000000e+00
5.477344952584484190e+02 0.000000000000000000e+00
5.488911231027854001e+02 0.000000000000000000e+00
5.500477509471222675e+02 0.000000000000000000e+00
5.512043787914592485e+02 0.000000000000000000e+00
5.523610066357961159e+02 0.000000000000000000e+00
5.535176344801330970e+02 0.000000000000000000e+00
5.546742623244700781e+02 0.000000000000000000e+00
5.558308901688069454e+02 0.000000000000000000e+00
5.569875180131439265e+02 0.000000000000000000e+00
5.581441458574809076e+02 0.000000000000000000e+00
5.593007737018177750e+02 0.000000000000000000e+00
5.604574015461547560e+02 0.000000000000000000e+00
5.616140293904916234e+02 0.000000000000000000e+00
5.627706572348286045e+02 0.000000000000000000e+00
5.639272850791655856e+02 0.000000000000000000e+00
5.650839129235024529e+02 0.000000000000000000e+00
5.662405407678394340e+02 0.000000000000000000e+00
5.673971686121764151e+02 0.000000000000000000e+00
5.685537964565132825e+02 0.000000000000000000e+00
5.697104243008502635e+02 0.000000000000000000e+00
5.708670521451871309e+02 0.000000000000000000e+00
5.720236799895241120e+02 0.000000000000000000e+00
5.731803078338610931e+02 0.000000000000000000e+00
5.743369356781979604e+02 0.000000000000000000e+00
5.754935635225349415e+02 0.000000000000000000e+00
5.766501913668719226e+02 0.000000000000000000e+00
5.778068192112087900e+02 0.000000000000000000e+00
5.789634470555457710e+02 0.000000000000000000e+00
5.801200748998826384e+02 0.000000000000000000e+00
5.812767027442196195e+02 0.000000000000000000e+00
5.824333305885566006e+02 0.000000000000000000e+00
5.835899584328934679e+02 0.000000000000000000e+00
5.847465862772304490e+02 0.000000000000000000e+00
5.859032141215673164e+02 0.000000000000000000e+00
5.870598419659042975e+02 0.000000000000000000e+00
5.882164698102412785e+02 0.000000000000000000e+00
5.893730976545781459e+02 0.000000000000000000e+00
5.905297254989151270e+02 0.000000000000000000e+00
5.916863533432521081e+02 0.000000000000000000e+00
5.928429811875889754e+02 0.000000000000000000e+00
5.939996090319259565e+02 0.000000000000000000e+00
5.951562368762628239e+02 0.000000000000000000e+00
5.963128647205998050e+02 0.000000000000000000e+00
5.974694925649367860e+02 0.000000000000000000e+00
5.986261204092736534e+02 0.000000000000000000e+00
5.997827482536106345e+02 0.000000000000000000e+00
6.009393760979476156e+02 0.000000000000000000e+00
6.020960039422844829e+02 0.000000000000000000e+00
6.032526317866214640e+02 0.000000000000000000e+00
6.044092596309583314e+02 0.000000000000000000e+00
6.055658874752953125e+02 0.000000000000000000e+00
6.067225153196322935e+02 0.000000000000000000e+00
6.078791431639691609e+02 0.000000000000000000e+00
6.090357710083061420e+02 0.000000000000000000e+00
6.101923988526431231e+02 0.000000000000000000e+00
6.113490266969799904e+02 0.000000000000000000e+00
6.125056545413169715e+02 0.000000000000000000e+00
6.136622823856538389e+02 0.000000000000000000e+00
6.148189102299908200e+02 0.000000000000000000e+00
6.159755380743278010e+02 0.000000000000000000e+00
6.171321659186646684e+02 0.000000000000000000e+00
6.182887937630016495e+02 0.000000000000000000e+00
6.194454216073385169e+02 0.000000000000000000e+00
6.206020494516754979e+02 0.000000000000000000e+00
6.217586772960124790e+02 0.000000000000000000e+00
6.229153051403493464e+02 0.000000000000000000e+00
6.240719329846863275e+02 0.000000000000000000e+00
6.252285608290233085e+02 0.000000000000000000e+00
6.263851886733601759e+02 0.000000000000000000e+00
6.275418165176971570e+02 0.000000000000000000e+00
6.286984443620340244e+02 0.000000000000000000e+00
6.298550722063710054e+02 0.000000000000000000e+00
6.310117000507079865e+02 0.000000000000000000e+00
6.321683278950448539e+02 0.000000000000000000e+00
6.333249557393818350e+02 0.000000000000000000e+00
6.344815835837188160e+02 0.000000000000000000e+00
6.356382114280556834e+02 0.000000000000000000e+00
6.367948392723926645e+02 0.000000000000000000e+00
6.379514671167295319e+02 0.000000000000000000e+00
6.391080949610665130e+02 0.000000000000000000e+00
6.402647228054034940e+02 0.000000000000000000e+00
6.414213506497403614e+02 0.000000000000000000e+00
6.425779784940773425e+02 0.000000000000000000e+00
6.437346063384143235e+02 0.000000000000000000e+00
6.448912341827511909e+02 0.000000000000000000e+00
6.460478620270881720e+02 0.000000000000000000e+00
6.472044898714250394e+02 0.000000000000000000e+00
6.483611177157620205e+02 0.000000000000000000e+00
6.495177455600990015e+02 0.000000000000000000e+00
6.506743734044358689e+02 0.000000000000000000e+00
6.518310012487728500e+02 0.000000000000000000e+00
6.529876290931098310e+02 0.000000000000000000e+00
6.541442569374466984e+02 0.000000000000000000e+00
6.553008847817836795e+02 0.000000000000000000e+00
6.564575126261205469e+02 0.000000000000000000e+00
6.576141404704575280e+02 0.000000000000000000e+00
6.587707683147945090e+02 0.000000000000000000e+00
6.599273961591313764e+02 0.000000000000000000e+00
6.610840240034683575e+02 0.000000000000000000e+00
6.622406518478052249e+02 0.000000000000000000e+00
6.633972796921422059e+02 0.000000000000000000e+00
6.645539075364791870e+02 0.000000000000000000e+00
6.657105353808160544e+02 0.000000000000000000e+00
6.668671632251530355e+02 0.000000000000000000e+00
6.680237910694900165e+02 0.000000000000000000e+00
6.691804189138268839e+02 0.000000000000000000e+00
6.703370467581638650e+02 0.000000000000000000e+00
6.714936746025007324e+02 0.000000000000000000e+00
6.726503024468377134e+02 0.000000000000000000e+00
6.738069302911746945e+02 0.000000000000000000e+00
6.749635581355115619e+02 0.000000000000000000e+00
6.761201859798485430e+02 0.000000000000000000e+00
6.772768138241855240e+02 0.000000000000000000e+00
6.784334416685223914e+02 0.000000000000000000e+00
6.795900695128593725e+02 0.000000000000000000e+00
6.807466973571962399e+02 0.000000000000000000e+00
6.819033252015332209e+02 0.000000000000000000e+00
6.830599530458702020e+02 0.000000000000000000e+00
6.842165808902070694e+02 0.000000000000000000e+00
6.853732087345440505e+02 0.000000000000000000e+00
6.865298365788810315e+02 0.000000000000000000e+00
6.876864644232178989e+02 0.000000000000000000e+00
6.888430922675548800e+02 0.000000000000000000e+00
6.899997201118917474e+02 0.000000000000000000e+00
6.911563479562287284e+02 0.000000000000000000e+00
6.923129758005657095e+02 0.000000000000000000e+00
6.934696036449025769e+02 0.000000000000000000e+00
6.946262314892395580e+02 0.000000000000000000e+00
6.957828593335764253e+02 0.000000000000000000e+00
6.969394871779134064e+02 0.000000000000000000e+00
6.980961150222503875e+02 0.000000000000000000e+00
6.992527428665872549e+02 0.000000000000000000e+00
7.004093707109242359e+02 0.000000000000000000e+00
7.015659985552612170e+02 0.000000000000000000e+00
7.027226263995980844e+02 0.000000000000000000e+00
7.038792542439350655e+02 0.000000000000000000e+00
7.050358820882719328e+02 0.000000000000000000e+00
7.061925099326089139e+02 0.000000000000000000e+00
7.073491377769458950e+02 0.000000000000000000e+00
7.085057656212827624e+02 0.000000000000000000e+00
7.096623934656197434e+02 0.000000000000000000e+00
7.108190213099567245e+02 0.000000000000000000e+00
7.119756491542935919e+02 0.000000000000000000e+00
7.131322769986305730e+02 0.000000000000000000e+00
7.142889048429674403e+02 0.000000000000000000e+00
7.154455326873044214e+02 0.000000000000000000e+00
7.166021605316414025e+02 0.000000000000000000e+00
7.177587883759782699e+02 0.000000000000000000e+00
7.189154162203152509e+02 0.000000000000000000e+00
7.200720440646522320e+02 0.000000000000000000e+00
7.212286719089890994e+02 0.000000000000000000e+00
7.223852997533260805e+02 0.000000000000000000e+00
7.235419275976629478e+02 0.000000000000000000e+00
7.246985554419999289e+02 0.000000000000000000e+00
7.258551832863369100e+02 0.000000000000000000e+00
7.270118111306737774e+02 0.000000000000000000e+00
7.281684389750107584e+02 0.000000000000000000e+00
7.293250668193477395e+02 0.000000000000000000e+00
7.304816946636846069e+02 0.000000000000000000e+00
7.316383225080215880e+02 0.000000000000000000e+00
7.327949503523584553e+02 0.000000000000000000e+00
7.339515781966954364e+02 0.000000000000000000e+00
7.351082060410324175e+02 0.000000000000000000e+00
7.362648338853692849e+02 0.000000000000000000e+00
7.374214617297062659e+02 0.000000000000000000e+00
7.385780895740431333e+02 0.000000000000000000e+00
7.397347174183801144e+02 0.000000000000000000e+00
7.408913452627170955e+02 0.000000000000000000e+00
7.420479731070539628e+02 0.000000000000000000e+00
7.432046009513909439e+02 0.000000000000000000e+00
7.443612287957279250e+02 0.000000000000000000e+00
7.455178566400647924e+02 0.000000000000000000e+00
7.466744844844017734e+02 0.000000000000000000e+00
7.478311123287386408e+02 0.000000000000000000e+00
7.489877401730756219e+02 0.000000000000000000e+00
7.501443680174126030e+02 0.000000000000000000e+00
7.513009958617494704e+02 0.000000000000000000e+00
7.524576237060864514e+02 0.000000000000000000e+00
7.536142515504234325e+02 0.000000000000000000e+00
7.547708793947602999e+02 0.000000000000000000e+00
7.559275072390972809e+02 0.000000000000000000e+00
7.570841350834341483e+02 0.000000000000000000e+00
7.582407629277711294e+02 0.000000000000000000e+00
7.593973907721081105e+02 0.000000000000000000e+00
7.605540186164449779e+02 0.000000000000000000e+00
7.617106464607819589e+02 0.000000000000000000e+00
7.628672743051189400e+02 0.000000000000000000e+00
7.640239021494558074e+02 0.000000000000000000e+00
7.651805299937927884e+02 0.000000000000000000e+00
7.663371578381296558e+02 0.000000000000000000e+00
7.674937856824666369e+02 0.000000000000000000e+00
7.686504135268036180e+02 0.000000000000000000e+00
7.698070413711404854e+02 0.000000000000000000e+00
7.709636692154774664e+02 0.000000000000000000e+00
7.721202970598143338e+02 0.000000000000000000e+00
7.732769249041513149e+02 0.000000000000000000e+00
7.744335527484882959e+02 0.000000000000000000e+00
7.755901805928251633e+02 0.000000000000000000e+00
7.767468084371621444e+02 0.000000000000000000e+00
7.779034362814991255e+02 0.000000000000000000e+00
7.790600641258359929e+02 0.000000000000000000e+00
7.802166919701729739e+02 0.000000000000000000e+00
7.813733198145098413e+02 0.000000000000000000e+00
7.825299476588468224e+02 0.000000000000000000e+00
7.836865755031838034e+02 0.000000000000000000e+00
7.848432033475206708e+02 0.000000000000000000e+00
7.859998311918576519e+02 0.000000000000000000e+00
7.871564590361946330e+02 0.000000000000000000e+00
7.883130868805315004e+02 0.000000000000000000e+00
7.894697147248684814e+02 0.000000000000000000e+00
7.906263425692053488e+02 0.000000000000000000e+00
7.917829704135423299e+02 0.000000000000000000e+00
7.929395982578793109e+02 0.000000000000000000e+00
7.940962261022161783e+02 0.000000000000000000e+00
7.952528539465531594e+02 0.000000000000000000e+00
7.964094817908901405e+02 0.000000000000000000e+00
7.975661096352270079e+02 0.000000000000000000e+00
7.987227374795639889e+02 0.000000000000000000e+00
7.998793653239008563e+02 0.000000000000000000e+00
8.010359931682378374e+02 0.000000000000000000e+00
8.021926210125748185e+02 0.000000000000000000e+00
8.033492488569116858e+02 0.000000000000000000e+00
8.045058767012486669e+02 0.000000000000000000e+00
8.056625045455855343e+02 0.000000000000000000e+00
8.068191323899225154e+02 0.000000000000000000e+00
8.079757602342594964e+02 0.000000000000000000e+00
8.091323880785963638e+02 0.000000000000000000e+00
8.102890159229333449e+02 0.000000000000000000e+00
8.114456437672703260e+02 0.000000000000000000e+00
8.126022716116071933e+02 0.000000000000000000e+00
8.137588994559441744e+02 0.000000000000000000e+00
8.149155273002810418e+02 0.000000000000000000e+00
8.160721551446180229e+02 0.000000000000000000e+00
8.172287829889550039e+02 0.000000000000000000e+00
8.183854108332918713e+02 0.000000000000000000e+00
8.195420386776288524e+02 0.000000000000000000e+00
8.206986665219658335e+02 0.000000000000000000e+00
8.218552943663027008e+02 0.000000000000000000e+00
8.230119222106396819e+02 0.000000000000000000e+00
8.241685500549765493e+02 0.000000000000000000e+00
8.253251778993135304e+02 0.000000000000000000e+00
8.264818057436505114e+02 0.000000000000000000e+00
8.276384335879873788e+02 0.000000000000000000e+00
8.287950614323243599e+02 0.000000000000000000e+00
8.299516892766613410e+02 0.000000000000000000e+00
8.311083171209982083e+02 0.000000000000000000e+00
8.322649449653351894e+02 0.000000000000000000e+00
8.334215728096720568e+02 0.000000000000000000e+00
8.345782006540090379e+02 0.000000000000000000e+00
8.357348284983460189e+02 0.000000000000000000e+00
8.368914563426828863e+02 0.000000000000000000e+00
8.380480841870198674e+02 0.000000000000000000e+00
8.392047120313568485e+02 0.000000000000000000e+00
8.403613398756937158e+02 0.000000000000000000e+00
8.415179677200306969e+02 0.000000000000000000e+00
8.426745955643675643e+02 0.000000000000000000e+00
8.438312234087045454e+02 0.000000000000000000e+00
8.449878512530415264e+02 0.000000000000000000e+00
8.461444790973783938e+02 0.000000000000000000e+00
8.473011069417153749e+02 0.000000000000000000e+00
8.484577347860522423e+02 0.000000000000000000e+00
8.496143626303892233e+02 0.000000000000000000e+00
8.507709904747262044e+02 0.000000000000000000e+00
8.519276183190630718e+02 0.000000000000000000e+00
8.530842461634000529e+02 0.000000000000000000e+00
8.542408740077370339e+02 0.000000000000000000e+00
8.553975018520739013e+02 0.000000000000000000e+00
8.565541296964108824e+02 0.000000000000000000e+00
8.577107575407477498e+02 0.000000000000000000e+00
8.588673853850847308e+02 0.000000000000000000e+00
8.600240132294217119e+02 0.000000000000000000e+00
8.611806410737585793e+02 0.000000000000000000e+00
8.623372689180955604e+02 0.000000000000000000e+00
8.634938967624325414e+02 0.000000000000000000e+00
8.646505246067694088e+02 0.000000000000000000e+00
8.658071524511063899e+02 0.000000000000000000e+00
8.669637802954432573e+02 0.000000000000000000e+00
8.681204081397802383e+02 0.000000000000000000e+00
8.692770359841172194e+02 0.000000000000000000e+00
8.704336638284540868e+02 0.000000000000000000e+00
8.715902916727910679e+02 0.000000000000000000e+00
8.727469195171280489e+02 0.000000000000000000e+00
8.739035473614649163e+02 0.000000000000000000e+00
8.750601752058018974e+02 0.000000000000000000e+00
8.762168030501387648e+02 0.000000000000000000e+00
8.773734308944757458e+02 0.000000000000000000e+00
8.785300587388127269e+02 0.000000000000000000e+00
8.796866865831495943e+02 0.000000000000000000e+00
8.808433144274865754e+02 0.000000000000000000e+00
8.819999422718234428e+02 0.000000000000000000e+00
8.831565701161604238e+02 0.000000000000000000e+00
8.843131979604974049e+02 0.000000000000000000e+00
8.854698258048342723e+02 0.000000000000000000e+00
8.866264536491712533e+02 0.000000000000000000e+00
8.877830814935082344e+02 0.000000000000000000e+00
8.889397093378451018e+02 0.000000000000000000e+00
8.900963371821820829e+02 0.000000000000000000e+00
8.912529650265189503e+02 0.000000000000000000e+00
8.924095928708559313e+02 0.000000000000000000e+00
8.935662207151929124e+02 0.000000000000000000e+00
8.947228485595297798e+02 0.000000000000000000e+00
8.958794764038667608e+02 0.000000000000000000e+00
8.970361042482037419e+02 0.000000000000000000e+00
8.981927320925406093e+02 0.000000000000000000e+00
8.993493599368775904e+02 0.000000000000000000e+00
9.005059877812144578e+02 0.000000000000000000e+00
9.016626156255514388e+02 0.000000000000000000e+00
9.028192434698884199e+02 0.000000000000000000e+00
9.039758713142252873e+02 0.000000000000000000e+00
9.051324991585622683e+02 0.000000000000000000e+00
9.062891270028992494e+02 0.000000000000000000e+00
9.074457548472361168e+02 0.000000000000000000e+00
9.086023826915730979e+02 0.000000000000000000e+00
9.097590105359099653e+02 0.000000000000000000e+00
9.109156383802469463e+02 0.000000000000000000e+00
9.120722662245839274e+02 0.000000000000000000e+00
9.132288940689207948e+02 0.000000000000000000e+00
9.143855219132577759e+02 0.000000000000000000e+00
9.155421497575946432e+02 0.000000000000000000e+00
9.166987776019316243e+02 0.000000000000000000e+00
9.178554054462686054e+02 0.000000000000000000e+00
9.190120332906054728e+02 0.000000000000000000e+00
9.201686611349424538e+02 0.000000000000000000e+00
9.213252889792794349e+02 0.000000000000000000e+00
9.224819168236163023e+02 0.000000000000000000e+00
9.236385446679532834e+02 0.000000000000000000e+00
9.247951725122901507e+02 0.000000000000000000e+00
9.259518003566271318e+02 0.000000000000000000e+00
9.271084282009641129e+02 0.000000000000000000e+00
9.282650560453009803e+02 0.000000000000000000e+00
9.294216838896379613e+02 0.000000000000000000e+00
9.305783117339749424e+02 0.000000000000000000e+00
9.317349395783118098e+02 0.000000000000000000e+00
9.328915674226487909e+02 0.000000000000000000e+00
9.340481952669856582e+02 0.000000000000000000e+00
9.352048231113226393e+02 0.000000000000000000e+00
9.363614509556596204e+02 0.000000000000000000e+00
9.375180787999964878e+02 0.000000000000000000e+00
9.386747066443334688e+02 0.000000000000000000e+00
9.398313344886704499e+02 0.000000000000000000e+00
9.409879623330073173e+02 0.000000000000000000e+00
9.421445901773442984e+02 0.000000000000000000e+00
9.433012180216811657e+02 0.000000000000000000e+00
9.444578458660181468e+02 0.000000000000000000e+00
9.456144737103551279e+02 0.000000000000000000e+00
9.467711015546919953e+02 0.000000000000000000e+00
9.479277293990289763e+02 0.000000000000000000e+00
9.490843572433659574e+02 0.000000000000000000e+00
9.502409850877028248e+02 0.000000000000000000e+00
9.513976129320398059e+02 0.000000000000000000e+00
9.525542407763766732e+02 0.000000000000000000e+00
9.537108686207136543e+02 0.000000000000000000e+00
9.548674964650506354e+02 0.000000000000000000e+00
9.560241243093875028e+02 0.000000000000000000e+00
9.571807521537244838e+02 0.000000000000000000e+00
9.583373799980613512e+02 0.000000000000000000e+00
9.594940078423983323e+02 0.000000000000000000e+00
9.606506356867353134e+02 0.000000000000000000e+00
9.618072635310721807e+02 0.000000000000000000e+00
9.629638913754091618e+02 0.000000000000000000e+00
9.641205192197461429e+02 0.000000000000000000e+00
9.652771470640830103e+02 0.000000000000000000e+00
9.664337749084199913e+02 0.000000000000000000e+00
9.675904027527568587e+02 0.000000000000000000e+00
9.687470305970938398e+02 0.000000000000000000e+00
9.699036584414308209e+02 0.000000000000000000e+00
9.710602862857676882e+02 0.000000000000000000e+00
9.722169141301046693e+02 0.000000000000000000e+00
9.733735419744416504e+02 0.000000000000000000e+00
9.745301698187785178e+02 0.000000000000000000e+00
9.756867976631154988e+02 0.000000000000000000e+00
9.768434255074523662e+02 0.000000000000000000e+00
9.780000533517893473e+02 0.000000000000000000e+00
9.791566811961263284e+02 0.000000000000000000e+00
9.803133090404631957e+02 0.000000000000000000e+00
9.814699368848001768e+02 0.000000000000000000e+00
9.826265647291371579e+02 0.000000000000000000e+00
9.837831925734740253e+02 0.000000000000000000e+00
9.849398204178110063e+02 0.000000000000000000e+00
9.860964482621478737e+02 0.000000000000000000e+00
9.872530761064848548e+02 0.000000000000000000e+00
9.884097039508218359e+02 0.000000000000000000e+00
9.895663317951587032e+02 0.000000000000000000e+00
9.907229596394956843e+02 0.000000000000000000e+00
9.918795874838325517e+02 0.000000000000000000e+00
9.930362153281695328e+02 0.000000000000000000e+00
9.941928431725065138e+02 0.000000000000000000e+00
9.953494710168433812e+02 0.000000000000000000e+00
9.965060988611803623e+02 0.000000000000000000e+00
9.976627267055173434e+02 0.000000000000000000e+00
9.988193545498542107e+02 0.000000000000000000e+00
9.999759823941911918e+02 0.000000000000000000e+00
1.001132610238528059e+03 0.000000000000000000e+00
1.002289238082865040e+03 0.000000000000000000e+00
1.003445865927202021e+03 0.000000000000000000e+00
1.004602493771538889e+03 0.000000000000000000e+00
1.005759121615875870e+03 0.000000000000000000e+00
1.006915749460212851e+03 0.000000000000000000e+00
1.008072377304549718e+03 0.000000000000000000e+00
1.009229005148886699e+03 0.000000000000000000e+00
1.010385632993223567e+03 0.000000000000000000e+00
1.011542260837560548e+03 0.000000000000000000e+00
1.012698888681897529e+03 0.000000000000000000e+00
1.013855516526234396e+03 0.000000000000000000e+00
1.015012144370571377e+03 0.000000000000000000e+00
1.016168772214908358e+03 0.000000000000000000e+00
1.017325400059245339e+03 0.000000000000000000e+00
1.018482027903582093e+03 0.000000000000000000e+00
1.019638655747919074e+03 0.000000000000000000e+00
1.020795283592256055e+03 0.000000000000000000e+00
1.021951911436593036e+03 0.000000000000000000e+00
1.023108539280930017e+03 0.000000000000000000e+00
1.024265167125266771e+03 0.000000000000000000e+00
1.025421794969603752e+03 0.000000000000000000e+00
1.026578422813940733e+03 0.000000000000000000e+00
1.027735050658277714e+03 0.000000000000000000e+00
1.028891678502614695e+03 0.000000000000000000e+00
1.030048306346951449e+03 0.000000000000000000e+00
1.031204934191288430e+03 0.000000000000000000e+00
1.032361562035625411e+03 0.000000000000000000e+00
1.033518189879962392e+03 0.000000000000000000e+00
1.034674817724299373e+03 0.000000000000000000e+00
1.035831445568636354e+03 0.000000000000000000e+00
1.036988073412973108e+03 0.000000000000000000e+00
1.038144701257310089e+03 0.000000000000000000e+00
1.039301329101647070e+03 0.000000000000000000e+00
1.040457956945984051e+03 0.000000000000000000e+00
1.041614584790321032e+03 0.000000000000000000e+00
1.042771212634657786e+03 0.000000000000000000e+00
1.043927840478994767e+03 0.000000000000000000e+00
1.045084468323331748e+03 0.000000000000000000e+00
1.046241096167668729e+03 0.000000000000000000e+00
1.047397724012005710e+03 0.000000000000000000e+00
1.048554351856342464e+03 0.000000000000000000e+00
1.049710979700679445e+03 0.000000000000000000e+00
1.050867607545016426e+03 0.000000000000000000e+00
1.052024235389353407e+03 0.000000000000000000e+00
1.053180863233690388e+03 0.000000000000000000e+00
1.054337491078027369e+03 0.000000000000000000e+00
1.055494118922364123e+03 0.000000000000000000e+00
1.056650746766701104e+03 0.000000000000000000e+00
1.057807374611038085e+03 0.000000000000000000e+00
1.058964002455375066e+03 0.000000000000000000e+00
1.060120630299712047e+03 0.000000000000000000e+00
1.061277258144048801e+03 0.000000000000000000e+00
1.062433885988385782e+03 0.000000000000000000e+00
1.063590513832722763e+03 0.000000000000000000e+00
1.064747141677059744e+03 0.000000000000000000e+00
1.065903769521396725e+03 0.000000000000000000e+00
1.067060397365733479e+03 0.000000000000000000e+00
1.068217025210070460e+03 0.000000000000000000e+00
1.069373653054407441e+03 0.000000000000000000e+00
1.070530280898744422e+03 0.000000000000000000e+00
1.071686908743081403e+03 0.000000000000000000e+00
1.072843536587418157e+03 0.000000000000000000e+00
1.074000164431755138e+03 0.000000000000000000e+00
1.075156792276092119e+03 0.000000000000000000e+00
1.076313420120429100e+03 0.000000000000000000e+00
1.077470047964766081e+03 0.000000000000000000e+00
1.078626675809103062e+03 0.000000000000000000e+00
1.079783303653439816e+03 0.000000000000000000e+00
1.080939931497776797e+03 0.000000000000000000e+00
1.082096559342113778e+03 0.000000000000000000e+00
1.083253187186450759e+03 0.000000000000000000e+00
1.084409815030787740e+03 0.000000000000000000e+00
1.085566442875124494e+03 0.000000000000000000e+00
1.086723070719461475e+03 0.000000000000000000e+00
1.087879698563798456e+03 0.000000000000000000e+00
1.089036326408135437e+03 0.000000000000000000e+00
1.090192954252472418e+03 0.000000000000000000e+00
1.091349582096809172e+03 0.000000000000000000e+00
1.092506209941146153e+03 0.000000000000000000e+00
1.093662837785483134e+03 0.000000000000000000e+00
1.094819465629820115e+03 0.000000000000000000e+00
1.095976093474157096e+03 0.000000000000000000e+00
1.097132721318494077e+03 0.000000000000000000e+00
1.098289349162830831e+03 0.000000000000000000e+00
1.099445977007167812e+03 0.000000000000000000e+00
1.100602604851504793e+03 0.000000000000000000e+00
1.101759232695841774e+03 0.000000000000000000e+00
1.102915860540178755e+03 0.000000000000000000e+00
1.104072488384515509e+03 0.000000000000000000e+00
1.105229116228852490e+03 0.000000000000000000e+00
1.106385744073189471e+03 0.000000000000000000e+00
1.107542371917526452e+03 0.000000000000000000e+00
1.108698999761863433e+03 0.000000000000000000e+00
1.109855627606200187e+03 0.000000000000000000e+00
1.111012255450537168e+03 0.000000000000000000e+00
1.112168883294874149e+03 0.000000000000000000e+00
1.113325511139211130e+03 0.000000000000000000e+00
1.114482138983548111e+03 0.000000000000000000e+00
1.115638766827884865e+03 0.000000000000000000e+00
1.116795394672221846e+03 0.000000000000000000e+00
1.117952022516558827e+03 0.000000000000000000e+00
1.119108650360895808e+03 0.000000000000000000e+00
1.120265278205232789e+03 0.000000000000000000e+00
1.121421906049569770e+03 0.000000000000000000e+00
1.122578533893906524e+03 0.000000000000000000e+00
1.123735161738243505e+03 0.000000000000000000e+00
1.124891789582580486e+03 0.000000000000000000e+00
1.126048417426917467e+03 0.000000000000000000e+00
1.127205045271254448e+03 0.000000000000000000e+00
1.128361673115591202e+03 0.000000000000000000e+00
1.129518300959928183e+03 0.000000000000000000e+00
1.130674928804265164e+03 0.000000000000000000e+00
1.131831556648602145e+03 0.000000000000000000e+00
1.132988184492939126e+03 0.000000000000000000e+00
1.134144812337275880e+03 0.000000000000000000e+00
1.135301440181612861e+03 0.000000000000000000e+00
1.136458068025949842e+03 0.000000000000000000e+00
1.137614695870286823e+03 0.000000000000000000e+00
1.138771323714623804e+03 0.000000000000000000e+00
1.139927951558960558e+03 0.000000000000000000e+00
1.141084579403297539e+03 0.000000000000000000e+00
1.142241207247634520e+03 0.000000000000000000e+00
1.143397835091971501e+03 0.000000000000000000e+00
1.144554462936308482e+03 0.000000000000000000e+00
1.145711090780645463e+03 0.000000000000000000e+00
1.146867718624982217e+03 0.000000000000000000e+00
1.148024346469319198e+03 0.000000000000000000e+00
1.149180974313656179e+03 0.000000000000000000e+00
1.150337602157993160e+03 0.000000000000000000e+00
1.151494230002330141e+03 0.000000000000000000e+00
1.152650857846666895e+03 0.000000000000000000e+00
1.153807485691003876e+03 0.000000000000000000e+00
1.154964113535340857e+03 0.000000000000000000e+00
1.156120741379677838e+03 0.000000000000000000e+00
1.157277369224014819e+03 0.000000000000000000e+00
1.158433997068351573e+03 0.000000000000000000e+00
1.159590624912688554e+03 0.000000000000000000e+00
1.160747252757025535e+03 0.000000000000000000e+00
1.161903880601362516e+03 0.000000000000000000e+00
1.163060508445699497e+03 0.000000000000000000e+00
1.164217136290036478e+03 0.000000000000000000e+00
1.165373764134373232e+03 0.000000000000000000e+00
1.166530391978710213e+03 0.000000000000000000e+00
1.167687019823047194e+03 0.000000000000000000e+00
1.168843647667384175e+03 0.000000000000000000e+00
1.170000275511721156e+03 0.000000000000000000e+00
1.171156903356057910e+03 0.000000000000000000e+00
1.172313531200394891e+03 0.000000000000000000e+00
1.173470159044731872e+03 0.000000000000000000e+00
1.174626786889068853e+03 0.000000000000000000e+00
1.175783414733405834e+03 0.000000000000000000e+00
1.176940042577742588e+03 0.000000000000000000e+00
1.178096670422079569e+03 0.000000000000000000e+00
1.179253298266416550e+03 0.000000000000000000e+00
1.180409926110753531e+03 0.000000000000000000e+00
1.181566553955090512e+03 0.000000000000000000e+00
1.182723181799427266e+03 0.000000000000000000e+00
1.183879809643764247e+03 0.000000000000000000e+00
1.185036437488101228e+03 0.000000000000000000e+00
1.186193065332438209e+03 0.000000000000000000e+00
1.187349693176775190e+03 0.000000000000000000e+00
1.188506321021112171e+03 0.000000000000000000e+00
1.189662948865448925e+03 0.000000000000000000e+00
1.190819576709785906e+03 0.000000000000000000e+00
1.191976204554122887e+03 0.000000000000000000e+00
1.193132832398459868e+03 0.000000000000000000e+00
1.194289460242796849e+03 0.000000000000000000e+00
1.195446088087133603e+03 0.000000000000000000e+00
1.196602715931470584e+03 0.000000000000000000e+00
1.197759343775807565e+03 0.000000000000000000e+00
1.198915971620144546e+03 0.000000000000000000e+00
1.200072599464481527e+03 0.000000000000000000e+00
1.201229227308818281e+03 0.000000000000000000e+00
1.202385855153155262e+03 0.000000000000000000e+00
1.203542482997492243e+03 0.000000000000000000e+00
1.204699110841829224e+03 0.000000000000000000e+00
1.205855738686166205e+03 0.000000000000000000e+00
1.207012366530503186e+03 0.000000000000000000e+00
1.208168994374839940e+03 0.000000000000000000e+00
1.209325622219176921e+03 0.000000000000000000e+00
1.210482250063513902e+03 0.000000000000000000e+00
1.211638877907850883e+03 0.000000000000000000e+00
1.212795505752187864e+03 0.000000000000000000e+00
1.213952133596524618e+03 0.000000000000000000e+00
1.215108761440861599e+03 0.000000000000000000e+00
1.216265389285198580e+03 0.000000000000000000e+00
1.217422017129535561e+03 0.000000000000000000e+00
1.218578644973872542e+03 0.000000000000000000e+00
1.219735272818209296e+03 0.000000000000000000e+00
1.220891900662546277e+03 0.000000000000000000e+00
1.222048528506883258e+03 0.000000000000000000e+00
1.223205156351220239e+03 0.000000000000000000e+00
1.224361784195557220e+03 0.000000000000000000e+00
1.225518412039893974e+03 0.000000000000000000e+00
1.226675039884230955e+03 0.000000000000000000e+00
1.227831667728567936e+03 0.000000000000000000e+00
1.228988295572904917e+03 0.000000000000000000e+00
1.230144923417241898e+03 0.000000000000000000e+00
1.231301551261578879e+03 0.000000000000000000e+00
1.232458179105915633e+03 0.000000000000000000e+00
1.233614806950252614e+03 0.000000000000000000e+00
1.234771434794589595e+03 0.000000000000000000e+00
1.235928062638926576e+03 0.000000000000000000e+00
1.237084690483263557e+03 0.000000000000000000e+00
1.238241318327600311e+03 0.000000000000000000e+00
1.239397946171937292e+03 0.000000000000000000e+00
1.240554574016274273e+03 0.000000000000000000e+00
1.241711201860611254e+03 0.000000000000000000e+00
1.242867829704948235e+03 0.000000000000000000e+00
1.244024457549284989e+03 0.000000000000000000e+00
1.245181085393621970e+03 0.000000000000000000e+00
1.246337713237958951e+03 0.000000000000000000e+00
1.247494341082295932e+03 0.000000000000000000e+00
1.248650968926632913e+03 0.000000000000000000e+00
1.249807596770969667e+03 0.000000000000000000e+00
1.250964224615306648e+03 0.000000000000000000e+00
1.252120852459643629e+03 0.000000000000000000e+00
1.253277480303980610e+03 0.000000000000000000e+00
1.254434108148317591e+03 0.000000000000000000e+00
1.255590735992654572e+03 0.000000000000000000e+00
1.256747363836991326e+03 0.000000000000000000e+00
1.257903991681328307e+03 0.000000000000000000e+00
1.259060619525665288e+03 0.000000000000000000e+00
1.260217247370002269e+03 0.000000000000000000e+00
1.261373875214339250e+03 0.000000000000000000e+00
1.262530503058676004e+03 0.000000000000000000e+00
1.263687130903012985e+03 0.000000000000000000e+00
1.264843758747349966e+03 0.000000000000000000e+00
1.266000386591686947e+03 0.000000000000000000e+00
1.267157014436023928e+03 0.000000000000000000e+00
1.268313642280360682e+03 0.000000000000000000e+00
1.269470270124697663e+03 0.000000000000000000e+00
1.270626897969034644e+03 0.000000000000000000e+00
1.271783525813371625e+03 0.000000000000000000e+00
1.272940153657708606e+03 0.000000000000000000e+00
1.274096781502045587e+03 0.000000000000000000e+00
1.275253409346382341e+03 0.000000000000000000e+00
1.276410037190719322e+03 0.000000000000000000e+00
1.277566665035056303e+03 0.000000000000000000e+00
1.278723292879393284e+03 0.000000000000000000e+00
1.279879920723730265e+03 0.000000000000000000e+00
1.281036548568067019e+03 0.000000000000000000e+00
1.282193176412404000e+03 0.000000000000000000e+00
1.283349804256740981e+03 0.000000000000000000e+00
1.284506432101077962e+03 0.000000000000000000e+00
1.285663059945414943e+03 0.000000000000000000e+00
1.286819687789751697e+03 0.000000000000000000e+00
1.287976315634088678e+03 0.000000000000000000e+00
1.289132943478425659e+03 0.000000000000000000e+00
1.290289571322762640e+03 0.000000000000000000e+00
1.291446199167099621e+03 0.000000000000000000e+00
1.292602827011436375e+03 0.000000000000000000e+00
1.293759454855773356e+03 0.000000000000000000e+00
1.294916082700110337e+03 0.000000000000000000e+00
1.296072710544447318e+03 0.000000000000000000e+00
1.297229338388784299e+03 0.000000000000000000e+00
1.298385966233121280e+03 0.000000000000000000e+00
1.299542594077458034e+03 0.000000000000000000e+00
1.300699221921795015e+03 0.000000000000000000e+00
1.301855849766131996e+03 0.000000000000000000e+00
1.303012477610468977e+03 0.000000000000000000e+00
1.304169105454805958e+03 0.000000000000000000e+00
1.305325733299142712e+03 0.000000000000000000e+00
1.306482361143479693e+03 0.000000000000000000e+00
1.307638988987816674e+03 0.000000000000000000e+00
1.308795616832153655e+03 0.000000000000000000e+00
1.309952244676490636e+03 0.000000000000000000e+00
1.311108872520827390e+03 0.000000000000000000e+00
1.312265500365164371e+03 0.000000000000000000e+00
1.313422128209501352e+03 0.000000000000000000e+00
1.314578756053838333e+03 0.000000000000000000e+00
1.315735383898175314e+03 0.000000000000000000e+00
1.316892011742512295e+03 0.000000000000000000e+00
1.318048639586849049e+03 0.000000000000000000e+00
1.319205267431186030e+03 0.000000000000000000e+00
1.320361895275523011e+03 0.000000000000000000e+00
1.321518523119859992e+03 0.000000000000000000e+00
1.322675150964196973e+03 0.000000000000000000e+00
1.323831778808533727e+03 0.000000000000000000e+00
1.324988406652870708e+03 0.000000000000000000e+00
1.326145034497207689e+03 0.000000000000000000e+00
1.327301662341544670e+03 0.000000000000000000e+00
1.328458290185881651e+03 0.000000000000000000e+00
1.329614918030218405e+03 0.000000000000000000e+00
1.330771545874555386e+03 0.000000000000000000e+00
1.331928173718892367e+03 0.000000000000000000e+00
1.333084801563229348e+03 0.000000000000000000e+00
1.334241429407566329e+03 0.000000000000000000e+00
1.335398057251903083e+03 0.000000000000000000e+00
1.336554685096240064e+03 0.000000000000000000e+00
1.337711312940577045e+03 0.000000000000000000e+00
1.338867940784914026e+03 0.000000000000000000e+00
1.340024568629251007e+03 0.000000000000000000e+00
1.341181196473587988e+03 0.000000000000000000e+00
1.342337824317924742e+03 0.000000000000000000e+00
1.343494452162261723e+03 0.000000000000000000e+00
1.344651080006598704e+03 0.000000000000000000e+00
1.345807707850935685e+03 0.000000000000000000e+00
1.346964335695272666e+03 0.000000000000000000e+00
1.348120963539609420e+03 0.000000000000000000e+00
1.349277591383946401e+03 0.000000000000000000e+00
1.350434219228283382e+03 0.000000000000000000e+00
1.351590847072620363e+03 0.000000000000000000e+00
1.352747474916957344e+03 0.000000000000000000e+00
1.353904102761294098e+03 0.000000000000000000e+00
1.355060730605631079e+03 0.000000000000000000e+00
1.356217358449968060e+03 0.000000000000000000e+00
1.357373986294305041e+03 0.000000000000000000e+00
1.358530614138642022e+03 0.000000000000000000e+00
1.359687241982978776e+03 0.000000000000000000e+00
1.360843869827315757e+03 0.000000000000000000e+00
1.362000497671652738e+03 0.000000000000000000e+00
1.363157125515989719e+03 0.000000000000000000e+00
1.364313753360326700e+03 0.000000000000000000e+00
1.365470381204663681e+03 0.000000000000000000e+00
1.366627009049000435e+03 0.000000000000000000e+00
1.367783636893337416e+03 0.000000000000000000e+00
1.368940264737674397e+03 0.000000000000000000e+00
1.370096892582011378e+03 0.000000000000000000e+00
1.371253520426348359e+03 0.000000000000000000e+00
1.372410148270685113e+03 0.000000000000000000e+00
1.373566776115022094e+03 0.000000000000000000e+00
1.374723403959359075e+03 0.000000000000000000e+00
1.375880031803696056e+03 0.000000000000000000e+00
1.377036659648033037e+03 0.000000000000000000e+00
1.378193287492369791e+03 0.000000000000000000e+00
1.379349915336706772e+03 0.000000000000000000e+00
1.380506543181043753e+03 0.000000000000000000e+00
1.381663171025380734e+03 0.000000000000000000e+00
1.382819798869717715e+03 0.000000000000000000e+00
1.383976426714054696e+03 0.000000000000000000e+00
1.385133054558391450e+03 0.000000000000000000e+00
1.386289682402728431e+03 0.000000000000000000e+00
1.387446310247065412e+03 0.000000000000000000e+00
1.388602938091402393e+03 0.000000000000000000e+00
1.389759565935739374e+03 0.000000000000000000e+00
1.390916193780076128e+03 0.000000000000000000e+00
1.392072821624413109e+03 0.000000000000000000e+00
1.393229449468750090e+03 0.000000000000000000e+00
1.394386077313087071e+03 0.000000000000000000e+00
1.395542705157424052e+03 0.000000000000000000e+00
1.396699333001760806e+03 0.000000000000000000e+00
1.397855960846097787e+03 0.000000000000000000e+00
1.399012588690434768e+03 0.000000000000000000e+00
1.400169216534771749e+03 0.000000000000000000e+00
1.401325844379108730e+03 0.000000000000000000e+00
1.402482472223445484e+03 0.000000000000000000e+00
1.403639100067782465e+03 0.000000000000000000e+00
1.404795727912119446e+03 0.000000000000000000e+00
1.405952355756456427e+03 0.000000000000000000e+00
1.407108983600793408e+03 0.000000000000000000e+00
1.408265611445130389e+03 0.000000000000000000e+00
1.409422239289467143e+03 0.000000000000000000e+00
1.410578867133804124e+03 0.000000000000000000e+00
1.411735494978141105e+03 0.000000000000000000e+00
1.412892122822478086e+03 0.000000000000000000e+00
1.414048750666815067e+03 0.000000000000000000e+00
1.415205378511151821e+03 0.000000000000000000e+00
1.416362006355488802e+03 0.000000000000000000e+00
1.417518634199825783e+03 0.000000000000000000e+00
1.418675262044162764e+03 0.000000000000000000e+00
1.419831889888499745e+03 0.000000000000000000e+00
1.420988517732836499e+03 0.000000000000000000e+00
1.422145145577173480e+03 0.000000000000000000e+00
1.423301773421510461e+03 0.000000000000000000e+00
1.424458401265847442e+03 0.000000000000000000e+00
1.425615029110184423e+03 0.000000000000000000e+00
1.426771656954521404e+03 0.000000000000000000e+00
1.427928284798858158e+03 0.000000000000000000e+00
1.429084912643195139e+03 0.000000000000000000e+00
1.430241540487532120e+03 0.000000000000000000e+00
1.431398168331869101e+03 0.000000000000000000e+00
1.432554796176206082e+03 0.000000000000000000e+00
1.433711424020542836e+03 0.000000000000000000e+00
1.434868051864879817e+03 0.000000000000000000e+00
1.436024679709216798e+03 0.000000000000000000e+00
1.437181307553553779e+03 0.000000000000000000e+00
1.438337935397890760e+03 0.000000000000000000e+00
1.439494563242227514e+03 0.000000000000000000e+00
1.440651191086564495e+03 0.000000000000000000e+00
1.441807818930901476e+03 0.000000000000000000e+00
1.442964446775238457e+03 0.000000000000000000e+00
1.444121074619575438e+03 0.000000000000000000e+00
1.445277702463912192e+03 0.000000000000000000e+00
1.446434330308249173e+03 0.000000000000000000e+00
1.447590958152586154e+03 0.000000000000000000e+00
1.448747585996923135e+03 0.000000000000000000e+00
1.449904213841260116e+03 0.000000000000000000e+00
1.451060841685597097e+03 0.000000000000000000e+00
1.452217469529933851e+03 0.000000000000000000e+00
1.453374097374270832e+03 0.000000000000000000e+00
1.454530725218607813e+03 0.000000000000000000e+00
1.455687353062944794e+03 0.000000000000000000e+00
1.456843980907281775e+03 0.000000000000000000e+00
1.458000608751618529e+03 0.000000000000000000e+00
1.459157236595955510e+03 0.000000000000000000e+00
1.460313864440292491e+03 0.000000000000000000e+00
1.461470492284629472e+03 0.000000000000000000e+00
1.462627120128966453e+03 0.000000000000000000e+00
1.463783747973303207e+03 0.000000000000000000e+00
1.464940375817640188e+03 0.000000000000000000e+00
1.466097003661977169e+03 0.000000000000000000e+00
1.467253631506314150e+03 0.000000000000000000e+00
1.468410259350651131e+03 0.000000000000000000e+00
1.469566887194988112e+03 0.000000000000000000e+00
1.470723515039324866e+03 0.000000000000000000e+00
1.471880142883661847e+03 0.000000000000000000e+00
1.473036770727998828e+03 0.000000000000000000e+00
1.474193398572335809e+03 0.000000000000000000e+00
1.475350026416672790e+03 0.000000000000000000e+00
1.476506654261009544e+03 0.000000000000000000e+00
1.477663282105346525e+03 0.000000000000000000e+00
1.478819909949683506e+03 0.000000000000000000e+00
1.479976537794020487e+03 0.000000000000000000e+00
1.481133165638357468e+03 0.000000000000000000e+00
1.482289793482694222e+03 0.000000000000000000e+00
1.483446421327031203e+03 0.000000000000000000e+00
1.484603049171368184e+03 0.000000000000000000e+00
1.485759677015705165e+03 0.000000000000000000e+00
1.486916304860042146e+03 0.000000000000000000e+00
1.488072932704378900e+03 0.000000000000000000e+00
1.489229560548715881e+03 0.000000000000000000e+00
1.490386188393052862e+03 0.000000000000000000e+00
1.491542816237389843e+03 0.000000000000000000e+00
1.492699444081726824e+03 0.000000000000000000e+00
1.493856071926063805e+03 0.000000000000000000e+00
1.495012699770400559e+03 0.000000000000000000e+00
1.496169327614737540e+03 0.000000000000000000e+00
1.497325955459074521e+03 0.000000000000000000e+00
1.498482583303411502e+03 0.000000000000000000e+00
1.499639211147748483e+03 0.000000000000000000e+00
1.500795838992085237e+03 0.000000000000000000e+00
1.501952466836422218e+03 0.000000000000000000e+00
1.503109094680759199e+03 0.000000000000000000e+00
1.504265722525096180e+03 0.000000000000000000e+00
1.505422350369433161e+03 0.000000000000000000e+00
1.506578978213769915e+03 0.000000000000000000e+00
1.507735606058106896e+03 0.000000000000000000e+00
1.508892233902443877e+03 0.000000000000000000e+00
1.510048861746780858e+03 0.000000000000000000e+00
1.511205489591117839e+03 0.000000000000000000e+00
1.512362117435454593e+03 0.000000000000000000e+00
1.513518745279791574e+03 0.000000000000000000e+00
1.514675373124128555e+03 0.000000000000000000e+00
1.515832000968465536e+03 0.000000000000000000e+00
1.516988628812802517e+03 0.000000000000000000e+00
1.518145256657139498e+03 0.000000000000000000e+00
1.519301884501476252e+03 0.000000000000000000e+00
1.520458512345813233e+03 0.000000000000000000e+00
1.521615140190150214e+03 0.000000000000000000e+00
1.522771768034487195e+03 0.000000000000000000e+00
1.523928395878824176e+03 0.000000000000000000e+00
1.525085023723160930e+03 0.000000000000000000e+00
1.526241651567497911e+03 0.000000000000000000e+00
1.527398279411834892e+03 0.000000000000000000e+00
1.528554907256171873e+03 0.000000000000000000e+00
1.529711535100508854e+03 0.000000000000000000e+00
1.530868162944845608e+03 0.000000000000000000e+00
1.532024790789182589e+03 0.000000000000000000e+00
1.533181418633519570e+03 0.000000000000000000e+00
1.534338046477856551e+03 0.000000000000000000e+00
1.535494674322193532e+03 0.000000000000000000e+00
1.536651302166530513e+03 0.000000000000000000e+00
1.537807930010867267e+03 0.000000000000000000e+00
1.538964557855204248e+03 0.000000000000000000e+00
1.540121185699541229e+03 0.000000000000000000e+00
1.541277813543878210e+03 0.000000000000000000e+00
1.542434441388215191e+03 0.000000000000000000e+00
1.543591069232551945e+03 0.000000000000000000e+00
1.544747697076888926e+03 0.000000000000000000e+00
1.545904324921225907e+03 0.000000000000000000e+00
1.547060952765562888e+03 0.000000000000000000e+00
1.548217580609899869e+03 0.000000000000000000e+00
1.549374208454236623e+03 0.000000000000000000e+00
1.550530836298573604e+03 0.000000000000000000e+00
1.551687464142910585e+03 0.000000000000000000e+00
1.552844091987247566e+03 0.000000000000000000e+00
1.554000719831584547e+03 0.000000000000000000e+00
1.555157347675921301e+03 0.000000000000000000e+00
1.556313975520258282e+03 0.000000000000000000e+00
1.557470603364595263e+03 0.000000000000000000e+00
1.558627231208932244e+03 0.000000000000000000e+00
1.559783859053269225e+03 0.000000000000000000e+00
1.560940486897606206e+03 0.000000000000000000e+00
1.562097114741942960e+03 0.000000000000000000e+00
1.563253742586279941e+03 0.000000000000000000e+00
1.564410370430616922e+03 0.000000000000000000e+00
1.565566998274953903e+03 0.000000000000000000e+00
1.566723626119290884e+03 0.000000000000000000e+00
1.567880253963627638e+03 0.000000000000000000e+00
1.569036881807964619e+03 0.000000000000000000e+00
1.570193509652301600e+03 0.000000000000000000e+00
1.571350137496638581e+03 0.000000000000000000e+00
1.572506765340975562e+03 0.000000000000000000e+00
1.573663393185312316e+03 0.000000000000000000e+00
1.574820021029649297e+03 0.000000000000000000e+00
1.575976648873986278e+03 0.000000000000000000e+00
1.577133276718323259e+03 0.000000000000000000e+00
1.578289904562660240e+03 0.000000000000000000e+00
1.579446532406997221e+03 0.000000000000000000e+00
1.580603160251333975e+03 0.000000000000000000e+00
1.581759788095670956e+03 0.000000000000000000e+00
1.582916415940007937e+03 0.000000000000000000e+00
1.584073043784344918e+03 0.000000000000000000e+00
1.585229671628681899e+03 0.000000000000000000e+00
1.586386299473018653e+03 0.000000000000000000e+00
1.587542927317355634e+03 0.000000000000000000e+00
1.588699555161692615e+03 0.000000000000000000e+00
1.589856183006029596e+03 0.000000000000000000e+00
1.591012810850366577e+03 0.000000000000000000e+00
1.592169438694703331e+03 0.000000000000000000e+00
1.593326066539040312e+03 0.000000000000000000e+00
1.594482694383377293e+03 0.000000000000000000e+00
1.595639322227714274e+03 0.000000000000000000e+00
1.596795950072051255e+03 0.000000000000000000e+00
1.597952577916388009e+03 0.000000000000000000e+00
1.599109205760724990e+03 0.000000000000000000e+00
1.600265833605061971e+03 0.000000000000000000e+00
1.601422461449398952e+03 0.000000000000000000e+00
1.602579089293735933e+03 0.000000000000000000e+00
1.603735717138072914e+03 0.000000000000000000e+00
1.604892344982409668e+03 0.000000000000000000e+00
1.606048972826746649e+03 0.000000000000000000e+00
1.607205600671083630e+03 0.000000000000000000e+00
1.608362228515420611e+03 0.000000000000000000e+00
1.609518856359757592e+03 0.000000000000000000e+00
1.610675484204094346e+03 0.000000000000000000e+00
1.611832112048431327e+03 0.000000000000000000e+00
1.612988739892768308e+03 0.000000000000000000e+00
1.614145367737105289e+03 0.000000000000000000e+00
1.615301995581442270e+03 0.000000000000000000e+00
1.616458623425779024e+03 0.000000000000000000e+00
1.617615251270116005e+03 0.000000000000000000e+00
1.618771879114452986e+03 0.000000000000000000e+00
1.619928506958789967e+03 0.000000000000000000e+00
1.621085134803126948e+03 0.000000000000000000e+00
1.622241762647463702e+03 0.000000000000000000e+00
1.623398390491800683e+03 0.000000000000000000e+00
1.624555018336137664e+03 0.000000000000000000e+00
1.625711646180474645e+03 0.000000000000000000e+00
1.626868274024811626e+03 0.000000000000000000e+00
1.628024901869148607e+03 0.000000000000000000e+00
1.629181529713485361e+03 0.000000000000000000e+00
1.630338157557822342e+03 0.000000000000000000e+00
1.631494785402159323e+03 0.000000000000000000e+00
1.632651413246496304e+03 0.000000000000000000e+00
1.633808041090833285e+03 0.000000000000000000e+00
1.634964668935170039e+03 0.000000000000000000e+00
1.636121296779507020e+03 0.000000000000000000e+00
1.637277924623844001e+03 0.000000000000000000e+00
1.638434552468180982e+03 0.000000000000000000e+00
1.639591180312517963e+03 0.000000000000000000e+00
1.640747808156854717e+03 0.000000000000000000e+00
1.641904436001191698e+03 0.000000000000000000e+00
1.643061063845528679e+03 0.000000000000000000e+00
1.644217691689865660e+03 0.000000000000000000e+00
1.645374319534202641e+03 0.000000000000000000e+00
1.646530947378539622e+03 0.000000000000000000e+00
1.647687575222876376e+03 0.000000000000000000e+00
1.648844203067213357e+03 0.000000000000000000e+00
1.650000830911550338e+03 0.000000000000000000e+00
1.651157458755887319e+03 0.000000000000000000e+00
1.652314086600224300e+03 0.000000000000000000e+00
1.653470714444561054e+03 0.000000000000000000e+00
1.654627342288898035e+03 0.000000000000000000e+00
1.655783970133235016e+03 0.000000000000000000e+00
1.656940597977571997e+03 0.000000000000000000e+00
1.658097225821908978e+03 0.000000000000000000e+00
1.659253853666245732e+03 0.000000000000000000e+00
1.660410481510582713e+03 0.000000000000000000e+00
1.661567109354919694e+03 0.000000000000000000e+00
1.662723737199256675e+03 0.000000000000000000e+00
1.663880365043593656e+03 0.000000000000000000e+00
1.665036992887930410e+03 0.000000000000000000e+00
1.666193620732267391e+03 0.000000000000000000e+00
1.667350248576604372e+03 0.000000000000000000e+00
1.668506876420941353e+03 0.000000000000000000e+00
1.669663504265278334e+03 0.000000000000000000e+00
1.670820132109615315e+03 0.000000000000000000e+00
1.671976759953952069e+03 0.000000000000000000e+00
1.673133387798289050e+03 0.000000000000000000e+00
1.674290015642626031e+03 0.000000000000000000e+00
1.675446643486963012e+03 0.000000000000000000e+00
1.676603271331299993e+03 0.000000000000000000e+00
1.677759899175636747e+03 0.000000000000000000e+00
1.678916527019973728e+03 0.000000000000000000e+00
1.680073154864310709e+03 0.000000000000000000e+00
1.681229782708647690e+03 0.000000000000000000e+00
1.682386410552984671e+03 0.000000000000000000e+00
1.683543038397321425e+03 0.000000000000000000e+00
1.684699666241658406e+03 0.000000000000000000e+00
1.685856294085995387e+03 0.000000000000000000e+00
1.687012921930332368e+03 0.000000000000000000e+00
1.688169549774669349e+03 0.000000000000000000e+00
1.689326177619006330e+03 0.000000000000000000e+00
1.690482805463343084e+03 0.000000000000000000e+00
1.691639433307680065e+03 0.000000000000000000e+00
1.692796061152017046e+03 0.000000000000000000e+00
1.693952688996354027e+03 0.000000000000000000e+00
1.695109316840691008e+03 0.000000000000000000e+00
1.696265944685027762e+03 0.000000000000000000e+00
1.697422572529364743e+03 0.000000000000000000e+00
1.698579200373701724e+03 0.000000000000000000e+00
1.699735828218038705e+03 0.000000000000000000e+00
1.700892456062375686e+03 0.000000000000000000e+00
1.702049083906712440e+03 0.000000000000000000e+00
1.703205711751049421e+03 0.000000000000000000e+00
1.704362339595386402e+03 0.000000000000000000e+00
1.705518967439723383e+03 0.000000000000000000e+00
1.706675595284060364e+03 0.000000000000000000e+00
1.707832223128397118e+03 0.000000000000000000e+00
1.708988850972734099e+03 0.000000000000000000e+00
1.710145478817071080e+03 0.000000000000000000e+00
1.711302106661408061e+03 0.000000000000000000e+00
1.712458734505745042e+03 0.000000000000000000e+00
1.713615362350082023e+03 0.000000000000000000e+00
1.714771990194418777e+03 0.000000000000000000e+00
1.715928618038755758e+03 0.000000000000000000e+00
1.717085245883092739e+03 0.000000000000000000e+00
1.718241873727429720e+03 0.000000000000000000e+00
1.719398501571766701e+03 0.000000000000000000e+00
1.720555129416103455e+03 0.000000000000000000e+00
1.721711757260440436e+03 0.000000000000000000e+00
1.722868385104777417e+03 0.000000000000000000e+00
1.724025012949114398e+03 0.000000000000000000e+00
1.725181640793451379e+03 0.000000000000000000e+00
1.726338268637788133e+03 0.000000000000000000e+00
1.727494896482125114e+03 0.000000000000000000e+00
1.728651524326462095e+03 0.000000000000000000e+00
1.729808152170799076e+03 0.000000000000000000e+00
1.730964780015136057e+03 0.000000000000000000e+00
1.732121407859472811e+03 0.000000000000000000e+00
1.733278035703809792e+03 0.000000000000000000e+00
1.734434663548146773e+03 0.000000000000000000e+00
1.735591291392483754e+03 0.000000000000000000e+00
1.736747919236820735e+03 0.000000000000000000e+00
1.737904547081157716e+03 0.000000000000000000e+00
1.739061174925494470e+03 0.000000000000000000e+00
1.740217802769831451e+03 0.000000000000000000e+00
1.741374430614168432e+03 0.000000000000000000e+00
1.742531058458505413e+03 0.000000000000000000e+00
1.743687686302842394e+03 0.000000000000000000e+00
1.744844314147179148e+03 0.000000000000000000e+00
1.746000941991516129e+03 0.000000000000000000e+00
1.747157569835853110e+03 0.000000000000000000e+00
1.748314197680190091e+03 0.000000000000000000e+00
1.749470825524527072e+03 0.000000000000000000e+00
1.750627453368863826e+03 0.000000000000000000e+00
1.751784081213200807e+03 0.000000000000000000e+00
1.752940709057537788e+03 0.000000000000000000e+00
1.754097336901874769e+03 0.000000000000000000e+00
1.755253964746211750e+03 0.000000000000000000e+00
1.756410592590548731e+03 0.000000000000000000e+00
1.757567220434885485e+03 0.000000000000000000e+00
1.758723848279222466e+03 0.000000000000000000e+00
1.759880476123559447e+03 0.000000000000000000e+00
1.761037103967896428e+03 0.000000000000000000e+00
1.762193731812233409e+03 0.000000000000000000e+00
1.763350359656570163e+03 0.000000000000000000e+00
1.764506987500907144e+03 0.000000000000000000e+00
1.765663615345244125e+03 0.000000000000000000e+00
1.766820243189581106e+03 0.000000000000000000e+00
1.767976871033918087e+03 0.000000000000000000e+00
1.769133498878254841e+03 0.000000000000000000e+00
1.770290126722591822e+03 0.000000000000000000e+00
1.771446754566928803e+03 0.000000000000000000e+00
1.772603382411265784e+03 0.000000000000000000e+00
1.773760010255602765e+03 0.000000000000000000e+00
1.774916638099939519e+03 0.000000000000000000e+00
1.776073265944276500e+03 0.000000000000000000e+00
1.777229893788613481e+03 0.000000000000000000e+00
1.778386521632950462e+03 0.000000000000000000e+00
1.779543149477287443e+03 0.000000000000000000e+00
1.780699777321624424e+03 0.000000000000000000e+00
1.781856405165961178e+03 0.000000000000000000e+00
1.783013033010298159e+03 0.000000000000000000e+00
1.784169660854635140e+03 0.000000000000000000e+00
1.785326288698972121e+03 0.000000000000000000e+00
1.786482916543309102e+03 0.000000000000000000e+00
1.787639544387645856e+03 0.000000000000000000e+00
1.788796172231982837e+03 0.000000000000000000e+00
1.789952800076319818e+03 0.000000000000000000e+00
1.791109427920656799e+03 0.000000000000000000e+00
1.792266055764993780e+03 0.000000000000000000e+00
1.793422683609330534e+03 0.000000000000000000e+00
1.794579311453667515e+03 0.000000000000000000e+00
1.795735939298004496e+03 0.000000000000000000e+00
1.796892567142341477e+03 0.000000000000000000e+00
1.798049194986678458e+03 0.000000000000000000e+00
1.799205822831015439e+03 0.000000000000000000e+00
1.800362450675352193e+03 0.000000000000000000e+00
1.801519078519689174e+03 0.000000000000000000e+00
1.802675706364026155e+03 0.000000000000000000e+00
1.803832334208363136e+03 0.000000000000000000e+00
1.804988962052700117e+03 0.000000000000000000e+00
1.806145589897036871e+03 0.000000000000000000e+00
1.807302217741373852e+03 0.000000000000000000e+00
1.808458845585710833e+03 0.000000000000000000e+00
1.809615473430047814e+03 0.000000000000000000e+00
1.810772101274384795e+03 0.000000000000000000e+00
1.811928729118721549e+03 0.000000000000000000e+00
1.813085356963058530e+03 0.000000000000000000e+00
1.814241984807395511e+03 0.000000000000000000e+00
1.815398612651732492e+03 0.000000000000000000e+00
1.816555240496069473e+03 0.000000000000000000e+00
1.817711868340406227e+03 0.000000000000000000e+00
1.818868496184743208e+03 0.000000000000000000e+00
1.820025124029080189e+03 0.000000000000000000e+00
1.821181751873417170e+03 0.000000000000000000e+00
1.822338379717754151e+03 0.000000000000000000e+00
1.823495007562091132e+03 0.000000000000000000e+00
1.824651635406427886e+03 0.000000000000000000e+00
1.825808263250764867e+03 0.000000000000000000e+00
1.826964891095101848e+03 0.000000000000000000e+00
1.828121518939438829e+03 0.000000000000000000e+00
1.829278146783775810e+03 0.000000000000000000e+00
1.830434774628112564e+03 0.000000000000000000e+00
1.831591402472449545e+03 0.000000000000000000e+00
1.832748030316786526e+03 0.000000000000000000e+00
1.833904658161123507e+03 0.000000000000000000e+00
1.835061286005460488e+03 0.000000000000000000e+00
1.836217913849797242e+03 0.000000000000000000e+00
1.837374541694134223e+03 0.000000000000000000e+00
1.838531169538471204e+03 0.000000000000000000e+00
1.839687797382808185e+03 0.000000000000000000e+00
1.840844425227145166e+03 0.000000000000000000e+00
1.842001053071481920e+03 0.000000000000000000e+00
1.843157680915818901e+03 0.000000000000000000e+00
1.844314308760155882e+03 0.000000000000000000e+00
1.845470936604492863e+03 0.000000000000000000e+00
1.846627564448829844e+03 0.000000000000000000e+00
1.847784192293166825e+03 0.000000000000000000e+00
1.848940820137503579e+03 0.000000000000000000e+00
1.850097447981840560e+03 0.000000000000000000e+00
1.851254075826177541e+03 0.000000000000000000e+00
1.852410703670514522e+03 0.000000000000000000e+00
1.853567331514851503e+03 0.000000000000000000e+00
1.854723959359188257e+03 0.000000000000000000e+00
1.855880587203525238e+03 0.000000000000000000e+00
1.857037215047862219e+03 0.000000000000000000e+00
1.858193842892199200e+03 0.000000000000000000e+00
1.859350470736536181e+03 0.000000000000000000e+00
1.860507098580872935e+03 0.000000000000000000e+00
1.861663726425209916e+03 0.000000000000000000e+00
1.862820354269546897e+03 0.000000000000000000e+00
1.863976982113883878e+03 0.000000000000000000e+00
1.865133609958220859e+03 0.000000000000000000e+00
1.866290237802557840e+03 0.000000000000000000e+00
1.867446865646894594e+03 0.000000000000000000e+00
1.868603493491231575e+03 0.000000000000000000e+00
1.869760121335568556e+03 0.000000000000000000e+00
1.870916749179905537e+03 0.000000000000000000e+00
1.872073377024242518e+03 0.000000000000000000e+00
1.873230004868579272e+03 0.000000000000000000e+00
1.874386632712916253e+03 0.000000000000000000e+00
1.875543260557253234e+03 0.000000000000000000e+00
1.876699888401590215e+03 0.000000000000000000e+00
1.877856516245927196e+03 0.000000000000000000e+00
1.879013144090263950e+03 0.000000000000000000e+00
1.880169771934600931e+03 0.000000000000000000e+00
1.881326399778937912e+03 0.000000000000000000e+00
1.882483027623274893e+03 0.000000000000000000e+00
1.883639655467611874e+03 0.000000000000000000e+00
1.884796283311948628e+03 0.000000000000000000e+00
1.885952911156285609e+03 0.000000000000000000e+00
1.887109539000622590e+03 0.000000000000000000e+00
1.888266166844959571e+03 0.000000000000000000e+00
1.889422794689296552e+03 0.000000000000000000e+00
1.890579422533633533e+03 0.000000000000000000e+00
1.891736050377970287e+03 0.000000000000000000e+00
1.892892678222307268e+03 0.000000000000000000e+00
1.894049306066644249e+03 0.000000000000000000e+00
1.895205933910981230e+03 0.000000000000000000e+00
1.896362561755318211e+03 0.000000000000000000e+00
1.897519189599654965e+03 0.000000000000000000e+00
1.898675817443991946e+03 0.000000000000000000e+00
1.899832445288328927e+03 0.000000000000000000e+00
1.900989073132665908e+03 0.000000000000000000e+00
1.902145700977002889e+03 0.000000000000000000e+00
1.903302328821339643e+03 0.000000000000000000e+00
1.904458956665676624e+03 0.000000000000000000e+00
1.905615584510013605e+03 0.000000000000000000e+00
1.906772212354350586e+03 0.000000000000000000e+00
1.907928840198687567e+03 0.000000000000000000e+00
1.909085468043024548e+03 0.000000000000000000e+00
1.910242095887361302e+03 0.000000000000000000e+00
1.911398723731698283e+03 0.000000000000000000e+00
1.912555351576035264e+03 0.000000000000000000e+00
1.913711979420372245e+03 0.000000000000000000e+00
1.914868607264709226e+03 0.000000000000000000e+00
1.916025235109045980e+03 0.000000000000000000e+00
1.917181862953382961e+03 0.000000000000000000e+00
1.918338490797719942e+03 0.000000000000000000e+00
1.919495118642056923e+03 0.000000000000000000e+00
1.920651746486393904e+03 0.000000000000000000e+00
1.921808374330730658e+03 0.000000000000000000e+00
1.922965002175067639e+03 0.000000000000000000e+00
1.924121630019404620e+03 0.000000000000000000e+00
1.925278257863741601e+03 0.000000000000000000e+00
1.926434885708078582e+03 0.000000000000000000e+00
1.927591513552415336e+03 0.000000000000000000e+00
1.928748141396752317e+03 0.000000000000000000e+00
1.929904769241089298e+03 0.000000000000000000e+00
1.931061397085426279e+03 0.000000000000000000e+00
1.932218024929763260e+03 0.000000000000000000e+00
1.933374652774100241e+03 0.000000000000000000e+00
1.934531280618436995e+03 0.000000000000000000e+00
1.935687908462773976e+03 0.000000000000000000e+00
1.936844536307110957e+03 0.000000000000000000e+00
1.938001164151447938e+03 0.000000000000000000e+00
1.939157791995784919e+03 0.000000000000000000e+00
1.940314419840121673e+03 0.000000000000000000e+00
1.941471047684458654e+03 0.000000000000000000e+00
1.942627675528795635e+03 0.000000000000000000e+00
1.943784303373132616e+03 0.000000000000000000e+00
1.944940931217469597e+03 0.000000000000000000e+00
1.946097559061806351e+03 0.000000000000000000e+00
1.947254186906143332e+03 0.000000000000000000e+00
1.948410814750480313e+03 0.000000000000000000e+00
1.949567442594817294e+03 0.000000000000000000e+00
1.950724070439154275e+03 0.000000000000000000e+00
1.951880698283491029e+03 0.000000000000000000e+00
1.953037326127828010e+03 0.000000000000000000e+00
1.954193953972164991e+03 0.000000000000000000e+00
1.955350581816501972e+03 0.000000000000000000e+00
1.956507209660838953e+03 0.000000000000000000e+00
1.957663837505175934e+03 0.000000000000000000e+00
1.958820465349512688e+03 0.000000000000000000e+00
1.959977093193849669e+03 0.000000000000000000e+00
1.961133721038186650e+03 0.000000000000000000e+00
1.962290348882523631e+03 0.000000000000000000e+00
1.963446976726860612e+03 0.000000000000000000e+00
1.964603604571197366e+03 0.000000000000000000e+00
1.965760232415534347e+03 0.000000000000000000e+00
1.966916860259871328e+03 0.000000000000000000e+00
1.968073488104208309e+03 0.000000000000000000e+00
1.969230115948545290e+03 0.000000000000000000e+00
1.970386743792882044e+03 0.000000000000000000e+00
1.971543371637219025e+03 0.000000000000000000e+00
1.972699999481556006e+03 0.000000000000000000e+00
1.973856627325892987e+03 0.000000000000000000e+00
1.975013255170229968e+03 0.000000000000000000e+00
1.976169883014566949e+03 0.000000000000000000e+00
1.977326510858903703e+03 0.000000000000000000e+00
1.978483138703240684e+03 0.000000000000000000e+00
1.979639766547577665e+03 0.000000000000000000e+00
1.980796394391914646e+03 0.000000000000000000e+00
1.981953022236251627e+03 0.000000000000000000e+00
1.983109650080588381e+03 0.000000000000000000e+00
1.984266277924925362e+03 0.000000000000000000e+00
1.985422905769262343e+03 0.000000000000000000e+00
1.986579533613599324e+03 0.000000000000000000e+00
1.987736161457936305e+03 0.000000000000000000e+00
1.988892789302273059e+03 0.000000000000000000e+00
1.990049417146610040e+03 0.000000000000000000e+00
1.991206044990947021e+03 0.000000000000000000e+00
1.992362672835284002e+03 0.000000000000000000e+00
1.993519300679620983e+03 0.000000000000000000e+00
1.994675928523957737e+03 0.000000000000000000e+00
1.995832556368294718e+03 0.000000000000000000e+00
1.996989184212631699e+03 0.000000000000000000e+00
1.998145812056968680e+03 0.000000000000000000e+00
1.999302439901305661e+03 0.000000000000000000e+00
2.000459067745642642e+03 0.000000000000000000e+00
2.001615695589979396e+03 0.000000000000000000e+00
2.002772323434316377e+03 0.000000000000000000e+00
2.003928951278653358e+03 0.000000000000000000e+00
2.005085579122990339e+03 0.000000000000000000e+00
2.006242206967327320e+03 0.000000000000000000e+00
2.007398834811664074e+03 0.000000000000000000e+00
2.008555462656001055e+03 0.000000000000000000e+00
2.009712090500338036e+03 0.000000000000000000e+00
2.010868718344675017e+03 0.000000000000000000e+00
2.012025346189011998e+03 0.000000000000000000e+00
2.013181974033348752e+03 0.000000000000000000e+00
2.014338601877685733e+03 0.000000000000000000e+00
2.015495229722022714e+03 0.000000000000000000e+00
2.016651857566359695e+03 0.000000000000000000e+00
2.017808485410696676e+03 0.000000000000000000e+00
2.018965113255033657e+03 0.000000000000000000e+00
2.020121741099370411e+03 0.000000000000000000e+00
2.021278368943707392e+03 0.000000000000000000e+00
2.022434996788044373e+03 0.000000000000000000e+00
2.023591624632381354e+03 0.000000000000000000e+00
2.024748252476718335e+03 0.000000000000000000e+00
2.025904880321055089e+03 0.000000000000000000e+00
2.027061508165392070e+03 0.000000000000000000e+00
2.028218136009729051e+03 0.000000000000000000e+00
2.029374763854066032e+03 0.000000000000000000e+00
2.030531391698403013e+03 0.000000000000000000e+00
2.031688019542739767e+03 0.000000000000000000e+00
2.032844647387076748e+03 0.000000000000000000e+00
2.034001275231413729e+03 0.000000000000000000e+00
2.035157903075750710e+03 0.000000000000000000e+00
2.036314530920087691e+03 0.000000000000000000e+00
2.037471158764424445e+03 0.000000000000000000e+00
2.038627786608761426e+03 0.000000000000000000e+00
2.039784414453098407e+03 0.000000000000000000e+00
2.040941042297435388e+03 0.000000000000000000e+00
2.042097670141772369e+03 0.000000000000000000e+00
2.043254297986109350e+03 0.000000000000000000e+00
2.044410925830446331e+03 0.000000000000000000e+00
2.045567553674783312e+03 0.000000000000000000e+00
2.046724181519119838e+03 0.000000000000000000e+00
2.047880809363456819e+03 0.000000000000000000e+00
2.049037437207793573e+03 0.000000000000000000e+00
2.050194065052130554e+03 0.000000000000000000e+00
2.051350692896467535e+03 0.000000000000000000e+00
2.052507320740804516e+03 0.000000000000000000e+00
2.053663948585141497e+03 0.000000000000000000e+00
2.054820576429478479e+03 0.000000000000000000e+00
2.055977204273815460e+03 0.000000000000000000e+00
2.057133832118152441e+03 0.000000000000000000e+00
2.058290459962489422e+03 0.000000000000000000e+00
2.059447087806825948e+03 0.000000000000000000e+00
2.060603715651162929e+03 0.000000000000000000e+00
2.061760343495499910e+03 0.000000000000000000e+00
2.062916971339836891e+03 0.000000000000000000e+00
2.064073599184173872e+03 0.000000000000000000e+00
2.065230227028510853e+03 0.000000000000000000e+00
2.066386854872847834e+03 0.000000000000000000e+00
2.067543482717184816e+03 0.000000000000000000e+00
2.068700110561521797e+03 0.000000000000000000e+00
2.069856738405858778e+03 0.000000000000000000e+00
2.071013366250195304e+03 0.000000000000000000e+00
2.072169994094532285e+03 0.000000000000000000e+00
2.073326621938869266e+03 0.000000000000000000e+00
2.074483249783206247e+03 0.000000000000000000e+00
2.075639877627543228e+03 0.000000000000000000e+00
2.076796505471880209e+03 0.000000000000000000e+00
2.077953133316217190e+03 0.000000000000000000e+00
2.079109761160554172e+03 0.000000000000000000e+00
2.080266389004891153e+03 0.000000000000000000e+00
2.081423016849228134e+03 0.000000000000000000e+00
2.082579644693565115e+03 0.000000000000000000e+00
2.083736272537901641e+03 0.000000000000000000e+00
2.084892900382238622e+03 0.000000000000000000e+00
2.086049528226575603e+03 0.000000000000000000e+00
2.087206156070912584e+03 0.000000000000000000e+00
2.088362783915249565e+03 0.000000000000000000e+00
2.089519411759586546e+03 0.000000000000000000e+00
2.090676039603923527e+03 0.000000000000000000e+00
2.091832667448260509e+03 0.000000000000000000e+00
2.092989295292597490e+03 0.000000000000000000e+00
2.094145923136934471e+03 0.000000000000000000e+00
2.095302550981271452e+03 0.000000000000000000e+00
2.096459178825607978e+03 0.000000000000000000e+00
2.097615806669944959e+03 0.000000000000000000e+00
2.098772434514281940e+03 0.000000000000000000e+00
2.099929062358618921e+03 0.000000000000000000e+00
2.101085690202955902e+03 0.000000000000000000e+00
2.102242318047292883e+03 0.000000000000000000e+00
2.103398945891629864e+03 0.000000000000000000e+00
2.104555573735966846e+03 0.000000000000000000e+00
2.105712201580303827e+03 0.000000000000000000e+00
2.106868829424640808e+03 0.000000000000000000e+00
2.108025457268977334e+03 0.000000000000000000e+00
2.109182085113314315e+03 0.000000000000000000e+00
2.110338712957651296e+03 0.000000000000000000e+00
2.111495340801988277e+03 0.000000000000000000e+00
2.112651968646325258e+03 0.000000000000000000e+00
2.113808596490662239e+03 0.000000000000000000e+00
2.114965224334999220e+03 0.000000000000000000e+00
2.116121852179336202e+03 0.000000000000000000e+00
2.117278480023673183e+03 0.000000000000000000e+00
2.118435107868010164e+03 0.000000000000000000e+00
2.119591735712347145e+03 0.000000000000000000e+00
2.120748363556683671e+03 0.000000000000000000e+00
2.121904991401020652e+03 0.000000000000000000e+00
2.123061619245357633e+03 0.000000000000000000e+00
2.124218247089694614e+03 0.000000000000000000e+00
2.125374874934031595e+03 0.000000000000000000e+00
2.126531502778368576e+03 0.000000000000000000e+00
2.127688130622705557e+03 0.000000000000000000e+00
2.128844758467042539e+03 0.000000000000000000e+00
2.130001386311379520e+03 0.000000000000000000e+00
2.131158014155716501e+03 0.000000000000000000e+00
2.132314642000053027e+03 0.000000000000000000e+00
2.133471269844390008e+03 0.000000000000000000e+00
2.134627897688726989e+03 0.000000000000000000e+00
2.135784525533063970e+03 0.000000000000000000e+00
2.136941153377400951e+03 0.000000000000000000e+00
2.138097781221737932e+03 0.000000000000000000e+00
2.139254409066074913e+03 0.000000000000000000e+00
2.140411036910411894e+03 0.000000000000000000e+00
2.141567664754748876e+03 0.000000000000000000e+00
2.142724292599085857e+03 0.000000000000000000e+00
2.143880920443422838e+03 0.000000000000000000e+00
2.145037548287759364e+03 0.000000000000000000e+00
2.146194176132096345e+03 0.000000000000000000e+00
2.147350803976433326e+03 0.000000000000000000e+00
2.148507431820770307e+03 0.000000000000000000e+00
2.149664059665107288e+03 0.000000000000000000e+00
2.150820687509444269e+03 0.000000000000000000e+00
2.151977315353781250e+03 0.000000000000000000e+00
2.153133943198118232e+03 0.000000000000000000e+00
2.154290571042455213e+03 0.000000000000000000e+00
2.155447198886792194e+03 0.000000000000000000e+00
2.156603826731128720e+03 0.000000000000000000e+00
2.157760454575465701e+03 0.000000000000000000e+00
2.158917082419802682e+03 0.000000000000000000e+00
2.160073710264139663e+03 0.000000000000000000e+00
2.161230338108476644e+03 0.000000000000000000e+00
2.162386965952813625e+03 0.000000000000000000e+00
2.163543593797150606e+03 0.000000000000000000e+00
2.164700221641487587e+03 0.000000000000000000e+00
2.165856849485824569e+03 0.000000000000000000e+00
2.167013477330161550e+03 0.000000000000000000e+00
2.168170105174498531e+03 0.000000000000000000e+00
2.169326733018835057e+03 0.000000000000000000e+00
2.170483360863172038e+03 0.000000000000000000e+00
2.171639988707509019e+03 0.000000000000000000e+00
2.172796616551846000e+03 0.000000000000000000e+00
2.173953244396182981e+03 0.000000000000000000e+00
2.175109872240519962e+03 0.000000000000000000e+00
2.176266500084856943e+03 0.000000000000000000e+00
2.177423127929193925e+03 0.000000000000000000e+00
2.178579755773530906e+03 0.000000000000000000e+00
2.179736383617867887e+03 0.000000000000000000e+00
2.180893011462204413e+03 0.000000000000000000e+00
2.182049639306541394e+03 0.000000000000000000e+00
2.183206267150878375e+03 0.000000000000000000e+00
2.184362894995215356e+03 0.000000000000000000e+00
2.185519522839552337e+03 0.000000000000000000e+00
2.186676150683889318e+03 0.000000000000000000e+00
2.187832778528226299e+03 0.000000000000000000e+00
2.188989406372563280e+03 0.000000000000000000e+00
2.190146034216900262e+03 0.000000000000000000e+00
2.191302662061237243e+03 0.000000000000000000e+00
2.192459289905574224e+03 0.000000000000000000e+00
2.193615917749910750e+03 0.000000000000000000e+00
2.194772545594247731e+03 0.000000000000000000e+00
2.195929173438584712e+03 0.000000000000000000e+00
2.197085801282921693e+03 0.000000000000000000e+00
2.198242429127258674e+03 0.000000000000000000e+00
2.199399056971595655e+03 0.000000000000000000e+00
2.200555684815932636e+03 0.000000000000000000e+00
2.201712312660269617e+03 0.000000000000000000e+00
2.202868940504606599e+03 0.000000000000000000e+00
2.204025568348943580e+03 0.000000000000000000e+00
2.205182196193280561e+03 0.000000000000000000e+00
2.206338824037617087e+03 0.000000000000000000e+00
2.207495451881954068e+03 0.000000000000000000e+00
2.208652079726291049e+03 0.000000000000000000e+00
2.209808707570628030e+03 0.000000000000000000e+00
2.210965335414965011e+03 0.000000000000000000e+00
2.212121963259301992e+03 0.000000000000000000e+00
2.213278591103638973e+03 0.000000000000000000e+00
2.214435218947975955e+03 0.000000000000000000e+00
2.215591846792312936e+03 0.000000000000000000e+00
2.216748474636649917e+03 0.000000000000000000e+00
2.217905102480986443e+03 0.000000000000000000e+00
2.219061730325323424e+03 0.000000000000000000e+00
2.220218358169660405e+03 0.000000000000000000e+00
2.221374986013997386e+03 0.000000000000000000e+00
2.222531613858334367e+03 0.000000000000000000e+00
2.223688241702671348e+03 0.000000000000000000e+00
2.224844869547008329e+03 0.000000000000000000e+00
2.226001497391345310e+03 0.000000000000000000e+00
2.227158125235682292e+03 0.000000000000000000e+00
2.228314753080019273e+03 0.000000000000000000e+00
2.229471380924356254e+03 0.000000000000000000e+00
2.230628008768692780e+03 0.000000000000000000e+00
2.231784636613029761e+03 0.000000000000000000e+00
2.232941264457366742e+03 0.000000000000000000e+00
2.234097892301703723e+03 0.000000000000000000e+00
2.235254520146040704e+03 0.000000000000000000e+00
2.236411147990377685e+03 0.000000000000000000e+00
2.237567775834714666e+03 0.000000000000000000e+00
2.238724403679051647e+03 0.000000000000000000e+00
2.239881031523388629e+03 0.000000000000000000e+00
2.241037659367725610e+03 0.000000000000000000e+00
2.242194287212062136e+03 0.000000000000000000e+00
2.243350915056399117e+03 0.000000000000000000e+00
2.244507542900736098e+03 0.000000000000000000e+00
2.245664170745073079e+03 0.000000000000000000e+00
2.246820798589410060e+03 0.000000000000000000e+00
2.247977426433747041e+03 0.000000000000000000e+00
2.249134054278084022e+03 0.000000000000000000e+00
2.250290682122421003e+03 0.000000000000000000e+00
2.251447309966757985e+03 0.000000000000000000e+00
2.252603937811094966e+03 0.000000000000000000e+00
2.253760565655431947e+03 0.000000000000000000e+00
2.254917193499768473e+03 0.000000000000000000e+00
2.256073821344105454e+03 0.000000000000000000e+00
2.257230449188442435e+03 0.000000000000000000e+00
2.258387077032779416e+03 0.000000000000000000e+00
2.259543704877116397e+03 0.000000000000000000e+00
2.260700332721453378e+03 0.000000000000000000e+00
2.261856960565790359e+03 0.000000000000000000e+00
2.263013588410127340e+03 0.000000000000000000e+00
2.264170216254464322e+03 0.000000000000000000e+00
2.265326844098801303e+03 0.000000000000000000e+00
2.266483471943137829e+03 0.000000000000000000e+00
2.267640099787474810e+03 0.000000000000000000e+00
2.268796727631811791e+03 0.000000000000000000e+00
2.269953355476148772e+03 0.000000000000000000e+00
2.271109983320485753e+03 0.000000000000000000e+00
2.272266611164822734e+03 0.000000000000000000e+00
2.273423239009159715e+03 0.000000000000000000e+00
2.274579866853496696e+03 0.000000000000000000e+00
2.275736494697833677e+03 0.000000000000000000e+00
2.276893122542170659e+03 0.000000000000000000e+00
2.278049750386507640e+03 0.000000000000000000e+00
2.279206378230844166e+03 0.000000000000000000e+00
2.280363006075181147e+03 0.000000000000000000e+00
2.281519633919518128e+03 0.000000000000000000e+00
2.282676261763855109e+03 0.000000000000000000e+00
2.283832889608192090e+03 0.000000000000000000e+00
2.284989517452529071e+03 0.000000000000000000e+00
2.286146145296866052e+03 0.000000000000000000e+00
2.287302773141203033e+03 0.000000000000000000e+00
2.288459400985540015e+03 0.000000000000000000e+00
2.289616028829876996e+03 0.000000000000000000e+00
2.290772656674213522e+03 0.000000000000000000e+00
2.291929284518550503e+03 0.000000000000000000e+00
2.293085912362887484e+03 0.000000000000000000e+00
2.294242540207224465e+03 0.000000000000000000e+00
2.295399168051561446e+03 0.000000000000000000e+00
2.296555795895898427e+03 0.000000000000000000e+00
2.297712423740235408e+03 0.000000000000000000e+00
2.298869051584572389e+03 0.000000000000000000e+00
2.300025679428909370e+03 0.000000000000000000e+00
2.301182307273246352e+03 0.000000000000000000e+00
2.302338935117583333e+03 0.000000000000000000e+00
2.303495562961919859e+03 0.000000000000000000e+00
2.304652190806256840e+03 0.000000000000000000e+00
2.305808818650593821e+03 0.000000000000000000e+00
2.306965446494930802e+03 0.000000000000000000e+00
2.308122074339267783e+03 0.000000000000000000e+00
2.309278702183604764e+03 0.000000000000000000e+00
2.310435330027941745e+03 0.000000000000000000e+00
2.311591957872278726e+03 0.000000000000000000e+00
2.312748585716615707e+03 0.000000000000000000e+00
2.313905213560952689e+03 0.000000000000000000e+00
2.315061841405289670e+03 0.000000000000000000e+00
2.316218469249626196e+03 0.000000000000000000e+00
2.317375097093963177e+03 0.000000000000000000e+00
2.318531724938300158e+03 0.000000000000000000e+00
2.319688352782637139e+03 0.000000000000000000e+00
2.320844980626974120e+03 0.000000000000000000e+00
2.322001608471311101e+03 0.000000000000000000e+00
2.323158236315648082e+03 0.000000000000000000e+00
2.324314864159985063e+03 0.000000000000000000e+00
2.325471492004322045e+03 0.000000000000000000e+00
2.326628119848659026e+03 0.000000000000000000e+00
2.327784747692995552e+03 0.000000000000000000e+00
2.328941375537332533e+03 0.000000000000000000e+00
2.330098003381669514e+03 0.000000000000000000e+00
2.331254631226006495e+03 0.000000000000000000e+00
2.332411259070343476e+03 0.000000000000000000e+00
2.333567886914680457e+03 0.000000000000000000e+00
2.334724514759017438e+03 0.000000000000000000e+00
2.335881142603354419e+03 0.000000000000000000e+00
2.337037770447691400e+03 0.000000000000000000e+00
2.338194398292028382e+03 0.000000000000000000e+00
2.339351026136365363e+03 0.000000000000000000e+00
2.340507653980701889e+03 0.000000000000000000e+00
2.341664281825038870e+03 0.000000000000000000e+00
2.342820909669375851e+03 0.000000000000000000e+00
2.343977537513712832e+03 0.000000000000000000e+00
2.345134165358049813e+03 0.000000000000000000e+00
2.346290793202386794e+03 0.000000000000000000e+00
2.347447421046723775e+03 0.000000000000000000e+00
2.348604048891060756e+03 0.000000000000000000e+00
2.349760676735397738e+03 0.000000000000000000e+00
2.350917304579734719e+03 0.000000000000000000e+00
2.352073932424071245e+03 0.000000000000000000e+00
2.353230560268408226e+03 0.000000000000000000e+00
2.354387188112745207e+03 0.000000000000000000e+00
2.355543815957082188e+03 0.000000000000000000e+00
2.356700443801419169e+03 0.000000000000000000e+00
2.357857071645756150e+03 0.000000000000000000e+00
2.359013699490093131e+03 0.000000000000000000e+00
2.360170327334430112e+03 0.000000000000000000e+00
2.361326955178767093e+03 0.000000000000000000e+00
2.362483583023104075e+03 0.000000000000000000e+00
2.363640210867441056e+03 0.000000000000000000e+00
2.364796838711777582e+03 0.000000000000000000e+00
2.365953466556114563e+03 0.000000000000000000e+00
2.367110094400451544e+03 0.000000000000000000e+00
2.368266722244788525e+03 0.000000000000000000e+00
2.369423350089125506e+03 0.000000000000000000e+00
2.370579977933462487e+03 0.000000000000000000e+00
2.371736605777799468e+03 0.000000000000000000e+00
2.372893233622136449e+03 0.000000000000000000e+00
2.374049861466473430e+03 0.000000000000000000e+00
2.375206489310810412e+03 0.000000000000000000e+00
2.376363117155146938e+03 0.000000000000000000e+00
2.377519744999483919e+03 0.000000000000000000e+00
2.378676372843820900e+03 0.000000000000000000e+00
2.379833000688157881e+03 0.000000000000000000e+00
2.380989628532494862e+03 0.000000000000000000e+00
2.382146256376831843e+03 0.000000000000000000e+00
2.383302884221168824e+03 0.000000000000000000e+00
2.384459512065505805e+03 0.000000000000000000e+00
2.385616139909842786e+03 0.000000000000000000e+00
2.386772767754179768e+03 0.000000000000000000e+00
2.387929395598516749e+03 0.000000000000000000e+00
2.389086023442853275e+03 0.000000000000000000e+00
2.390242651287190256e+03 0.000000000000000000e+00
2.391399279131527237e+03 0.000000000000000000e+00
2.392555906975864218e+03 0.000000000000000000e+00
2.393712534820201199e+03 0.000000000000000000e+00
2.394869162664538180e+03 0.000000000000000000e+00
2.396025790508875161e+03 0.000000000000000000e+00
2.397182418353212142e+03 0.000000000000000000e+00
2.398339046197549123e+03 0.000000000000000000e+00
2.399495674041886105e+03 0.000000000000000000e+00
2.400652301886222631e+03 0.000000000000000000e+00
2.401808929730559612e+03 0.000000000000000000e+00
2.402965557574896593e+03 0.000000000000000000e+00
2.404122185419233574e+03 0.000000000000000000e+00
2.405278813263570555e+03 0.000000000000000000e+00
2.406435441107907536e+03 0.000000000000000000e+00
2.407592068952244517e+03 0.000000000000000000e+00
2.408748696796581498e+03 0.000000000000000000e+00
2.409905324640918479e+03 0.000000000000000000e+00
2.411061952485255460e+03 0.000000000000000000e+00
2.412218580329592442e+03 0.000000000000000000e+00
2.413375208173928968e+03 0.000000000000000000e+00
2.414531836018265949e+03 0.000000000000000000e+00
2.415688463862602930e+03 0.000000000000000000e+00
2.416845091706939911e+03 0.000000000000000000e+00
2.418001719551276892e+03 0.000000000000000000e+00
2.419158347395613873e+03 0.000000000000000000e+00
2.420314975239950854e+03 0.000000000000000000e+00
2.421471603084287835e+03 0.000000000000000000e+00
2.422628230928624816e+03 0.000000000000000000e+00
2.423784858772961798e+03 0.000000000000000000e+00
2.424941486617298779e+03 0.000000000000000000e+00
2.426098114461635305e+03 0.000000000000000000e+00
2.427254742305972286e+03 0.000000000000000000e+00
2.428411370150309267e+03 0.000000000000000000e+00
2.429567997994646248e+03 0.000000000000000000e+00
2.430724625838983229e+03 0.000000000000000000e+00
2.431881253683320210e+03 0.000000000000000000e+00
2.433037881527657191e+03 0.000000000000000000e+00
2.434194509371994172e+03 0.000000000000000000e+00
2.435351137216331153e+03 0.000000000000000000e+00
2.436507765060668135e+03 0.000000000000000000e+00
2.437664392905004661e+03 0.000000000000000000e+00
2.438821020749341642e+03 0.000000000000000000e+00
2.439977648593678623e+03 0.000000000000000000e+00
2.441134276438015604e+03 0.000000000000000000e+00
2.442290904282352585e+03 0.000000000000000000e+00
2.443447532126689566e+03 0.000000000000000000e+00
2.444604159971026547e+03 0.000000000000000000e+00
2.445760787815363528e+03 0.000000000000000000e+00
2.446917415659700509e+03 0.000000000000000000e+00
2.448074043504037490e+03 0.000000000000000000e+00
2.449230671348374472e+03 0.000000000000000000e+00
2.450387299192710998e+03 0.000000000000000000e+00
2.451543927037047979e+03 0.000000000000000000e+00
2.452700554881384960e+03 0.000000000000000000e+00
2.453857182725721941e+03 0.000000000000000000e+00
2.455013810570058922e+03 0.000000000000000000e+00
2.456170438414395903e+03 0.000000000000000000e+00
2.457327066258732884e+03 0.000000000000000000e+00
2.458483694103069865e+03 0.000000000000000000e+00
2.459640321947406846e+03 0.000000000000000000e+00
2.460796949791743828e+03 0.000000000000000000e+00
2.461953577636080354e+03 0.000000000000000000e+00
2.463110205480417335e+03 0.000000000000000000e+00
2.464266833324754316e+03 0.000000000000000000e+00
2.465423461169091297e+03 0.000000000000000000e+00
2.466580089013428278e+03 0.000000000000000000e+00
2.467736716857765259e+03 0.000000000000000000e+00
2.468893344702102240e+03 0.000000000000000000e+00
2.470049972546439221e+03 0.000000000000000000e+00
2.471206600390776202e+03 0.000000000000000000e+00
2.472363228235113183e+03 0.000000000000000000e+00
2.473519856079450165e+03 0.000000000000000000e+00
2.474676483923786691e+03 0.000000000000000000e+00
2.475833111768123672e+03 0.000000000000000000e+00
2.476989739612460653e+03 0.000000000000000000e+00
2.478146367456797634e+03 0.000000000000000000e+00
2.479302995301134615e+03 0.000000000000000000e+00
2.480459623145471596e+03 0.000000000000000000e+00
2.481616250989808577e+03 0.000000000000000000e+00
2.482772878834145558e+03 0.000000000000000000e+00
2.483929506678482539e+03 0.000000000000000000e+00
2.485086134522819520e+03 0.000000000000000000e+00
2.486242762367156047e+03 0.000000000000000000e+00
2.487399390211493028e+03 0.000000000000000000e+00
2.488556018055830009e+03 0.000000000000000000e+00
2.489712645900166990e+03 0.000000000000000000e+00
2.490869273744503971e+03 0.000000000000000000e+00
2.492025901588840952e+03 0.000000000000000000e+00
2.493182529433177933e+03 0.000000000000000000e+00
2.494339157277514914e+03 0.000000000000000000e+00
2.495495785121851895e+03 0.000000000000000000e+00
2.496652412966188876e+03 0.000000000000000000e+00
2.497809040810525858e+03 0.000000000000000000e+00
2.498965668654862384e+03 0.000000000000000000e+00
2.500122296499199365e+03 0.000000000000000000e+00
2.501278924343536346e+03 0.000000000000000000e+00
2.502435552187873327e+03 0.000000000000000000e+00
2.503592180032210308e+03 0.000000000000000000e+00
2.504748807876547289e+03 0.000000000000000000e+00
2.505905435720884270e+03 0.000000000000000000e+00
2.507062063565221251e+03 0.000000000000000000e+00
2.508218691409558232e+03 0.000000000000000000e+00
2.509375319253895213e+03 0.000000000000000000e+00
2.510531947098231740e+03 0.000000000000000000e+00
2.511688574942568721e+03 0.000000000000000000e+00
2.512845202786905702e+03 0.000000000000000000e+00
2.514001830631242683e+03 0.000000000000000000e+00
2.515158458475579664e+03 0.000000000000000000e+00
2.516315086319916645e+03 0.000000000000000000e+00
2.517471714164253626e+03 0.000000000000000000e+00
2.518628342008590607e+03 0.000000000000000000e+00
2.519784969852927588e+03 0.000000000000000000e+00
2.520941597697264569e+03 0.000000000000000000e+00
2.522098225541601551e+03 0.000000000000000000e+00
2.523254853385938077e+03 0.000000000000000000e+00
2.524411481230275058e+03 0.000000000000000000e+00
2.525568109074612039e+03 0.000000000000000000e+00
2.526724736918949020e+03 0.000000000000000000e+00
2.527881364763286001e+03 0.000000000000000000e+00
2.529037992607622982e+03 0.000000000000000000e+00
2.530194620451959963e+03 0.000000000000000000e+00
2.531351248296296944e+03 0.000000000000000000e+00
2.532507876140633925e+03 0.000000000000000000e+00
2.533664503984970906e+03 0.000000000000000000e+00
2.534821131829307888e+03 0.000000000000000000e+00
2.535977759673644414e+03 0.000000000000000000e+00
2.537134387517981395e+03 0.000000000000000000e+00
2.538291015362318376e+03 0.000000000000000000e+00
2.539447643206655357e+03 0.000000000000000000e+00
2.540604271050992338e+03 0.000000000000000000e+00
2.541760898895329319e+03 0.000000000000000000e+00
2.542917526739666300e+03 0.000000000000000000e+00
2.544074154584003281e+03 0.000000000000000000e+00
2.545230782428340262e+03 0.000000000000000000e+00
2.546387410272677243e+03 0.000000000000000000e+00
2.547544038117013770e+03 0.000000000000000000e+00
2.548700665961350751e+03 0.000000000000000000e+00
2.549857293805687732e+03 0.000000000000000000e+00
2.551013921650024713e+03 0.000000000000000000e+00
2.552170549494361694e+03 0.000000000000000000e+00
2.553327177338698675e+03 0.000000000000000000e+00
2.554483805183035656e+03 0.000000000000000000e+00
2.555640433027372637e+03 0.000000000000000000e+00
2.556797060871709618e+03 0.000000000000000000e+00
2.557953688716046599e+03 0.000000000000000000e+00
2.559110316560383581e+03 0.000000000000000000e+00
2.560266944404720107e+03 0.000000000000000000e+00
2.561423572249057088e+03 0.000000000000000000e+00
2.562580200093394069e+03 0.000000000000000000e+00
2.563736827937731050e+03 0.000000000000000000e+00
2.564893455782068031e+03 0.000000000000000000e+00
2.566050083626405012e+03 0.000000000000000000e+00
2.567206711470741993e+03 0.000000000000000000e+00
2.568363339315078974e+03 0.000000000000000000e+00
2.569519967159415955e+03 0.000000000000000000e+00
2.570676595003752936e+03 0.000000000000000000e+00
2.571833222848089463e+03 0.000000000000000000e+00
2.572989850692426444e+03 0.000000000000000000e+00
2.574146478536763425e+03 0.000000000000000000e+00
2.575303106381100406e+03 0.000000000000000000e+00
2.576459734225437387e+03 0.000000000000000000e+00
2.577616362069774368e+03 0.000000000000000000e+00
2.578772989914111349e+03 0.000000000000000000e+00
2.579929617758448330e+03 0.000000000000000000e+00
2.581086245602785311e+03 0.000000000000000000e+00
2.582242873447122292e+03 0.000000000000000000e+00
2.583399501291459273e+03 0.000000000000000000e+00
2.584556129135795800e+03 0.000000000000000000e+00
2.585712756980132781e+03 0.000000000000000000e+00
2.586869384824469762e+03 0.000000000000000000e+00
2.588026012668806743e+03 0.000000000000000000e+00
2.589182640513143724e+03 0.000000000000000000e+00
2.590339268357480705e+03 0.000000000000000000e+00
2.591495896201817686e+03 0.000000000000000000e+00
2.592652524046154667e+03 0.000000000000000000e+00
2.593809151890491648e+03 0.000000000000000000e+00
2.594965779734828629e+03 0.000000000000000000e+00
2.596122407579165156e+03 0.000000000000000000e+00
2.597279035423502137e+03 0.000000000000000000e+00
2.598435663267839118e+03 0.000000000000000000e+00
2.599592291112176099e+03 0.000000000000000000e+00
2.600748918956513080e+03 0.000000000000000000e+00
2.601905546800850061e+03 0.000000000000000000e+00
2.603062174645187042e+03 0.000000000000000000e+00
2.604218802489524023e+03 0.000000000000000000e+00
2.605375430333861004e+03 0.000000000000000000e+00
2.606532058178197985e+03 0.000000000000000000e+00
2.607688686022534966e+03 0.000000000000000000e+00
2.608845313866871493e+03 0.000000000000000000e+00
2.610001941711208474e+03 0.000000000000000000e+00
2.611158569555545455e+03 0.000000000000000000e+00
2.612315197399882436e+03 0.000000000000000000e+00
2.613471825244219417e+03 0.000000000000000000e+00
2.614628453088556398e+03 0.000000000000000000e+00
2.615785080932893379e+03 0.000000000000000000e+00
2.616941708777230360e+03 0.000000000000000000e+00
2.618098336621567341e+03 0.000000000000000000e+00
2.619254964465904322e+03 0.000000000000000000e+00
2.620411592310240849e+03 0.000000000000000000e+00
2.621568220154577830e+03 0.000000000000000000e+00
2.622724847998914811e+03 0.000000000000000000e+00
2.623881475843251792e+03 0.000000000000000000e+00
2.625038103687588773e+03 0.000000000000000000e+00
2.626194731531925754e+03 0.000000000000000000e+00
2.627351359376262735e+03 0.000000000000000000e+00
2.628507987220599716e+03 0.000000000000000000e+00
2.629664615064936697e+03 0.000000000000000000e+00
2.630821242909273678e+03 0.000000000000000000e+00
2.631977870753610659e+03 0.000000000000000000e+00
2.633134498597947186e+03 0.000000000000000000e+00
2.634291126442284167e+03 0.000000000000000000e+00
2.635447754286621148e+03 0.000000000000000000e+00
2.636604382130958129e+03 0.000000000000000000e+00
2.637761009975295110e+03 0.000000000000000000e+00
2.638917637819632091e+03 0.000000000000000000e+00
2.640074265663969072e+03 0.000000000000000000e+00
2.641230893508306053e+03 0.000000000000000000e+00
2.642387521352643034e+03 0.000000000000000000e+00
2.643544149196980015e+03 0.000000000000000000e+00
2.644700777041316996e+03 0.000000000000000000e+00
2.645857404885653523e+03 0.000000000000000000e+00
2.647014032729990504e+03 0.000000000000000000e+00
2.648170660574327485e+03 0.000000000000000000e+00
2.649327288418664466e+03 0.000000000000000000e+00
2.650483916263001447e+03 0.000000000000000000e+00
2.651640544107338428e+03 0.000000000000000000e+00
2.652797171951675409e+03 0.000000000000000000e+00
2.653953799796012390e+03 0.000000000000000000e+00
2.655110427640349371e+03 0.000000000000000000e+00
2.656267055484686352e+03 0.000000000000000000e+00
2.657423683329022879e+03 0.000000000000000000e+00
2.658580311173359860e+03 0.000000000000000000e+00
2.659736939017696841e+03 0.000000000000000000e+00
2.660893566862033822e+03 0.000000000000000000e+00
2.662050194706370803e+03 0.000000000000000000e+00
2.663206822550707784e+03 0.000000000000000000e+00
2.664363450395044765e+03 0.000000000000000000e+00
2.665520078239381746e+03 0.000000000000000000e+00
2.666676706083718727e+03 0.000000000000000000e+00
2.667833333928055708e+03 0.000000000000000000e+00
2.668989961772392689e+03 0.000000000000000000e+00
2.670146589616729216e+03 0.000000000000000000e+00
2.671303217461066197e+03 0.000000000000000000e+00
2.672459845305403178e+03 0.000000000000000000e+00
2.673616473149740159e+03 0.000000000000000000e+00
2.674773100994077140e+03 0.000000000000000000e+00
2.675929728838414121e+03 0.000000000000000000e+00
2.677086356682751102e+03 0.000000000000000000e+00
2.678242984527088083e+03 0.000000000000000000e+00
2.679399612371425064e+03 0.000000000000000000e+00
2.680556240215762045e+03 0.000000000000000000e+00
2.681712868060098572e+03 0.000000000000000000e+00
2.682869495904435553e+03 0.000000000000000000e+00
2.684026123748772534e+03 0.000000000000000000e+00
2.685182751593109515e+03 0.000000000000000000e+00
2.686339379437446496e+03 0.000000000000000000e+00
2.687496007281783477e+03 0.000000000000000000e+00
2.688652635126120458e+03 0.000000000000000000e+00
2.689809262970457439e+03 0.000000000000000000e+00
2.690965890814794420e+03 0.000000000000000000e+00
2.692122518659131401e+03 0.000000000000000000e+00
2.693279146503468382e+03 0.000000000000000000e+00
2.694435774347804909e+03 0.000000000000000000e+00
2.695592402192141890e+03 0.000000000000000000e+00
2.696749030036478871e+03 0.000000000000000000e+00
2.697905657880815852e+03 0.000000000000000000e+00
2.699062285725152833e+03 0.000000000000000000e+00
2.700218913569489814e+03 0.000000000000000000e+00
2.701375541413826795e+03 0.000000000000000000e+00
2.702532169258163776e+03 0.000000000000000000e+00
2.703688797102500757e+03 0.000000000000000000e+00
2.704845424946837738e+03 0.000000000000000000e+00
2.706002052791174265e+03 0.000000000000000000e+00
2.707158680635511246e+03 0.000000000000000000e+00
2.708315308479848227e+03 0.000000000000000000e+00
2.709471936324185208e+03 0.000000000000000000e+00
2.710628564168522189e+03 0.000000000000000000e+00
2.711785192012859170e+03 0.000000000000000000e+00
2.712941819857196151e+03 0.000000000000000000e+00
2.714098447701533132e+03 0.000000000000000000e+00
2.715255075545870113e+03 0.000000000000000000e+00
2.716411703390207094e+03 0.000000000000000000e+00
2.717568331234544075e+03 0.000000000000000000e+00
2.718724959078880602e+03 0.000000000000000000e+00
2.719881586923217583e+03 0.000000000000000000e+00
2.721038214767554564e+03 0.000000000000000000e+00
2.722194842611891545e+03 0.000000000000000000e+00
2.723351470456228526e+03 0.000000000000000000e+00
2.724508098300565507e+03 0.000000000000000000e+00
2.725664726144902488e+03 0.000000000000000000e+00
2.726821353989239469e+03 0.000000000000000000e+00
2.727977981833576450e+03 0.000000000000000000e+00
2.729134609677913431e+03 0.000000000000000000e+00
2.730291237522249958e+03 0.000000000000000000e+00
2.731447865366586939e+03 0.000000000000000000e+00
2.732604493210923920e+03 0.000000000000000000e+00
2.733761121055260901e+03 0.000000000000000000e+00
2.734917748899597882e+03 0.000000000000000000e+00
2.736074376743934863e+03 0.000000000000000000e+00
2.737231004588271844e+03 0.000000000000000000e+00
2.738387632432608825e+03 0.000000000000000000e+00
2.739544260276945806e+03 0.000000000000000000e+00
2.740700888121282787e+03 0.000000000000000000e+00
2.741857515965619768e+03 0.000000000000000000e+00
2.743014143809956295e+03 0.000000000000000000e+00
2.744170771654293276e+03 0.000000000000000000e+00
2.745327399498630257e+03 0.000000000000000000e+00
2.746484027342967238e+03 0.000000000000000000e+00
2.747640655187304219e+03 0.000000000000000000e+00
2.748797283031641200e+03 0.000000000000000000e+00
2.749953910875978181e+03 0.000000000000000000e+00
2.751110538720315162e+03 0.000000000000000000e+00
2.752267166564652143e+03 0.000000000000000000e+00
2.753423794408989124e+03 0.000000000000000000e+00
2.754580422253326105e+03 0.000000000000000000e+00
2.755737050097662632e+03 0.000000000000000000e+00
2.756893677941999613e+03 0.000000000000000000e+00
2.758050305786336594e+03 0.000000000000000000e+00
2.759206933630673575e+03 0.000000000000000000e+00
2.760363561475010556e+03 0.000000000000000000e+00
2.761520189319347537e+03 0.000000000000000000e+00
2.762676817163684518e+03 0.000000000000000000e+00
2.763833445008021499e+03 0.000000000000000000e+00
2.764990072852358480e+03 0.000000000000000000e+00
2.766146700696695461e+03 0.000000000000000000e+00
2.767303328541031988e+03 0.000000000000000000e+00
2.768459956385368969e+03 0.000000000000000000e+00
2.769616584229705950e+03 0.000000000000000000e+00
2.770773212074042931e+03 0.000000000000000000e+00
2.771929839918379912e+03 0.000000000000000000e+00
2.773086467762716893e+03 0.000000000000000000e+00
2.774243095607053874e+03 0.000000000000000000e+00
2.775399723451390855e+03 0.000000000000000000e+00
2.776556351295727836e+03 0.000000000000000000e+00
2.777712979140064817e+03 0.000000000000000000e+00
2.778869606984401798e+03 0.000000000000000000e+00
2.780026234828738325e+03 0.000000000000000000e+00
2.781182862673075306e+03 0.000000000000000000e+00
2.782339490517412287e+03 0.000000000000000000e+00
2.783496118361749268e+03 0.000000000000000000e+00
2.784652746206086249e+03 0.000000000000000000e+00
2.785809374050423230e+03 0.000000000000000000e+00
2.786966001894760211e+03 0.000000000000000000e+00
2.788122629739097192e+03 0.000000000000000000e+00
2.789279257583434173e+03 0.000000000000000000e+00
2.790435885427771154e+03 0.000000000000000000e+00
2.791592513272107681e+03 0.000000000000000000e+00
2.792749141116444662e+03 0.000000000000000000e+00
2.793905768960781643e+03 0.000000000000000000e+00
2.795062396805118624e+03 0.000000000000000000e+00
2.796219024649455605e+03 0.000000000000000000e+00
2.797375652493792586e+03 0.000000000000000000e+00
2.798532280338129567e+03 0.000000000000000000e+00
2.799688908182466548e+03 0.000000000000000000e+00
2.800845536026803529e+03 0.000000000000000000e+00
2.802002163871140510e+03 0.000000000000000000e+00
2.803158791715477491e+03 0.000000000000000000e+00
2.804315419559814018e+03 0.000000000000000000e+00
2.805472047404150999e+03 0.000000000000000000e+00
2.806628675248487980e+03 0.000000000000000000e+00
2.807785303092824961e+03 0.000000000000000000e+00
2.808941930937161942e+03 0.000000000000000000e+00
2.810098558781498923e+03 0.000000000000000000e+00
2.811255186625835904e+03 0.000000000000000000e+00
2.812411814470172885e+03 0.000000000000000000e+00
2.813568442314509866e+03 0.000000000000000000e+00
2.814725070158846847e+03 0.000000000000000000e+00
2.815881698003183374e+03 0.000000000000000000e+00
2.817038325847520355e+03 0.000000000000000000e+00
2.818194953691857336e+03 0.000000000000000000e+00
2.819351581536194317e+03 0.000000000000000000e+00
2.820508209380531298e+03 0.000000000000000000e+00
2.821664837224868279e+03 0.000000000000000000e+00
2.822821465069205260e+03 0.000000000000000000e+00
2.823978092913542241e+03 0.000000000000000000e+00
2.825134720757879222e+03 0.000000000000000000e+00
2.826291348602216203e+03 0.000000000000000000e+00
2.827447976446553184e+03 0.000000000000000000e+00
2.828604604290889711e+03 0.000000000000000000e+00
2.829761232135226692e+03 0.000000000000000000e+00
2.830917859979563673e+03 0.000000000000000000e+00
2.832074487823900654e+03 0.000000000000000000e+00
2.833231115668237635e+03 0.000000000000000000e+00
2.834387743512574616e+03 0.000000000000000000e+00
2.835544371356911597e+03 0.000000000000000000e+00
2.836700999201248578e+03 0.000000000000000000e+00
2.837857627045585559e+03 0.000000000000000000e+00
2.839014254889922540e+03 0.000000000000000000e+00
2.840170882734259067e+03 0.000000000000000000e+00
2.841327510578596048e+03 0.000000000000000000e+00
2.842484138422933029e+03 0.000000000000000000e+00
2.843640766267270010e+03 0.000000000000000000e+00
2.844797394111606991e+03 0.000000000000000000e+00
2.845954021955943972e+03 0.000000000000000000e+00
2.847110649800280953e+03 0.000000000000000000e+00
2.848267277644617934e+03 0.000000000000000000e+00
2.849423905488954915e+03 0.000000000000000000e+00
2.850580533333291896e+03 0.000000000000000000e+00
2.851737161177628877e+03 0.000000000000000000e+00
2.852893789021965404e+03 0.000000000000000000e+00
2.854050416866302385e+03 0.000000000000000000e+00
2.855207044710639366e+03 0.000000000000000000e+00
2.856363672554976347e+03 0.000000000000000000e+00
2.857520300399313328e+03 0.000000000000000000e+00
2.858676928243650309e+03 0.000000000000000000e+00
2.859833556087987290e+03 0.000000000000000000e+00
2.860990183932324271e+03 0.000000000000000000e+00
2.862146811776661252e+03 0.000000000000000000e+00
2.863303439620998233e+03 0.000000000000000000e+00
2.864460067465335214e+03 0.000000000000000000e+00
2.865616695309671741e+03 0.000000000000000000e+00
2.866773323154008722e+03 0.000000000000000000e+00
2.867929950998345703e+03 0.000000000000000000e+00
2.869086578842682684e+03 0.000000000000000000e+00
2.870243206687019665e+03 0.000000000000000000e+00
2.871399834531356646e+03 0.000000000000000000e+00
2.872556462375693627e+03 0.000000000000000000e+00
2.873713090220030608e+03 0.000000000000000000e+00
2.874869718064367589e+03 0.000000000000000000e+00
2.876026345908704570e+03 0.000000000000000000e+00
2.877182973753041097e+03 0.000000000000000000e+00
2.878339601597378078e+03 0.000000000000000000e+00
2.879496229441715059e+03 0.000000000000000000e+00
2.880652857286052040e+03 0.000000000000000000e+00
2.881809485130389021e+03 0.000000000000000000e+00
2.882966112974726002e+03 0.000000000000000000e+00
2.884122740819062983e+03 0.000000000000000000e+00
2.885279368663399964e+03 0.000000000000000000e+00
2.886435996507736945e+03 0.000000000000000000e+00
2.887592624352073926e+03 0.000000000000000000e+00
2.888749252196410907e+03 0.000000000000000000e+00
2.889905880040747434e+03 0.000000000000000000e+00
2.891062507885084415e+03 0.000000000000000000e+00
2.892219135729421396e+03 0.000000000000000000e+00
2.893375763573758377e+03 0.000000000000000000e+00
2.894532391418095358e+03 0.000000000000000000e+00
2.895689019262432339e+03 0.000000000000000000e+00
2.896845647106769320e+03 0.000000000000000000e+00
2.898002274951106301e+03 0.000000000000000000e+00
2.899158902795443282e+03 0.000000000000000000e+00
2.900315530639780263e+03 0.000000000000000000e+00
2.901472158484116790e+03 0.000000000000000000e+00
2.902628786328453771e+03 0.000000000000000000e+00
2.903785414172790752e+03 0.000000000000000000e+00
2.904942042017127733e+03 0.000000000000000000e+00
2.906098669861464714e+03 0.000000000000000000e+00
2.907255297705801695e+03 0.000000000000000000e+00
2.908411925550138676e+03 0.000000000000000000e+00
2.909568553394475657e+03 0.000000000000000000e+00
2.910725181238812638e+03 0.000000000000000000e+00
2.911881809083149619e+03 0.000000000000000000e+00
2.913038436927486600e+03 0.000000000000000000e+00
2.914195064771823127e+03 0.000000000000000000e+00
2.915351692616160108e+03 0.000000000000000000e+00
2.916508320460497089e+03 0.000000000000000000e+00
2.917664948304834070e+03 0.000000000000000000e+00
2.918821576149171051e+03 0.000000000000000000e+00
2.919978203993508032e+03 0.000000000000000000e+00
2.921134831837845013e+03 0.000000000000000000e+00
2.922291459682181994e+03 0.000000000000000000e+00
2.923448087526518975e+03 0.000000000000000000e+00
2.924604715370855956e+03 0.000000000000000000e+00
2.925761343215192483e+03 0.000000000000000000e+00
2.926917971059529464e+03 0.000000000000000000e+00
2.928074598903866445e+03 0.000000000000000000e+00
2.929231226748203426e+03 0.000000000000000000e+00
2.930387854592540407e+03 0.000000000000000000e+00
2.931544482436877388e+03 0.000000000000000000e+00
2.932701110281214369e+03 0.000000000000000000e+00
2.933857738125551350e+03 0.000000000000000000e+00
2.935014365969888331e+03 0.000000000000000000e+00
2.936170993814225312e+03 0.000000000000000000e+00
2.937327621658562293e+03 0.000000000000000000e+00
2.938484249502898820e+03 0.000000000000000000e+00
2.939640877347235801e+03 0.000000000000000000e+00
2.940797505191572782e+03 0.000000000000000000e+00
2.941954133035909763e+03 0.000000000000000000e+00
2.943110760880246744e+03 0.000000000000000000e+00
2.944267388724583725e+03 0.000000000000000000e+00
2.945424016568920706e+03 0.000000000000000000e+00
2.946580644413257687e+03 0.000000000000000000e+00
2.947737272257594668e+03 0.000000000000000000e+00
2.948893900101931649e+03 0.000000000000000000e+00
2.950050527946268630e+03 0.000000000000000000e+00
2.951207155790605157e+03 0.000000000000000000e+00
2.952363783634942138e+03 0.000000000000000000e+00
2.953520411479279119e+03 0.000000000000000000e+00
2.954677039323616100e+03 0.000000000000000000e+00
2.955833667167953081e+03 0.000000000000000000e+00
2.956990295012290062e+03 0.000000000000000000e+00
2.958146922856627043e+03 0.000000000000000000e+00
2.959303550700964024e+03 0.000000000000000000e+00
2.960460178545301005e+03 0.000000000000000000e+00
2.961616806389637986e+03 0.000000000000000000e+00
2.962773434233974513e+03 0.000000000000000000e+00
2.963930062078311494e+03 0.000000000000000000e+00
2.965086689922648475e+03 0.000000000000000000e+00
2.966243317766985456e+03 0.000000000000000000e+00
2.967399945611322437e+03 0.000000000000000000e+00
2.968556573455659418e+03 0.000000000000000000e+00
2.969713201299996399e+03 0.000000000000000000e+00
2.970869829144333380e+03 0.000000000000000000e+00
2.972026456988670361e+03 0.000000000000000000e+00
2.973183084833007342e+03 0.000000000000000000e+00
2.974339712677344323e+03 0.000000000000000000e+00
2.975496340521680850e+03 0.000000000000000000e+00
2.976652968366017831e+03 0.000000000000000000e+00
2.977809596210354812e+03 0.000000000000000000e+00
2.978966224054691793e+03 0.000000000000000000e+00
2.980122851899028774e+03 0.000000000000000000e+00
2.981279479743365755e+03 0.000000000000000000e+00
2.982436107587702736e+03 0.000000000000000000e+00
2.983592735432039717e+03 0.000000000000000000e+00
2.984749363276376698e+03 0.000000000000000000e+00
2.985905991120713679e+03 0.000000000000000000e+00
2.987062618965050206e+03 0.000000000000000000e+00
2.988219246809387187e+03 0.000000000000000000e+00
2.989375874653724168e+03 0.000000000000000000e+00
2.990532502498061149e+03 0.000000000000000000e+00
2.991689130342398130e+03 0.000000000000000000e+00
2.992845758186735111e+03 0.000000000000000000e+00
2.994002386031072092e+03 0.000000000000000000e+00
2.995159013875409073e+03 0.000000000000000000e+00
2.996315641719746054e+03 0.000000000000000000e+00
2.997472269564083035e+03 0.000000000000000000e+00
2.998628897408420016e+03 0.000000000000000000e+00
2.999785525252756543e+03 0.000000000000000000e+00
3.000942153097093524e+03 0.000000000000000000e+00
3.002098780941430505e+03 0.000000000000000000e+00
3.003255408785767486e+03 0.000000000000000000e+00
3.004412036630104467e+03 0.000000000000000000e+00
3.005568664474441448e+03 0.000000000000000000e+00
3.006725292318778429e+03 0.000000000000000000e+00
3.007881920163115410e+03 0.000000000000000000e+00
3.009038548007452391e+03 0.000000000000000000e+00
3.010195175851789372e+03 0.000000000000000000e+00
3.011351803696125899e+03 0.000000000000000000e+00
3.012508431540462880e+03 0.000000000000000000e+00
3.013665059384799861e+03 0.000000000000000000e+00
3.014821687229136842e+03 0.000000000000000000e+00
3.015978315073473823e+03 0.000000000000000000e+00
3.017134942917810804e+03 0.000000000000000000e+00
3.018291570762147785e+03 0.000000000000000000e+00
3.019448198606484766e+03 0.000000000000000000e+00
3.020604826450821747e+03 0.000000000000000000e+00
3.021761454295158728e+03 0.000000000000000000e+00
3.022918082139495709e+03 0.000000000000000000e+00
3.024074709983832236e+03 0.000000000000000000e+00
3.025231337828169217e+03 0.000000000000000000e+00
3.026387965672506198e+03 0.000000000000000000e+00
3.027544593516843179e+03 0.000000000000000000e+00
3.028701221361180160e+03 0.000000000000000000e+00
3.029857849205517141e+03 0.000000000000000000e+00
3.031014477049854122e+03 0.000000000000000000e+00
3.032171104894191103e+03 0.000000000000000000e+00
3.033327732738528084e+03 0.000000000000000000e+00
3.034484360582865065e+03 0.000000000000000000e+00
3.035640988427201592e+03 0.000000000000000000e+00
3.036797616271538573e+03 0.000000000000000000e+00
3.037954244115875554e+03 0.000000000000000000e+00
3.039110871960212535e+03 0.000000000000000000e+00
3.040267499804549516e+03 0.000000000000000000e+00
3.041424127648886497e+03 0.000000000000000000e+00
3.042580755493223478e+03 0.000000000000000000e+00
3.043737383337560459e+03 0.000000000000000000e+00
3.044894011181897440e+03 0.000000000000000000e+00
3.046050639026234421e+03 0.000000000000000000e+00
3.047207266870571402e+03 0.000000000000000000e+00
3.048363894714907929e+03 0.000000000000000000e+00
3.049520522559244910e+03 0.000000000000000000e+00
3.050677150403581891e+03 0.000000000000000000e+00
3.051833778247918872e+03 0.000000000000000000e+00
3.052990406092255853e+03 0.000000000000000000e+00
3.054147033936592834e+03 0.000000000000000000e+00
3.055303661780929815e+03 0.000000000000000000e+00
3.056460289625266796e+03 0.000000000000000000e+00
3.057616917469603777e+03 0.000000000000000000e+00
3.058773545313940758e+03 0.000000000000000000e+00
3.059930173158277739e+03 0.000000000000000000e+00
3.061086801002614266e+03 0.000000000000000000e+00
3.062243428846951247e+03 0.000000000000000000e+00
3.063400056691288228e+03 0.000000000000000000e+00
3.064556684535625209e+03 0.000000000000000000e+00
3.065713312379962190e+03 0.000000000000000000e+00
3.066869940224299171e+03 0.000000000000000000e+00
3.068026568068636152e+03 0.000000000000000000e+00
3.069183195912973133e+03 0.000000000000000000e+00
3.070339823757310114e+03 0.000000000000000000e+00
3.071496451601647095e+03 0.000000000000000000e+00
3.072653079445983622e+03 0.000000000000000000e+00
3.073809707290320603e+03 0.000000000000000000e+00
3.074966335134657584e+03 0.000000000000000000e+00
3.076122962978994565e+03 0.000000000000000000e+00
3.077279590823331546e+03 0.000000000000000000e+00
3.078436218667668527e+03 0.000000000000000000e+00
3.079592846512005508e+03 0.000000000000000000e+00
3.080749474356342489e+03 0.000000000000000000e+00
3.081906102200679470e+03 0.000000000000000000e+00
3.083062730045016451e+03 0.000000000000000000e+00
3.084219357889353432e+03 0.000000000000000000e+00
3.085375985733689959e+03 0.000000000000000000e+00
3.086532613578026940e+03 0.000000000000000000e+00
3.087689241422363921e+03 0.000000000000000000e+00
3.088845869266700902e+03 0.000000000000000000e+00
3.090002497111037883e+03 0.000000000000000000e+00
3.091159124955374864e+03 0.000000000000000000e+00
3.092315752799711845e+03 0.000000000000000000e+00
3.093472380644048826e+03 0.000000000000000000e+00
3.094629008488385807e+03 0.000000000000000000e+00
3.095785636332722788e+03 0.000000000000000000e+00
3.096942264177059315e+03 0.000000000000000000e+00
3.098098892021396296e+03 0.000000000000000000e+00
3.099255519865733277e+03 0.000000000000000000e+00
3.100412147710070258e+03 0.000000000000000000e+00
3.101568775554407239e+03 0.000000000000000000e+00
3.102725403398744220e+03 0.000000000000000000e+00
3.103882031243081201e+03 0.000000000000000000e+00
3.105038659087418182e+03 0.000000000000000000e+00
3.106195286931755163e+03 0.000000000000000000e+00
3.107351914776092144e+03 0.000000000000000000e+00
3.108508542620429125e+03 0.000000000000000000e+00
3.109665170464765652e+03 0.000000000000000000e+00
3.110821798309102633e+03 0.000000000000000000e+00
3.111978426153439614e+03 0.000000000000000000e+00
3.113135053997776595e+03 0.000000000000000000e+00
3.114291681842113576e+03 0.000000000000000000e+00
3.115448309686450557e+03 0.000000000000000000e+00
3.116604937530787538e+03 0.000000000000000000e+00
3.117761565375124519e+03 0.000000000000000000e+00
3.118918193219461500e+03 0.000000000000000000e+00
3.120074821063798481e+03 0.000000000000000000e+00
3.121231448908135008e+03 0.000000000000000000e+00
3.122388076752471989e+03 0.000000000000000000e+00
3.123544704596808970e+03 0.000000000000000000e+00
3.124701332441145951e+03 0.000000000000000000e+00
3.125857960285482932e+03 0.000000000000000000e+00
3.127014588129819913e+03 0.000000000000000000e+00
3.128171215974156894e+03 0.000000000000000000e+00
3.129327843818493875e+03 0.000000000000000000e+00
3.130484471662830856e+03 0.000000000000000000e+00
3.131641099507167837e+03 0.000000000000000000e+00
3.132797727351504818e+03 0.000000000000000000e+00
3.133954355195841345e+03 0.000000000000000000e+00
3.135110983040178326e+03 0.000000000000000000e+00
3.136267610884515307e+03 0.000000000000000000e+00
3.137424238728852288e+03 0.000000000000000000e+00
3.138580866573189269e+03 0.000000000000000000e+00
3.139737494417526250e+03 0.000000000000000000e+00
3.140894122261863231e+03 0.000000000000000000e+00
3.142050750106200212e+03 0.000000000000000000e+00
3.143207377950537193e+03 0.000000000000000000e+00
3.144364005794874174e+03 0.000000000000000000e+00
3.145520633639210700e+03 0.000000000000000000e+00
3.146677261483547682e+03 0.000000000000000000e+00
3.147833889327884663e+03 0.000000000000000000e+00
3.148990517172221644e+03 0.000000000000000000e+00
3.150147145016558625e+03 0.000000000000000000e+00
3.151303772860895606e+03 0.000000000000000000e+00
3.152460400705232587e+03 0.000000000000000000e+00
3.153617028549569568e+03 0.000000000000000000e+00
3.154773656393906549e+03 0.000000000000000000e+00
3.155930284238243530e+03 0.000000000000000000e+00
3.157086912082580511e+03 0.000000000000000000e+00
3.158243539926917038e+03 0.000000000000000000e+00
3.159400167771254019e+03 0.000000000000000000e+00
3.160556795615591000e+03 0.000000000000000000e+00
3.161713423459927981e+03 0.000000000000000000e+00
3.162870051304264962e+03 0.000000000000000000e+00
3.164026679148601943e+03 0.000000000000000000e+00
3.165183306992938924e+03 0.000000000000000000e+00
3.166339934837275905e+03 0.000000000000000000e+00
3.167496562681612886e+03 0.000000000000000000e+00
3.168653190525949867e+03 0.000000000000000000e+00
3.169809818370286848e+03 0.000000000000000000e+00
3.170966446214623375e+03 0.000000000000000000e+00
3.172123074058960356e+03 0.000000000000000000e+00
3.173279701903297337e+03 0.000000000000000000e+00
3.174436329747634318e+03 0.000000000000000000e+00
3.175592957591971299e+03 0.000000000000000000e+00
3.176749585436308280e+03 0.000000000000000000e+00
3.177906213280645261e+03 0.000000000000000000e+00
3.179062841124982242e+03 0.000000000000000000e+00
3.180219468969319223e+03 0.000000000000000000e+00
3.181376096813656204e+03 0.000000000000000000e+00
3.182532724657992730e+03 0.000000000000000000e+00
3.183689352502329712e+03 0.000000000000000000e+00
3.184845980346666693e+03 0.000000000000000000e+00
3.186002608191003674e+03 0.000000000000000000e+00
3.187159236035340655e+03 0.000000000000000000e+00
3.188315863879677636e+03 0.000000000000000000e+00
3.189472491724014617e+03 0.000000000000000000e+00
3.190629119568351598e+03 0.000000000000000000e+00
3.191785747412688579e+03 0.000000000000000000e+00
3.192942375257025560e+03 0.000000000000000000e+00
3.194099003101362541e+03 0.000000000000000000e+00
3.195255630945699068e+03 0.000000000000000000e+00
3.196412258790036049e+03 0.000000000000000000e+00
3.197568886634373030e+03 0.000000000000000000e+00
3.198725514478710011e+03 0.000000000000000000e+00
3.199882142323046992e+03 0.000000000000000000e+00
3.201038770167383973e+03 0.000000000000000000e+00
3.202195398011720954e+03 0.000000000000000000e+00
3.203352025856057935e+03 0.000000000000000000e+00
3.204508653700394916e+03 0.000000000000000000e+00
3.205665281544731897e+03 0.000000000000000000e+00
3.206821909389068423e+03 0.000000000000000000e+00
3.207978537233405405e+03 0.000000000000000000e+00
3.209135165077742386e+03 0.000000000000000000e+00
3.210291792922079367e+03 0.000000000000000000e+00
3.211448420766416348e+03 0.000000000000000000e+00
3.212605048610753329e+03 0.000000000000000000e+00
3.213761676455090310e+03 0.000000000000000000e+00
3.214918304299427291e+03 0.000000000000000000e+00
3.216074932143764272e+03 0.000000000000000000e+00
3.217231559988101253e+03 0.000000000000000000e+00
3.218388187832438234e+03 0.000000000000000000e+00
3.219544815676774761e+03 0.000000000000000000e+00
3.220701443521111742e+03 0.000000000000000000e+00
3.221858071365448723e+03 0.000000000000000000e+00
3.223014699209785704e+03 0.000000000000000000e+00
3.224171327054122685e+03 0.000000000000000000e+00
3.225327954898459666e+03 0.000000000000000000e+00
3.226484582742796647e+03 0.000000000000000000e+00
3.227641210587133628e+03 0.000000000000000000e+00
3.228797838431470609e+03 0.000000000000000000e+00
3.229954466275807590e+03 0.000000000000000000e+00
3.231111094120144116e+03 0.000000000000000000e+00
3.232267721964481098e+03 0.000000000000000000e+00
3.233424349808818079e+03 0.000000000000000000e+00
3.234580977653155060e+03 0.000000000000000000e+00
3.235737605497492041e+03 0.000000000000000000e+00
3.236894233341829022e+03 0.000000000000000000e+00
3.238050861186166003e+03 0.000000000000000000e+00
3.239207489030502984e+03 0.000000000000000000e+00
3.240364116874839965e+03 0.000000000000000000e+00
3.241520744719176946e+03 0.000000000000000000e+00
3.242677372563513927e+03 0.000000000000000000e+00
3.243834000407850453e+03 0.000000000000000000e+00
3.244990628252187435e+03 0.000000000000000000e+00
3.246147256096524416e+03 0.000000000000000000e+00
3.247303883940861397e+03 0.000000000000000000e+00
3.248460511785198378e+03 0.000000000000000000e+00
3.249617139629535359e+03 0.000000000000000000e+00
3.250773767473872340e+03 0.000000000000000000e+00
3.251930395318209321e+03 0.000000000000000000e+00
3.253087023162546302e+03 0.000000000000000000e+00
3.254243651006883283e+03 0.000000000000000000e+00
3.255400278851219809e+03 0.000000000000000000e+00
3.256556906695556791e+03 0.000000000000000000e+00
3.257713534539893772e+03 0.000000000000000000e+00
3.258870162384230753e+03 0.000000000000000000e+00
3.260026790228567734e+03 0.000000000000000000e+00
3.261183418072904715e+03 0.000000000000000000e+00
3.262340045917241696e+03 0.000000000000000000e+00
3.263496673761578677e+03 0.000000000000000000e+00
3.264653301605915658e+03 0.000000000000000000e+00
3.265809929450252639e+03 0.000000000000000000e+00
3.266966557294589620e+03 0.000000000000000000e+00
3.268123185138926146e+03 0.000000000000000000e+00
3.269279812983263128e+03 0.000000000000000000e+00
3.270436440827600109e+03 0.000000000000000000e+00
3.271593068671937090e+03 0.000000000000000000e+00
3.272749696516274071e+03 0.000000000000000000e+00
3.273906324360611052e+03 0.000000000000000000e+00
3.275062952204948033e+03 0.000000000000000000e+00
3.276219580049285014e+03 0.000000000000000000e+00
3.277376207893621995e+03 0.000000000000000000e+00
3.278532835737958976e+03 0.000000000000000000e+00
3.279689463582295957e+03 0.000000000000000000e+00
3.280846091426632483e+03 0.000000000000000000e+00
3.282002719270969465e+03 0.000000000000000000e+00
3.283159347115306446e+03 0.000000000000000000e+00
3.284315974959643427e+03 0.000000000000000000e+00
3.285472602803980408e+03 0.000000000000000000e+00
3.286629230648317389e+03 0.000000000000000000e+00
3.287785858492654370e+03 0.000000000000000000e+00
3.288942486336991351e+03 0.000000000000000000e+00
3.290099114181328332e+03 0.000000000000000000e+00
3.291255742025665313e+03 0.000000000000000000e+00
3.292412369870001839e+03 0.000000000000000000e+00
3.293568997714338821e+03 0.000000000000000000e+00
3.294725625558675802e+03 0.000000000000000000e+00
3.295882253403012783e+03 0.000000000000000000e+00
3.297038881247349764e+03 0.000000000000000000e+00
3.298195509091686745e+03 0.000000000000000000e+00
3.299352136936023726e+03 0.000000000000000000e+00
3.300508764780360707e+03 0.000000000000000000e+00
3.301665392624697688e+03 0.000000000000000000e+00
3.302822020469034669e+03 0.000000000000000000e+00
3.303978648313371650e+03 0.000000000000000000e+00
3.305135276157708176e+03 0.000000000000000000e+00
3.306291904002045158e+03 0.000000000000000000e+00
3.307448531846382139e+03 0.000000000000000000e+00
3.308605159690719120e+03 0.000000000000000000e+00
3.309761787535056101e+03 0.000000000000000000e+00
3.310918415379393082e+03 0.000000000000000000e+00
3.312075043223730063e+03 0.000000000000000000e+00
3.313231671068067044e+03 0.000000000000000000e+00
3.314388298912404025e+03 0.000000000000000000e+00
3.315544926756741006e+03 0.000000000000000000e+00
3.316701554601077532e+03 0.000000000000000000e+00
3.317858182445414513e+03 0.000000000000000000e+00
3.319014810289751495e+03 0.000000000000000000e+00
3.320171438134088476e+03 0.000000000000000000e+00
3.321328065978425457e+03 0.000000000000000000e+00
3.322484693822762438e+03 0.000000000000000000e+00
3.323641321667099419e+03 0.000000000000000000e+00
3.324797949511436400e+03 0.000000000000000000e+00
3.325954577355773381e+03 0.000000000000000000e+00
3.327111205200110362e+03 0.000000000000000000e+00
3.328267833044447343e+03 0.000000000000000000e+00
3.329424460888783869e+03 0.000000000000000000e+00
3.330581088733120851e+03 0.000000000000000000e+00
3.331737716577457832e+03 0.000000000000000000e+00
3.332894344421794813e+03 0.000000000000000000e+00
3.334050972266131794e+03 0.000000000000000000e+00
3.335207600110468775e+03 0.000000000000000000e+00
3.336364227954805756e+03 0.000000000000000000e+00
3.337520855799142737e+03 0.000000000000000000e+00
3.338677483643479718e+03 0.000000000000000000e+00
3.339834111487816699e+03 0.000000000000000000e+00
3.340990739332153225e+03 0.000000000000000000e+00
3.342147367176490206e+03 0.000000000000000000e+00
3.343303995020827188e+03 0.000000000000000000e+00
3.344460622865164169e+03 0.000000000000000000e+00
3.345617250709501150e+03 0.000000000000000000e+00
3.346773878553838131e+03 0.000000000000000000e+00
3.347930506398175112e+03 0.000000000000000000e+00
3.349087134242512093e+03 0.000000000000000000e+00
3.350243762086849074e+03 0.000000000000000000e+00
3.351400389931186055e+03 0.000000000000000000e+00
3.352557017775523036e+03 0.000000000000000000e+00
3.353713645619859562e+03 0.000000000000000000e+00
3.354870273464196544e+03 0.000000000000000000e+00
3.356026901308533525e+03 0.000000000000000000e+00
3.357183529152870506e+03 0.000000000000000000e+00
3.358340156997207487e+03 0.000000000000000000e+00
3.359496784841544468e+03 0.000000000000000000e+00
3.360653412685881449e+03 0.000000000000000000e+00
3.361810040530218430e+03 0.000000000000000000e+00
3.362966668374555411e+03 0.000000000000000000e+00
3.364123296218892392e+03 0.000000000000000000e+00
3.365279924063228918e+03 0.000000000000000000e+00
3.366436551907565899e+03 0.000000000000000000e+00
3.367593179751902881e+03 0.000000000000000000e+00
3.368749807596239862e+03 0.000000000000000000e+00
3.369906435440576843e+03 0.000000000000000000e+00
3.371063063284913824e+03 0.000000000000000000e+00
3.372219691129250805e+03 0.000000000000000000e+00
3.373376318973587786e+03 0.000000000000000000e+00
3.374532946817924767e+03 0.000000000000000000e+00
3.375689574662261748e+03 0.000000000000000000e+00
3.376846202506598729e+03 0.000000000000000000e+00
3.378002830350935255e+03 0.000000000000000000e+00
3.379159458195272236e+03 0.000000000000000000e+00
3.380316086039609218e+03 0.000000000000000000e+00
3.381472713883946199e+03 0.000000000000000000e+00
3.382629341728283180e+03 0.000000000000000000e+00
3.383785969572620161e+03 0.000000000000000000e+00
3.384942597416957142e+03 0.000000000000000000e+00
3.386099225261294123e+03 0.000000000000000000e+00
3.387255853105631104e+03 0.000000000000000000e+00
3.388412480949968085e+03 0.000000000000000000e+00
3.389569108794305066e+03 0.000000000000000000e+00
3.390725736638641592e+03 0.000000000000000000e+00
3.391882364482978574e+03 0.000000000000000000e+00
3.393038992327315555e+03 0.000000000000000000e+00
3.394195620171652536e+03 0.000000000000000000e+00
3.395352248015989517e+03 0.000000000000000000e+00
3.396508875860326498e+03 0.000000000000000000e+00
3.397665503704663479e+03 0.000000000000000000e+00
3.398822131549000460e+03 0.000000000000000000e+00
3.399978759393337441e+03 0.000000000000000000e+00
3.401135387237674422e+03 0.000000000000000000e+00
3.402292015082010948e+03 0.000000000000000000e+00
3.403448642926347929e+03 0.000000000000000000e+00
3.404605270770684911e+03 0.000000000000000000e+00
3.405761898615021892e+03 0.000000000000000000e+00
3.406918526459358873e+03 0.000000000000000000e+00
3.408075154303695854e+03 0.000000000000000000e+00
3.409231782148032835e+03 0.000000000000000000e+00
3.410388409992369816e+03 0.000000000000000000e+00
3.411545037836706797e+03 0.000000000000000000e+00
3.412701665681043778e+03 0.000000000000000000e+00
3.413858293525380759e+03 0.000000000000000000e+00
3.415014921369717285e+03 0.000000000000000000e+00
3.416171549214054266e+03 0.000000000000000000e+00
3.417328177058391248e+03 0.000000000000000000e+00
3.418484804902728229e+03 0.000000000000000000e+00
3.419641432747065210e+03 0.000000000000000000e+00
3.420798060591402191e+03 0.000000000000000000e+00
3.421954688435739172e+03 0.000000000000000000e+00
3.423111316280076153e+03 0.000000000000000000e+00
3.424267944124413134e+03 0.000000000000000000e+00
3.425424571968750115e+03 0.000000000000000000e+00
3.426581199813086641e+03 0.000000000000000000e+00
3.427737827657423622e+03 0.000000000000000000e+00
3.428894455501760604e+03 0.000000000000000000e+00
3.430051083346097585e+03 0.000000000000000000e+00
3.431207711190434566e+03 0.000000000000000000e+00
3.432364339034771547e+03 0.000000000000000000e+00
3.433520966879108528e+03 0.000000000000000000e+00
3.434677594723445509e+03 0.000000000000000000e+00
3.435834222567782490e+03 0.000000000000000000e+00
3.436990850412119471e+03 0.000000000000000000e+00
3.438147478256456452e+03 0.000000000000000000e+00
3.439304106100792978e+03 0.000000000000000000e+00
3.440460733945129959e+03 0.000000000000000000e+00
3.441617361789466941e+03 0.000000000000000000e+00
3.442773989633803922e+03 0.000000000000000000e+00
3.443930617478140903e+03 0.000000000000000000e+00
3.445087245322477884e+03 0.000000000000000000e+00
3.446243873166814865e+03 0.000000000000000000e+00
3.447400501011151846e+03 0.000000000000000000e+00
3.448557128855488827e+03 0.000000000000000000e+00
3.449713756699825808e+03 0.000000000000000000e+00
3.450870384544162334e+03 0.000000000000000000e+00
3.452027012388499315e+03 0.000000000000000000e+00
3.453183640232836296e+03 0.000000000000000000e+00
3.454340268077173278e+03 0.000000000000000000e+00
3.455496895921510259e+03 0.000000000000000000e+00
3.456653523765847240e+03 0.000000000000000000e+00
3.457810151610184221e+03 0.000000000000000000e+00


==> img/disc_spec_adam_160.dat <==
-1.881330533950971073e+01 2.652156251244739436e-09
-1.679555849923344724e+01 5.132515179421047894e-07
-1.477781165895718374e+01 6.433838221311032090e-19
-1.276006481868092024e+01 1.175005765843572277e-17
-1.074231797840465674e+01 6.123495028186692914e-06
-8.724571138128393244e+00 1.953178258361381762e-05
-6.706824297852129746e+00 8.979049057540668222e-06
-4.689077457575866248e+00 1.307647265028671024e-05
-2.671330617299602750e+00 1.174087662622547634e-04
-6.535837770233392519e-01 1.510322050132925920e-01
1.364163063252924246e+00 6.218829364106677905e-04
3.381909903529187744e+00 7.243681442554689533e-05
5.399656743805451242e+00 2.854617950200366165e-05
7.417403584081714740e+00 1.626792384322256629e-05
9.435150424357978238e+00 2.361935144489318863e-05
1.145289726463424174e+01 3.538414658189632778e-06
1.347064410491050523e+01 3.756463141190853431e-06
1.548839094518676518e+01 2.455873295199981801e-06
1.750613778546303223e+01 2.695137132898507408e-06
1.952388462573929928e+01 1.320438249937558784e-06
2.154163146601555923e+01 1.579822858382528350e-06
2.355937830629181917e+01 1.832854541087862833e-08
2.557712514656808622e+01 1.578436859578423532e-06
2.759487198684435327e+01 1.764588140197415405e-06
2.961261882712061322e+01 1.173286539359200842e-09
3.163036566739687316e+01 1.727622507568123417e-06
3.364811250767314021e+01 7.085290912875937753e-07
3.566585934794940727e+01 6.518772621063598679e-07
3.768360618822566721e+01 1.250105603593078282e-06
3.970135302850192716e+01 4.765402580218669368e-07
4.171909986877819421e+01 6.898896919163170491e-08
4.373684670905446126e+01 8.954511350158003697e-07
4.575459354933072120e+01 3.513449898193251428e-12
4.777234038960698115e+01 7.918686981339558589e-13
4.979008722988324109e+01 1.549907311730001925e-06
5.180783407015951525e+01 5.777444671382128823e-09
5.382558091043577519e+01 7.685286118184833624e-22
5.584332775071203514e+01 1.198151841945517549e-51
5.786107459098830930e+01 3.896046132724544044e-99
5.987882143126456924e+01 1.303743172658775743e-58
6.189656827154082919e+01 9.338546945760922636e-25
6.391431511181708913e+01 1.526506976096887444e-08
6.593206195209334908e+01 9.063542886113633971e-07
6.794980879236962323e+01 3.026823331338841986e-07
6.996755563264588318e+01 3.434599244913172975e-14
7.198530247292214312e+01 4.376822220460501963e-38
7.400304931319841728e+01 4.679222338798477608e-45
7.602079615347467723e+01 1.569282449403371996e-17
7.803854299375093717e+01 1.095942140481581150e-07
8.005628983402719712e+01 1.080767410333549541e-06
8.207403667430345706e+01 4.587571835978735854e-08
8.409178351457973122e+01 3.025596917300769886e-07
8.610953035485599116e+01 2.495711604010536117e-17
8.812727719513225111e+01 6.401950382847301054e-45
9.014502403540852526e+01 3.642349088946398571e-90
9.216277087568478521e+01 2.154164302732617542e-133
9.418051771596104516e+01 2.024825172328046627e-75
9.619826455623730510e+01 3.963378727877444494e-35
9.821601139651356505e+01 1.623778279606673428e-12
1.002337582367898392e+02 4.143038494090992153e-07
1.022515050770660991e+02 2.926023474810593955e-07
1.042692519173423591e+02 7.352220538541813237e-12
1.062869987576186332e+02 2.683449225535904993e-07
1.083047455978948932e+02 2.069675813617700553e-20
1.103224924381711531e+02 1.216991551706406840e-09
1.123402392784474131e+02 2.739780679613621704e-07
1.143579861187236730e+02 3.007795248709896243e-07
1.163757329589999330e+02 2.732363124304112615e-07
1.183934797992761929e+02 5.596965108988728245e-17
1.204112266395524813e+02 2.387403073326197398e-44
1.224289734798287412e+02 2.120594435342856949e-89
1.244467203201050012e+02 3.922366816329142937e-152
1.264644671603812611e+02 1.510767085672404424e-232
1.284822140006575069e+02 1.424791971601749864e-214
1.304999608409337952e+02 6.978246988988488263e-138
1.325177076812100267e+02 7.118457494981708895e-79
1.345354545214863151e+02 1.515370767923688845e-37
1.365532013617626035e+02 6.876530103701633281e-14
1.385709482020388350e+02 2.512773872327488862e-07
1.405886950423151234e+02 3.252696375876469151e-08
1.426064418825913549e+02 2.646943034396094263e-07
1.446241887228676433e+02 1.732002445879704926e-10
1.466419355631438748e+02 5.403612216950813946e-28
1.486596824034201632e+02 3.510577530139455678e-63
1.506774292436963947e+02 4.749322732901505592e-116
1.526951760839726830e+02 1.176777267284186769e-126
1.547129229242489714e+02 1.026241285329642852e-70
1.567306697645252029e+02 1.872213780872549920e-32
1.587484166048014913e+02 7.476012038367967860e-12
1.607661634450777228e+02 4.493581560624208386e-08
1.627839102853540112e+02 1.469530136692609015e-07
1.648016571256302427e+02 3.415837657063166768e-09
1.668194039659065311e+02 7.185615666815959303e-10
1.688371508061828195e+02 6.331466567871010447e-28
1.708548976464590510e+02 1.164142680619049788e-63
1.728726444867353393e+02 4.457267324703508221e-117
1.748903913270115709e+02 3.553774567756792653e-188
1.769081381672878592e+02 6.432198835397871305e-160
1.789258850075640908e+02 2.348566099439379071e-95
1.809436318478403791e+02 1.791043576300126273e-48
1.829613786881166106e+02 2.899971918654722533e-19
1.849791255283928990e+02 1.116829009075109569e-07
1.869968723686691874e+02 3.882230116616738506e-07
1.890146192089454189e+02 4.033738315641655717e-07
1.910323660492217073e+02 8.316492169632784790e-10
1.930501128894979388e+02 2.530256429836052754e-28
1.950678597297742272e+02 1.652344849011140150e-64
1.970856065700504587e+02 2.280691353406809075e-118
1.991033534103267471e+02 2.457629519279644929e-103
2.011211002506030354e+02 6.672647959605594893e-54
2.031388470908792669e+02 3.775793237303098033e-22
2.051565939311555553e+02 5.040504946918205082e-08
2.071743407714317868e+02 9.286084895128244246e-07
2.091920876117080752e+02 3.369930322183639712e-07
2.112098344519843067e+02 1.598860087199947225e-11
2.132275812922605951e+02 1.268322641132500753e-12
2.152453281325368266e+02 2.161640517615514962e-07
2.172630749728131150e+02 7.671776088349848195e-20
2.192808218130894033e+02 5.669791458811140792e-50
2.212985686533656349e+02 8.725633583574141859e-98
2.233163154936419232e+02 2.796311686720141201e-163
2.253340623339181548e+02 1.866091366700352233e-246
2.273518091741944431e+02 0.000000000000000000e+00
2.293695560144706747e+02 0.000000000000000000e+00
2.313873028547469630e+02 0.000000000000000000e+00
2.334050496950232514e+02 0.000000000000000000e+00
2.354227965352994829e+02 0.000000000000000000e+00
2.374405433755757144e+02 0.000000000000000000e+00
2.394582902158520028e+02 0.000000000000000000e+00
2.414760370561282912e+02 0.000000000000000000e+00
2.434937838964045227e+02 0.000000000000000000e+00
2.455115307366808111e+02 0.000000000000000000e+00
2.475292775769570426e+02 0.000000000000000000e+00
2.495470244172333310e+02 0.000000000000000000e+00
2.515647712575095625e+02 0.000000000000000000e+00
2.535825180977858508e+02 0.000000000000000000e+00
2.556002649380620824e+02 0.000000000000000000e+00
2.576180117783383707e+02 0.000000000000000000e+00
2.596357586186146591e+02 0.000000000000000000e+00
2.616535054588908906e+02 0.000000000000000000e+00
2.636712522991671790e+02 0.000000000000000000e+00
2.656889991394434105e+02 0.000000000000000000e+00
2.677067459797196989e+02 0.000000000000000000e+00
2.697244928199959304e+02 0.000000000000000000e+00
2.717422396602722188e+02 0.000000000000000000e+00
2.737599865005485071e+02 0.000000000000000000e+00
2.757777333408247387e+02 0.000000000000000000e+00
2.777954801811010270e+02 0.000000000000000000e+00
2.798132270213772586e+02 0.000000000000000000e+00
2.818309738616535469e+02 0.000000000000000000e+00
2.838487207019297784e+02 0.000000000000000000e+00
2.858664675422060668e+02 0.000000000000000000e+00
2.878842143824823552e+02 0.000000000000000000e+00
2.899019612227585867e+02 0.000000000000000000e+00
2.919197080630348751e+02 0.000000000000000000e+00
2.939374549033111066e+02 0.000000000000000000e+00
2.959552017435873950e+02 0.000000000000000000e+00
2.979729485838636265e+02 0.000000000000000000e+00
2.999906954241399148e+02 0.000000000000000000e+00
3.020084422644161464e+02 0.000000000000000000e+00
3.040261891046924347e+02 0.000000000000000000e+00
3.060439359449687231e+02 0.000000000000000000e+00
3.080616827852449546e+02 0.000000000000000000e+00
3.100794296255212430e+02 0.000000000000000000e+00
3.120971764657974745e+02 0.000000000000000000e+00
3.141149233060737629e+02 0.000000000000000000e+00
3.161326701463499944e+02 0.000000000000000000e+00
3.181504169866262828e+02 0.000000000000000000e+00
3.201681638269025143e+02 0.000000000000000000e+00
3.221859106671788027e+02 0.000000000000000000e+00
3.242036575074550910e+02 0.000000000000000000e+00
3.262214043477313226e+02 0.000000000000000000e+00
3.282391511880076109e+02 0.000000000000000000e+00
3.302568980282838425e+02 0.000000000000000000e+00
3.322746448685601308e+02 0.000000000000000000e+00
3.342923917088363623e+02 0.000000000000000000e+00
3.363101385491126507e+02 0.000000000000000000e+00
3.383278853893889391e+02 0.000000000000000000e+00
3.403456322296651706e+02 0.000000000000000000e+00
3.423633790699414590e+02 0.000000000000000000e+00
3.443811259102176905e+02 0.000000000000000000e+00
3.463988727504939789e+02 0.000000000000000000e+00
3.484166195907702104e+02 0.000000000000000000e+00
3.504343664310464987e+02 0.000000000000000000e+00
3.524521132713227871e+02 0.000000000000000000e+00
3.544698601115990186e+02 0.000000000000000000e+00
3.564876069518753070e+02 0.000000000000000000e+00
3.585053537921515385e+02 0.000000000000000000e+00
3.605231006324278269e+02 0.000000000000000000e+00
3.625408474727040584e+02 0.000000000000000000e+00
3.645585943129803468e+02 0.000000000000000000e+00
3.665763411532565783e+02 0.000000000000000000e+00
3.685940879935328667e+02 0.000000000000000000e+00
3.706118348338091550e+02 0.000000000000000000e+00
3.726295816740853866e+02 0.000000000000000000e+00
3.746473285143616749e+02 0.000000000000000000e+00
3.766650753546379065e+02 0.000000000000000000e+00
3.786828221949141948e+02 0.000000000000000000e+00
3.807005690351904263e+02 0.000000000000000000e+00
3.827183158754667147e+02 0.000000000000000000e+00
3.847360627157429462e+02 0.000000000000000000e+00
3.867538095560192346e+02 0.000000000000000000e+00
3.887715563962955230e+02 0.000000000000000000e+00
3.907893032365717545e+02 0.000000000000000000e+00
3.928070500768480429e+02 0.000000000000000000e+00
3.948247969171242744e+02 0.000000000000000000e+00
3.968425437574005628e+02 0.000000000000000000e+00
3.988602905976767943e+02 0.000000000000000000e+00
4.008780374379530826e+02 0.000000000000000000e+00
4.028957842782293710e+02 0.000000000000000000e+00
4.049135311185056025e+02 0.000000000000000000e+00
4.069312779587818909e+02 0.000000000000000000e+00
4.089490247990581224e+02 0.000000000000000000e+00
4.109667716393344108e+02 0.000000000000000000e+00
4.129845184796106423e+02 0.000000000000000000e+00
4.150022653198869307e+02 0.000000000000000000e+00
4.170200121601632191e+02 0.000000000000000000e+00
4.190377590004394506e+02 0.000000000000000000e+00
4.210555058407157389e+02 0.000000000000000000e+00
4.230732526809919705e+02 0.000000000000000000e+00
4.250909995212682588e+02 0.000000000000000000e+00
4.271087463615444904e+02 0.000000000000000000e+00
4.291264932018207787e+02 0.000000000000000000e+00
4.311442400420970102e+02 0.000000000000000000e+00
4.331619868823732986e+02 0.000000000000000000e+00
4.351797337226495870e+02 0.000000000000000000e+00
4.371974805629258185e+02 0.000000000000000000e+00
4.392152274032021069e+02 0.000000000000000000e+00
4.412329742434783384e+02 0.000000000000000000e+00
4.432507210837546268e+02 0.000000000000000000e+00
4.452684679240308583e+02 0.000000000000000000e+00
4.472862147643071467e+02 0.000000000000000000e+00
4.493039616045833782e+02 0.000000000000000000e+00
4.513217084448596665e+02 0.000000000000000000e+00
4.533394552851359549e+02 0.000000000000000000e+00
4.553572021254121864e+02 0.000000000000000000e+00
4.573749489656884748e+02 0.000000000000000000e+00
4.593926958059647063e+02 0.000000000000000000e+00
4.614104426462409947e+02 0.000000000000000000e+00
4.634281894865172262e+02 0.000000000000000000e+00
4.654459363267935146e+02 0.000000000000000000e+00
4.674636831670698029e+02 0.000000000000000000e+00
4.694814300073460345e+02 0.000000000000000000e+00
4.714991768476223228e+02 0.000000000000000000e+00
4.735169236878985544e+02 0.000000000000000000e+00
4.755346705281748427e+02 0.000000000000000000e+00
4.775524173684510743e+02 0.000000000000000000e+00
4.795701642087273626e+02 0.000000000000000000e+00
4.815879110490036510e+02 0.000000000000000000e+00
4.836056578892798825e+02 0.000000000000000000e+00
4.856234047295561709e+02 0.000000000000000000e+00
4.876411515698324024e+02 0.000000000000000000e+00
4.896588984101086908e+02 0.000000000000000000e+00
4.916766452503849223e+02 0.000000000000000000e+00
4.936943920906611538e+02 0.000000000000000000e+00
4.957121389309374990e+02 0.000000000000000000e+00
4.977298857712137305e+02 0.000000000000000000e+00
4.997476326114899621e+02 0.000000000000000000e+00
5.017653794517663073e+02 0.000000000000000000e+00
5.037831262920425388e+02 0.000000000000000000e+00
5.058008731323187703e+02 0.000000000000000000e+00
5.078186199725950019e+02 0.000000000000000000e+00
5.098363668128713471e+02 0.000000000000000000e+00
5.118541136531475786e+02 0.000000000000000000e+00
5.138718604934238101e+02 0.000000000000000000e+00
5.158896073337001553e+02 0.000000000000000000e+00
5.179073541739763868e+02 0.000000000000000000e+00
5.199251010142526184e+02 0.000000000000000000e+00
5.219428478545288499e+02 0.000000000000000000e+00
5.239605946948051951e+02 0.000000000000000000e+00
5.259783415350814266e+02 0.000000000000000000e+00
5.279960883753576582e+02 0.000000000000000000e+00
5.300138352156338897e+02 0.000000000000000000e+00
5.320315820559102349e+02 0.000000000000000000e+00
5.340493288961864664e+02 0.000000000000000000e+00
5.360670757364626979e+02 0.000000000000000000e+00
5.380848225767390431e+02 0.000000000000000000e+00
5.401025694170152747e+02 0.000000000000000000e+00
5.421203162572915062e+02 0.000000000000000000e+00
5.441380630975677377e+02 0.000000000000000000e+00
5.461558099378440829e+02 0.000000000000000000e+00
5.481735567781203144e+02 0.000000000000000000e+00
5.501913036183965460e+02 0.000000000000000000e+00
5.522090504586728912e+02 0.000000000000000000e+00
5.542267972989491227e+02 0.000000000000000000e+00
5.562445441392253542e+02 0.000000000000000000e+00
5.582622909795015858e+02 0.000000000000000000e+00
5.602800378197779310e+02 0.000000000000000000e+00
5.622977846600541625e+02 0.000000000000000000e+00
5.643155315003303940e+02 0.000000000000000000e+00
5.663332783406067392e+02 0.000000000000000000e+00
5.683510251808829707e+02 0.000000000000000000e+00
5.703687720211592023e+02 0.000000000000000000e+00
5.723865188614354338e+02 0.000000000000000000e+00
5.744042657017117790e+02 0.000000000000000000e+00
5.764220125419880105e+02 0.000000000000000000e+00
5.784397593822642420e+02 0.000000000000000000e+00
5.804575062225405873e+02 0.000000000000000000e+00
5.824752530628168188e+02 0.000000000000000000e+00
5.844929999030930503e+02 0.000000000000000000e+00
5.865107467433692818e+02 0.000000000000000000e+00
5.885284935836456270e+02 0.000000000000000000e+00
5.905462404239218586e+02 0.000000000000000000e+00
5.925639872641980901e+02 0.000000000000000000e+00
5.945817341044744353e+02 0.000000000000000000e+00
5.965994809447506668e+02 0.000000000000000000e+00
5.986172277850268983e+02 0.000000000000000000e+00
6.006349746253031299e+02 0.000000000000000000e+00
6.026527214655794751e+02 0.000000000000000000e+00
6.046704683058557066e+02 0.000000000000000000e+00
6.066882151461319381e+02 0.000000000000000000e+00
6.087059619864081697e+02 0.000000000000000000e+00
6.107237088266845149e+02 0.000000000000000000e+00
6.127414556669607464e+02 0.000000000000000000e+00
6.147592025072369779e+02 0.000000000000000000e+00
6.167769493475133231e+02 0.000000000000000000e+00
6.187946961877895546e+02 0.000000000000000000e+00
6.208124430280657862e+02 0.000000000000000000e+00
6.228301898683420177e+02 0.000000000000000000e+00
6.248479367086183629e+02 0.000000000000000000e+00
6.268656835488945944e+02 0.000000000000000000e+00
6.288834303891708259e+02 0.000000000000000000e+00
6.309011772294471712e+02 0.000000000000000000e+00
6.329189240697234027e+02 0.000000000000000000e+00
6.349366709099996342e+02 0.000000000000000000e+00
6.369544177502758657e+02 0.000000000000000000e+00
6.389721645905522109e+02 0.000000000000000000e+00
6.409899114308284425e+02 0.000000000000000000e+00
6.430076582711046740e+02 0.000000000000000000e+00
6.450254051113810192e+02 0.000000000000000000e+00
6.470431519516572507e+02 0.000000000000000000e+00
6.490608987919334822e+02 0.000000000000000000e+00
6.510786456322097138e+02 0.000000000000000000e+00
6.530963924724860590e+02 0.000000000000000000e+00
6.551141393127622905e+02 0.000000000000000000e+00
6.571318861530385220e+02 0.000000000000000000e+00
6.591496329933147535e+02 0.000000000000000000e+00
6.611673798335910988e+02 0.000000000000000000e+00
6.631851266738673303e+02 0.000000000000000000e+00
6.652028735141435618e+02 0.000000000000000000e+00
6.672206203544199070e+02 0.000000000000000000e+00
6.692383671946961385e+02 0.000000000000000000e+00
6.712561140349723701e+02 0.000000000000000000e+00
6.732738608752486016e+02 0.000000000000000000e+00
6.752916077155249468e+02 0.000000000000000000e+00
6.773093545558011783e+02 0.000000000000000000e+00
6.793271013960774098e+02 0.000000000000000000e+00
6.813448482363537551e+02 0.000000000000000000e+00
6.833625950766299866e+02 0.000000000000000000e+00
6.853803419169062181e+02 0.000000000000000000e+00
6.873980887571824496e+02 0.000000000000000000e+00
6.894158355974587948e+02 0.000000000000000000e+00
6.914335824377350264e+02 0.000000000000000000e+00
6.934513292780112579e+02 0.000000000000000000e+00
6.954690761182876031e+02 0.000000000000000000e+00
6.974868229585638346e+02 0.000000000000000000e+00
6.995045697988400661e+02 0.000000000000000000e+00
7.015223166391162977e+02 0.000000000000000000e+00
7.035400634793926429e+02 0.000000000000000000e+00
7.055578103196688744e+02 0.000000000000000000e+00
7.075755571599451059e+02 0.000000000000000000e+00
7.095933040002214511e+02 0.000000000000000000e+00
7.116110508404976827e+02 0.000000000000000000e+00
7.136287976807739142e+02 0.000000000000000000e+00
7.156465445210501457e+02 0.000000000000000000e+00
7.176642913613264909e+02 0.000000000000000000e+00
7.196820382016027224e+02 0.000000000000000000e+00
7.216997850418789540e+02 0.000000000000000000e+00
7.237175318821552992e+02 0.000000000000000000e+00
7.257352787224315307e+02 0.000000000000000000e+00
7.277530255627077622e+02 0.000000000000000000e+00
7.297707724029839937e+02 0.000000000000000000e+00
7.317885192432603390e+02 0.000000000000000000e+00
7.338062660835365705e+02 0.000000000000000000e+00
7.358240129238128020e+02 0.000000000000000000e+00
7.378417597640890335e+02 0.000000000000000000e+00
7.398595066043653787e+02 0.000000000000000000e+00
7.418772534446416103e+02 0.000000000000000000e+00
7.438950002849178418e+02 0.000000000000000000e+00
7.459127471251941870e+02 0.000000000000000000e+00
7.479304939654704185e+02 0.000000000000000000e+00
7.499482408057466500e+02 0.000000000000000000e+00
7.519659876460228816e+02 0.000000000000000000e+00
7.539837344862992268e+02 0.000000000000000000e+00
7.560014813265754583e+02 0.000000000000000000e+00
7.580192281668516898e+02 0.000000000000000000e+00
7.600369750071280350e+02 0.000000000000000000e+00
7.620547218474042666e+02 0.000000000000000000e+00
7.640724686876804981e+02 0.000000000000000000e+00
7.660902155279567296e+02 0.000000000000000000e+00
7.681079623682330748e+02 0.000000000000000000e+00
7.701257092085093063e+02 0.000000000000000000e+00
7.721434560487855379e+02 0.000000000000000000e+00
7.741612028890618831e+02 0.000000000000000000e+00
7.761789497293381146e+02 0.000000000000000000e+00
7.781966965696143461e+02 0.000000000000000000e+00
7.802144434098905776e+02 0.000000000000000000e+00
7.822321902501669229e+02 0.000000000000000000e+00
7.842499370904431544e+02 0.000000000000000000e+00
7.862676839307193859e+02 0.000000000000000000e+00
7.882854307709956174e+02 0.000000000000000000e+00
7.903031776112719626e+02 0.000000000000000000e+00
7.923209244515481942e+02 0.000000000000000000e+00
7.943386712918244257e+02 0.000000000000000000e+00
7.963564181321007709e+02 0.000000000000000000e+00
7.983741649723770024e+02 0.000000000000000000e+00
8.003919118126532339e+02 0.000000000000000000e+00
8.024096586529294655e+02 0.000000000000000000e+00
8.044274054932058107e+02 0.000000000000000000e+00
8.064451523334820422e+02 0.000000000000000000e+00
8.084628991737582737e+02 0.000000000000000000e+00
8.104806460140346189e+02 0.000000000000000000e+00
8.124983928543108505e+02 0.000000000000000000e+00
8.145161396945870820e+02 0.000000000000000000e+00
8.165338865348633135e+02 0.000000000000000000e+00
8.185516333751396587e+02 0.000000000000000000e+00
8.205693802154158902e+02 0.000000000000000000e+00
8.225871270556921218e+02 0.000000000000000000e+00
8.246048738959684670e+02 0.000000000000000000e+00
8.266226207362446985e+02 0.000000000000000000e+00
8.286403675765209300e+02 0.000000000000000000e+00
8.306581144167971615e+02 0.000000000000000000e+00
8.326758612570735067e+02 0.000000000000000000e+00
8.346936080973497383e+02 0.000000000000000000e+00
8.367113549376259698e+02 0.000000000000000000e+00
8.387291017779023150e+02 0.000000000000000000e+00
8.407468486181785465e+02 0.000000000000000000e+00
8.427645954584547781e+02 0.000000000000000000e+00
8.447823422987310096e+02 0.000000000000000000e+00
8.468000891390073548e+02 0.000000000000000000e+00
8.488178359792835863e+02 0.000000000000000000e+00
8.508355828195598178e+02 0.000000000000000000e+00
8.528533296598361630e+02 0.000000000000000000e+00
8.548710765001123946e+02 0.000000000000000000e+00
8.568888233403886261e+02 0.000000000000000000e+00
8.589065701806648576e+02 0.000000000000000000e+00
8.609243170209412028e+02 0.000000000000000000e+00
8.629420638612174344e+02 0.000000000000000000e+00
8.649598107014936659e+02 0.000000000000000000e+00
8.669775575417698974e+02 0.000000000000000000e+00
8.689953043820462426e+02 0.000000000000000000e+00
8.710130512223224741e+02 0.000000000000000000e+00
8.730307980625987057e+02 0.000000000000000000e+00
8.750485449028750509e+02 0.000000000000000000e+00
8.770662917431512824e+02 0.000000000000000000e+00
8.790840385834275139e+02 0.000000000000000000e+00
8.811017854237037454e+02 0.000000000000000000e+00
8.831195322639800906e+02 0.000000000000000000e+00
8.851372791042563222e+02 0.000000000000000000e+00
8.871550259445325537e+02 0.000000000000000000e+00
8.891727727848088989e+02 0.000000000000000000e+00
8.911905196250851304e+02 0.000000000000000000e+00
8.932082664653613620e+02 0.000000000000000000e+00
8.952260133056375935e+02 0.000000000000000000e+00
8.972437601459139387e+02 0.000000000000000000e+00
8.992615069861901702e+02 0.000000000000000000e+00
9.012792538264664017e+02 0.000000000000000000e+00
9.032970006667427469e+02 0.000000000000000000e+00
9.053147475070189785e+02 0.000000000000000000e+00
9.073324943472952100e+02 0.000000000000000000e+00
9.093502411875714415e+02 0.000000000000000000e+00
9.113679880278477867e+02 0.000000000000000000e+00
9.133857348681240182e+02 0.000000000000000000e+00
9.154034817084002498e+02 0.000000000000000000e+00
9.174212285486764813e+02 0.000000000000000000e+00
9.194389753889528265e+02 0.000000000000000000e+00
9.214567222292290580e+02 0.000000000000000000e+00
9.234744690695052896e+02 0.000000000000000000e+00
9.254922159097816348e+02 0.000000000000000000e+00
9.275099627500578663e+02 0.000000000000000000e+00
9.295277095903340978e+02 0.000000000000000000e+00
9.315454564306103293e+02 0.000000000000000000e+00
9.335632032708866745e+02 0.000000000000000000e+00
9.355809501111629061e+02 0.000000000000000000e+00
9.375986969514391376e+02 0.000000000000000000e+00
9.396164437917154828e+02 0.000000000000000000e+00
9.416341906319917143e+02 0.000000000000000000e+00
9.436519374722679459e+02 0.000000000000000000e+00
9.456696843125441774e+02 0.000000000000000000e+00
9.476874311528205226e+02 0.000000000000000000e+00
9.497051779930967541e+02 0.000000000000000000e+00
9.517229248333729856e+02 0.000000000000000000e+00
9.537406716736493308e+02 0.000000000000000000e+00
9.557584185139255624e+02 0.000000000000000000e+00
9.577761653542017939e+02 0.000000000000000000e+00
9.597939121944780254e+02 0.000000000000000000e+00
9.618116590347543706e+02 0.000000000000000000e+00
9.638294058750306021e+02 0.000000000000000000e+00
9.658471527153068337e+02 0.000000000000000000e+00
9.678648995555831789e+02 0.000000000000000000e+00
9.698826463958594104e+02 0.000000000000000000e+00
9.719003932361356419e+02 0.000000000000000000e+00
9.739181400764118735e+02 0.000000000000000000e+00
9.759358869166882187e+02 0.000000000000000000e+00
9.779536337569644502e+02 0.000000000000000000e+00
9.799713805972406817e+02 0.000000000000000000e+00
9.819891274375170269e+02 0.000000000000000000e+00
9.840068742777932584e+02 0.000000000000000000e+00
9.860246211180694900e+02 0.000000000000000000e+00
9.880423679583457215e+02 0.000000000000000000e+00
9.900601147986220667e+02 0.000000000000000000e+00
9.920778616388982982e+02 0.000000000000000000e+00
9.940956084791745297e+02 0.000000000000000000e+00
9.961133553194507613e+02 0.000000000000000000e+00
9.981311021597271065e+02 0.000000000000000000e+00
1.000148849000003338e+03 0.000000000000000000e+00
1.002166595840279570e+03 0.000000000000000000e+00
1.004184342680555915e+03 0.000000000000000000e+00
1.006202089520832033e+03 0.000000000000000000e+00
1.008219836361108491e+03 0.000000000000000000e+00
1.010237583201384723e+03 0.000000000000000000e+00
1.012255330041660955e+03 0.000000000000000000e+00
1.014273076881937186e+03 0.000000000000000000e+00
1.016290823722213418e+03 0.000000000000000000e+00
1.018308570562489649e+03 0.000000000000000000e+00
1.020326317402765881e+03 0.000000000000000000e+00
1.022344064243042340e+03 0.000000000000000000e+00
1.024361811083318571e+03 0.000000000000000000e+00
1.026379557923594803e+03 0.000000000000000000e+00
1.028397304763871034e+03 0.000000000000000000e+00
1.030415051604147266e+03 0.000000000000000000e+00
1.032432798444423497e+03 0.000000000000000000e+00
1.034450545284699729e+03 0.000000000000000000e+00
1.036468292124976188e+03 0.000000000000000000e+00
1.038486038965252419e+03 0.000000000000000000e+00
1.040503785805528651e+03 0.000000000000000000e+00
1.042521532645804882e+03 0.000000000000000000e+00
1.044539279486081114e+03 0.000000000000000000e+00
1.046557026326357345e+03 0.000000000000000000e+00
1.048574773166633577e+03 0.000000000000000000e+00
1.050592520006910036e+03 0.000000000000000000e+00
1.052610266847186267e+03 0.000000000000000000e+00
1.054628013687462499e+03 0.000000000000000000e+00
1.056645760527738730e+03 0.000000000000000000e+00
1.058663507368014962e+03 0.000000000000000000e+00
1.060681254208291193e+03 0.000000000000000000e+00
1.062699001048567425e+03 0.000000000000000000e+00
1.064716747888843884e+03 0.000000000000000000e+00
1.066734494729120115e+03 0.000000000000000000e+00
1.068752241569396347e+03 0.000000000000000000e+00
1.070769988409672578e+03 0.000000000000000000e+00
1.072787735249948810e+03 0.000000000000000000e+00
1.074805482090225041e+03 0.000000000000000000e+00
1.076823228930501273e+03 0.000000000000000000e+00
1.078840975770777504e+03 0.000000000000000000e+00
1.080858722611053963e+03 0.000000000000000000e+00
1.082876469451330195e+03 0.000000000000000000e+00
1.084894216291606426e+03 0.000000000000000000e+00
1.086911963131882658e+03 0.000000000000000000e+00
1.088929709972158889e+03 0.000000000000000000e+00
1.090947456812435121e+03 0.000000000000000000e+00
1.092965203652711352e+03 0.000000000000000000e+00
1.094982950492987811e+03 0.000000000000000000e+00
1.097000697333264043e+03 0.000000000000000000e+00
1.099018444173540274e+03 0.000000000000000000e+00
1.101036191013816506e+03 0.000000000000000000e+00
1.103053937854092737e+03 0.000000000000000000e+00
1.105071684694368969e+03 0.000000000000000000e+00
1.107089431534645200e+03 0.000000000000000000e+00
1.109107178374921659e+03 0.000000000000000000e+00
1.111124925215197891e+03 0.000000000000000000e+00
1.113142672055474122e+03 0.000000000000000000e+00
1.115160418895750354e+03 0.000000000000000000e+00
1.117178165736026585e+03 0.000000000000000000e+00
1.119195912576302817e+03 0.000000000000000000e+00
1.121213659416579048e+03 0.000000000000000000e+00
1.123231406256855507e+03 0.000000000000000000e+00
1.125249153097131739e+03 0.000000000000000000e+00
1.127266899937407970e+03 0.000000000000000000e+00
1.129284646777684202e+03 0.000000000000000000e+00
1.131302393617960433e+03 0.000000000000000000e+00
1.133320140458236665e+03 0.000000000000000000e+00
1.135337887298512896e+03 0.000000000000000000e+00
1.137355634138789355e+03 0.000000000000000000e+00
1.139373380979065587e+03 0.000000000000000000e+00
1.141391127819341818e+03 0.000000000000000000e+00
1.143408874659618050e+03 0.000000000000000000e+00
1.145426621499894281e+03 0.000000000000000000e+00
1.147444368340170513e+03 0.000000000000000000e+00
1.149462115180446744e+03 0.000000000000000000e+00
1.151479862020723203e+03 0.000000000000000000e+00
1.153497608860999435e+03 0.000000000000000000e+00
1.155515355701275666e+03 0.000000000000000000e+00
1.157533102541551898e+03 0.000000000000000000e+00
1.159550849381828129e+03 0.000000000000000000e+00
1.161568596222104361e+03 0.000000000000000000e+00
1.163586343062380593e+03 0.000000000000000000e+00
1.165604089902657051e+03 0.000000000000000000e+00
1.167621836742933283e+03 0.000000000000000000e+00
1.169639583583209514e+03 0.000000000000000000e+00
1.171657330423485746e+03 0.000000000000000000e+00
1.173675077263761978e+03 0.000000000000000000e+00
1.175692824104038209e+03 0.000000000000000000e+00
1.177710570944314441e+03 0.000000000000000000e+00
1.179728317784590899e+03 0.000000000000000000e+00
1.181746064624867131e+03 0.000000000000000000e+00
1.183763811465143363e+03 0.000000000000000000e+00
1.185781558305419594e+03 0.000000000000000000e+00
1.187799305145695826e+03 0.000000000000000000e+00
1.189817051985972057e+03 0.000000000000000000e+00
1.191834798826248289e+03 0.000000000000000000e+00
1.193852545666524748e+03 0.000000000000000000e+00
1.195870292506800979e+03 0.000000000000000000e+00
1.197888039347077211e+03 0.000000000000000000e+00
1.199905786187353442e+03 0.000000000000000000e+00
1.201923533027629674e+03 0.000000000000000000e+00
1.203941279867905905e+03 0.000000000000000000e+00
1.205959026708182137e+03 0.000000000000000000e+00
1.207976773548458596e+03 0.000000000000000000e+00
1.209994520388734827e+03 0.000000000000000000e+00
1.212012267229011059e+03 0.000000000000000000e+00
1.214030014069287290e+03 0.000000000000000000e+00
1.216047760909563522e+03 0.000000000000000000e+00
1.218065507749839753e+03 0.000000000000000000e+00
1.220083254590115985e+03 0.000000000000000000e+00
1.222101001430392216e+03 0.000000000000000000e+00
1.224118748270668675e+03 0.000000000000000000e+00
1.226136495110944907e+03 0.000000000000000000e+00
1.228154241951221138e+03 0.000000000000000000e+00
1.230171988791497370e+03 0.000000000000000000e+00
1.232189735631773601e+03 0.000000000000000000e+00
1.234207482472049833e+03 0.000000000000000000e+00
1.236225229312326064e+03 0.000000000000000000e+00
1.238242976152602523e+03 0.000000000000000000e+00
1.240260722992878755e+03 0.000000000000000000e+00
1.242278469833154986e+03 0.000000000000000000e+00
1.244296216673431218e+03 0.000000000000000000e+00
1.246313963513707449e+03 0.000000000000000000e+00
1.248331710353983681e+03 0.000000000000000000e+00
1.250349457194259912e+03 0.000000000000000000e+00
1.252367204034536371e+03 0.000000000000000000e+00
1.254384950874812603e+03 0.000000000000000000e+00
1.256402697715088834e+03 0.000000000000000000e+00
1.258420444555365066e+03 0.000000000000000000e+00
1.260438191395641297e+03 0.000000000000000000e+00
1.262455938235917529e+03 0.000000000000000000e+00
1.264473685076193760e+03 0.000000000000000000e+00
1.266491431916470219e+03 0.000000000000000000e+00
1.268509178756746451e+03 0.000000000000000000e+00
1.270526925597022682e+03 0.000000000000000000e+00
1.272544672437298914e+03 0.000000000000000000e+00
1.274562419277575145e+03 0.000000000000000000e+00
1.276580166117851377e+03 0.000000000000000000e+00
1.278597912958127608e+03 0.000000000000000000e+00
1.280615659798404067e+03 0.000000000000000000e+00
1.282633406638680299e+03 0.000000000000000000e+00
1.284651153478956530e+03 0.000000000000000000e+00
1.286668900319232762e+03 0.000000000000000000e+00
1.288686647159508993e+03 0.000000000000000000e+00
1.290704393999785225e+03 0.000000000000000000e+00
1.292722140840061456e+03 0.000000000000000000e+00
1.294739887680337915e+03 0.000000000000000000e+00
1.296757634520614147e+03 0.000000000000000000e+00
1.298775381360890378e+03 0.000000000000000000e+00
1.300793128201166610e+03 0.000000000000000000e+00
1.302810875041442841e+03 0.000000000000000000e+00
1.304828621881719073e+03 0.000000000000000000e+00
1.306846368721995304e+03 0.000000000000000000e+00
1.308864115562271763e+03 0.000000000000000000e+00
1.310881862402547995e+03 0.000000000000000000e+00
1.312899609242824226e+03 0.000000000000000000e+00
1.314917356083100458e+03 0.000000000000000000e+00
1.316935102923376689e+03 0.000000000000000000e+00
1.318952849763652921e+03 0.000000000000000000e+00
1.320970596603929152e+03 0.000000000000000000e+00
1.322988343444205611e+03 0.000000000000000000e+00
1.325006090284481843e+03 0.000000000000000000e+00
1.327023837124758074e+03 0.000000000000000000e+00
1.329041583965034306e+03 0.000000000000000000e+00
1.331059330805310537e+03 0.000000000000000000e+00
1.333077077645586769e+03 0.000000000000000000e+00
1.335094824485863001e+03 0.000000000000000000e+00
1.337112571326139232e+03 0.000000000000000000e+00
1.339130318166415691e+03 0.000000000000000000e+00
1.341148065006691922e+03 0.000000000000000000e+00
1.343165811846968154e+03 0.000000000000000000e+00
1.345183558687244386e+03 0.000000000000000000e+00
1.347201305527520617e+03 0.000000000000000000e+00
1.349219052367796849e+03 0.000000000000000000e+00
1.351236799208073080e+03 0.000000000000000000e+00
1.353254546048349539e+03 0.000000000000000000e+00
1.355272292888625771e+03 0.000000000000000000e+00
1.357290039728902002e+03 0.000000000000000000e+00
1.359307786569178234e+03 0.000000000000000000e+00
1.361325533409454465e+03 0.000000000000000000e+00
1.363343280249730697e+03 0.000000000000000000e+00
1.365361027090006928e+03 0.000000000000000000e+00
1.367378773930283387e+03 0.000000000000000000e+00
1.369396520770559619e+03 0.000000000000000000e+00
1.371414267610835850e+03 0.000000000000000000e+00
1.373432014451112082e+03 0.000000000000000000e+00
1.375449761291388313e+03 0.000000000000000000e+00
1.377467508131664545e+03 0.000000000000000000e+00
1.379485254971940776e+03 0.000000000000000000e+00
1.381503001812217235e+03 0.000000000000000000e+00
1.383520748652493467e+03 0.000000000000000000e+00
1.385538495492769698e+03 0.000000000000000000e+00
1.387556242333045930e+03 0.000000000000000000e+00
1.389573989173322161e+03 0.000000000000000000e+00
1.391591736013598393e+03 0.000000000000000000e+00
1.393609482853874624e+03 0.000000000000000000e+00
1.395627229694151083e+03 0.000000000000000000e+00
1.397644976534427315e+03 0.000000000000000000e+00
1.399662723374703546e+03 0.000000000000000000e+00
1.401680470214979778e+03 0.000000000000000000e+00
1.403698217055256009e+03 0.000000000000000000e+00
1.405715963895532241e+03 0.000000000000000000e+00
1.407733710735808472e+03 0.000000000000000000e+00
1.409751457576084931e+03 0.000000000000000000e+00
1.411769204416361163e+03 0.000000000000000000e+00
1.413786951256637394e+03 0.000000000000000000e+00
1.415804698096913626e+03 0.000000000000000000e+00
1.417822444937189857e+03 0.000000000000000000e+00
1.419840191777466089e+03 0.000000000000000000e+00
1.421857938617742320e+03 0.000000000000000000e+00
1.423875685458018779e+03 0.000000000000000000e+00
1.425893432298295011e+03 0.000000000000000000e+00
1.427911179138571242e+03 0.000000000000000000e+00
1.429928925978847474e+03 0.000000000000000000e+00
1.431946672819123705e+03 0.000000000000000000e+00
1.433964419659399937e+03 0.000000000000000000e+00
1.435982166499676168e+03 0.000000000000000000e+00
1.437999913339952627e+03 0.000000000000000000e+00
1.440017660180228859e+03 0.000000000000000000e+00
1.442035407020505090e+03 0.000000000000000000e+00
1.444053153860781322e+03 0.000000000000000000e+00
1.446070900701057553e+03 0.000000000000000000e+00
1.448088647541333785e+03 0.000000000000000000e+00
1.450106394381610016e+03 0.000000000000000000e+00
1.452124141221886475e+03 0.000000000000000000e+00
1.454141888062162707e+03 0.000000000000000000e+00
1.456159634902438938e+03 0.000000000000000000e+00
1.458177381742715170e+03 0.000000000000000000e+00
1.460195128582991401e+03 0.000000000000000000e+00
1.462212875423267633e+03 0.000000000000000000e+00
1.464230622263543864e+03 0.000000000000000000e+00
1.466248369103820323e+03 0.000000000000000000e+00
1.468266115944096555e+03 0.000000000000000000e+00
1.470283862784372786e+03 0.000000000000000000e+00
1.472301609624649018e+03 0.000000000000000000e+00
1.474319356464925249e+03 0.000000000000000000e+00
1.476337103305201481e+03 0.000000000000000000e+00
1.478354850145477712e+03 0.000000000000000000e+00
1.480372596985753944e+03 0.000000000000000000e+00
1.482390343826030403e+03 0.000000000000000000e+00
1.484408090666306634e+03 0.000000000000000000e+00
1.486425837506582866e+03 0.000000000000000000e+00
1.488443584346859097e+03 0.000000000000000000e+00
1.490461331187135329e+03 0.000000000000000000e+00
1.492479078027411560e+03 0.000000000000000000e+00
1.494496824867687792e+03 0.000000000000000000e+00
1.496514571707964251e+03 0.000000000000000000e+00
1.498532318548240482e+03 0.000000000000000000e+00
1.500550065388516714e+03 0.000000000000000000e+00
1.502567812228792945e+03 0.000000000000000000e+00
1.504585559069069177e+03 0.000000000000000000e+00
1.506603305909345409e+03 0.000000000000000000e+00
1.508621052749621640e+03 0.000000000000000000e+00
1.510638799589898099e+03 0.000000000000000000e+00
1.512656546430174330e+03 0.000000000000000000e+00
1.514674293270450562e+03 0.000000000000000000e+00
1.516692040110726794e+03 0.000000000000000000e+00
1.518709786951003025e+03 0.000000000000000000e+00
1.520727533791279257e+03 0.000000000000000000e+00
1.522745280631555488e+03 0.000000000000000000e+00
1.524763027471831947e+03 0.000000000000000000e+00
1.526780774312108178e+03 0.000000000000000000e+00
1.528798521152384410e+03 0.000000000000000000e+00
1.530816267992660642e+03 0.000000000000000000e+00
1.532834014832936873e+03 0.000000000000000000e+00
1.534851761673213105e+03 0.000000000000000000e+00
1.536869508513489336e+03 0.000000000000000000e+00
1.538887255353765795e+03 0.000000000000000000e+00
1.540905002194042027e+03 0.000000000000000000e+00
1.542922749034318258e+03 0.000000000000000000e+00
1.544940495874594490e+03 0.000000000000000000e+00
1.546958242714870721e+03 0.000000000000000000e+00
1.548975989555146953e+03 0.000000000000000000e+00
1.550993736395423184e+03 0.000000000000000000e+00
1.553011483235699643e+03 0.000000000000000000e+00
1.555029230075975875e+03 0.000000000000000000e+00
1.557046976916252106e+03 0.000000000000000000e+00
1.559064723756528338e+03 0.000000000000000000e+00
1.561082470596804569e+03 0.000000000000000000e+00
1.563100217437080801e+03 0.000000000000000000e+00
1.565117964277357032e+03 0.000000000000000000e+00
1.567135711117633491e+03 0.000000000000000000e+00
1.569153457957909723e+03 0.000000000000000000e+00
1.571171204798185954e+03 0.000000000000000000e+00
1.573188951638462186e+03 0.000000000000000000e+00
1.575206698478738417e+03 0.000000000000000000e+00
1.577224445319014649e+03 0.000000000000000000e+00
1.579242192159290880e+03 0.000000000000000000e+00
1.581259938999567339e+03 0.000000000000000000e+00
1.583277685839843571e+03 0.000000000000000000e+00
1.585295432680119802e+03 0.000000000000000000e+00
1.587313179520396034e+03 0.000000000000000000e+00
1.589330926360672265e+03 0.000000000000000000e+00
1.591348673200948497e+03 0.000000000000000000e+00
1.593366420041224728e+03 0.000000000000000000e+00
1.595384166881500960e+03 0.000000000000000000e+00
1.597401913721777419e+03 0.000000000000000000e+00
1.599419660562053650e+03 0.000000000000000000e+00
1.601437407402329882e+03 0.000000000000000000e+00
1.603455154242606113e+03 0.000000000000000000e+00
1.605472901082882345e+03 0.000000000000000000e+00
1.607490647923158576e+03 0.000000000000000000e+00
1.609508394763434808e+03 0.000000000000000000e+00
1.611526141603711267e+03 0.000000000000000000e+00
1.613543888443987498e+03 0.000000000000000000e+00
1.615561635284263730e+03 0.000000000000000000e+00
1.617579382124539961e+03 0.000000000000000000e+00
1.619597128964816193e+03 0.000000000000000000e+00
1.621614875805092424e+03 0.000000000000000000e+00
1.623632622645368656e+03 0.000000000000000000e+00
1.625650369485645115e+03 0.000000000000000000e+00
1.627668116325921346e+03 0.000000000000000000e+00
1.629685863166197578e+03 0.000000000000000000e+00
1.631703610006473809e+03 0.000000000000000000e+00
1.633721356846750041e+03 0.000000000000000000e+00
1.635739103687026272e+03 0.000000000000000000e+00
1.637756850527302504e+03 0.000000000000000000e+00
1.639774597367578963e+03 0.000000000000000000e+00
1.641792344207855194e+03 0.000000000000000000e+00
1.643810091048131426e+03 0.000000000000000000e+00
1.645827837888407657e+03 0.000000000000000000e+00
1.647845584728683889e+03 0.000000000000000000e+00
1.649863331568960120e+03 0.000000000000000000e+00
1.651881078409236352e+03 0.000000000000000000e+00
1.653898825249512811e+03 0.000000000000000000e+00
1.655916572089789042e+03 0.000000000000000000e+00
1.657934318930065274e+03 0.000000000000000000e+00
1.659952065770341505e+03 0.000000000000000000e+00
1.661969812610617737e+03 0.000000000000000000e+00
1.663987559450893968e+03 0.000000000000000000e+00
1.666005306291170200e+03 0.000000000000000000e+00
1.668023053131446659e+03 0.000000000000000000e+00
1.670040799971722890e+03 0.000000000000000000e+00
1.672058546811999122e+03 0.000000000000000000e+00
1.674076293652275353e+03 0.000000000000000000e+00
1.676094040492551585e+03 0.000000000000000000e+00
1.678111787332827816e+03 0.000000000000000000e+00
1.680129534173104048e+03 0.000000000000000000e+00
1.682147281013380507e+03 0.000000000000000000e+00
1.684165027853656738e+03 0.000000000000000000e+00
1.686182774693932970e+03 0.000000000000000000e+00
1.688200521534209201e+03 0.000000000000000000e+00
1.690218268374485433e+03 0.000000000000000000e+00
1.692236015214761665e+03 0.000000000000000000e+00
1.694253762055037896e+03 0.000000000000000000e+00
1.696271508895314355e+03 0.000000000000000000e+00
1.698289255735590586e+03 0.000000000000000000e+00
1.700307002575866818e+03 0.000000000000000000e+00
1.702324749416143050e+03 0.000000000000000000e+00
1.704342496256419281e+03 0.000000000000000000e+00
1.706360243096695513e+03 0.000000000000000000e+00
1.708377989936971744e+03 0.000000000000000000e+00
1.710395736777248203e+03 0.000000000000000000e+00
1.712413483617524435e+03 0.000000000000000000e+00
1.714431230457800666e+03 0.000000000000000000e+00
1.716448977298076898e+03 0.000000000000000000e+00
1.718466724138353129e+03 0.000000000000000000e+00
1.720484470978629361e+03 0.000000000000000000e+00
1.722502217818905592e+03 0.000000000000000000e+00
1.724519964659182051e+03 0.000000000000000000e+00
1.726537711499458283e+03 0.000000000000000000e+00
1.728555458339734514e+03 0.000000000000000000e+00
1.730573205180010746e+03 0.000000000000000000e+00
1.732590952020286977e+03 0.000000000000000000e+00
1.734608698860563209e+03 0.000000000000000000e+00
1.736626445700839440e+03 0.000000000000000000e+00
1.738644192541115672e+03 0.000000000000000000e+00
1.740661939381392131e+03 0.000000000000000000e+00
1.742679686221668362e+03 0.000000000000000000e+00
1.744697433061944594e+03 0.000000000000000000e+00
1.746715179902220825e+03 0.000000000000000000e+00
1.748732926742497057e+03 0.000000000000000000e+00
1.750750673582773288e+03 0.000000000000000000e+00
1.752768420423049520e+03 0.000000000000000000e+00
1.754786167263325979e+03 0.000000000000000000e+00
1.756803914103602210e+03 0.000000000000000000e+00
1.758821660943878442e+03 0.000000000000000000e+00
1.760839407784154673e+03 0.000000000000000000e+00
1.762857154624430905e+03 0.000000000000000000e+00
1.764874901464707136e+03 0.000000000000000000e+00
1.766892648304983368e+03 0.000000000000000000e+00
1.768910395145259827e+03 0.000000000000000000e+00
1.770928141985536058e+03 0.000000000000000000e+00
1.772945888825812290e+03 0.000000000000000000e+00
1.774963635666088521e+03 0.000000000000000000e+00
1.776981382506364753e+03 0.000000000000000000e+00
1.778999129346640984e+03 0.000000000000000000e+00
1.781016876186917216e+03 0.000000000000000000e+00
1.783034623027193675e+03 0.000000000000000000e+00
1.785052369867469906e+03 0.000000000000000000e+00
1.787070116707746138e+03 0.000000000000000000e+00
1.789087863548022369e+03 0.000000000000000000e+00
1.791105610388298601e+03 0.000000000000000000e+00
1.793123357228574832e+03 0.000000000000000000e+00
1.795141104068851064e+03 0.000000000000000000e+00
1.797158850909127523e+03 0.000000000000000000e+00
1.799176597749403754e+03 0.000000000000000000e+00
1.801194344589679986e+03 0.000000000000000000e+00
1.803212091429956217e+03 0.000000000000000000e+00
1.805229838270232449e+03 0.000000000000000000e+00
1.807247585110508680e+03 0.000000000000000000e+00
1.809265331950784912e+03 0.000000000000000000e+00
1.811283078791061371e+03 0.000000000000000000e+00
1.813300825631337602e+03 0.000000000000000000e+00
1.815318572471613834e+03 0.000000000000000000e+00
1.817336319311890065e+03 0.000000000000000000e+00
1.819354066152166297e+03 0.000000000000000000e+00
1.821371812992442528e+03 0.000000000000000000e+00
1.823389559832718760e+03 0.000000000000000000e+00
1.825407306672995219e+03 0.000000000000000000e+00
1.827425053513271450e+03 0.000000000000000000e+00
1.829442800353547682e+03 0.000000000000000000e+00
1.831460547193823913e+03 0.000000000000000000e+00
1.833478294034100145e+03 0.000000000000000000e+00
1.835496040874376376e+03 0.000000000000000000e+00
1.837513787714652608e+03 0.000000000000000000e+00
1.839531534554929067e+03 0.000000000000000000e+00
1.841549281395205298e+03 0.000000000000000000e+00
1.843567028235481530e+03 0.000000000000000000e+00
1.845584775075757761e+03 0.000000000000000000e+00
1.847602521916033993e+03 0.000000000000000000e+00
1.849620268756310224e+03 0.000000000000000000e+00
1.851638015596586456e+03 0.000000000000000000e+00
1.853655762436862688e+03 0.000000000000000000e+00
1.855673509277139146e+03 0.000000000000000000e+00
1.857691256117415378e+03 0.000000000000000000e+00
1.859709002957691609e+03 0.000000000000000000e+00
1.861726749797967841e+03 0.000000000000000000e+00
1.863744496638244073e+03 0.000000000000000000e+00
1.865762243478520304e+03 0.000000000000000000e+00
1.867779990318796536e+03 0.000000000000000000e+00
1.869797737159072994e+03 0.000000000000000000e+00
1.871815483999349226e+03 0.000000000000000000e+00
1.873833230839625458e+03 0.000000000000000000e+00
1.875850977679901689e+03 0.000000000000000000e+00
1.877868724520177921e+03 0.000000000000000000e+00
1.879886471360454152e+03 0.000000000000000000e+00
1.881904218200730384e+03 0.000000000000000000e+00
1.883921965041006843e+03 0.000000000000000000e+00
1.885939711881283074e+03 0.000000000000000000e+00
1.887957458721559306e+03 0.000000000000000000e+00
1.889975205561835537e+03 0.000000000000000000e+00
1.891992952402111769e+03 0.000000000000000000e+00
1.894010699242388000e+03 0.000000000000000000e+00
1.896028446082664232e+03 0.000000000000000000e+00
1.898046192922940691e+03 0.000000000000000000e+00
1.900063939763216922e+03 0.000000000000000000e+00
1.902081686603493154e+03 0.000000000000000000e+00
1.904099433443769385e+03 0.000000000000000000e+00
1.906117180284045617e+03 0.000000000000000000e+00
1.908134927124321848e+03 0.000000000000000000e+00
1.910152673964598080e+03 0.000000000000000000e+00
1.912170420804874539e+03 0.000000000000000000e+00
1.914188167645150770e+03 0.000000000000000000e+00
1.916205914485427002e+03 0.000000000000000000e+00
1.918223661325703233e+03 0.000000000000000000e+00
1.920241408165979465e+03 0.000000000000000000e+00
1.922259155006255696e+03 0.000000000000000000e+00
1.924276901846531928e+03 0.000000000000000000e+00
1.926294648686808387e+03 0.000000000000000000e+00
1.928312395527084618e+03 0.000000000000000000e+00
1.930330142367360850e+03 0.000000000000000000e+00
1.932347889207637081e+03 0.000000000000000000e+00
1.934365636047913313e+03 0.000000000000000000e+00
1.936383382888189544e+03 0.000000000000000000e+00
1.938401129728465776e+03 0.000000000000000000e+00
1.940418876568742235e+03 0.000000000000000000e+00
1.942436623409018466e+03 0.000000000000000000e+00
1.944454370249294698e+03 0.000000000000000000e+00
1.946472117089570929e+03 0.000000000000000000e+00
1.948489863929847161e+03 0.000000000000000000e+00
1.950507610770123392e+03 0.000000000000000000e+00
1.952525357610399624e+03 0.000000000000000000e+00
1.954543104450676083e+03 0.000000000000000000e+00
1.956560851290952314e+03 0.000000000000000000e+00
1.958578598131228546e+03 0.000000000000000000e+00
1.960596344971504777e+03 0.000000000000000000e+00
1.962614091811781009e+03 0.000000000000000000e+00
1.964631838652057240e+03 0.000000000000000000e+00
1.966649585492333472e+03 0.000000000000000000e+00
1.968667332332609931e+03 0.000000000000000000e+00
1.970685079172886162e+03 0.000000000000000000e+00
1.972702826013162394e+03 0.000000000000000000e+00
1.974720572853438625e+03 0.000000000000000000e+00
1.976738319693714857e+03 0.000000000000000000e+00
1.978756066533991088e+03 0.000000000000000000e+00
1.980773813374267320e+03 0.000000000000000000e+00
1.982791560214543779e+03 0.000000000000000000e+00
1.984809307054820010e+03 0.000000000000000000e+00
1.986827053895096242e+03 0.000000000000000000e+00
1.988844800735372473e+03 0.000000000000000000e+00
1.990862547575648705e+03 0.000000000000000000e+00
1.992880294415924936e+03 0.000000000000000000e+00
1.994898041256201168e+03 0.000000000000000000e+00
1.996915788096477399e+03 0.000000000000000000e+00
1.998933534936753858e+03 0.000000000000000000e+00
2.000951281777030090e+03 0.000000000000000000e+00
2.002969028617306321e+03 0.000000000000000000e+00
2.004986775457582553e+03 0.000000000000000000e+00
2.007004522297858784e+03 0.000000000000000000e+00
2.009022269138135016e+03 0.000000000000000000e+00
2.011040015978411247e+03 0.000000000000000000e+00
2.013057762818687706e+03 0.000000000000000000e+00
2.015075509658963938e+03 0.000000000000000000e+00
2.017093256499240169e+03 0.000000000000000000e+00
2.019111003339516401e+03 0.000000000000000000e+00
2.021128750179792632e+03 0.000000000000000000e+00
2.023146497020068864e+03 0.000000000000000000e+00
2.025164243860345096e+03 0.000000000000000000e+00
2.027181990700621554e+03 0.000000000000000000e+00
2.029199737540897559e+03 0.000000000000000000e+00
2.031217484381173790e+03 0.000000000000000000e+00
2.033235231221450476e+03 0.000000000000000000e+00
2.035252978061726708e+03 0.000000000000000000e+00
2.037270724902002939e+03 0.000000000000000000e+00
2.039288471742279171e+03 0.000000000000000000e+00
2.041306218582555402e+03 0.000000000000000000e+00
2.043323965422831634e+03 0.000000000000000000e+00
2.045341712263107866e+03 0.000000000000000000e+00
2.047359459103384097e+03 0.000000000000000000e+00
2.049377205943660556e+03 0.000000000000000000e+00
2.051394952783936787e+03 0.000000000000000000e+00
2.053412699624213019e+03 0.000000000000000000e+00
2.055430446464489251e+03 0.000000000000000000e+00
2.057448193304765482e+03 0.000000000000000000e+00
2.059465940145041714e+03 0.000000000000000000e+00
2.061483686985317945e+03 0.000000000000000000e+00
2.063501433825594631e+03 0.000000000000000000e+00
2.065519180665870863e+03 0.000000000000000000e+00
2.067536927506147094e+03 0.000000000000000000e+00
2.069554674346423326e+03 0.000000000000000000e+00
2.071572421186699557e+03 0.000000000000000000e+00
2.073590168026975789e+03 0.000000000000000000e+00
2.075607914867252020e+03 0.000000000000000000e+00
2.077625661707528252e+03 0.000000000000000000e+00
2.079643408547804484e+03 0.000000000000000000e+00
2.081661155388080715e+03 0.000000000000000000e+00
2.083678902228356947e+03 0.000000000000000000e+00
2.085696649068633178e+03 0.000000000000000000e+00
2.087714395908909410e+03 0.000000000000000000e+00
2.089732142749185641e+03 0.000000000000000000e+00
2.091749889589462327e+03 0.000000000000000000e+00
2.093767636429738559e+03 0.000000000000000000e+00
2.095785383270014790e+03 0.000000000000000000e+00
2.097803130110291022e+03 0.000000000000000000e+00
2.099820876950567254e+03 0.000000000000000000e+00
2.101838623790843485e+03 0.000000000000000000e+00
2.103856370631119717e+03 0.000000000000000000e+00
2.105874117471395948e+03 0.000000000000000000e+00
2.107891864311672180e+03 0.000000000000000000e+00
2.109909611151948411e+03 0.000000000000000000e+00
2.111927357992224643e+03 0.000000000000000000e+00
2.113945104832500874e+03 0.000000000000000000e+00
2.115962851672777106e+03 0.000000000000000000e+00
2.117980598513053337e+03 0.000000000000000000e+00
2.119998345353330023e+03 0.000000000000000000e+00
2.122016092193606255e+03 0.000000000000000000e+00
2.124033839033882487e+03 0.000000000000000000e+00
2.126051585874158718e+03 0.000000000000000000e+00
2.128069332714434950e+03 0.000000000000000000e+00
2.130087079554711181e+03 0.000000000000000000e+00
2.132104826394987413e+03 0.000000000000000000e+00
2.134122573235263644e+03 0.000000000000000000e+00
2.136140320075539876e+03 0.000000000000000000e+00
2.138158066915816107e+03 0.000000000000000000e+00
2.140175813756092339e+03 0.000000000000000000e+00
2.142193560596368570e+03 0.000000000000000000e+00
2.144211307436644802e+03 0.000000000000000000e+00
2.146229054276921033e+03 0.000000000000000000e+00
2.148246801117197720e+03 0.000000000000000000e+00
2.150264547957473951e+03 0.000000000000000000e+00
2.152282294797750183e+03 0.000000000000000000e+00
2.154300041638026414e+03 0.000000000000000000e+00
2.156317788478302646e+03 0.000000000000000000e+00
2.158335535318578877e+03 0.000000000000000000e+00
2.160353282158855109e+03 0.000000000000000000e+00
2.162371028999131340e+03 0.000000000000000000e+00
2.164388775839407572e+03 0.000000000000000000e+00
2.166406522679683803e+03 0.000000000000000000e+00
2.168424269519960035e+03 0.000000000000000000e+00
2.170442016360236266e+03 0.000000000000000000e+00
2.172459763200512498e+03 0.000000000000000000e+00
2.174477510040788729e+03 0.000000000000000000e+00
2.176495256881064961e+03 0.000000000000000000e+00
2.178513003721341647e+03 0.000000000000000000e+00
2.180530750561617879e+03 0.000000000000000000e+00
2.182548497401894110e+03 0.000000000000000000e+00
2.184566244242170342e+03 0.000000000000000000e+00
2.186583991082446573e+03 0.000000000000000000e+00
2.188601737922722805e+03 0.000000000000000000e+00
2.190619484762999036e+03 0.000000000000000000e+00
2.192637231603275268e+03 0.000000000000000000e+00
2.194654978443551499e+03 0.000000000000000000e+00
2.196672725283827731e+03 0.000000000000000000e+00
2.198690472124103962e+03 0.000000000000000000e+00
2.200708218964380194e+03 0.000000000000000000e+00
2.202725965804656425e+03 0.000000000000000000e+00
2.204743712644932657e+03 0.000000000000000000e+00
2.206761459485209343e+03 0.000000000000000000e+00
2.208779206325485575e+03 0.000000000000000000e+00
2.210796953165761806e+03 0.000000000000000000e+00
2.212814700006038038e+03 0.000000000000000000e+00
2.214832446846314269e+03 0.000000000000000000e+00
2.216850193686590501e+03 0.000000000000000000e+00
2.218867940526866732e+03 0.000000000000000000e+00
2.220885687367142964e+03 0.000000000000000000e+00
2.222903434207419195e+03 0.000000000000000000e+00
2.224921181047695427e+03 0.000000000000000000e+00
2.226938927887971658e+03 0.000000000000000000e+00
2.228956674728247890e+03 0.000000000000000000e+00
2.230974421568524122e+03 0.000000000000000000e+00
2.232992168408800353e+03 0.000000000000000000e+00
2.235009915249077039e+03 0.000000000000000000e+00
2.237027662089353271e+03 0.000000000000000000e+00
2.239045408929629502e+03 0.000000000000000000e+00
2.241063155769905734e+03 0.000000000000000000e+00
2.243080902610181965e+03 0.000000000000000000e+00
2.245098649450458197e+03 0.000000000000000000e+00
2.247116396290734428e+03 0.000000000000000000e+00
2.249134143131010660e+03 0.000000000000000000e+00
2.251151889971286892e+03 0.000000000000000000e+00
2.253169636811563123e+03 0.000000000000000000e+00
2.255187383651839355e+03 0.000000000000000000e+00
2.257205130492115586e+03 0.000000000000000000e+00
2.259222877332391818e+03 0.000000000000000000e+00
2.261240624172668049e+03 0.000000000000000000e+00
2.263258371012944735e+03 0.000000000000000000e+00
2.265276117853220967e+03 0.000000000000000000e+00
2.267293864693497198e+03 0.000000000000000000e+00
2.269311611533773430e+03 0.000000000000000000e+00
2.271329358374049662e+03 0.000000000000000000e+00
2.273347105214325893e+03 0.000000000000000000e+00
2.275364852054602125e+03 0.000000000000000000e+00
2.277382598894878356e+03 0.000000000000000000e+00
2.279400345735154588e+03 0.000000000000000000e+00
2.281418092575430819e+03 0.000000000000000000e+00
2.283435839415707051e+03 0.000000000000000000e+00
2.285453586255983282e+03 0.000000000000000000e+00
2.287471333096259514e+03 0.000000000000000000e+00
2.289489079936535745e+03 0.000000000000000000e+00
2.291506826776812431e+03 0.000000000000000000e+00
2.293524573617088663e+03 0.000000000000000000e+00
2.295542320457364895e+03 0.000000000000000000e+00
2.297560067297641126e+03 0.000000000000000000e+00
2.299577814137917358e+03 0.000000000000000000e+00
2.301595560978193589e+03 0.000000000000000000e+00
2.303613307818469821e+03 0.000000000000000000e+00
2.305631054658746052e+03 0.000000000000000000e+00
2.307648801499022284e+03 0.000000000000000000e+00
2.309666548339298515e+03 0.000000000000000000e+00
2.311684295179574747e+03 0.000000000000000000e+00
2.313702042019850978e+03 0.000000000000000000e+00
2.315719788860127210e+03 0.000000000000000000e+00
2.317737535700403441e+03 0.000000000000000000e+00
2.319755282540679673e+03 0.000000000000000000e+00
2.321773029380956359e+03 0.000000000000000000e+00
2.323790776221232591e+03 0.000000000000000000e+00
2.325808523061508822e+03 0.000000000000000000e+00
2.327826269901785054e+03 0.000000000000000000e+00
2.329844016742061285e+03 0.000000000000000000e+00
2.331861763582337517e+03 0.000000000000000000e+00
2.333879510422613748e+03 0.000000000000000000e+00
2.335897257262889980e+03 0.000000000000000000e+00
2.337915004103166211e+03 0.000000000000000000e+00
2.339932750943442443e+03 0.000000000000000000e+00
2.341950497783718674e+03 0.000000000000000000e+00
2.343968244623994906e+03 0.000000000000000000e+00
2.345985991464271137e+03 0.000000000000000000e+00
2.348003738304547369e+03 0.000000000000000000e+00
2.350021485144824055e+03 0.000000000000000000e+00
2.352039231985100287e+03 0.000000000000000000e+00
2.354056978825376518e+03 0.000000000000000000e+00
2.356074725665652750e+03 0.000000000000000000e+00
2.358092472505928981e+03 0.000000000000000000e+00
2.360110219346205213e+03 0.000000000000000000e+00
2.362127966186481444e+03 0.000000000000000000e+00
2.364145713026757676e+03 0.000000000000000000e+00
2.366163459867033907e+03 0.000000000000000000e+00
2.368181206707310139e+03 0.000000000000000000e+00
2.370198953547586370e+03 0.000000000000000000e+00
2.372216700387862602e+03 0.000000000000000000e+00
2.374234447228138833e+03 0.000000000000000000e+00
2.376252194068415065e+03 0.000000000000000000e+00
2.378269940908691751e+03 0.000000000000000000e+00
2.380287687748967983e+03 0.000000000000000000e+00
2.382305434589244214e+03 0.000000000000000000e+00
2.384323181429520446e+03 0.000000000000000000e+00
2.386340928269796677e+03 0.000000000000000000e+00
2.388358675110072909e+03 0.000000000000000000e+00
2.390376421950349140e+03 0.000000000000000000e+00
2.392394168790625372e+03 0.000000000000000000e+00
2.394411915630901603e+03 0.000000000000000000e+00
2.396429662471177835e+03 0.000000000000000000e+00
2.398447409311454066e+03 0.000000000000000000e+00
2.400465156151730298e+03 0.000000000000000000e+00
2.402482902992006530e+03 0.000000000000000000e+00
2.404500649832282761e+03 0.000000000000000000e+00
2.406518396672559447e+03 0.000000000000000000e+00
2.408536143512835679e+03 0.000000000000000000e+00
2.410553890353111910e+03 0.000000000000000000e+00
2.412571637193388142e+03 0.000000000000000000e+00
2.414589384033664373e+03 0.000000000000000000e+00
2.416607130873940605e+03 0.000000000000000000e+00
2.418624877714216836e+03 0.000000000000000000e+00
2.420642624554493068e+03 0.000000000000000000e+00
2.422660371394769300e+03 0.000000000000000000e+00
2.424678118235045531e+03 0.000000000000000000e+00
2.426695865075321763e+03 0.000000000000000000e+00
2.428713611915597994e+03 0.000000000000000000e+00
2.430731358755874226e+03 0.000000000000000000e+00
2.432749105596150457e+03 0.000000000000000000e+00
2.434766852436427143e+03 0.000000000000000000e+00
2.436784599276703375e+03 0.000000000000000000e+00
2.438802346116979606e+03 0.000000000000000000e+00
2.440820092957255838e+03 0.000000000000000000e+00
2.442837839797532069e+03 0.000000000000000000e+00
2.444855586637808301e+03 0.000000000000000000e+00
2.446873333478084533e+03 0.000000000000000000e+00
2.448891080318360764e+03 0.000000000000000000e+00
2.450908827158636996e+03 0.000000000000000000e+00
2.452926573998913227e+03 0.000000000000000000e+00
2.454944320839189459e+03 0.000000000000000000e+00
2.456962067679465690e+03 0.000000000000000000e+00
2.458979814519741922e+03 0.000000000000000000e+00
2.460997561360018153e+03 0.000000000000000000e+00
2.463015308200294385e+03 0.000000000000000000e+00
2.465033055040571071e+03 0.000000000000000000e+00
2.467050801880847303e+03 0.000000000000000000e+00
2.469068548721123534e+03 0.000000000000000000e+00
2.471086295561399766e+03 0.000000000000000000e+00
2.473104042401675997e+03 0.000000000000000000e+00
2.475121789241952229e+03 0.000000000000000000e+00
2.477139536082228460e+03 0.000000000000000000e+00
2.479157282922504692e+03 0.000000000000000000e+00
2.481175029762780923e+03 0.000000000000000000e+00
2.483192776603057155e+03 0.000000000000000000e+00
2.485210523443333386e+03 0.000000000000000000e+00
2.487228270283609618e+03 0.000000000000000000e+00
2.489246017123885849e+03 0.000000000000000000e+00
2.491263763964162081e+03 0.000000000000000000e+00
2.493281510804438767e+03 0.000000000000000000e+00
2.495299257644714999e+03 0.000000000000000000e+00
2.497317004484991230e+03 0.000000000000000000e+00
2.499334751325267462e+03 0.000000000000000000e+00
2.501352498165543693e+03 0.000000000000000000e+00
2.503370245005819925e+03 0.000000000000000000e+00
2.505387991846096156e+03 0.000000000000000000e+00
2.507405738686372388e+03 0.000000000000000000e+00
2.509423485526648619e+03 0.000000000000000000e+00
2.511441232366924851e+03 0.000000000000000000e+00
2.513458979207201082e+03 0.000000000000000000e+00
2.515476726047477314e+03 0.000000000000000000e+00
2.517494472887753545e+03 0.000000000000000000e+00
2.519512219728029777e+03 0.000000000000000000e+00
2.521529966568306463e+03 0.000000000000000000e+00
2.523547713408582695e+03 0.000000000000000000e+00
2.525565460248858926e+03 0.000000000000000000e+00
2.527583207089135158e+03 0.000000000000000000e+00
2.529600953929411389e+03 0.000000000000000000e+00
2.531618700769687621e+03 0.000000000000000000e+00
2.533636447609963852e+03 0.000000000000000000e+00
2.535654194450240084e+03 0.000000000000000000e+00
2.537671941290516315e+03 0.000000000000000000e+00
2.539689688130792547e+03 0.000000000000000000e+00
2.541707434971068778e+03 0.000000000000000000e+00
2.543725181811345010e+03 0.000000000000000000e+00
2.545742928651621241e+03 0.000000000000000000e+00
2.547760675491897473e+03 0.000000000000000000e+00
2.549778422332174159e+03 0.000000000000000000e+00
2.551796169172450391e+03 0.000000000000000000e+00
2.553813916012726622e+03 0.000000000000000000e+00
2.555831662853002854e+03 0.000000000000000000e+00
2.557849409693279085e+03 0.000000000000000000e+00
2.559867156533555317e+03 0.000000000000000000e+00
2.561884903373831548e+03 0.000000000000000000e+00
2.563902650214107780e+03 0.000000000000000000e+00
2.565920397054384011e+03 0.000000000000000000e+00
2.567938143894660243e+03 0.000000000000000000e+00
2.569955890734936474e+03 0.000000000000000000e+00
2.571973637575212706e+03 0.000000000000000000e+00
2.573991384415488938e+03 0.000000000000000000e+00
2.576009131255765169e+03 0.000000000000000000e+00
2.578026878096041401e+03 0.000000000000000000e+00
2.580044624936318087e+03 0.000000000000000000e+00
2.582062371776594318e+03 0.000000000000000000e+00
2.584080118616870550e+03 0.000000000000000000e+00
2.586097865457146781e+03 0.000000000000000000e+00
2.588115612297423013e+03 0.000000000000000000e+00
2.590133359137699244e+03 0.000000000000000000e+00
2.592151105977975476e+03 0.000000000000000000e+00
2.594168852818251708e+03 0.000000000000000000e+00
2.596186599658527939e+03 0.000000000000000000e+00
2.598204346498804171e+03 0.000000000000000000e+00
2.600222093339080402e+03 0.000000000000000000e+00
2.602239840179356634e+03 0.000000000000000000e+00
2.604257587019632865e+03 0.000000000000000000e+00
2.606275333859909097e+03 0.000000000000000000e+00
2.608293080700185783e+03 0.000000000000000000e+00
2.610310827540462014e+03 0.000000000000000000e+00
2.612328574380738246e+03 0.000000000000000000e+00
2.614346321221014477e+03 0.000000000000000000e+00
2.616364068061290709e+03 0.000000000000000000e+00
2.618381814901566941e+03 0.000000000000000000e+00
2.620399561741843172e+03 0.000000000000000000e+00
2.622417308582119404e+03 0.000000000000000000e+00
2.624435055422395635e+03 0.000000000000000000e+00
2.626452802262671867e+03 0.000000000000000000e+00
2.628470549102948098e+03 0.000000000000000000e+00
2.630488295943224330e+03 0.000000000000000000e+00
2.632506042783500561e+03 0.000000000000000000e+00
2.634523789623776793e+03 0.000000000000000000e+00
2.636541536464053479e+03 0.000000000000000000e+00
2.638559283304329711e+03 0.000000000000000000e+00
2.640577030144605942e+03 0.000000000000000000e+00
2.642594776984882174e+03 0.000000000000000000e+00
2.644612523825158405e+03 0.000000000000000000e+00
2.646630270665434637e+03 0.000000000000000000e+00
2.648648017505710868e+03 0.000000000000000000e+00
2.650665764345987100e+03 0.000000000000000000e+00
2.652683511186263331e+03 0.000000000000000000e+00
2.654701258026539563e+03 0.000000000000000000e+00
2.656719004866815794e+03 0.000000000000000000e+00
2.658736751707092026e+03 0.000000000000000000e+00
2.660754498547368257e+03 0.000000000000000000e+00
2.662772245387644489e+03 0.000000000000000000e+00
2.664789992227921175e+03 0.000000000000000000e+00
2.666807739068197407e+03 0.000000000000000000e+00
2.668825485908473638e+03 0.000000000000000000e+00
2.670843232748749870e+03 0.000000000000000000e+00
2.672860979589026101e+03 0.000000000000000000e+00
2.674878726429302333e+03 0.000000000000000000e+00
2.676896473269578564e+03 0.000000000000000000e+00
2.678914220109854796e+03 0.000000000000000000e+00
2.680931966950131027e+03 0.000000000000000000e+00
2.682949713790407259e+03 0.000000000000000000e+00
2.684967460630683490e+03 0.000000000000000000e+00
2.686985207470959722e+03 0.000000000000000000e+00
2.689002954311235953e+03 0.000000000000000000e+00
2.691020701151512185e+03 0.000000000000000000e+00
2.693038447991788416e+03 0.000000000000000000e+00
2.695056194832065103e+03 0.000000000000000000e+00
2.697073941672341334e+03 0.000000000000000000e+00
2.699091688512617566e+03 0.000000000000000000e+00
2.701109435352893797e+03 0.000000000000000000e+00
2.703127182193170029e+03 0.000000000000000000e+00
2.705144929033446260e+03 0.000000000000000000e+00
2.707162675873722492e+03 0.000000000000000000e+00
2.709180422713998723e+03 0.000000000000000000e+00
2.711198169554274955e+03 0.000000000000000000e+00
2.713215916394551186e+03 0.000000000000000000e+00
2.715233663234827418e+03 0.000000000000000000e+00
2.717251410075103649e+03 0.000000000000000000e+00
2.719269156915379881e+03 0.000000000000000000e+00
2.721286903755656112e+03 0.000000000000000000e+00
2.723304650595932799e+03 0.000000000000000000e+00
2.725322397436209030e+03 0.000000000000000000e+00
2.727340144276485262e+03 0.000000000000000000e+00
2.729357891116761493e+03 0.000000000000000000e+00
2.731375637957037725e+03 0.000000000000000000e+00
2.733393384797313956e+03 0.000000000000000000e+00
2.735411131637590188e+03 0.000000000000000000e+00
2.737428878477866419e+03 0.000000000000000000e+00
2.739446625318142651e+03 0.000000000000000000e+00
2.741464372158418882e+03 0.000000000000000000e+00
2.743482118998695114e+03 0.000000000000000000e+00
2.745499865838971346e+03 0.000000000000000000e+00
2.747517612679247577e+03 0.000000000000000000e+00
2.749535359519523809e+03 0.000000000000000000e+00
2.751553106359800495e+03 0.000000000000000000e+00
2.753570853200076726e+03 0.000000000000000000e+00
2.755588600040352958e+03 0.000000000000000000e+00
2.757606346880629189e+03 0.000000000000000000e+00
2.759624093720905421e+03 0.000000000000000000e+00
2.761641840561181652e+03 0.000000000000000000e+00
2.763659587401457884e+03 0.000000000000000000e+00
2.765677334241734115e+03 0.000000000000000000e+00
2.767695081082010347e+03 0.000000000000000000e+00
2.769712827922286579e+03 0.000000000000000000e+00
2.771730574762562810e+03 0.000000000000000000e+00
2.773748321602839042e+03 0.000000000000000000e+00
2.775766068443115273e+03 0.000000000000000000e+00
2.777783815283391505e+03 0.000000000000000000e+00
2.779801562123668191e+03 0.000000000000000000e+00
2.781819308963944422e+03 0.000000000000000000e+00
2.783837055804220654e+03 0.000000000000000000e+00
2.785854802644496885e+03 0.000000000000000000e+00
2.787872549484773117e+03 0.000000000000000000e+00
2.789890296325049349e+03 0.000000000000000000e+00
2.791908043165325580e+03 0.000000000000000000e+00
2.793925790005601812e+03 0.000000000000000000e+00
2.795943536845878043e+03 0.000000000000000000e+00
2.797961283686154275e+03 0.000000000000000000e+00
2.799979030526430506e+03 0.000000000000000000e+00
2.801996777366706738e+03 0.000000000000000000e+00
2.804014524206982969e+03 0.000000000000000000e+00
2.806032271047259201e+03 0.000000000000000000e+00
2.808050017887535887e+03 0.000000000000000000e+00
2.810067764727812119e+03 0.000000000000000000e+00
2.812085511568088350e+03 0.000000000000000000e+00
2.814103258408364582e+03 0.000000000000000000e+00
2.816121005248640813e+03 0.000000000000000000e+00
2.818138752088917045e+03 0.000000000000000000e+00
2.820156498929193276e+03 0.000000000000000000e+00
2.822174245769469508e+03 0.000000000000000000e+00
2.824191992609745739e+03 0.000000000000000000e+00
2.826209739450021971e+03 0.000000000000000000e+00
2.828227486290298202e+03 0.000000000000000000e+00
2.830245233130574434e+03 0.000000000000000000e+00
2.832262979970850665e+03 0.000000000000000000e+00
2.834280726811126897e+03 0.000000000000000000e+00
2.836298473651403128e+03 0.000000000000000000e+00
2.838316220491679815e+03 0.000000000000000000e+00
2.840333967331956046e+03 0.000000000000000000e+00
2.842351714172232278e+03 0.000000000000000000e+00
2.844369461012508509e+03 0.000000000000000000e+00
2.846387207852784741e+03 0.000000000000000000e+00
2.848404954693060972e+03 0.000000000000000000e+00
2.850422701533337204e+03 0.000000000000000000e+00
2.852440448373613435e+03 0.000000000000000000e+00
2.854458195213889667e+03 0.000000000000000000e+00
2.856475942054165898e+03 0.000000000000000000e+00
2.858493688894442130e+03 0.000000000000000000e+00
2.860511435734718361e+03 0.000000000000000000e+00
2.862529182574994593e+03 0.000000000000000000e+00
2.864546929415270824e+03 0.000000000000000000e+00
2.866564676255547511e+03 0.000000000000000000e+00
2.868582423095823742e+03 0.000000000000000000e+00
2.870600169936099974e+03 0.000000000000000000e+00
2.872617916776376205e+03 0.000000000000000000e+00
2.874635663616652437e+03 0.000000000000000000e+00
2.876653410456928668e+03 0.000000000000000000e+00
2.878671157297204900e+03 0.000000000000000000e+00
2.880688904137481131e+03 0.000000000000000000e+00
2.882706650977757363e+03 0.000000000000000000e+00
2.884724397818033594e+03 0.000000000000000000e+00
2.886742144658309826e+03 0.000000000000000000e+00
2.888759891498586057e+03 0.000000000000000000e+00
2.890777638338862289e+03 0.000000000000000000e+00
2.892795385179138520e+03 0.000000000000000000e+00
2.894813132019415207e+03 0.000000000000000000e+00
2.896830878859691438e+03 0.000000000000000000e+00
2.898848625699967670e+03 0.000000000000000000e+00
2.900866372540243901e+03 0.000000000000000000e+00
2.902884119380520133e+03 0.000000000000000000e+00
2.904901866220796364e+03 0.000000000000000000e+00
2.906919613061072596e+03 0.000000000000000000e+00
2.908937359901348827e+03 0.000000000000000000e+00
2.910955106741625059e+03 0.000000000000000000e+00
2.912972853581901290e+03 0.000000000000000000e+00
2.914990600422177522e+03 0.000000000000000000e+00
2.917008347262453754e+03 0.000000000000000000e+00
2.919026094102729985e+03 0.000000000000000000e+00
2.921043840943006217e+03 0.000000000000000000e+00
2.923061587783282903e+03 0.000000000000000000e+00
2.925079334623559134e+03 0.000000000000000000e+00
2.927097081463835366e+03 0.000000000000000000e+00
2.929114828304111597e+03 0.000000000000000000e+00
2.931132575144387829e+03 0.000000000000000000e+00
2.933150321984664060e+03 0.000000000000000000e+00
2.935168068824940292e+03 0.000000000000000000e+00
2.937185815665216523e+03 0.000000000000000000e+00
2.939203562505492755e+03 0.000000000000000000e+00
2.941221309345768987e+03 0.000000000000000000e+00
2.943239056186045218e+03 0.000000000000000000e+00
2.945256803026321450e+03 0.000000000000000000e+00
2.947274549866597681e+03 0.000000000000000000e+00
2.949292296706873913e+03 0.000000000000000000e+00
2.951310043547150599e+03 0.000000000000000000e+00
2.953327790387426830e+03 0.000000000000000000e+00
2.955345537227703062e+03 0.000000000000000000e+00
2.957363284067979293e+03 0.000000000000000000e+00
2.959381030908255525e+03 0.000000000000000000e+00
2.961398777748531757e+03 0.000000000000000000e+00
2.963416524588807988e+03 0.000000000000000000e+00
2.965434271429084220e+03 0.000000000000000000e+00
2.967452018269360451e+03 0.000000000000000000e+00
2.969469765109636683e+03 0.000000000000000000e+00
2.971487511949912914e+03 0.000000000000000000e+00
2.973505258790189146e+03 0.000000000000000000e+00
2.975523005630465377e+03 0.000000000000000000e+00
2.977540752470741609e+03 0.000000000000000000e+00
2.979558499311017840e+03 0.000000000000000000e+00
2.981576246151294526e+03 0.000000000000000000e+00
2.983593992991570758e+03 0.000000000000000000e+00
2.985611739831846990e+03 0.000000000000000000e+00
2.987629486672123221e+03 0.000000000000000000e+00
2.989647233512399453e+03 0.000000000000000000e+00
2.991664980352675684e+03 0.000000000000000000e+00
2.993682727192951916e+03 0.000000000000000000e+00
2.995700474033228147e+03 0.000000000000000000e+00
2.997718220873504379e+03 0.000000000000000000e+00
2.999735967713780610e+03 0.000000000000000000e+00
3.001753714554056842e+03 0.000000000000000000e+00
3.003771461394333073e+03 0.000000000000000000e+00
3.005789208234609305e+03 0.000000000000000000e+00
3.007806955074885536e+03 0.000000000000000000e+00
3.009824701915162223e+03 0.000000000000000000e+00
3.011842448755438454e+03 0.000000000000000000e+00
3.013860195595714686e+03 0.000000000000000000e+00
3.015877942435990917e+03 0.000000000000000000e+00
3.017895689276267149e+03 0.000000000000000000e+00
3.019913436116543380e+03 0.000000000000000000e+00
3.021931182956819612e+03 0.000000000000000000e+00
3.023948929797095843e+03 0.000000000000000000e+00
3.025966676637372075e+03 0.000000000000000000e+00
3.027984423477648306e+03 0.000000000000000000e+00
3.030002170317924538e+03 0.000000000000000000e+00
3.032019917158200769e+03 0.000000000000000000e+00
3.034037663998477001e+03 0.000000000000000000e+00
3.036055410838753232e+03 0.000000000000000000e+00
3.038073157679029919e+03 0.000000000000000000e+00
3.040090904519306150e+03 0.000000000000000000e+00
3.042108651359582382e+03 0.000000000000000000e+00
3.044126398199858613e+03 0.000000000000000000e+00
3.046144145040134845e+03 0.000000000000000000e+00
3.048161891880411076e+03 0.000000000000000000e+00
3.050179638720687308e+03 0.000000000000000000e+00
3.052197385560963539e+03 0.000000000000000000e+00
3.054215132401239771e+03 0.000000000000000000e+00
3.056232879241516002e+03 0.000000000000000000e+00
3.058250626081792234e+03 0.000000000000000000e+00
3.060268372922068465e+03 0.000000000000000000e+00
3.062286119762344697e+03 0.000000000000000000e+00
3.064303866602620928e+03 0.000000000000000000e+00
3.066321613442897615e+03 0.000000000000000000e+00
3.068339360283173846e+03 0.000000000000000000e+00
3.070357107123450078e+03 0.000000000000000000e+00
3.072374853963726309e+03 0.000000000000000000e+00
3.074392600804002541e+03 0.000000000000000000e+00
3.076410347644278772e+03 0.000000000000000000e+00
3.078428094484555004e+03 0.000000000000000000e+00
3.080445841324831235e+03 0.000000000000000000e+00
3.082463588165107467e+03 0.000000000000000000e+00
3.084481335005383698e+03 0.000000000000000000e+00
3.086499081845659930e+03 0.000000000000000000e+00
3.088516828685936161e+03 0.000000000000000000e+00
3.090534575526212393e+03 0.000000000000000000e+00
3.092552322366488625e+03 0.000000000000000000e+00
3.094570069206764856e+03 0.000000000000000000e+00
3.096587816047041542e+03 0.000000000000000000e+00
3.098605562887317774e+03 0.000000000000000000e+00
3.100623309727594005e+03 0.000000000000000000e+00
3.102641056567870237e+03 0.000000000000000000e+00
3.104658803408146468e+03 0.000000000000000000e+00
3.106676550248422700e+03 0.000000000000000000e+00
3.108694297088698931e+03 0.000000000000000000e+00
3.110712043928975163e+03 0.000000000000000000e+00
3.112729790769251395e+03 0.000000000000000000e+00
3.114747537609527626e+03 0.000000000000000000e+00
3.116765284449803858e+03 0.000000000000000000e+00
3.118783031290080089e+03 0.000000000000000000e+00
3.120800778130356321e+03 0.000000000000000000e+00
3.122818524970632552e+03 0.000000000000000000e+00
3.124836271810909238e+03 0.000000000000000000e+00
3.126854018651185470e+03 0.000000000000000000e+00
3.128871765491461701e+03 0.000000000000000000e+00
3.130889512331737933e+03 0.000000000000000000e+00
3.132907259172014165e+03 0.000000000000000000e+00
3.134925006012290396e+03 0.000000000000000000e+00
3.136942752852566628e+03 0.000000000000000000e+00
3.138960499692842859e+03 0.000000000000000000e+00
3.140978246533119091e+03 0.000000000000000000e+00
3.142995993373395322e+03 0.000000000000000000e+00
3.145013740213671554e+03 0.000000000000000000e+00
3.147031487053947785e+03 0.000000000000000000e+00
3.149049233894224017e+03 0.000000000000000000e+00
3.151066980734500248e+03 0.000000000000000000e+00
3.153084727574776934e+03 0.000000000000000000e+00
3.155102474415053166e+03 0.000000000000000000e+00
3.157120221255329398e+03 0.000000000000000000e+00
3.159137968095605629e+03 0.000000000000000000e+00
3.161155714935881861e+03 0.000000000000000000e+00
3.163173461776158092e+03 0.000000000000000000e+00
3.165191208616434324e+03 0.000000000000000000e+00
3.167208955456710555e+03 0.000000000000000000e+00
3.169226702296986787e+03 0.000000000000000000e+00
3.171244449137263018e+03 0.000000000000000000e+00
3.173262195977539250e+03 0.000000000000000000e+00
3.175279942817815481e+03 0.000000000000000000e+00
3.177297689658091713e+03 0.000000000000000000e+00
3.179315436498367944e+03 0.000000000000000000e+00
3.181333183338644631e+03 0.000000000000000000e+00
3.183350930178920862e+03 0.000000000000000000e+00
3.185368677019197094e+03 0.000000000000000000e+00
3.187386423859473325e+03 0.000000000000000000e+00
3.189404170699749557e+03 0.000000000000000000e+00
3.191421917540025788e+03 0.000000000000000000e+00
3.193439664380302020e+03 0.000000000000000000e+00
3.195457411220578251e+03 0.000000000000000000e+00
3.197475158060854483e+03 0.000000000000000000e+00
3.199492904901130714e+03 0.000000000000000000e+00
3.201510651741406946e+03 0.000000000000000000e+00
3.203528398581683177e+03 0.000000000000000000e+00
3.205546145421959409e+03 0.000000000000000000e+00
3.207563892262235640e+03 0.000000000000000000e+00
3.209581639102511872e+03 0.000000000000000000e+00
3.211599385942788558e+03 0.000000000000000000e+00
3.213617132783064790e+03 0.000000000000000000e+00
3.215634879623341021e+03 0.000000000000000000e+00
3.217652626463617253e+03 0.000000000000000000e+00
3.219670373303893484e+03 0.000000000000000000e+00
3.221688120144169716e+03 0.000000000000000000e+00
3.223705866984445947e+03 0.000000000000000000e+00
3.225723613824722179e+03 0.000000000000000000e+00
3.227741360664998410e+03 0.000000000000000000e+00
3.229759107505274642e+03 0.000000000000000000e+00
3.231776854345550873e+03 0.000000000000000000e+00
3.233794601185827105e+03 0.000000000000000000e+00
3.235812348026103336e+03 0.000000000000000000e+00
3.237830094866379568e+03 0.000000000000000000e+00
3.239847841706656254e+03 0.000000000000000000e+00
3.241865588546932486e+03 0.000000000000000000e+00
3.243883335387208717e+03 0.000000000000000000e+00
3.245901082227484949e+03 0.000000000000000000e+00
3.247918829067761180e+03 0.000000000000000000e+00
3.249936575908037412e+03 0.000000000000000000e+00
3.251954322748313643e+03 0.000000000000000000e+00
3.253972069588589875e+03 0.000000000000000000e+00
3.255989816428866106e+03 0.000000000000000000e+00
3.258007563269142338e+03 0.000000000000000000e+00
3.260025310109418569e+03 0.000000000000000000e+00
3.262043056949694801e+03 0.000000000000000000e+00
3.264060803789971033e+03 0.000000000000000000e+00
3.266078550630247264e+03 0.000000000000000000e+00
3.268096297470523950e+03 0.000000000000000000e+00
3.270114044310800182e+03 0.000000000000000000e+00
3.272131791151076413e+03 0.000000000000000000e+00
3.274149537991352645e+03 0.000000000000000000e+00
3.276167284831628876e+03 0.000000000000000000e+00
3.278185031671905108e+03 0.000000000000000000e+00
3.280202778512181339e+03 0.000000000000000000e+00
3.282220525352457571e+03 0.000000000000000000e+00
3.284238272192733803e+03 0.000000000000000000e+00
3.286256019033010034e+03 0.000000000000000000e+00
3.288273765873286266e+03 0.000000000000000000e+00
3.290291512713562497e+03 0.000000000000000000e+00
3.292309259553838729e+03 0.000000000000000000e+00
3.294327006394114960e+03 0.000000000000000000e+00
3.296344753234391646e+03 0.000000000000000000e+00
3.298362500074667878e+03 0.000000000000000000e+00
3.300380246914944109e+03 0.000000000000000000e+00
3.302397993755220341e+03 0.000000000000000000e+00
3.304415740595496572e+03 0.000000000000000000e+00
3.306433487435772804e+03 0.000000000000000000e+00
3.308451234276049036e+03 0.000000000000000000e+00
3.310468981116325267e+03 0.000000000000000000e+00
3.312486727956601499e+03 0.000000000000000000e+00
3.314504474796877730e+03 0.000000000000000000e+00
3.316522221637153962e+03 0.000000000000000000e+00
3.318539968477430193e+03 0.000000000000000000e+00
3.320557715317706425e+03 0.000000000000000000e+00
3.322575462157982656e+03 0.000000000000000000e+00
3.324593208998259342e+03 0.000000000000000000e+00
3.326610955838535574e+03 0.000000000000000000e+00
3.328628702678811806e+03 0.000000000000000000e+00
3.330646449519088037e+03 0.000000000000000000e+00
3.332664196359364269e+03 0.000000000000000000e+00
3.334681943199640500e+03 0.000000000000000000e+00
3.336699690039916732e+03 0.000000000000000000e+00
3.338717436880192963e+03 0.000000000000000000e+00
3.340735183720469195e+03 0.000000000000000000e+00
3.342752930560745426e+03 0.000000000000000000e+00
3.344770677401021658e+03 0.000000000000000000e+00
3.346788424241297889e+03 0.000000000000000000e+00
3.348806171081574121e+03 0.000000000000000000e+00
3.350823917921850352e+03 0.000000000000000000e+00
3.352841664762126584e+03 0.000000000000000000e+00
3.354859411602403270e+03 0.000000000000000000e+00
3.356877158442679502e+03 0.000000000000000000e+00
3.358894905282955733e+03 0.000000000000000000e+00
3.360912652123231965e+03 0.000000000000000000e+00
3.362930398963508196e+03 0.000000000000000000e+00
3.364948145803784428e+03 0.000000000000000000e+00
3.366965892644060659e+03 0.000000000000000000e+00
3.368983639484336891e+03 0.000000000000000000e+00
3.371001386324613122e+03 0.000000000000000000e+00
3.373019133164889354e+03 0.000000000000000000e+00
3.375036880005165585e+03 0.000000000000000000e+00
3.377054626845441817e+03 0.000000000000000000e+00
3.379072373685718048e+03 0.000000000000000000e+00
3.381090120525994280e+03 0.000000000000000000e+00
3.383107867366270966e+03 0.000000000000000000e+00
3.385125614206547198e+03 0.000000000000000000e+00
3.387143361046823429e+03 0.000000000000000000e+00
3.389161107887099661e+03 0.000000000000000000e+00
3.391178854727375892e+03 0.000000000000000000e+00
3.393196601567652124e+03 0.000000000000000000e+00
3.395214348407928355e+03 0.000000000000000000e+00
3.397232095248204587e+03 0.000000000000000000e+00
3.399249842088480818e+03 0.000000000000000000e+00
3.401267588928757050e+03 0.000000000000000000e+00
3.403285335769033281e+03 0.000000000000000000e+00
3.405303082609309513e+03 0.000000000000000000e+00
3.407320829449585744e+03 0.000000000000000000e+00
3.409338576289861976e+03 0.000000000000000000e+00
3.411356323130138662e+03 0.000000000000000000e+00
3.413374069970414894e+03 0.000000000000000000e+00
3.415391816810691125e+03 0.000000000000000000e+00
3.417409563650967357e+03 0.000000000000000000e+00
3.419427310491243588e+03 0.000000000000000000e+00
3.421445057331519820e+03 0.000000000000000000e+00
3.423462804171796051e+03 0.000000000000000000e+00
3.425480551012072283e+03 0.000000000000000000e+00
3.427498297852348514e+03 0.000000000000000000e+00
3.429516044692624746e+03 0.000000000000000000e+00
3.431533791532900977e+03 0.000000000000000000e+00
3.433551538373177209e+03 0.000000000000000000e+00
3.435569285213453441e+03 0.000000000000000000e+00
3.437587032053729672e+03 0.000000000000000000e+00
3.439604778894006358e+03 0.000000000000000000e+00
3.441622525734282590e+03 0.000000000000000000e+00
3.443640272574558821e+03 0.000000000000000000e+00
3.445658019414835053e+03 0.000000000000000000e+00
3.447675766255111284e+03 0.000000000000000000e+00
3.449693513095387516e+03 0.000000000000000000e+00
3.451711259935663747e+03 0.000000000000000000e+00
3.453729006775939979e+03 0.000000000000000000e+00
3.455746753616216211e+03 0.000000000000000000e+00
3.457764500456492442e+03 0.000000000000000000e+00
3.459782247296768674e+03 0.000000000000000000e+00
3.461799994137044905e+03 0.000000000000000000e+00
3.463817740977321137e+03 0.000000000000000000e+00
3.465835487817597368e+03 0.000000000000000000e+00
3.467853234657874054e+03 0.000000000000000000e+00
3.469870981498150286e+03 0.000000000000000000e+00
3.471888728338426517e+03 0.000000000000000000e+00
3.473906475178702749e+03 0.000000000000000000e+00
3.475924222018978980e+03 0.000000000000000000e+00
3.477941968859255212e+03 0.000000000000000000e+00
3.479959715699531444e+03 0.000000000000000000e+00
3.481977462539807675e+03 0.000000000000000000e+00
3.483995209380083907e+03 0.000000000000000000e+00
3.486012956220360138e+03 0.000000000000000000e+00
3.488030703060636370e+03 0.000000000000000000e+00
3.490048449900912601e+03 0.000000000000000000e+00
3.492066196741188833e+03 0.000000000000000000e+00
3.494083943581465064e+03 0.000000000000000000e+00
3.496101690421741296e+03 0.000000000000000000e+00
3.498119437262017982e+03 0.000000000000000000e+00
3.500137184102294214e+03 0.000000000000000000e+00
3.502154930942570445e+03 0.000000000000000000e+00
3.504172677782846677e+03 0.000000000000000000e+00
3.506190424623122908e+03 0.000000000000000000e+00
3.508208171463399140e+03 0.000000000000000000e+00
3.510225918303675371e+03 0.000000000000000000e+00
3.512243665143951603e+03 0.000000000000000000e+00
3.514261411984227834e+03 0.000000000000000000e+00
3.516279158824504066e+03 0.000000000000000000e+00
3.518296905664780297e+03 0.000000000000000000e+00
3.520314652505056529e+03 0.000000000000000000e+00
3.522332399345332760e+03 0.000000000000000000e+00
3.524350146185608992e+03 0.000000000000000000e+00
3.526367893025885678e+03 0.000000000000000000e+00
3.528385639866161910e+03 0.000000000000000000e+00
3.530403386706438141e+03 0.000000000000000000e+00
3.532421133546714373e+03 0.000000000000000000e+00
3.534438880386990604e+03 0.000000000000000000e+00
3.536456627227266836e+03 0.000000000000000000e+00
3.538474374067543067e+03 0.000000000000000000e+00
3.540492120907819299e+03 0.000000000000000000e+00
3.542509867748095530e+03 0.000000000000000000e+00
3.544527614588371762e+03 0.000000000000000000e+00
3.546545361428647993e+03 0.000000000000000000e+00
3.548563108268924225e+03 0.000000000000000000e+00
3.550580855109200456e+03 0.000000000000000000e+00
3.552598601949476688e+03 0.000000000000000000e+00
3.554616348789753374e+03 0.000000000000000000e+00
3.556634095630029606e+03 0.000000000000000000e+00
3.558651842470305837e+03 0.000000000000000000e+00
3.560669589310582069e+03 0.000000000000000000e+00
3.562687336150858300e+03 0.000000000000000000e+00
3.564705082991134532e+03 0.000000000000000000e+00
3.566722829831410763e+03 0.000000000000000000e+00
3.568740576671686995e+03 0.000000000000000000e+00
3.570758323511963226e+03 0.000000000000000000e+00
3.572776070352239458e+03 0.000000000000000000e+00
3.574793817192515689e+03 0.000000000000000000e+00
3.576811564032791921e+03 0.000000000000000000e+00
3.578829310873068152e+03 0.000000000000000000e+00
3.580847057713344384e+03 0.000000000000000000e+00
3.582864804553621070e+03 0.000000000000000000e+00
3.584882551393897302e+03 0.000000000000000000e+00
3.586900298234173533e+03 0.000000000000000000e+00
3.588918045074449765e+03 0.000000000000000000e+00
3.590935791914725996e+03 0.000000000000000000e+00
3.592953538755002228e+03 0.000000000000000000e+00
3.594971285595278459e+03 0.000000000000000000e+00
3.596989032435554691e+03 0.000000000000000000e+00
3.599006779275830922e+03 0.000000000000000000e+00
3.601024526116107154e+03 0.000000000000000000e+00
3.603042272956383385e+03 0.000000000000000000e+00
3.605060019796659617e+03 0.000000000000000000e+00
3.607077766636935849e+03 0.000000000000000000e+00
3.609095513477212080e+03 0.000000000000000000e+00
3.611113260317488312e+03 0.000000000000000000e+00
3.613131007157764998e+03 0.000000000000000000e+00
3.615148753998041229e+03 0.000000000000000000e+00
3.617166500838317461e+03 0.000000000000000000e+00
3.619184247678593692e+03 0.000000000000000000e+00
3.621201994518869924e+03 0.000000000000000000e+00
3.623219741359146155e+03 0.000000000000000000e+00
3.625237488199422387e+03 0.000000000000000000e+00
3.627255235039698618e+03 0.000000000000000000e+00
3.629272981879974850e+03 0.000000000000000000e+00
3.631290728720251082e+03 0.000000000000000000e+00
3.633308475560527313e+03 0.000000000000000000e+00
3.635326222400803545e+03 0.000000000000000000e+00
3.637343969241079776e+03 0.000000000000000000e+00
3.639361716081356008e+03 0.000000000000000000e+00
3.641379462921632694e+03 0.000000000000000000e+00
3.643397209761908925e+03 0.000000000000000000e+00
3.645414956602185157e+03 0.000000000000000000e+00
3.647432703442461388e+03 0.000000000000000000e+00
3.649450450282737620e+03 0.000000000000000000e+00
3.651468197123013852e+03 0.000000000000000000e+00
3.653485943963290083e+03 0.000000000000000000e+00
3.655503690803566315e+03 0.000000000000000000e+00
3.657521437643842546e+03 0.000000000000000000e+00
3.659539184484118778e+03 0.000000000000000000e+00
3.661556931324395009e+03 0.000000000000000000e+00
3.663574678164671241e+03 0.000000000000000000e+00
3.665592425004947472e+03 0.000000000000000000e+00
3.667610171845223704e+03 0.000000000000000000e+00
3.669627918685500390e+03 0.000000000000000000e+00
3.671645665525776622e+03 0.000000000000000000e+00
3.673663412366052853e+03 0.000000000000000000e+00
3.675681159206329085e+03 0.000000000000000000e+00
3.677698906046605316e+03 0.000000000000000000e+00
3.679716652886881548e+03 0.000000000000000000e+00
3.681734399727157779e+03 0.000000000000000000e+00
3.683752146567434011e+03 0.000000000000000000e+00
3.685769893407710242e+03 0.000000000000000000e+00
3.687787640247986474e+03 0.000000000000000000e+00
3.689805387088262705e+03 0.000000000000000000e+00
3.691823133928538937e+03 0.000000000000000000e+00
3.693840880768815168e+03 0.000000000000000000e+00
3.695858627609091400e+03 0.000000000000000000e+00
3.697876374449368086e+03 0.000000000000000000e+00
3.699894121289644318e+03 0.000000000000000000e+00
3.701911868129920549e+03 0.000000000000000000e+00
3.703929614970196781e+03 0.000000000000000000e+00
3.705947361810473012e+03 0.000000000000000000e+00
3.707965108650749244e+03 0.000000000000000000e+00
3.709982855491025475e+03 0.000000000000000000e+00
3.712000602331301707e+03 0.000000000000000000e+00
3.714018349171577938e+03 0.000000000000000000e+00
3.716036096011854170e+03 0.000000000000000000e+00
3.718053842852130401e+03 0.000000000000000000e+00
3.720071589692406633e+03 0.000000000000000000e+00
3.722089336532682864e+03 0.000000000000000000e+00
3.724107083372959096e+03 0.000000000000000000e+00
3.726124830213235327e+03 0.000000000000000000e+00
3.728142577053512014e+03 0.000000000000000000e+00
3.730160323893788245e+03 0.000000000000000000e+00
3.732178070734064477e+03 0.000000000000000000e+00
3.734195817574340708e+03 0.000000000000000000e+00
3.736213564414616940e+03 0.000000000000000000e+00
3.738231311254893171e+03 0.000000000000000000e+00
3.740249058095169403e+03 0.000000000000000000e+00
3.742266804935445634e+03 0.000000000000000000e+00
3.744284551775721866e+03 0.000000000000000000e+00
3.746302298615998097e+03 0.000000000000000000e+00
3.748320045456274329e+03 0.000000000000000000e+00
3.750337792296550560e+03 0.000000000000000000e+00
3.752355539136826792e+03 0.000000000000000000e+00
3.754373285977103023e+03 0.000000000000000000e+00
3.756391032817379710e+03 0.000000000000000000e+00
3.758408779657655941e+03 0.000000000000000000e+00
3.760426526497932173e+03 0.000000000000000000e+00
3.762444273338208404e+03 0.000000000000000000e+00
3.764462020178484636e+03 0.000000000000000000e+00
3.766479767018760867e+03 0.000000000000000000e+00
3.768497513859037099e+03 0.000000000000000000e+00
3.770515260699313330e+03 0.000000000000000000e+00
3.772533007539589562e+03 0.000000000000000000e+00
3.774550754379865793e+03 0.000000000000000000e+00
3.776568501220142025e+03 0.000000000000000000e+00
3.778586248060418257e+03 0.000000000000000000e+00
3.780603994900694488e+03 0.000000000000000000e+00
3.782621741740970720e+03 0.000000000000000000e+00
3.784639488581247406e+03 0.000000000000000000e+00
3.786657235421523637e+03 0.000000000000000000e+00
3.788674982261799869e+03 0.000000000000000000e+00
3.790692729102076100e+03 0.000000000000000000e+00
3.792710475942352332e+03 0.000000000000000000e+00
3.794728222782628563e+03 0.000000000000000000e+00
3.796745969622904795e+03 0.000000000000000000e+00
3.798763716463181026e+03 0.000000000000000000e+00
3.800781463303457258e+03 0.000000000000000000e+00
3.802799210143733490e+03 0.000000000000000000e+00
3.804816956984009721e+03 0.000000000000000000e+00
3.806834703824285953e+03 0.000000000000000000e+00
3.808852450664562184e+03 0.000000000000000000e+00
3.810870197504838416e+03 0.000000000000000000e+00
3.812887944345115102e+03 0.000000000000000000e+00
3.814905691185391333e+03 0.000000000000000000e+00
3.816923438025667565e+03 0.000000000000000000e+00
3.818941184865943796e+03 0.000000000000000000e+00
3.820958931706220028e+03 0.000000000000000000e+00
3.822976678546496260e+03 0.000000000000000000e+00
3.824994425386772491e+03 0.000000000000000000e+00
3.827012172227048723e+03 0.000000000000000000e+00
3.829029919067324954e+03 0.000000000000000000e+00
3.831047665907601186e+03 0.000000000000000000e+00
3.833065412747877417e+03 0.000000000000000000e+00
3.835083159588153649e+03 0.000000000000000000e+00
3.837100906428429880e+03 0.000000000000000000e+00
3.839118653268706112e+03 0.000000000000000000e+00
3.841136400108982798e+03 0.000000000000000000e+00
3.843154146949259029e+03 0.000000000000000000e+00
3.845171893789535261e+03 0.000000000000000000e+00
3.847189640629811493e+03 0.000000000000000000e+00
3.849207387470087724e+03 0.000000000000000000e+00
3.851225134310363956e+03 0.000000000000000000e+00
3.853242881150640187e+03 0.000000000000000000e+00
3.855260627990916419e+03 0.000000000000000000e+00
3.857278374831192650e+03 0.000000000000000000e+00
3.859296121671468882e+03 0.000000000000000000e+00
3.861313868511745113e+03 0.000000000000000000e+00
3.863331615352021345e+03 0.000000000000000000e+00
3.865349362192297576e+03 0.000000000000000000e+00
3.867367109032573808e+03 0.000000000000000000e+00
3.869384855872850039e+03 0.000000000000000000e+00
3.871402602713126726e+03 0.000000000000000000e+00
3.873420349553402957e+03 0.000000000000000000e+00
3.875438096393679189e+03 0.000000000000000000e+00
3.877455843233955420e+03 0.000000000000000000e+00
3.879473590074231652e+03 0.000000000000000000e+00
3.881491336914507883e+03 0.000000000000000000e+00
3.883509083754784115e+03 0.000000000000000000e+00
3.885526830595060346e+03 0.000000000000000000e+00
3.887544577435336578e+03 0.000000000000000000e+00
3.889562324275612809e+03 0.000000000000000000e+00
3.891580071115889041e+03 0.000000000000000000e+00
3.893597817956165272e+03 0.000000000000000000e+00
3.895615564796441504e+03 0.000000000000000000e+00
3.897633311636717735e+03 0.000000000000000000e+00
3.899651058476994422e+03 0.000000000000000000e+00
3.901668805317270653e+03 0.000000000000000000e+00
3.903686552157546885e+03 0.000000000000000000e+00
3.905704298997823116e+03 0.000000000000000000e+00
3.907722045838099348e+03 0.000000000000000000e+00
3.909739792678375579e+03 0.000000000000000000e+00
3.911757539518651811e+03 0.000000000000000000e+00
3.913775286358928042e+03 0.000000000000000000e+00
3.915793033199204274e+03 0.000000000000000000e+00
3.917810780039480505e+03 0.000000000000000000e+00
3.919828526879756737e+03 0.000000000000000000e+00
3.921846273720032968e+03 0.000000000000000000e+00
3.923864020560309200e+03 0.000000000000000000e+00
3.925881767400585431e+03 0.000000000000000000e+00
3.927899514240862118e+03 0.000000000000000000e+00
3.929917261081138349e+03 0.000000000000000000e+00
3.931935007921414581e+03 0.000000000000000000e+00
3.933952754761690812e+03 0.000000000000000000e+00
3.935970501601967044e+03 0.000000000000000000e+00
3.937988248442243275e+03 0.000000000000000000e+00
3.940005995282519507e+03 0.000000000000000000e+00
3.942023742122795738e+03 0.000000000000000000e+00
3.944041488963071970e+03 0.000000000000000000e+00
3.946059235803348201e+03 0.000000000000000000e+00
3.948076982643624433e+03 0.000000000000000000e+00
3.950094729483900664e+03 0.000000000000000000e+00
3.952112476324176896e+03 0.000000000000000000e+00
3.954130223164453128e+03 0.000000000000000000e+00
3.956147970004729814e+03 0.000000000000000000e+00
3.958165716845006045e+03 0.000000000000000000e+00
3.960183463685282277e+03 0.000000000000000000e+00
3.962201210525558508e+03 0.000000000000000000e+00
3.964218957365834740e+03 0.000000000000000000e+00
3.966236704206110971e+03 0.000000000000000000e+00
3.968254451046387203e+03 0.000000000000000000e+00
3.970272197886663434e+03 0.000000000000000000e+00
3.972289944726939666e+03 0.000000000000000000e+00
3.974307691567215898e+03 0.000000000000000000e+00
3.976325438407492129e+03 0.000000000000000000e+00
3.978343185247768361e+03 0.000000000000000000e+00
3.980360932088044592e+03 0.000000000000000000e+00
3.982378678928320824e+03 0.000000000000000000e+00
3.984396425768597510e+03 0.000000000000000000e+00
3.986414172608873741e+03 0.000000000000000000e+00
3.988431919449149973e+03 0.000000000000000000e+00
3.990449666289426204e+03 0.000000000000000000e+00
3.992467413129702436e+03 0.000000000000000000e+00
3.994485159969978668e+03 0.000000000000000000e+00
3.996502906810254899e+03 0.000000000000000000e+00
3.998520653650531131e+03 0.000000000000000000e+00
4.000538400490807362e+03 0.000000000000000000e+00
4.002556147331083594e+03 0.000000000000000000e+00
4.004573894171359825e+03 0.000000000000000000e+00
4.006591641011636057e+03 0.000000000000000000e+00
4.008609387851912288e+03 0.000000000000000000e+00
4.010627134692188520e+03 0.000000000000000000e+00
4.012644881532464751e+03 0.000000000000000000e+00
4.014662628372741437e+03 0.000000000000000000e+00
4.016680375213017669e+03 0.000000000000000000e+00
4.018698122053293901e+03 0.000000000000000000e+00
4.020715868893570132e+03 0.000000000000000000e+00
4.022733615733846364e+03 0.000000000000000000e+00
4.024751362574122595e+03 0.000000000000000000e+00
4.026769109414398827e+03 0.000000000000000000e+00
4.028786856254675058e+03 0.000000000000000000e+00
4.030804603094951290e+03 0.000000000000000000e+00
4.032822349935227521e+03 0.000000000000000000e+00
4.034840096775503753e+03 0.000000000000000000e+00
4.036857843615779984e+03 0.000000000000000000e+00
4.038875590456056216e+03 0.000000000000000000e+00
4.040893337296332447e+03 0.000000000000000000e+00
4.042911084136609134e+03 0.000000000000000000e+00
4.044928830976885365e+03 0.000000000000000000e+00
4.046946577817161597e+03 0.000000000000000000e+00
4.048964324657437828e+03 0.000000000000000000e+00
4.050982071497714060e+03 0.000000000000000000e+00
4.052999818337990291e+03 0.000000000000000000e+00
4.055017565178266523e+03 0.000000000000000000e+00
4.057035312018542754e+03 0.000000000000000000e+00
4.059053058858818986e+03 0.000000000000000000e+00
4.061070805699095217e+03 0.000000000000000000e+00
4.063088552539371449e+03 0.000000000000000000e+00
4.065106299379647680e+03 0.000000000000000000e+00
4.067124046219923912e+03 0.000000000000000000e+00
4.069141793060200143e+03 0.000000000000000000e+00
4.071159539900476830e+03 0.000000000000000000e+00
4.073177286740753061e+03 0.000000000000000000e+00
4.075195033581029293e+03 0.000000000000000000e+00
4.077212780421305069e+03 0.000000000000000000e+00
4.079230527261581301e+03 0.000000000000000000e+00
4.081248274101857533e+03 0.000000000000000000e+00
4.083266020942133764e+03 0.000000000000000000e+00
4.085283767782410905e+03 0.000000000000000000e+00
4.087301514622687137e+03 0.000000000000000000e+00
4.089319261462963368e+03 0.000000000000000000e+00
4.091337008303239600e+03 0.000000000000000000e+00
4.093354755143515831e+03 0.000000000000000000e+00
4.095372501983792063e+03 0.000000000000000000e+00
4.097390248824068294e+03 0.000000000000000000e+00
4.099407995664344526e+03 0.000000000000000000e+00
4.101425742504620757e+03 0.000000000000000000e+00
4.103443489344896989e+03 0.000000000000000000e+00
4.105461236185173220e+03 0.000000000000000000e+00
4.107478983025449452e+03 0.000000000000000000e+00
4.109496729865725683e+03 0.000000000000000000e+00
4.111514476706001915e+03 0.000000000000000000e+00
4.113532223546278146e+03 0.000000000000000000e+00
4.115549970386554378e+03 0.000000000000000000e+00
4.117567717226830609e+03 0.000000000000000000e+00
4.119585464067106841e+03 0.000000000000000000e+00
4.121603210907383072e+03 0.000000000000000000e+00
4.123620957747659304e+03 0.000000000000000000e+00
4.125638704587935536e+03 0.000000000000000000e+00
4.127656451428211767e+03 0.000000000000000000e+00
4.129674198268487999e+03 0.000000000000000000e+00
4.131691945108764230e+03 0.000000000000000000e+00
4.133709691949040462e+03 0.000000000000000000e+00
4.135727438789316693e+03 0.000000000000000000e+00
4.137745185629592925e+03 0.000000000000000000e+00
4.139762932469869156e+03 0.000000000000000000e+00
4.141780679310145388e+03 0.000000000000000000e+00
4.143798426150422529e+03 0.000000000000000000e+00
4.145816172990698760e+03 0.000000000000000000e+00
4.147833919830974992e+03 0.000000000000000000e+00
4.149851666671251223e+03 0.000000000000000000e+00
4.151869413511527455e+03 0.000000000000000000e+00
4.153887160351803686e+03 0.000000000000000000e+00
4.155904907192079918e+03 0.000000000000000000e+00
4.157922654032356149e+03 0.000000000000000000e+00
4.159940400872632381e+03 0.000000000000000000e+00
4.161958147712908612e+03 0.000000000000000000e+00
4.163975894553184844e+03 0.000000000000000000e+00
4.165993641393461075e+03 0.000000000000000000e+00
4.168011388233737307e+03 0.000000000000000000e+00
4.170029135074013539e+03 0.000000000000000000e+00
4.172046881914289770e+03 0.000000000000000000e+00
4.174064628754566002e+03 0.000000000000000000e+00
4.176082375594842233e+03 0.000000000000000000e+00
4.178100122435118465e+03 0.000000000000000000e+00
4.180117869275394696e+03 0.000000000000000000e+00
4.182135616115670928e+03 0.000000000000000000e+00
4.184153362955947159e+03 0.000000000000000000e+00
4.186171109796223391e+03 0.000000000000000000e+00
4.188188856636499622e+03 0.000000000000000000e+00
4.190206603476775854e+03 0.000000000000000000e+00
4.192224350317052085e+03 0.000000000000000000e+00
4.194242097157328317e+03 0.000000000000000000e+00
4.196259843997604548e+03 0.000000000000000000e+00
4.198277590837880780e+03 0.000000000000000000e+00
4.200295337678157921e+03 0.000000000000000000e+00
4.202313084518434152e+03 0.000000000000000000e+00
4.204330831358710384e+03 0.000000000000000000e+00
4.206348578198986615e+03 0.000000000000000000e+00
4.208366325039262847e+03 0.000000000000000000e+00
4.210384071879539079e+03 0.000000000000000000e+00
4.212401818719815310e+03 0.000000000000000000e+00
4.214419565560091542e+03 0.000000000000000000e+00
4.216437312400367773e+03 0.000000000000000000e+00
4.218455059240644005e+03 0.000000000000000000e+00
4.220472806080920236e+03 0.000000000000000000e+00
4.222490552921196468e+03 0.000000000000000000e+00
4.224508299761472699e+03 0.000000000000000000e+00
4.226526046601748931e+03 0.000000000000000000e+00
4.228543793442025162e+03 0.000000000000000000e+00
4.230561540282301394e+03 0.000000000000000000e+00
4.232579287122577625e+03 0.000000000000000000e+00
4.234597033962853857e+03 0.000000000000000000e+00
4.236614780803130088e+03 0.000000000000000000e+00
4.238632527643406320e+03 0.000000000000000000e+00
4.240650274483682551e+03 0.000000000000000000e+00
4.242668021323958783e+03 0.000000000000000000e+00
4.244685768164235014e+03 0.000000000000000000e+00
4.246703515004511246e+03 0.000000000000000000e+00
4.248721261844787477e+03 0.000000000000000000e+00
4.250739008685063709e+03 0.000000000000000000e+00
4.252756755525339941e+03 0.000000000000000000e+00
4.254774502365616172e+03 0.000000000000000000e+00
4.256792249205892404e+03 0.000000000000000000e+00
4.258809996046169545e+03 0.000000000000000000e+00
4.260827742886445776e+03 0.000000000000000000e+00
4.262845489726722008e+03 0.000000000000000000e+00
4.264863236566998239e+03 0.000000000000000000e+00
4.266880983407274471e+03 0.000000000000000000e+00
4.268898730247550702e+03 0.000000000000000000e+00
4.270916477087826934e+03 0.000000000000000000e+00
4.272934223928103165e+03 0.000000000000000000e+00
4.274951970768379397e+03 0.000000000000000000e+00
4.276969717608655628e+03 0.000000000000000000e+00
4.278987464448931860e+03 0.000000000000000000e+00
4.281005211289208091e+03 0.000000000000000000e+00
4.283022958129484323e+03 0.000000000000000000e+00
4.285040704969760554e+03 0.000000000000000000e+00
4.287058451810036786e+03 0.000000000000000000e+00
4.289076198650313017e+03 0.000000000000000000e+00
4.291093945490589249e+03 0.000000000000000000e+00
4.293111692330865480e+03 0.000000000000000000e+00
4.295129439171141712e+03 0.000000000000000000e+00
4.297147186011417944e+03 0.000000000000000000e+00
4.299164932851694175e+03 0.000000000000000000e+00
4.301182679691970407e+03 0.000000000000000000e+00
4.303200426532246638e+03 0.000000000000000000e+00
4.305218173372522870e+03 0.000000000000000000e+00
4.307235920212799101e+03 0.000000000000000000e+00
4.309253667053075333e+03 0.000000000000000000e+00
4.311271413893351564e+03 0.000000000000000000e+00
4.313289160733627796e+03 0.000000000000000000e+00
4.315306907573904937e+03 0.000000000000000000e+00
4.317324654414181168e+03 0.000000000000000000e+00
4.319342401254457400e+03 0.000000000000000000e+00
4.321360148094733631e+03 0.000000000000000000e+00
4.323377894935009863e+03 0.000000000000000000e+00
4.325395641775286094e+03 0.000000000000000000e+00
4.327413388615562326e+03 0.000000000000000000e+00
4.329431135455838557e+03 0.000000000000000000e+00
4.331448882296114789e+03 0.000000000000000000e+00
4.333466629136391020e+03 0.000000000000000000e+00
4.335484375976667252e+03 0.000000000000000000e+00
4.337502122816943483e+03 0.000000000000000000e+00
4.339519869657219715e+03 0.000000000000000000e+00
4.341537616497495947e+03 0.000000000000000000e+00
4.343555363337772178e+03 0.000000000000000000e+00
4.345573110178048410e+03 0.000000000000000000e+00
4.347590857018324641e+03 0.000000000000000000e+00
4.349608603858600873e+03 0.000000000000000000e+00
4.351626350698877104e+03 0.000000000000000000e+00
4.353644097539153336e+03 0.000000000000000000e+00
4.355661844379429567e+03 0.000000000000000000e+00
4.357679591219705799e+03 0.000000000000000000e+00
4.359697338059982030e+03 0.000000000000000000e+00
4.361715084900258262e+03 0.000000000000000000e+00
4.363732831740534493e+03 0.000000000000000000e+00
4.365750578580810725e+03 0.000000000000000000e+00
4.367768325421086956e+03 0.000000000000000000e+00
4.369786072261363188e+03 0.000000000000000000e+00
4.371803819101639419e+03 0.000000000000000000e+00
4.373821565941916560e+03 0.000000000000000000e+00
4.375839312782192792e+03 0.000000000000000000e+00
4.377857059622469023e+03 0.000000000000000000e+00
4.379874806462745255e+03 0.000000000000000000e+00
4.381892553303021486e+03 0.000000000000000000e+00
4.383910300143297718e+03 0.000000000000000000e+00
4.385928046983573950e+03 0.000000000000000000e+00
4.387945793823850181e+03 0.000000000000000000e+00
4.389963540664126413e+03 0.000000000000000000e+00
4.391981287504402644e+03 0.000000000000000000e+00
4.393999034344678876e+03 0.000000000000000000e+00
4.396016781184955107e+03 0.000000000000000000e+00
4.398034528025231339e+03 0.000000000000000000e+00
4.400052274865507570e+03 0.000000000000000000e+00
4.402070021705783802e+03 0.000000000000000000e+00
4.404087768546060033e+03 0.000000000000000000e+00
4.406105515386336265e+03 0.000000000000000000e+00
4.408123262226612496e+03 0.000000000000000000e+00
4.410141009066888728e+03 0.000000000000000000e+00
4.412158755907164959e+03 0.000000000000000000e+00
4.414176502747441191e+03 0.000000000000000000e+00
4.416194249587717422e+03 0.000000000000000000e+00
4.418211996427993654e+03 0.000000000000000000e+00
4.420229743268269885e+03 0.000000000000000000e+00
4.422247490108546117e+03 0.000000000000000000e+00
4.424265236948822348e+03 0.000000000000000000e+00
4.426282983789098580e+03 0.000000000000000000e+00
4.428300730629374812e+03 0.000000000000000000e+00
4.430318477469651953e+03 0.000000000000000000e+00
4.432336224309928184e+03 0.000000000000000000e+00
4.434353971150204416e+03 0.000000000000000000e+00
4.436371717990480647e+03 0.000000000000000000e+00
4.438389464830756879e+03 0.000000000000000000e+00
4.440407211671033110e+03 0.000000000000000000e+00
4.442424958511309342e+03 0.000000000000000000e+00
4.444442705351585573e+03 0.000000000000000000e+00
4.446460452191861805e+03 0.000000000000000000e+00
4.448478199032138036e+03 0.000000000000000000e+00
4.450495945872414268e+03 0.000000000000000000e+00
4.452513692712690499e+03 0.000000000000000000e+00
4.454531439552966731e+03 0.000000000000000000e+00
4.456549186393242962e+03 0.000000000000000000e+00
4.458566933233519194e+03 0.000000000000000000e+00
4.460584680073795425e+03 0.000000000000000000e+00
4.462602426914071657e+03 0.000000000000000000e+00
4.464620173754347888e+03 0.000000000000000000e+00
4.466637920594624120e+03 0.000000000000000000e+00
4.468655667434900352e+03 0.000000000000000000e+00
4.470673414275176583e+03 0.000000000000000000e+00
4.472691161115452815e+03 0.000000000000000000e+00
4.474708907955729046e+03 0.000000000000000000e+00
4.476726654796005278e+03 0.000000000000000000e+00
4.478744401636281509e+03 0.000000000000000000e+00
4.480762148476557741e+03 0.000000000000000000e+00
4.482779895316833972e+03 0.000000000000000000e+00
4.484797642157110204e+03 0.000000000000000000e+00
4.486815388997387345e+03 0.000000000000000000e+00
4.488833135837663576e+03 0.000000000000000000e+00
4.490850882677939808e+03 0.000000000000000000e+00
4.492868629518216039e+03 0.000000000000000000e+00
4.494886376358492271e+03 0.000000000000000000e+00
4.496904123198768502e+03 0.000000000000000000e+00
4.498921870039044734e+03 0.000000000000000000e+00
4.500939616879320965e+03 0.000000000000000000e+00
4.502957363719597197e+03 0.000000000000000000e+00
4.504975110559873428e+03 0.000000000000000000e+00
4.506992857400149660e+03 0.000000000000000000e+00
4.509010604240425891e+03 0.000000000000000000e+00
4.511028351080702123e+03 0.000000000000000000e+00
4.513046097920978355e+03 0.000000000000000000e+00
4.515063844761254586e+03 0.000000000000000000e+00
4.517081591601530818e+03 0.000000000000000000e+00
4.519099338441807049e+03 0.000000000000000000e+00
4.521117085282083281e+03 0.000000000000000000e+00
4.523134832122359512e+03 0.000000000000000000e+00
4.525152578962635744e+03 0.000000000000000000e+00
4.527170325802911975e+03 0.000000000000000000e+00
4.529188072643188207e+03 0.000000000000000000e+00
4.531205819483464438e+03 0.000000000000000000e+00
4.533223566323740670e+03 0.000000000000000000e+00
4.535241313164016901e+03 0.000000000000000000e+00
4.537259060004293133e+03 0.000000000000000000e+00
4.539276806844569364e+03 0.000000000000000000e+00
4.541294553684845596e+03 0.000000000000000000e+00
4.543312300525121827e+03 0.000000000000000000e+00
4.545330047365398968e+03 0.000000000000000000e+00
4.547347794205675200e+03 0.000000000000000000e+00
4.549365541045951431e+03 0.000000000000000000e+00
4.551383287886227663e+03 0.000000000000000000e+00
4.553401034726503894e+03 0.000000000000000000e+00
4.555418781566780126e+03 0.000000000000000000e+00
4.557436528407056358e+03 0.000000000000000000e+00
4.559454275247332589e+03 0.000000000000000000e+00
4.561472022087608821e+03 0.000000000000000000e+00
4.563489768927885052e+03 0.000000000000000000e+00
4.565507515768161284e+03 0.000000000000000000e+00
4.567525262608437515e+03 0.000000000000000000e+00
4.569543009448713747e+03 0.000000000000000000e+00
4.571560756288989978e+03 0.000000000000000000e+00
4.573578503129266210e+03 0.000000000000000000e+00
4.575596249969542441e+03 0.000000000000000000e+00
4.577613996809818673e+03 0.000000000000000000e+00
4.579631743650094904e+03 0.000000000000000000e+00
4.581649490490371136e+03 0.000000000000000000e+00
4.583667237330647367e+03 0.000000000000000000e+00
4.585684984170923599e+03 0.000000000000000000e+00
4.587702731011199830e+03 0.000000000000000000e+00
4.589720477851476062e+03 0.000000000000000000e+00
4.591738224691752293e+03 0.000000000000000000e+00
4.593755971532028525e+03 0.000000000000000000e+00
4.595773718372304756e+03 0.000000000000000000e+00
4.597791465212580988e+03 0.000000000000000000e+00
4.599809212052857220e+03 0.000000000000000000e+00
4.601826958893134361e+03 0.000000000000000000e+00
4.603844705733410592e+03 0.000000000000000000e+00
4.605862452573686824e+03 0.000000000000000000e+00
4.607880199413963055e+03 0.000000000000000000e+00
4.609897946254239287e+03 0.000000000000000000e+00
4.611915693094515518e+03 0.000000000000000000e+00
4.613933439934791750e+03 0.000000000000000000e+00
4.615951186775067981e+03 0.000000000000000000e+00
4.617968933615344213e+03 0.000000000000000000e+00
4.619986680455620444e+03 0.000000000000000000e+00
4.622004427295896676e+03 0.000000000000000000e+00
4.624022174136172907e+03 0.000000000000000000e+00
4.626039920976449139e+03 0.000000000000000000e+00
4.628057667816725370e+03 0.000000000000000000e+00
4.630075414657001602e+03 0.000000000000000000e+00
4.632093161497277833e+03 0.000000000000000000e+00
4.634110908337554065e+03 0.000000000000000000e+00
4.636128655177830296e+03 0.000000000000000000e+00
4.638146402018106528e+03 0.000000000000000000e+00
4.640164148858382759e+03 0.000000000000000000e+00
4.642181895698658991e+03 0.000000000000000000e+00
4.644199642538935223e+03 0.000000000000000000e+00
4.646217389379211454e+03 0.000000000000000000e+00
4.648235136219487686e+03 0.000000000000000000e+00
4.650252883059763917e+03 0.000000000000000000e+00
4.652270629900040149e+03 0.000000000000000000e+00
4.654288376740316380e+03 0.000000000000000000e+00
4.656306123580592612e+03 0.000000000000000000e+00
4.658323870420868843e+03 0.000000000000000000e+00
4.660341617261145984e+03 0.000000000000000000e+00
4.662359364101422216e+03 0.000000000000000000e+00
4.664377110941698447e+03 0.000000000000000000e+00
4.666394857781974679e+03 0.000000000000000000e+00
4.668412604622250910e+03 0.000000000000000000e+00
4.670430351462527142e+03 0.000000000000000000e+00
4.672448098302803373e+03 0.000000000000000000e+00
4.674465845143079605e+03 0.000000000000000000e+00
4.676483591983355836e+03 0.000000000000000000e+00
4.678501338823632068e+03 0.000000000000000000e+00
4.680519085663908299e+03 0.000000000000000000e+00
4.682536832504184531e+03 0.000000000000000000e+00
4.684554579344460763e+03 0.000000000000000000e+00
4.686572326184736994e+03 0.000000000000000000e+00
4.688590073025013226e+03 0.000000000000000000e+00
4.690607819865289457e+03 0.000000000000000000e+00
4.692625566705565689e+03 0.000000000000000000e+00
4.694643313545841920e+03 0.000000000000000000e+00
4.696661060386118152e+03 0.000000000000000000e+00
4.698678807226394383e+03 0.000000000000000000e+00
4.700696554066670615e+03 0.000000000000000000e+00
4.702714300906946846e+03 0.000000000000000000e+00
4.704732047747223078e+03 0.000000000000000000e+00
4.706749794587499309e+03 0.000000000000000000e+00
4.708767541427775541e+03 0.000000000000000000e+00
4.710785288268051772e+03 0.000000000000000000e+00
4.712803035108328004e+03 0.000000000000000000e+00
4.714820781948604235e+03 0.000000000000000000e+00
4.716838528788881376e+03 0.000000000000000000e+00
4.718856275629157608e+03 0.000000000000000000e+00
4.720874022469433839e+03 0.000000000000000000e+00
4.722891769309710071e+03 0.000000000000000000e+00
4.724909516149986302e+03 0.000000000000000000e+00
4.726927262990262534e+03 0.000000000000000000e+00
4.728945009830538766e+03 0.000000000000000000e+00
4.730962756670814997e+03 0.000000000000000000e+00
4.732980503511091229e+03 0.000000000000000000e+00
4.734998250351367460e+03 0.000000000000000000e+00
4.737015997191643692e+03 0.000000000000000000e+00
4.739033744031919923e+03 0.000000000000000000e+00
4.741051490872196155e+03 0.000000000000000000e+00
4.743069237712472386e+03 0.000000000000000000e+00
4.745086984552748618e+03 0.000000000000000000e+00
4.747104731393024849e+03 0.000000000000000000e+00
4.749122478233301081e+03 0.000000000000000000e+00
4.751140225073577312e+03 0.000000000000000000e+00
4.753157971913853544e+03 0.000000000000000000e+00
4.755175718754129775e+03 0.000000000000000000e+00
4.757193465594406007e+03 0.000000000000000000e+00
4.759211212434682238e+03 0.000000000000000000e+00
4.761228959274958470e+03 0.000000000000000000e+00
4.763246706115234701e+03 0.000000000000000000e+00
4.765264452955510933e+03 0.000000000000000000e+00
4.767282199795787164e+03 0.000000000000000000e+00
4.769299946636063396e+03 0.000000000000000000e+00
4.771317693476339628e+03 0.000000000000000000e+00
4.773335440316615859e+03 0.000000000000000000e+00
4.775353187156893000e+03 0.000000000000000000e+00
4.777370933997169232e+03 0.000000000000000000e+00
4.779388680837445463e+03 0.000000000000000000e+00
4.781406427677721695e+03 0.000000000000000000e+00
4.783424174517997926e+03 0.000000000000000000e+00
4.785441921358274158e+03 0.000000000000000000e+00
4.787459668198550389e+03 0.000000000000000000e+00
4.789477415038826621e+03 0.000000000000000000e+00
4.791495161879102852e+03 0.000000000000000000e+00
4.793512908719379084e+03 0.000000000000000000e+00
4.795530655559655315e+03 0.000000000000000000e+00
4.797548402399931547e+03 0.000000000000000000e+00
4.799566149240207778e+03 0.000000000000000000e+00
4.801583896080484010e+03 0.000000000000000000e+00
4.803601642920760241e+03 0.000000000000000000e+00
4.805619389761036473e+03 0.000000000000000000e+00
4.807637136601312704e+03 0.000000000000000000e+00
4.809654883441588936e+03 0.000000000000000000e+00
4.811672630281865167e+03 0.000000000000000000e+00
4.813690377122141399e+03 0.000000000000000000e+00
4.815708123962417631e+03 0.000000000000000000e+00
4.817725870802693862e+03 0.000000000000000000e+00
4.819743617642970094e+03 0.000000000000000000e+00
4.821761364483246325e+03 0.000000000000000000e+00
4.823779111323522557e+03 0.000000000000000000e+00
4.825796858163798788e+03 0.000000000000000000e+00
4.827814605004075020e+03 0.000000000000000000e+00
4.829832351844351251e+03 0.000000000000000000e+00
4.831850098684628392e+03 0.000000000000000000e+00
4.833867845524904624e+03 0.000000000000000000e+00
4.835885592365180855e+03 0.000000000000000000e+00
4.837903339205457087e+03 0.000000000000000000e+00
4.839921086045733318e+03 0.000000000000000000e+00
4.841938832886009550e+03 0.000000000000000000e+00
4.843956579726285781e+03 0.000000000000000000e+00
4.845974326566562013e+03 0.000000000000000000e+00
4.847992073406838244e+03 0.000000000000000000e+00
4.850009820247114476e+03 0.000000000000000000e+00
4.852027567087390707e+03 0.000000000000000000e+00
4.854045313927666939e+03 0.000000000000000000e+00
4.856063060767943171e+03 0.000000000000000000e+00
4.858080807608219402e+03 0.000000000000000000e+00
4.860098554448495634e+03 0.000000000000000000e+00
4.862116301288771865e+03 0.000000000000000000e+00
4.864134048129048097e+03 0.000000000000000000e+00
4.866151794969324328e+03 0.000000000000000000e+00
4.868169541809600560e+03 0.000000000000000000e+00
4.870187288649876791e+03 0.000000000000000000e+00
4.872205035490153023e+03 0.000000000000000000e+00
4.874222782330429254e+03 0.000000000000000000e+00
4.876240529170705486e+03 0.000000000000000000e+00
4.878258276010981717e+03 0.000000000000000000e+00
4.880276022851257949e+03 0.000000000000000000e+00
4.882293769691534180e+03 0.000000000000000000e+00
4.884311516531810412e+03 0.000000000000000000e+00
4.886329263372086643e+03 0.000000000000000000e+00
4.888347010212363784e+03 0.000000000000000000e+00
4.890364757052640016e+03 0.000000000000000000e+00
4.892382503892916247e+03 0.000000000000000000e+00
4.894400250733192479e+03 0.000000000000000000e+00
4.896417997573468710e+03 0.000000000000000000e+00
4.898435744413744942e+03 0.000000000000000000e+00
4.900453491254021174e+03 0.000000000000000000e+00
4.902471238094297405e+03 0.000000000000000000e+00
4.904488984934573637e+03 0.000000000000000000e+00
4.906506731774849868e+03 0.000000000000000000e+00
4.908524478615126100e+03 0.000000000000000000e+00
4.910542225455402331e+03 0.000000000000000000e+00
4.912559972295678563e+03 0.000000000000000000e+00
4.914577719135954794e+03 0.000000000000000000e+00
4.916595465976231026e+03 0.000000000000000000e+00
4.918613212816507257e+03 0.000000000000000000e+00
4.920630959656783489e+03 0.000000000000000000e+00
4.922648706497059720e+03 0.000000000000000000e+00
4.924666453337335952e+03 0.000000000000000000e+00
4.926684200177612183e+03 0.000000000000000000e+00
4.928701947017888415e+03 0.000000000000000000e+00
4.930719693858164646e+03 0.000000000000000000e+00
4.932737440698440878e+03 0.000000000000000000e+00
4.934755187538717109e+03 0.000000000000000000e+00
4.936772934378993341e+03 0.000000000000000000e+00
4.938790681219269572e+03 0.000000000000000000e+00
4.940808428059545804e+03 0.000000000000000000e+00
4.942826174899822036e+03 0.000000000000000000e+00
4.944843921740098267e+03 0.000000000000000000e+00
4.946861668580375408e+03 0.000000000000000000e+00
4.948879415420651640e+03 0.000000000000000000e+00
4.950897162260927871e+03 0.000000000000000000e+00
4.952914909101204103e+03 0.000000000000000000e+00
4.954932655941480334e+03 0.000000000000000000e+00
4.956950402781756566e+03 0.000000000000000000e+00
4.958968149622032797e+03 0.000000000000000000e+00
4.960985896462309029e+03 0.000000000000000000e+00
4.963003643302585260e+03 0.000000000000000000e+00
4.965021390142861492e+03 0.000000000000000000e+00
4.967039136983137723e+03 0.000000000000000000e+00
4.969056883823413955e+03 0.000000000000000000e+00
4.971074630663690186e+03 0.000000000000000000e+00
4.973092377503966418e+03 0.000000000000000000e+00
4.975110124344242649e+03 0.000000000000000000e+00
4.977127871184518881e+03 0.000000000000000000e+00
4.979145618024795112e+03 0.000000000000000000e+00
4.981163364865071344e+03 0.000000000000000000e+00
4.983181111705347575e+03 0.000000000000000000e+00
4.985198858545623807e+03 0.000000000000000000e+00
4.987216605385900039e+03 0.000000000000000000e+00
4.989234352226176270e+03 0.000000000000000000e+00
4.991252099066452502e+03 0.000000000000000000e+00
4.993269845906728733e+03 0.000000000000000000e+00
4.995287592747004965e+03 0.000000000000000000e+00
4.997305339587281196e+03 0.000000000000000000e+00
4.999323086427557428e+03 0.000000000000000000e+00
5.001340833267833659e+03 0.000000000000000000e+00
5.003358580108110800e+03 0.000000000000000000e+00
5.005376326948387032e+03 0.000000000000000000e+00
5.007394073788663263e+03 0.000000000000000000e+00
5.009411820628939495e+03 0.000000000000000000e+00
5.011429567469215726e+03 0.000000000000000000e+00
5.013447314309491958e+03 0.000000000000000000e+00
5.015465061149768189e+03 0.000000000000000000e+00
5.017482807990044421e+03 0.000000000000000000e+00
5.019500554830320652e+03 0.000000000000000000e+00
5.021518301670596884e+03 0.000000000000000000e+00
5.023536048510873115e+03 0.000000000000000000e+00
5.025553795351149347e+03 0.000000000000000000e+00
5.027571542191425578e+03 0.000000000000000000e+00
5.029589289031701810e+03 0.000000000000000000e+00
5.031607035871978042e+03 0.000000000000000000e+00
5.033624782712254273e+03 0.000000000000000000e+00
5.035642529552530505e+03 0.000000000000000000e+00
5.037660276392806736e+03 0.000000000000000000e+00
5.039678023233082968e+03 0.000000000000000000e+00
5.041695770073359199e+03 0.000000000000000000e+00
5.043713516913635431e+03 0.000000000000000000e+00
5.045731263753911662e+03 0.000000000000000000e+00
5.047749010594187894e+03 0.000000000000000000e+00
5.049766757434464125e+03 0.000000000000000000e+00
5.051784504274740357e+03 0.000000000000000000e+00
5.053802251115016588e+03 0.000000000000000000e+00
5.055819997955292820e+03 0.000000000000000000e+00
5.057837744795569051e+03 0.000000000000000000e+00
5.059855491635845283e+03 0.000000000000000000e+00
5.061873238476122424e+03 0.000000000000000000e+00
5.063890985316398655e+03 0.000000000000000000e+00
5.065908732156674887e+03 0.000000000000000000e+00
5.067926478996951118e+03 0.000000000000000000e+00
5.069944225837227350e+03 0.000000000000000000e+00
5.071961972677503582e+03 0.000000000000000000e+00
5.073979719517779813e+03 0.000000000000000000e+00
5.075997466358056045e+03 0.000000000000000000e+00
5.078015213198332276e+03 0.000000000000000000e+00
5.080032960038608508e+03 0.000000000000000000e+00
5.082050706878884739e+03 0.000000000000000000e+00
5.084068453719160971e+03 0.000000000000000000e+00
5.086086200559437202e+03 0.000000000000000000e+00
5.088103947399713434e+03 0.000000000000000000e+00
5.090121694239989665e+03 0.000000000000000000e+00
5.092139441080265897e+03 0.000000000000000000e+00
5.094157187920542128e+03 0.000000000000000000e+00
5.096174934760818360e+03 0.000000000000000000e+00
5.098192681601094591e+03 0.000000000000000000e+00
5.100210428441370823e+03 0.000000000000000000e+00
5.102228175281647054e+03 0.000000000000000000e+00
5.104245922121923286e+03 0.000000000000000000e+00
5.106263668962199517e+03 0.000000000000000000e+00
5.108281415802475749e+03 0.000000000000000000e+00
5.110299162642751980e+03 0.000000000000000000e+00
5.112316909483028212e+03 0.000000000000000000e+00
5.114334656323304444e+03 0.000000000000000000e+00
5.116352403163580675e+03 0.000000000000000000e+00
5.118370150003857816e+03 0.000000000000000000e+00
5.120387896844134048e+03 0.000000000000000000e+00
5.122405643684410279e+03 0.000000000000000000e+00
5.124423390524686511e+03 0.000000000000000000e+00
5.126441137364962742e+03 0.000000000000000000e+00
5.128458884205238974e+03 0.000000000000000000e+00
5.130476631045515205e+03 0.000000000000000000e+00
5.132494377885791437e+03 0.000000000000000000e+00
5.134512124726067668e+03 0.000000000000000000e+00
5.136529871566343900e+03 0.000000000000000000e+00
5.138547618406620131e+03 0.000000000000000000e+00
5.140565365246896363e+03 0.000000000000000000e+00
5.142583112087172594e+03 0.000000000000000000e+00
5.144600858927448826e+03 0.000000000000000000e+00
5.146618605767725057e+03 0.000000000000000000e+00
5.148636352608001289e+03 0.000000000000000000e+00
5.150654099448277520e+03 0.000000000000000000e+00
5.152671846288553752e+03 0.000000000000000000e+00
5.154689593128829983e+03 0.000000000000000000e+00
5.156707339969106215e+03 0.000000000000000000e+00
5.158725086809382447e+03 0.000000000000000000e+00
5.160742833649658678e+03 0.000000000000000000e+00
5.162760580489934910e+03 0.000000000000000000e+00
5.164778327330211141e+03 0.000000000000000000e+00
5.166796074170487373e+03 0.000000000000000000e+00
5.168813821010763604e+03 0.000000000000000000e+00
5.170831567851039836e+03 0.000000000000000000e+00
5.172849314691316067e+03 0.000000000000000000e+00
5.174867061531592299e+03 0.000000000000000000e+00
5.176884808371869440e+03 0.000000000000000000e+00
5.178902555212145671e+03 0.000000000000000000e+00
5.180920302052421903e+03 0.000000000000000000e+00
5.182938048892698134e+03 0.000000000000000000e+00
5.184955795732974366e+03 0.000000000000000000e+00
5.186973542573250597e+03 0.000000000000000000e+00
5.188991289413526829e+03 0.000000000000000000e+00
5.191009036253803060e+03 0.000000000000000000e+00
5.193026783094079292e+03 0.000000000000000000e+00
5.195044529934355523e+03 0.000000000000000000e+00
5.197062276774631755e+03 0.000000000000000000e+00
5.199080023614907986e+03 0.000000000000000000e+00
5.201097770455184218e+03 0.000000000000000000e+00
5.203115517295460450e+03 0.000000000000000000e+00
5.205133264135736681e+03 0.000000000000000000e+00
5.207151010976012913e+03 0.000000000000000000e+00
5.209168757816289144e+03 0.000000000000000000e+00
5.211186504656565376e+03 0.000000000000000000e+00
5.213204251496841607e+03 0.000000000000000000e+00
5.215221998337117839e+03 0.000000000000000000e+00
5.217239745177394070e+03 0.000000000000000000e+00
5.219257492017670302e+03 0.000000000000000000e+00
5.221275238857946533e+03 0.000000000000000000e+00
5.223292985698222765e+03 0.000000000000000000e+00
5.225310732538498996e+03 0.000000000000000000e+00
5.227328479378775228e+03 0.000000000000000000e+00
5.229346226219051459e+03 0.000000000000000000e+00
5.231363973059327691e+03 0.000000000000000000e+00
5.233381719899604832e+03 0.000000000000000000e+00
5.235399466739881063e+03 0.000000000000000000e+00
5.237417213580157295e+03 0.000000000000000000e+00
5.239434960420433526e+03 0.000000000000000000e+00
5.241452707260709758e+03 0.000000000000000000e+00
5.243470454100985989e+03 0.000000000000000000e+00
5.245488200941262221e+03 0.000000000000000000e+00
5.247505947781538453e+03 0.000000000000000000e+00
5.249523694621814684e+03 0.000000000000000000e+00
5.251541441462090916e+03 0.000000000000000000e+00
5.253559188302367147e+03 0.000000000000000000e+00
5.255576935142643379e+03 0.000000000000000000e+00
5.257594681982919610e+03 0.000000000000000000e+00
5.259612428823195842e+03 0.000000000000000000e+00
5.261630175663472073e+03 0.000000000000000000e+00
5.263647922503748305e+03 0.000000000000000000e+00
5.265665669344024536e+03 0.000000000000000000e+00
5.267683416184300768e+03 0.000000000000000000e+00
5.269701163024576999e+03 0.000000000000000000e+00
5.271718909864853231e+03 0.000000000000000000e+00
5.273736656705129462e+03 0.000000000000000000e+00
5.275754403545405694e+03 0.000000000000000000e+00
5.277772150385681925e+03 0.000000000000000000e+00
5.279789897225958157e+03 0.000000000000000000e+00
5.281807644066234388e+03 0.000000000000000000e+00
5.283825390906510620e+03 0.000000000000000000e+00
5.285843137746786851e+03 0.000000000000000000e+00
5.287860884587063083e+03 0.000000000000000000e+00
5.289878631427339315e+03 0.000000000000000000e+00
5.291896378267616456e+03 0.000000000000000000e+00
5.293914125107892687e+03 0.000000000000000000e+00
5.295931871948168919e+03 0.000000000000000000e+00
5.297949618788445150e+03 0.000000000000000000e+00
5.299967365628721382e+03 0.000000000000000000e+00
5.301985112468997613e+03 0.000000000000000000e+00
5.304002859309273845e+03 0.000000000000000000e+00
5.306020606149550076e+03 0.000000000000000000e+00
5.308038352989826308e+03 0.000000000000000000e+00
5.310056099830102539e+03 0.000000000000000000e+00
5.312073846670378771e+03 0.000000000000000000e+00
5.314091593510655002e+03 0.000000000000000000e+00
5.316109340350931234e+03 0.000000000000000000e+00
5.318127087191207465e+03 0.000000000000000000e+00
5.320144834031483697e+03 0.000000000000000000e+00
5.322162580871759928e+03 0.000000000000000000e+00
5.324180327712036160e+03 0.000000000000000000e+00
5.326198074552312391e+03 0.000000000000000000e+00
5.328215821392588623e+03 0.000000000000000000e+00
5.330233568232864855e+03 0.000000000000000000e+00
5.332251315073141086e+03 0.000000000000000000e+00
5.334269061913417318e+03 0.000000000000000000e+00
5.336286808753693549e+03 0.000000000000000000e+00
5.338304555593969781e+03 0.000000000000000000e+00
5.340322302434246012e+03 0.000000000000000000e+00
5.342340049274522244e+03 0.000000000000000000e+00
5.344357796114798475e+03 0.000000000000000000e+00
5.346375542955074707e+03 0.000000000000000000e+00
5.348393289795351848e+03 0.000000000000000000e+00
5.350411036635628079e+03 0.000000000000000000e+00
5.352428783475904311e+03 0.000000000000000000e+00
5.354446530316180542e+03 0.000000000000000000e+00
5.356464277156456774e+03 0.000000000000000000e+00
5.358482023996733005e+03 0.000000000000000000e+00
5.360499770837009237e+03 0.000000000000000000e+00
5.362517517677285468e+03 0.000000000000000000e+00
5.364535264517561700e+03 0.000000000000000000e+00
5.366553011357837931e+03 0.000000000000000000e+00
5.368570758198114163e+03 0.000000000000000000e+00
5.370588505038390394e+03 0.000000000000000000e+00
5.372606251878666626e+03 0.000000000000000000e+00
5.374623998718942858e+03 0.000000000000000000e+00
5.376641745559219089e+03 0.000000000000000000e+00
5.378659492399495321e+03 0.000000000000000000e+00
5.380677239239771552e+03 0.000000000000000000e+00
5.382694986080047784e+03 0.000000000000000000e+00
5.384712732920324015e+03 0.000000000000000000e+00
5.386730479760600247e+03 0.000000000000000000e+00
5.388748226600876478e+03 0.000000000000000000e+00
5.390765973441152710e+03 0.000000000000000000e+00
5.392783720281428941e+03 0.000000000000000000e+00
5.394801467121705173e+03 0.000000000000000000e+00
5.396819213961981404e+03 0.000000000000000000e+00
5.398836960802257636e+03 0.000000000000000000e+00
5.400854707642533867e+03 0.000000000000000000e+00
5.402872454482810099e+03 0.000000000000000000e+00
5.404890201323086330e+03 0.000000000000000000e+00
5.406907948163363471e+03 0.000000000000000000e+00
5.408925695003639703e+03 0.000000000000000000e+00
5.410943441843915934e+03 0.000000000000000000e+00
5.412961188684192166e+03 0.000000000000000000e+00
5.414978935524468397e+03 0.000000000000000000e+00
5.416996682364744629e+03 0.000000000000000000e+00
5.419014429205020861e+03 0.000000000000000000e+00
5.421032176045297092e+03 0.000000000000000000e+00
5.423049922885573324e+03 0.000000000000000000e+00
5.425067669725849555e+03 0.000000000000000000e+00
5.427085416566125787e+03 0.000000000000000000e+00
5.429103163406402018e+03 0.000000000000000000e+00
5.431120910246678250e+03 0.000000000000000000e+00
5.433138657086954481e+03 0.000000000000000000e+00
5.435156403927230713e+03 0.000000000000000000e+00
5.437174150767506944e+03 0.000000000000000000e+00
5.439191897607783176e+03 0.000000000000000000e+00
5.441209644448059407e+03 0.000000000000000000e+00
5.443227391288335639e+03 0.000000000000000000e+00
5.445245138128611870e+03 0.000000000000000000e+00
5.447262884968888102e+03 0.000000000000000000e+00
5.449280631809164333e+03 0.000000000000000000e+00
5.451298378649440565e+03 0.000000000000000000e+00
5.453316125489716796e+03 0.000000000000000000e+00
5.455333872329993028e+03 0.000000000000000000e+00
5.457351619170269259e+03 0.000000000000000000e+00
5.459369366010545491e+03 0.000000000000000000e+00
5.461387112850821723e+03 0.000000000000000000e+00
5.463404859691098864e+03 0.000000000000000000e+00
5.465422606531375095e+03 0.000000000000000000e+00
5.467440353371651327e+03 0.000000000000000000e+00
5.469458100211927558e+03 0.000000000000000000e+00
5.471475847052203790e+03 0.000000000000000000e+00
5.473493593892480021e+03 0.000000000000000000e+00
5.475511340732756253e+03 0.000000000000000000e+00
5.477529087573032484e+03 0.000000000000000000e+00
5.479546834413308716e+03 0.000000000000000000e+00
5.481564581253584947e+03 0.000000000000000000e+00
5.483582328093861179e+03 0.000000000000000000e+00
5.485600074934137410e+03 0.000000000000000000e+00
5.487617821774413642e+03 0.000000000000000000e+00
5.489635568614689873e+03 0.000000000000000000e+00
5.491653315454966105e+03 0.000000000000000000e+00
5.493671062295242336e+03 0.000000000000000000e+00
5.495688809135518568e+03 0.000000000000000000e+00
5.497706555975794799e+03 0.000000000000000000e+00
5.499724302816071031e+03 0.000000000000000000e+00
5.501742049656347262e+03 0.000000000000000000e+00
5.503759796496623494e+03 0.000000000000000000e+00
5.505777543336899726e+03 0.000000000000000000e+00
5.507795290177175957e+03 0.000000000000000000e+00
5.509813037017452189e+03 0.000000000000000000e+00
5.511830783857728420e+03 0.000000000000000000e+00
5.513848530698004652e+03 0.000000000000000000e+00
5.515866277538280883e+03 0.000000000000000000e+00
5.517884024378557115e+03 0.000000000000000000e+00
5.519901771218834256e+03 0.000000000000000000e+00
5.521919518059110487e+03 0.000000000000000000e+00
5.523937264899386719e+03 0.000000000000000000e+00
5.525955011739662950e+03 0.000000000000000000e+00
5.527972758579939182e+03 0.000000000000000000e+00
5.529990505420215413e+03 0.000000000000000000e+00
5.532008252260491645e+03 0.000000000000000000e+00
5.534025999100767876e+03 0.000000000000000000e+00
5.536043745941044108e+03 0.000000000000000000e+00
5.538061492781320339e+03 0.000000000000000000e+00
5.540079239621596571e+03 0.000000000000000000e+00
5.542096986461872802e+03 0.000000000000000000e+00
5.544114733302149034e+03 0.000000000000000000e+00
5.546132480142425266e+03 0.000000000000000000e+00
5.548150226982701497e+03 0.000000000000000000e+00
5.550167973822977729e+03 0.000000000000000000e+00
5.552185720663253960e+03 0.000000000000000000e+00
5.554203467503530192e+03 0.000000000000000000e+00
5.556221214343806423e+03 0.000000000000000000e+00
5.558238961184082655e+03 0.000000000000000000e+00
5.560256708024358886e+03 0.000000000000000000e+00
5.562274454864635118e+03 0.000000000000000000e+00
5.564292201704911349e+03 0.000000000000000000e+00
5.566309948545187581e+03 0.000000000000000000e+00
5.568327695385463812e+03 0.000000000000000000e+00
5.570345442225740044e+03 0.000000000000000000e+00
5.572363189066016275e+03 0.000000000000000000e+00
5.574380935906292507e+03 0.000000000000000000e+00
5.576398682746568738e+03 0.000000000000000000e+00
5.578416429586845879e+03 0.000000000000000000e+00
5.580434176427122111e+03 0.000000000000000000e+00
5.582451923267398342e+03 0.000000000000000000e+00
5.584469670107674574e+03 0.000000000000000000e+00
5.586487416947950805e+03 0.000000000000000000e+00
5.588505163788227037e+03 0.000000000000000000e+00
5.590522910628503269e+03 0.000000000000000000e+00
5.592540657468779500e+03 0.000000000000000000e+00
5.594558404309055732e+03 0.000000000000000000e+00
5.596576151149331963e+03 0.000000000000000000e+00
5.598593897989608195e+03 0.000000000000000000e+00
5.600611644829884426e+03 0.000000000000000000e+00
5.602629391670160658e+03 0.000000000000000000e+00
5.604647138510436889e+03 0.000000000000000000e+00
5.606664885350713121e+03 0.000000000000000000e+00
5.608682632190989352e+03 0.000000000000000000e+00
5.610700379031265584e+03 0.000000000000000000e+00
5.612718125871541815e+03 0.000000000000000000e+00
5.614735872711818047e+03 0.000000000000000000e+00
5.616753619552094278e+03 0.000000000000000000e+00
5.618771366392370510e+03 0.000000000000000000e+00
5.620789113232646741e+03 0.000000000000000000e+00
5.622806860072922973e+03 0.000000000000000000e+00
5.624824606913199204e+03 0.000000000000000000e+00
5.626842353753475436e+03 0.000000000000000000e+00
5.628860100593751667e+03 0.000000000000000000e+00
5.630877847434027899e+03 0.000000000000000000e+00
5.632895594274304131e+03 0.000000000000000000e+00
5.634913341114581272e+03 0.000000000000000000e+00
5.636931087954857503e+03 0.000000000000000000e+00
5.638948834795133735e+03 0.000000000000000000e+00
5.640966581635409966e+03 0.000000000000000000e+00
5.642984328475686198e+03 0.000000000000000000e+00
5.645002075315962429e+03 0.000000000000000000e+00
5.647019822156238661e+03 0.000000000000000000e+00
5.649037568996514892e+03 0.000000000000000000e+00
5.651055315836791124e+03 0.000000000000000000e+00
5.653073062677067355e+03 0.000000000000000000e+00
5.655090809517343587e+03 0.000000000000000000e+00
5.657108556357619818e+03 0.000000000000000000e+00
5.659126303197896050e+03 0.000000000000000000e+00
5.661144050038172281e+03 0.000000000000000000e+00
5.663161796878448513e+03 0.000000000000000000e+00
5.665179543718724744e+03 0.000000000000000000e+00
5.667197290559000976e+03 0.000000000000000000e+00
5.669215037399277207e+03 0.000000000000000000e+00
5.671232784239553439e+03 0.000000000000000000e+00
5.673250531079829670e+03 0.000000000000000000e+00
5.675268277920105902e+03 0.000000000000000000e+00
5.677286024760382134e+03 0.000000000000000000e+00
5.679303771600658365e+03 0.000000000000000000e+00
5.681321518440934597e+03 0.000000000000000000e+00
5.683339265281210828e+03 0.000000000000000000e+00
5.685357012121487060e+03 0.000000000000000000e+00
5.687374758961763291e+03 0.000000000000000000e+00
5.689392505802039523e+03 0.000000000000000000e+00
5.691410252642315754e+03 0.000000000000000000e+00
5.693427999482592895e+03 0.000000000000000000e+00
5.695445746322869127e+03 0.000000000000000000e+00
5.697463493163145358e+03 0.000000000000000000e+00
5.699481240003421590e+03 0.000000000000000000e+00
5.701498986843697821e+03 0.000000000000000000e+00
5.703516733683974053e+03 0.000000000000000000e+00
5.705534480524250284e+03 0.000000000000000000e+00
5.707552227364526516e+03 0.000000000000000000e+00
5.709569974204802747e+03 0.000000000000000000e+00
5.711587721045078979e+03 0.000000000000000000e+00
5.713605467885355210e+03 0.000000000000000000e+00
5.715623214725631442e+03 0.000000000000000000e+00
5.717640961565907674e+03 0.000000000000000000e+00
5.719658708406183905e+03 0.000000000000000000e+00
5.721676455246460137e+03 0.000000000000000000e+00
5.723694202086736368e+03 0.000000000000000000e+00
5.725711948927012600e+03 0.000000000000000000e+00
5.727729695767288831e+03 0.000000000000000000e+00
5.729747442607565063e+03 0.000000000000000000e+00
5.731765189447841294e+03 0.000000000000000000e+00
5.733782936288117526e+03 0.000000000000000000e+00
5.735800683128393757e+03 0.000000000000000000e+00
5.737818429968669989e+03 0.000000000000000000e+00
5.739836176808946220e+03 0.000000000000000000e+00
5.741853923649222452e+03 0.000000000000000000e+00
5.743871670489498683e+03 0.000000000000000000e+00
5.745889417329774915e+03 0.000000000000000000e+00
5.747907164170051146e+03 0.000000000000000000e+00
5.749924911010328287e+03 0.000000000000000000e+00
5.751942657850604519e+03 0.000000000000000000e+00
5.753960404690880750e+03 0.000000000000000000e+00
5.755978151531156982e+03 0.000000000000000000e+00
5.757995898371433213e+03 0.000000000000000000e+00
5.760013645211709445e+03 0.000000000000000000e+00
5.762031392051985677e+03 0.000000000000000000e+00
5.764049138892261908e+03 0.000000000000000000e+00
5.766066885732538140e+03 0.000000000000000000e+00
5.768084632572814371e+03 0.000000000000000000e+00
5.770102379413090603e+03 0.000000000000000000e+00
5.772120126253366834e+03 0.000000000000000000e+00
5.774137873093643066e+03 0.000000000000000000e+00
5.776155619933919297e+03 0.000000000000000000e+00
5.778173366774195529e+03 0.000000000000000000e+00
5.780191113614471760e+03 0.000000000000000000e+00
5.782208860454747992e+03 0.000000000000000000e+00
5.784226607295024223e+03 0.000000000000000000e+00
5.786244354135300455e+03 0.000000000000000000e+00
5.788262100975576686e+03 0.000000000000000000e+00
5.790279847815852918e+03 0.000000000000000000e+00
5.792297594656129149e+03 0.000000000000000000e+00
5.794315341496405381e+03 0.000000000000000000e+00
5.796333088336681612e+03 0.000000000000000000e+00
5.798350835176957844e+03 0.000000000000000000e+00
5.800368582017234075e+03 0.000000000000000000e+00
5.802386328857510307e+03 0.000000000000000000e+00
5.804404075697786539e+03 0.000000000000000000e+00
5.806421822538062770e+03 0.000000000000000000e+00
5.808439569378339911e+03 0.000000000000000000e+00
5.810457316218616143e+03 0.000000000000000000e+00
5.812475063058892374e+03 0.000000000000000000e+00
5.814492809899168606e+03 0.000000000000000000e+00
5.816510556739444837e+03 0.000000000000000000e+00
5.818528303579721069e+03 0.000000000000000000e+00
5.820546050419997300e+03 0.000000000000000000e+00
5.822563797260273532e+03 0.000000000000000000e+00
5.824581544100549763e+03 0.000000000000000000e+00
5.826599290940825995e+03 0.000000000000000000e+00
5.828617037781102226e+03 0.000000000000000000e+00
5.830634784621378458e+03 0.000000000000000000e+00
5.832652531461654689e+03 0.000000000000000000e+00
5.834670278301930921e+03 0.000000000000000000e+00
5.836688025142207152e+03 0.000000000000000000e+00
5.838705771982483384e+03 0.000000000000000000e+00
5.840723518822759615e+03 0.000000000000000000e+00
5.842741265663035847e+03 0.000000000000000000e+00
5.844759012503312078e+03 0.000000000000000000e+00
5.846776759343588310e+03 0.000000000000000000e+00
5.848794506183864542e+03 0.000000000000000000e+00
5.850812253024140773e+03 0.000000000000000000e+00
5.852829999864417005e+03 0.000000000000000000e+00
5.854847746704693236e+03 0.000000000000000000e+00
5.856865493544969468e+03 0.000000000000000000e+00
5.858883240385245699e+03 0.000000000000000000e+00
5.860900987225521931e+03 0.000000000000000000e+00
5.862918734065798162e+03 0.000000000000000000e+00
5.864936480906075303e+03 0.000000000000000000e+00
5.866954227746351535e+03 0.000000000000000000e+00
5.868971974586627766e+03 0.000000000000000000e+00
5.870989721426903998e+03 0.000000000000000000e+00
5.873007468267180229e+03 0.000000000000000000e+00
5.875025215107456461e+03 0.000000000000000000e+00
5.877042961947732692e+03 0.000000000000000000e+00
5.879060708788008924e+03 0.000000000000000000e+00
5.881078455628285155e+03 0.000000000000000000e+00
5.883096202468561387e+03 0.000000000000000000e+00
5.885113949308837618e+03 0.000000000000000000e+00
5.887131696149113850e+03 0.000000000000000000e+00
5.889149442989390081e+03 0.000000000000000000e+00
5.891167189829666313e+03 0.000000000000000000e+00
5.893184936669942545e+03 0.000000000000000000e+00
5.895202683510218776e+03 0.000000000000000000e+00
5.897220430350495008e+03 0.000000000000000000e+00
5.899238177190771239e+03 0.000000000000000000e+00
5.901255924031047471e+03 0.000000000000000000e+00
5.903273670871323702e+03 0.000000000000000000e+00
5.905291417711599934e+03 0.000000000000000000e+00
5.907309164551876165e+03 0.000000000000000000e+00
5.909326911392152397e+03 0.000000000000000000e+00
5.911344658232428628e+03 0.000000000000000000e+00
5.913362405072704860e+03 0.000000000000000000e+00
5.915380151912981091e+03 0.000000000000000000e+00
5.917397898753257323e+03 0.000000000000000000e+00
5.919415645593533554e+03 0.000000000000000000e+00
5.921433392433810695e+03 0.000000000000000000e+00
5.923451139274086927e+03 0.000000000000000000e+00
5.925468886114363158e+03 0.000000000000000000e+00
5.927486632954639390e+03 0.000000000000000000e+00
5.929504379794915621e+03 0.000000000000000000e+00
5.931522126635191853e+03 0.000000000000000000e+00
5.933539873475468085e+03 0.000000000000000000e+00
5.935557620315744316e+03 0.000000000000000000e+00
5.937575367156020548e+03 0.000000000000000000e+00
5.939593113996296779e+03 0.000000000000000000e+00
5.941610860836573011e+03 1.725890549160048541e-264
5.943628607676849242e+03 6.322832055460842424e-178
5.945646354517125474e+03 4.823571961518738441e-109
5.947664101357401705e+03 7.662748953104669388e-58
5.949681848197677937e+03 2.534890201441570184e-24
5.951699595037954168e+03 1.746193742754216403e-08
5.953717341878230400e+03 2.504865565069089793e-10
5.955735088718506631e+03 7.482300343959201259e-30
5.957752835558782863e+03 5.723976042445975835e-67
5.959770582399059094e+03 1.998151072554258162e-30
5.961788329239335326e+03 7.771779074989968194e-11
5.963806076079611557e+03 6.294645729886305861e-09
5.965823822919887789e+03 9.954516380598533877e-19
5.967841569760164020e+03 1.154515636155528917e-08
5.969859316600440252e+03 1.694944445455618311e-09
5.971877063440716483e+03 2.880041541999454111e-21
5.973894810280992715e+03 7.242196997881099466e-09
5.975912557121268947e+03 3.792319071167567221e-14
5.977930303961545178e+03 4.168720435051669436e-22
5.979948050801822319e+03 6.122744497470718179e-08
5.981965797642098551e+03 2.483258632628659140e-11
5.983983544482374782e+03 3.681107338214714049e-31
5.986001291322651014e+03 4.235151127453126928e-68
5.988019038162927245e+03 1.047473985153485299e-122
5.990036785003203477e+03 5.512965502815544461e-79
5.992054531843479708e+03 1.552757988083724301e-37
5.994072278683755940e+03 9.107118533197768997e-14
5.996090025524032171e+03 1.112287165414278390e-07
5.998107772364308403e+03 2.828860832302684199e-19
6.000125519204584634e+03 1.498183324939609975e-48
6.002143266044860866e+03 1.652254925412141497e-95
6.004161012885137097e+03 1.200098856278859741e-104
6.006178759725413329e+03 5.564580214407757864e-55
6.008196506565689560e+03 5.372872223497243786e-23
6.010214253405965792e+03 1.080287466306461940e-08
6.012232000246242023e+03 4.523044724325915638e-12
6.014249747086518255e+03 3.943493657530765011e-33
6.016267493926794486e+03 7.159622612546758806e-72
6.018285240767070718e+03 2.706810392056516962e-128
6.020302987607346950e+03 2.131003971567676430e-202
6.022320734447623181e+03 1.279406395698224313e-186
6.024338481287899413e+03 8.138251224679391822e-116
6.026356228128175644e+03 1.077984178642221370e-62
6.028373974968451876e+03 2.973393592810934934e-27
6.030391721808728107e+03 1.707855550314425994e-09
6.032409468649004339e+03 2.042718816746304778e-09


==> img/disc_spec_adam_2.dat <==
-1.881330533950971073e+01 2.113178599460484647e-116
-1.679555849923344724e+01 6.416496470962534578e-63
-1.477781165895718374e+01 4.082164671410789551e-27
-1.276006481868092024e+01 5.446588833658480744e-09
-1.074231797840465674e+01 4.746690779881341171e-05
-8.724571138128393244e+00 3.071806349507590951e-05
-6.706824297852129746e+00 2.230616244040590677e-05
-4.689077457575866248e+00 1.719364193489505315e-04
-2.671330617299602750e+00 8.663677229078914203e-05
-6.535837770233392519e-01 1.489806239596511983e-01
1.364163063252924246e+00 4.698064758842588869e-04
3.381909903529187744e+00 8.908622941018425664e-05
5.399656743805451242e+00 4.224938417820088392e-05
7.417403584081714740e+00 1.670905402476829013e-05
9.435150424357978238e+00 1.048183776529742258e-04
1.145289726463424174e+01 6.406495202135243791e-06
1.347064410491050523e+01 6.091837915685810063e-11
1.548839094518676518e+01 7.413236444127897769e-32
1.750613778546303223e+01 2.033665442682434784e-70
1.952388462573929928e+01 1.240746136240733030e-126
2.154163146601555923e+01 1.661708085900654699e-200
2.355937830629181917e+01 4.816080015194195424e-292
2.557712514656808622e+01 0.000000000000000000e+00
2.759487198684435327e+01 0.000000000000000000e+00
2.961261882712061322e+01 0.000000000000000000e+00
3.163036566739687316e+01 0.000000000000000000e+00
3.364811250767314021e+01 0.000000000000000000e+00
3.566585934794940727e+01 0.000000000000000000e+00
3.768360618822566721e+01 0.000000000000000000e+00
3.970135302850192716e+01 0.000000000000000000e+00
4.171909986877819421e+01 0.000000000000000000e+00
4.373684670905446126e+01 0.000000000000000000e+00
4.575459354933072120e+01 0.000000000000000000e+00
4.777234038960698115e+01 0.000000000000000000e+00
4.979008722988324109e+01 0.000000000000000000e+00
5.180783407015951525e+01 0.000000000000000000e+00
5.382558091043577519e+01 0.000000000000000000e+00
5.584332775071203514e+01 0.000000000000000000e+00
5.786107459098830930e+01 0.000000000000000000e+00
5.987882143126456924e+01 0.000000000000000000e+00
6.189656827154082919e+01 0.000000000000000000e+00
6.391431511181708913e+01 0.000000000000000000e+00
6.593206195209334908e+01 0.000000000000000000e+00
6.794980879236962323e+01 0.000000000000000000e+00
6.996755563264588318e+01 0.000000000000000000e+00
7.198530247292214312e+01 0.000000000000000000e+00
7.400304931319841728e+01 0.000000000000000000e+00
7.602079615347467723e+01 0.000000000000000000e+00
7.803854299375093717e+01 0.000000000000000000e+00
8.005628983402719712e+01 0.000000000000000000e+00
8.207403667430345706e+01 0.000000000000000000e+00
8.409178351457973122e+01 0.000000000000000000e+00
8.610953035485599116e+01 0.000000000000000000e+00
8.812727719513225111e+01 0.000000000000000000e+00
9.014502403540852526e+01 0.000000000000000000e+00
9.216277087568478521e+01 0.000000000000000000e+00
9.418051771596104516e+01 0.000000000000000000e+00
9.619826455623730510e+01 0.000000000000000000e+00
9.821601139651356505e+01 0.000000000000000000e+00
1.002337582367898392e+02 0.000000000000000000e+00
1.022515050770660991e+02 0.000000000000000000e+00
1.042692519173423591e+02 0.000000000000000000e+00
1.062869987576186332e+02 0.000000000000000000e+00
1.083047455978948932e+02 0.000000000000000000e+00
1.103224924381711531e+02 0.000000000000000000e+00
1.123402392784474131e+02 0.000000000000000000e+00
1.143579861187236730e+02 0.000000000000000000e+00
1.163757329589999330e+02 0.000000000000000000e+00
1.183934797992761929e+02 0.000000000000000000e+00
1.204112266395524813e+02 0.000000000000000000e+00
1.224289734798287412e+02 0.000000000000000000e+00
1.244467203201050012e+02 0.000000000000000000e+00
1.264644671603812611e+02 0.000000000000000000e+00
1.284822140006575069e+02 0.000000000000000000e+00
1.304999608409337952e+02 0.000000000000000000e+00
1.325177076812100267e+02 0.000000000000000000e+00
1.345354545214863151e+02 0.000000000000000000e+00
1.365532013617626035e+02 0.000000000000000000e+00
1.385709482020388350e+02 0.000000000000000000e+00
1.405886950423151234e+02 0.000000000000000000e+00
1.426064418825913549e+02 0.000000000000000000e+00
1.446241887228676433e+02 0.000000000000000000e+00
1.466419355631438748e+02 0.000000000000000000e+00
1.486596824034201632e+02 0.000000000000000000e+00
1.506774292436963947e+02 0.000000000000000000e+00
1.526951760839726830e+02 0.000000000000000000e+00
1.547129229242489714e+02 0.000000000000000000e+00
1.567306697645252029e+02 0.000000000000000000e+00
1.587484166048014913e+02 0.000000000000000000e+00
1.607661634450777228e+02 0.000000000000000000e+00
1.627839102853540112e+02 0.000000000000000000e+00
1.648016571256302427e+02 0.000000000000000000e+00
1.668194039659065311e+02 0.000000000000000000e+00
1.688371508061828195e+02 0.000000000000000000e+00
1.708548976464590510e+02 0.000000000000000000e+00
1.728726444867353393e+02 0.000000000000000000e+00
1.748903913270115709e+02 0.000000000000000000e+00
1.769081381672878592e+02 0.000000000000000000e+00
1.789258850075640908e+02 0.000000000000000000e+00
1.809436318478403791e+02 0.000000000000000000e+00
1.829613786881166106e+02 0.000000000000000000e+00
1.849791255283928990e+02 0.000000000000000000e+00
1.869968723686691874e+02 0.000000000000000000e+00
1.890146192089454189e+02 0.000000000000000000e+00
1.910323660492217073e+02 2.205713203605649784e-232
1.930501128894979388e+02 4.270361710655846759e-152
1.950678597297742272e+02 1.817293908164508341e-89
1.970856065700504587e+02 1.884591163764013054e-44
1.991033534103267471e+02 5.872272525945117295e-17
2.011211002506030354e+02 8.650975610728670987e-07
2.031388470908792669e+02 1.029966129853263808e-10
2.051565939311555553e+02 1.714954597849691500e-30
2.071743407714317868e+02 1.155563085442755841e-67
2.091920876117080752e+02 2.167145178272556297e-122
2.112098344519843067e+02 9.233649153077265224e-195
2.132275812922605951e+02 8.421264878392346831e-285
2.152453281325368266e+02 0.000000000000000000e+00
2.172630749728131150e+02 0.000000000000000000e+00
2.192808218130894033e+02 0.000000000000000000e+00
2.212985686533656349e+02 0.000000000000000000e+00
2.233163154936419232e+02 0.000000000000000000e+00
2.253340623339181548e+02 0.000000000000000000e+00
2.273518091741944431e+02 0.000000000000000000e+00
2.293695560144706747e+02 0.000000000000000000e+00
2.313873028547469630e+02 0.000000000000000000e+00
2.334050496950232514e+02 0.000000000000000000e+00
2.354227965352994829e+02 0.000000000000000000e+00
2.374405433755757144e+02 0.000000000000000000e+00
2.394582902158520028e+02 0.000000000000000000e+00
2.414760370561282912e+02 0.000000000000000000e+00
2.434937838964045227e+02 0.000000000000000000e+00
2.455115307366808111e+02 0.000000000000000000e+00
2.475292775769570426e+02 0.000000000000000000e+00
2.495470244172333310e+02 0.000000000000000000e+00
2.515647712575095625e+02 0.000000000000000000e+00
2.535825180977858508e+02 0.000000000000000000e+00
2.556002649380620824e+02 0.000000000000000000e+00
2.576180117783383707e+02 0.000000000000000000e+00
2.596357586186146591e+02 0.000000000000000000e+00
2.616535054588908906e+02 0.000000000000000000e+00
2.636712522991671790e+02 0.000000000000000000e+00
2.656889991394434105e+02 0.000000000000000000e+00
2.677067459797196989e+02 0.000000000000000000e+00
2.697244928199959304e+02 0.000000000000000000e+00
2.717422396602722188e+02 0.000000000000000000e+00
2.737599865005485071e+02 0.000000000000000000e+00
2.757777333408247387e+02 0.000000000000000000e+00
2.777954801811010270e+02 0.000000000000000000e+00
2.798132270213772586e+02 0.000000000000000000e+00
2.818309738616535469e+02 0.000000000000000000e+00
2.838487207019297784e+02 0.000000000000000000e+00
2.858664675422060668e+02 0.000000000000000000e+00
2.878842143824823552e+02 0.000000000000000000e+00
2.899019612227585867e+02 0.000000000000000000e+00
2.919197080630348751e+02 0.000000000000000000e+00
2.939374549033111066e+02 0.000000000000000000e+00
2.959552017435873950e+02 0.000000000000000000e+00
2.979729485838636265e+02 0.000000000000000000e+00
2.999906954241399148e+02 0.000000000000000000e+00
3.020084422644161464e+02 0.000000000000000000e+00
3.040261891046924347e+02 0.000000000000000000e+00
3.060439359449687231e+02 0.000000000000000000e+00
3.080616827852449546e+02 0.000000000000000000e+00
3.100794296255212430e+02 0.000000000000000000e+00
3.120971764657974745e+02 0.000000000000000000e+00
3.141149233060737629e+02 0.000000000000000000e+00
3.161326701463499944e+02 0.000000000000000000e+00
3.181504169866262828e+02 0.000000000000000000e+00
3.201681638269025143e+02 0.000000000000000000e+00
3.221859106671788027e+02 0.000000000000000000e+00
3.242036575074550910e+02 0.000000000000000000e+00
3.262214043477313226e+02 0.000000000000000000e+00
3.282391511880076109e+02 0.000000000000000000e+00
3.302568980282838425e+02 0.000000000000000000e+00
3.322746448685601308e+02 0.000000000000000000e+00
3.342923917088363623e+02 0.000000000000000000e+00
3.363101385491126507e+02 0.000000000000000000e+00
3.383278853893889391e+02 0.000000000000000000e+00
3.403456322296651706e+02 0.000000000000000000e+00
3.423633790699414590e+02 0.000000000000000000e+00
3.443811259102176905e+02 0.000000000000000000e+00
3.463988727504939789e+02 0.000000000000000000e+00
3.484166195907702104e+02 0.000000000000000000e+00
3.504343664310464987e+02 0.000000000000000000e+00
3.524521132713227871e+02 0.000000000000000000e+00
3.544698601115990186e+02 0.000000000000000000e+00
3.564876069518753070e+02 0.000000000000000000e+00
3.585053537921515385e+02 0.000000000000000000e+00
3.605231006324278269e+02 0.000000000000000000e+00
3.625408474727040584e+02 0.000000000000000000e+00
3.645585943129803468e+02 0.000000000000000000e+00
3.665763411532565783e+02 0.000000000000000000e+00
3.685940879935328667e+02 0.000000000000000000e+00
3.706118348338091550e+02 0.000000000000000000e+00
3.726295816740853866e+02 0.000000000000000000e+00
3.746473285143616749e+02 0.000000000000000000e+00
3.766650753546379065e+02 0.000000000000000000e+00
3.786828221949141948e+02 0.000000000000000000e+00
3.807005690351904263e+02 0.000000000000000000e+00
3.827183158754667147e+02 0.000000000000000000e+00
3.847360627157429462e+02 0.000000000000000000e+00
3.867538095560192346e+02 0.000000000000000000e+00
3.887715563962955230e+02 0.000000000000000000e+00
3.907893032365717545e+02 0.000000000000000000e+00
3.928070500768480429e+02 0.000000000000000000e+00
3.948247969171242744e+02 0.000000000000000000e+00
3.968425437574005628e+02 0.000000000000000000e+00
3.988602905976767943e+02 0.000000000000000000e+00
4.008780374379530826e+02 0.000000000000000000e+00
4.028957842782293710e+02 0.000000000000000000e+00
4.049135311185056025e+02 0.000000000000000000e+00
4.069312779587818909e+02 0.000000000000000000e+00
4.089490247990581224e+02 0.000000000000000000e+00
4.109667716393344108e+02 0.000000000000000000e+00
4.129845184796106423e+02 0.000000000000000000e+00
4.150022653198869307e+02 0.000000000000000000e+00
4.170200121601632191e+02 0.000000000000000000e+00
4.190377590004394506e+02 0.000000000000000000e+00
4.210555058407157389e+02 0.000000000000000000e+00
4.230732526809919705e+02 0.000000000000000000e+00
4.250909995212682588e+02 0.000000000000000000e+00
4.271087463615444904e+02 0.000000000000000000e+00
4.291264932018207787e+02 0.000000000000000000e+00
4.311442400420970102e+02 0.000000000000000000e+00
4.331619868823732986e+02 0.000000000000000000e+00
4.351797337226495870e+02 0.000000000000000000e+00
4.371974805629258185e+02 0.000000000000000000e+00
4.392152274032021069e+02 0.000000000000000000e+00
4.412329742434783384e+02 0.000000000000000000e+00
4.432507210837546268e+02 0.000000000000000000e+00
4.452684679240308583e+02 0.000000000000000000e+00
4.472862147643071467e+02 0.000000000000000000e+00
4.493039616045833782e+02 0.000000000000000000e+00
4.513217084448596665e+02 0.000000000000000000e+00
4.533394552851359549e+02 0.000000000000000000e+00
4.553572021254121864e+02 0.000000000000000000e+00
4.573749489656884748e+02 0.000000000000000000e+00
4.593926958059647063e+02 0.000000000000000000e+00
4.614104426462409947e+02 0.000000000000000000e+00
4.634281894865172262e+02 0.000000000000000000e+00
4.654459363267935146e+02 0.000000000000000000e+00
4.674636831670698029e+02 0.000000000000000000e+00
4.694814300073460345e+02 0.000000000000000000e+00
4.714991768476223228e+02 0.000000000000000000e+00
4.735169236878985544e+02 0.000000000000000000e+00
4.755346705281748427e+02 0.000000000000000000e+00
4.775524173684510743e+02 0.000000000000000000e+00
4.795701642087273626e+02 0.000000000000000000e+00
4.815879110490036510e+02 0.000000000000000000e+00
4.836056578892798825e+02 0.000000000000000000e+00
4.856234047295561709e+02 0.000000000000000000e+00
4.876411515698324024e+02 0.000000000000000000e+00
4.896588984101086908e+02 0.000000000000000000e+00
4.916766452503849223e+02 0.000000000000000000e+00
4.936943920906611538e+02 0.000000000000000000e+00
4.957121389309374990e+02 0.000000000000000000e+00
4.977298857712137305e+02 0.000000000000000000e+00
4.997476326114899621e+02 0.000000000000000000e+00
5.017653794517663073e+02 0.000000000000000000e+00
5.037831262920425388e+02 0.000000000000000000e+00
5.058008731323187703e+02 0.000000000000000000e+00
5.078186199725950019e+02 0.000000000000000000e+00
5.098363668128713471e+02 0.000000000000000000e+00
5.118541136531475786e+02 0.000000000000000000e+00
5.138718604934238101e+02 0.000000000000000000e+00
5.158896073337001553e+02 0.000000000000000000e+00
5.179073541739763868e+02 0.000000000000000000e+00
5.199251010142526184e+02 0.000000000000000000e+00
5.219428478545288499e+02 0.000000000000000000e+00
5.239605946948051951e+02 0.000000000000000000e+00
5.259783415350814266e+02 0.000000000000000000e+00
5.279960883753576582e+02 0.000000000000000000e+00
5.300138352156338897e+02 0.000000000000000000e+00
5.320315820559102349e+02 0.000000000000000000e+00
5.340493288961864664e+02 0.000000000000000000e+00
5.360670757364626979e+02 0.000000000000000000e+00
5.380848225767390431e+02 0.000000000000000000e+00
5.401025694170152747e+02 0.000000000000000000e+00
5.421203162572915062e+02 0.000000000000000000e+00
5.441380630975677377e+02 0.000000000000000000e+00
5.461558099378440829e+02 0.000000000000000000e+00
5.481735567781203144e+02 0.000000000000000000e+00
5.501913036183965460e+02 0.000000000000000000e+00
5.522090504586728912e+02 0.000000000000000000e+00
5.542267972989491227e+02 0.000000000000000000e+00
5.562445441392253542e+02 0.000000000000000000e+00
5.582622909795015858e+02 0.000000000000000000e+00
5.602800378197779310e+02 0.000000000000000000e+00
5.622977846600541625e+02 0.000000000000000000e+00
5.643155315003303940e+02 0.000000000000000000e+00
5.663332783406067392e+02 0.000000000000000000e+00
5.683510251808829707e+02 0.000000000000000000e+00
5.703687720211592023e+02 0.000000000000000000e+00
5.723865188614354338e+02 0.000000000000000000e+00
5.744042657017117790e+02 0.000000000000000000e+00
5.764220125419880105e+02 0.000000000000000000e+00
5.784397593822642420e+02 0.000000000000000000e+00
5.804575062225405873e+02 0.000000000000000000e+00
5.824752530628168188e+02 0.000000000000000000e+00
5.844929999030930503e+02 0.000000000000000000e+00
5.865107467433692818e+02 0.000000000000000000e+00
5.885284935836456270e+02 0.000000000000000000e+00
5.905462404239218586e+02 0.000000000000000000e+00
5.925639872641980901e+02 0.000000000000000000e+00
5.945817341044744353e+02 0.000000000000000000e+00
5.965994809447506668e+02 0.000000000000000000e+00
5.986172277850268983e+02 0.000000000000000000e+00
6.006349746253031299e+02 0.000000000000000000e+00
6.026527214655794751e+02 0.000000000000000000e+00
6.046704683058557066e+02 0.000000000000000000e+00
6.066882151461319381e+02 0.000000000000000000e+00
6.087059619864081697e+02 0.000000000000000000e+00
6.107237088266845149e+02 0.000000000000000000e+00
6.127414556669607464e+02 0.000000000000000000e+00
6.147592025072369779e+02 0.000000000000000000e+00
6.167769493475133231e+02 0.000000000000000000e+00
6.187946961877895546e+02 0.000000000000000000e+00
6.208124430280657862e+02 0.000000000000000000e+00
6.228301898683420177e+02 0.000000000000000000e+00
6.248479367086183629e+02 0.000000000000000000e+00
6.268656835488945944e+02 0.000000000000000000e+00
6.288834303891708259e+02 0.000000000000000000e+00
6.309011772294471712e+02 0.000000000000000000e+00
6.329189240697234027e+02 0.000000000000000000e+00
6.349366709099996342e+02 0.000000000000000000e+00
6.369544177502758657e+02 0.000000000000000000e+00
6.389721645905522109e+02 0.000000000000000000e+00
6.409899114308284425e+02 0.000000000000000000e+00
6.430076582711046740e+02 0.000000000000000000e+00
6.450254051113810192e+02 0.000000000000000000e+00
6.470431519516572507e+02 0.000000000000000000e+00
6.490608987919334822e+02 0.000000000000000000e+00
6.510786456322097138e+02 0.000000000000000000e+00
6.530963924724860590e+02 0.000000000000000000e+00
6.551141393127622905e+02 0.000000000000000000e+00
6.571318861530385220e+02 0.000000000000000000e+00
6.591496329933147535e+02 0.000000000000000000e+00
6.611673798335910988e+02 0.000000000000000000e+00
6.631851266738673303e+02 0.000000000000000000e+00
6.652028735141435618e+02 0.000000000000000000e+00
6.672206203544199070e+02 0.000000000000000000e+00
6.692383671946961385e+02 0.000000000000000000e+00
6.712561140349723701e+02 0.000000000000000000e+00
6.732738608752486016e+02 0.000000000000000000e+00
6.752916077155249468e+02 0.000000000000000000e+00
6.773093545558011783e+02 0.000000000000000000e+00
6.793271013960774098e+02 0.000000000000000000e+00
6.813448482363537551e+02 0.000000000000000000e+00
6.833625950766299866e+02 0.000000000000000000e+00
6.853803419169062181e+02 0.000000000000000000e+00
6.873980887571824496e+02 0.000000000000000000e+00
6.894158355974587948e+02 0.000000000000000000e+00
6.914335824377350264e+02 0.000000000000000000e+00
6.934513292780112579e+02 0.000000000000000000e+00
6.954690761182876031e+02 0.000000000000000000e+00
6.974868229585638346e+02 0.000000000000000000e+00
6.995045697988400661e+02 0.000000000000000000e+00
7.015223166391162977e+02 0.000000000000000000e+00
7.035400634793926429e+02 0.000000000000000000e+00
7.055578103196688744e+02 0.000000000000000000e+00
7.075755571599451059e+02 0.000000000000000000e+00
7.095933040002214511e+02 0.000000000000000000e+00
7.116110508404976827e+02 0.000000000000000000e+00
7.136287976807739142e+02 0.000000000000000000e+00
7.156465445210501457e+02 0.000000000000000000e+00
7.176642913613264909e+02 0.000000000000000000e+00
7.196820382016027224e+02 0.000000000000000000e+00
7.216997850418789540e+02 0.000000000000000000e+00
7.237175318821552992e+02 0.000000000000000000e+00
7.257352787224315307e+02 0.000000000000000000e+00
7.277530255627077622e+02 0.000000000000000000e+00
7.297707724029839937e+02 0.000000000000000000e+00
7.317885192432603390e+02 0.000000000000000000e+00
7.338062660835365705e+02 0.000000000000000000e+00
7.358240129238128020e+02 0.000000000000000000e+00
7.378417597640890335e+02 0.000000000000000000e+00
7.398595066043653787e+02 0.000000000000000000e+00
7.418772534446416103e+02 0.000000000000000000e+00
7.438950002849178418e+02 0.000000000000000000e+00
7.459127471251941870e+02 0.000000000000000000e+00
7.479304939654704185e+02 0.000000000000000000e+00
7.499482408057466500e+02 0.000000000000000000e+00
7.519659876460228816e+02 0.000000000000000000e+00
7.539837344862992268e+02 0.000000000000000000e+00
7.560014813265754583e+02 0.000000000000000000e+00
7.580192281668516898e+02 0.000000000000000000e+00
7.600369750071280350e+02 0.000000000000000000e+00
7.620547218474042666e+02 0.000000000000000000e+00
7.640724686876804981e+02 0.000000000000000000e+00
7.660902155279567296e+02 0.000000000000000000e+00
7.681079623682330748e+02 0.000000000000000000e+00
7.701257092085093063e+02 0.000000000000000000e+00
7.721434560487855379e+02 0.000000000000000000e+00
7.741612028890618831e+02 0.000000000000000000e+00
7.761789497293381146e+02 0.000000000000000000e+00
7.781966965696143461e+02 0.000000000000000000e+00
7.802144434098905776e+02 0.000000000000000000e+00
7.822321902501669229e+02 0.000000000000000000e+00
7.842499370904431544e+02 0.000000000000000000e+00
7.862676839307193859e+02 0.000000000000000000e+00
7.882854307709956174e+02 0.000000000000000000e+00
7.903031776112719626e+02 0.000000000000000000e+00
7.923209244515481942e+02 0.000000000000000000e+00
7.943386712918244257e+02 0.000000000000000000e+00
7.963564181321007709e+02 0.000000000000000000e+00
7.983741649723770024e+02 0.000000000000000000e+00
8.003919118126532339e+02 0.000000000000000000e+00
8.024096586529294655e+02 0.000000000000000000e+00
8.044274054932058107e+02 0.000000000000000000e+00
8.064451523334820422e+02 0.000000000000000000e+00
8.084628991737582737e+02 0.000000000000000000e+00
8.104806460140346189e+02 0.000000000000000000e+00
8.124983928543108505e+02 0.000000000000000000e+00
8.145161396945870820e+02 0.000000000000000000e+00
8.165338865348633135e+02 0.000000000000000000e+00
8.185516333751396587e+02 0.000000000000000000e+00
8.205693802154158902e+02 0.000000000000000000e+00
8.225871270556921218e+02 0.000000000000000000e+00
8.246048738959684670e+02 0.000000000000000000e+00
8.266226207362446985e+02 0.000000000000000000e+00
8.286403675765209300e+02 0.000000000000000000e+00
8.306581144167971615e+02 0.000000000000000000e+00
8.326758612570735067e+02 0.000000000000000000e+00
8.346936080973497383e+02 0.000000000000000000e+00
8.367113549376259698e+02 0.000000000000000000e+00
8.387291017779023150e+02 0.000000000000000000e+00
8.407468486181785465e+02 0.000000000000000000e+00
8.427645954584547781e+02 0.000000000000000000e+00
8.447823422987310096e+02 0.000000000000000000e+00
8.468000891390073548e+02 0.000000000000000000e+00
8.488178359792835863e+02 0.000000000000000000e+00
8.508355828195598178e+02 0.000000000000000000e+00
8.528533296598361630e+02 0.000000000000000000e+00
8.548710765001123946e+02 0.000000000000000000e+00
8.568888233403886261e+02 0.000000000000000000e+00
8.589065701806648576e+02 0.000000000000000000e+00
8.609243170209412028e+02 0.000000000000000000e+00
8.629420638612174344e+02 0.000000000000000000e+00
8.649598107014936659e+02 0.000000000000000000e+00
8.669775575417698974e+02 0.000000000000000000e+00
8.689953043820462426e+02 0.000000000000000000e+00
8.710130512223224741e+02 0.000000000000000000e+00
8.730307980625987057e+02 0.000000000000000000e+00
8.750485449028750509e+02 0.000000000000000000e+00
8.770662917431512824e+02 0.000000000000000000e+00
8.790840385834275139e+02 0.000000000000000000e+00
8.811017854237037454e+02 0.000000000000000000e+00
8.831195322639800906e+02 0.000000000000000000e+00
8.851372791042563222e+02 0.000000000000000000e+00
8.871550259445325537e+02 0.000000000000000000e+00
8.891727727848088989e+02 0.000000000000000000e+00
8.911905196250851304e+02 0.000000000000000000e+00
8.932082664653613620e+02 0.000000000000000000e+00
8.952260133056375935e+02 0.000000000000000000e+00
8.972437601459139387e+02 0.000000000000000000e+00
8.992615069861901702e+02 0.000000000000000000e+00
9.012792538264664017e+02 0.000000000000000000e+00
9.032970006667427469e+02 0.000000000000000000e+00
9.053147475070189785e+02 0.000000000000000000e+00
9.073324943472952100e+02 0.000000000000000000e+00
9.093502411875714415e+02 0.000000000000000000e+00
9.113679880278477867e+02 0.000000000000000000e+00
9.133857348681240182e+02 0.000000000000000000e+00
9.154034817084002498e+02 0.000000000000000000e+00
9.174212285486764813e+02 0.000000000000000000e+00
9.194389753889528265e+02 0.000000000000000000e+00
9.214567222292290580e+02 0.000000000000000000e+00
9.234744690695052896e+02 0.000000000000000000e+00
9.254922159097816348e+02 0.000000000000000000e+00
9.275099627500578663e+02 0.000000000000000000e+00
9.295277095903340978e+02 0.000000000000000000e+00
9.315454564306103293e+02 0.000000000000000000e+00
9.335632032708866745e+02 0.000000000000000000e+00
9.355809501111629061e+02 0.000000000000000000e+00
9.375986969514391376e+02 0.000000000000000000e+00
9.396164437917154828e+02 0.000000000000000000e+00
9.416341906319917143e+02 0.000000000000000000e+00
9.436519374722679459e+02 0.000000000000000000e+00
9.456696843125441774e+02 0.000000000000000000e+00
9.476874311528205226e+02 0.000000000000000000e+00
9.497051779930967541e+02 0.000000000000000000e+00
9.517229248333729856e+02 0.000000000000000000e+00
9.537406716736493308e+02 0.000000000000000000e+00
9.557584185139255624e+02 0.000000000000000000e+00
9.577761653542017939e+02 0.000000000000000000e+00
9.597939121944780254e+02 0.000000000000000000e+00
9.618116590347543706e+02 0.000000000000000000e+00
9.638294058750306021e+02 0.000000000000000000e+00
9.658471527153068337e+02 0.000000000000000000e+00
9.678648995555831789e+02 0.000000000000000000e+00
9.698826463958594104e+02 0.000000000000000000e+00
9.719003932361356419e+02 0.000000000000000000e+00
9.739181400764118735e+02 0.000000000000000000e+00
9.759358869166882187e+02 0.000000000000000000e+00
9.779536337569644502e+02 0.000000000000000000e+00
9.799713805972406817e+02 0.000000000000000000e+00
9.819891274375170269e+02 0.000000000000000000e+00
9.840068742777932584e+02 0.000000000000000000e+00
9.860246211180694900e+02 0.000000000000000000e+00
9.880423679583457215e+02 0.000000000000000000e+00
9.900601147986220667e+02 0.000000000000000000e+00
9.920778616388982982e+02 0.000000000000000000e+00
9.940956084791745297e+02 0.000000000000000000e+00
9.961133553194507613e+02 0.000000000000000000e+00
9.981311021597271065e+02 0.000000000000000000e+00
1.000148849000003338e+03 0.000000000000000000e+00
1.002166595840279570e+03 0.000000000000000000e+00
1.004184342680555915e+03 0.000000000000000000e+00
1.006202089520832033e+03 0.000000000000000000e+00
1.008219836361108491e+03 0.000000000000000000e+00
1.010237583201384723e+03 0.000000000000000000e+00
1.012255330041660955e+03 0.000000000000000000e+00
1.014273076881937186e+03 0.000000000000000000e+00
1.016290823722213418e+03 0.000000000000000000e+00
1.018308570562489649e+03 0.000000000000000000e+00
1.020326317402765881e+03 0.000000000000000000e+00
1.022344064243042340e+03 0.000000000000000000e+00
1.024361811083318571e+03 0.000000000000000000e+00
1.026379557923594803e+03 0.000000000000000000e+00
1.028397304763871034e+03 0.000000000000000000e+00
1.030415051604147266e+03 0.000000000000000000e+00
1.032432798444423497e+03 0.000000000000000000e+00
1.034450545284699729e+03 0.000000000000000000e+00
1.036468292124976188e+03 0.000000000000000000e+00
1.038486038965252419e+03 0.000000000000000000e+00
1.040503785805528651e+03 0.000000000000000000e+00
1.042521532645804882e+03 0.000000000000000000e+00
1.044539279486081114e+03 0.000000000000000000e+00
1.046557026326357345e+03 0.000000000000000000e+00
1.048574773166633577e+03 0.000000000000000000e+00
1.050592520006910036e+03 0.000000000000000000e+00
1.052610266847186267e+03 0.000000000000000000e+00
1.054628013687462499e+03 0.000000000000000000e+00
1.056645760527738730e+03 0.000000000000000000e+00
1.058663507368014962e+03 0.000000000000000000e+00
1.060681254208291193e+03 0.000000000000000000e+00
1.062699001048567425e+03 0.000000000000000000e+00
1.064716747888843884e+03 0.000000000000000000e+00
1.066734494729120115e+03 0.000000000000000000e+00
1.068752241569396347e+03 0.000000000000000000e+00
1.070769988409672578e+03 0.000000000000000000e+00
1.072787735249948810e+03 0.000000000000000000e+00
1.074805482090225041e+03 0.000000000000000000e+00
1.076823228930501273e+03 0.000000000000000000e+00
1.078840975770777504e+03 0.000000000000000000e+00
1.080858722611053963e+03 0.000000000000000000e+00
1.082876469451330195e+03 0.000000000000000000e+00
1.084894216291606426e+03 0.000000000000000000e+00
1.086911963131882658e+03 0.000000000000000000e+00
1.088929709972158889e+03 0.000000000000000000e+00
1.090947456812435121e+03 0.000000000000000000e+00
1.092965203652711352e+03 0.000000000000000000e+00
1.094982950492987811e+03 0.000000000000000000e+00
1.097000697333264043e+03 0.000000000000000000e+00
1.099018444173540274e+03 0.000000000000000000e+00
1.101036191013816506e+03 0.000000000000000000e+00
1.103053937854092737e+03 0.000000000000000000e+00
1.105071684694368969e+03 0.000000000000000000e+00
1.107089431534645200e+03 0.000000000000000000e+00
1.109107178374921659e+03 0.000000000000000000e+00
1.111124925215197891e+03 0.000000000000000000e+00
1.113142672055474122e+03 0.000000000000000000e+00
1.115160418895750354e+03 0.000000000000000000e+00
1.117178165736026585e+03 0.000000000000000000e+00
1.119195912576302817e+03 0.000000000000000000e+00
1.121213659416579048e+03 0.000000000000000000e+00
1.123231406256855507e+03 0.000000000000000000e+00
1.125249153097131739e+03 0.000000000000000000e+00
1.127266899937407970e+03 0.000000000000000000e+00
1.129284646777684202e+03 0.000000000000000000e+00
1.131302393617960433e+03 0.000000000000000000e+00
1.133320140458236665e+03 0.000000000000000000e+00
1.135337887298512896e+03 0.000000000000000000e+00
1.137355634138789355e+03 0.000000000000000000e+00
1.139373380979065587e+03 0.000000000000000000e+00
1.141391127819341818e+03 0.000000000000000000e+00
1.143408874659618050e+03 0.000000000000000000e+00
1.145426621499894281e+03 0.000000000000000000e+00
1.147444368340170513e+03 0.000000000000000000e+00
1.149462115180446744e+03 0.000000000000000000e+00
1.151479862020723203e+03 0.000000000000000000e+00
1.153497608860999435e+03 0.000000000000000000e+00
1.155515355701275666e+03 0.000000000000000000e+00
1.157533102541551898e+03 0.000000000000000000e+00
1.159550849381828129e+03 0.000000000000000000e+00
1.161568596222104361e+03 0.000000000000000000e+00
1.163586343062380593e+03 0.000000000000000000e+00
1.165604089902657051e+03 0.000000000000000000e+00
1.167621836742933283e+03 0.000000000000000000e+00
1.169639583583209514e+03 0.000000000000000000e+00
1.171657330423485746e+03 0.000000000000000000e+00
1.173675077263761978e+03 0.000000000000000000e+00
1.175692824104038209e+03 0.000000000000000000e+00
1.177710570944314441e+03 0.000000000000000000e+00
1.179728317784590899e+03 0.000000000000000000e+00
1.181746064624867131e+03 0.000000000000000000e+00
1.183763811465143363e+03 0.000000000000000000e+00
1.185781558305419594e+03 0.000000000000000000e+00
1.187799305145695826e+03 0.000000000000000000e+00
1.189817051985972057e+03 0.000000000000000000e+00
1.191834798826248289e+03 0.000000000000000000e+00
1.193852545666524748e+03 0.000000000000000000e+00
1.195870292506800979e+03 0.000000000000000000e+00
1.197888039347077211e+03 0.000000000000000000e+00
1.199905786187353442e+03 0.000000000000000000e+00
1.201923533027629674e+03 0.000000000000000000e+00
1.203941279867905905e+03 0.000000000000000000e+00
1.205959026708182137e+03 0.000000000000000000e+00
1.207976773548458596e+03 0.000000000000000000e+00
1.209994520388734827e+03 0.000000000000000000e+00
1.212012267229011059e+03 0.000000000000000000e+00
1.214030014069287290e+03 0.000000000000000000e+00
1.216047760909563522e+03 0.000000000000000000e+00
1.218065507749839753e+03 0.000000000000000000e+00
1.220083254590115985e+03 0.000000000000000000e+00
1.222101001430392216e+03 0.000000000000000000e+00
1.224118748270668675e+03 0.000000000000000000e+00
1.226136495110944907e+03 0.000000000000000000e+00
1.228154241951221138e+03 0.000000000000000000e+00
1.230171988791497370e+03 0.000000000000000000e+00
1.232189735631773601e+03 0.000000000000000000e+00
1.234207482472049833e+03 0.000000000000000000e+00
1.236225229312326064e+03 0.000000000000000000e+00
1.238242976152602523e+03 0.000000000000000000e+00
1.240260722992878755e+03 0.000000000000000000e+00
1.242278469833154986e+03 0.000000000000000000e+00
1.244296216673431218e+03 0.000000000000000000e+00
1.246313963513707449e+03 0.000000000000000000e+00
1.248331710353983681e+03 0.000000000000000000e+00
1.250349457194259912e+03 0.000000000000000000e+00
1.252367204034536371e+03 0.000000000000000000e+00
1.254384950874812603e+03 0.000000000000000000e+00
1.256402697715088834e+03 0.000000000000000000e+00
1.258420444555365066e+03 0.000000000000000000e+00
1.260438191395641297e+03 0.000000000000000000e+00
1.262455938235917529e+03 0.000000000000000000e+00
1.264473685076193760e+03 0.000000000000000000e+00
1.266491431916470219e+03 0.000000000000000000e+00
1.268509178756746451e+03 0.000000000000000000e+00
1.270526925597022682e+03 0.000000000000000000e+00
1.272544672437298914e+03 0.000000000000000000e+00
1.274562419277575145e+03 0.000000000000000000e+00
1.276580166117851377e+03 0.000000000000000000e+00
1.278597912958127608e+03 0.000000000000000000e+00
1.280615659798404067e+03 0.000000000000000000e+00
1.282633406638680299e+03 0.000000000000000000e+00
1.284651153478956530e+03 0.000000000000000000e+00
1.286668900319232762e+03 0.000000000000000000e+00
1.288686647159508993e+03 0.000000000000000000e+00
1.290704393999785225e+03 0.000000000000000000e+00
1.292722140840061456e+03 0.000000000000000000e+00
1.294739887680337915e+03 0.000000000000000000e+00
1.296757634520614147e+03 0.000000000000000000e+00
1.298775381360890378e+03 0.000000000000000000e+00
1.300793128201166610e+03 0.000000000000000000e+00
1.302810875041442841e+03 0.000000000000000000e+00
1.304828621881719073e+03 0.000000000000000000e+00
1.306846368721995304e+03 0.000000000000000000e+00
1.308864115562271763e+03 0.000000000000000000e+00
1.310881862402547995e+03 0.000000000000000000e+00
1.312899609242824226e+03 0.000000000000000000e+00
1.314917356083100458e+03 0.000000000000000000e+00
1.316935102923376689e+03 0.000000000000000000e+00
1.318952849763652921e+03 0.000000000000000000e+00
1.320970596603929152e+03 0.000000000000000000e+00
1.322988343444205611e+03 0.000000000000000000e+00
1.325006090284481843e+03 0.000000000000000000e+00
1.327023837124758074e+03 0.000000000000000000e+00
1.329041583965034306e+03 0.000000000000000000e+00
1.331059330805310537e+03 0.000000000000000000e+00
1.333077077645586769e+03 0.000000000000000000e+00
1.335094824485863001e+03 0.000000000000000000e+00
1.337112571326139232e+03 0.000000000000000000e+00
1.339130318166415691e+03 0.000000000000000000e+00
1.341148065006691922e+03 0.000000000000000000e+00
1.343165811846968154e+03 0.000000000000000000e+00
1.345183558687244386e+03 0.000000000000000000e+00
1.347201305527520617e+03 0.000000000000000000e+00
1.349219052367796849e+03 0.000000000000000000e+00
1.351236799208073080e+03 0.000000000000000000e+00
1.353254546048349539e+03 0.000000000000000000e+00
1.355272292888625771e+03 0.000000000000000000e+00
1.357290039728902002e+03 0.000000000000000000e+00
1.359307786569178234e+03 0.000000000000000000e+00
1.361325533409454465e+03 0.000000000000000000e+00
1.363343280249730697e+03 0.000000000000000000e+00
1.365361027090006928e+03 0.000000000000000000e+00
1.367378773930283387e+03 0.000000000000000000e+00
1.369396520770559619e+03 0.000000000000000000e+00
1.371414267610835850e+03 0.000000000000000000e+00
1.373432014451112082e+03 0.000000000000000000e+00
1.375449761291388313e+03 0.000000000000000000e+00
1.377467508131664545e+03 0.000000000000000000e+00
1.379485254971940776e+03 0.000000000000000000e+00
1.381503001812217235e+03 0.000000000000000000e+00
1.383520748652493467e+03 0.000000000000000000e+00
1.385538495492769698e+03 0.000000000000000000e+00
1.387556242333045930e+03 0.000000000000000000e+00
1.389573989173322161e+03 0.000000000000000000e+00
1.391591736013598393e+03 0.000000000000000000e+00
1.393609482853874624e+03 0.000000000000000000e+00
1.395627229694151083e+03 0.000000000000000000e+00
1.397644976534427315e+03 0.000000000000000000e+00
1.399662723374703546e+03 0.000000000000000000e+00
1.401680470214979778e+03 0.000000000000000000e+00
1.403698217055256009e+03 0.000000000000000000e+00
1.405715963895532241e+03 0.000000000000000000e+00
1.407733710735808472e+03 0.000000000000000000e+00
1.409751457576084931e+03 0.000000000000000000e+00
1.411769204416361163e+03 0.000000000000000000e+00
1.413786951256637394e+03 0.000000000000000000e+00
1.415804698096913626e+03 0.000000000000000000e+00
1.417822444937189857e+03 0.000000000000000000e+00
1.419840191777466089e+03 0.000000000000000000e+00
1.421857938617742320e+03 0.000000000000000000e+00
1.423875685458018779e+03 0.000000000000000000e+00
1.425893432298295011e+03 0.000000000000000000e+00
1.427911179138571242e+03 0.000000000000000000e+00
1.429928925978847474e+03 0.000000000000000000e+00
1.431946672819123705e+03 0.000000000000000000e+00
1.433964419659399937e+03 0.000000000000000000e+00
1.435982166499676168e+03 0.000000000000000000e+00
1.437999913339952627e+03 0.000000000000000000e+00
1.440017660180228859e+03 0.000000000000000000e+00
1.442035407020505090e+03 0.000000000000000000e+00
1.444053153860781322e+03 0.000000000000000000e+00
1.446070900701057553e+03 0.000000000000000000e+00
1.448088647541333785e+03 0.000000000000000000e+00
1.450106394381610016e+03 0.000000000000000000e+00
1.452124141221886475e+03 0.000000000000000000e+00
1.454141888062162707e+03 0.000000000000000000e+00
1.456159634902438938e+03 0.000000000000000000e+00
1.458177381742715170e+03 0.000000000000000000e+00
1.460195128582991401e+03 0.000000000000000000e+00
1.462212875423267633e+03 0.000000000000000000e+00
1.464230622263543864e+03 0.000000000000000000e+00
1.466248369103820323e+03 0.000000000000000000e+00
1.468266115944096555e+03 0.000000000000000000e+00
1.470283862784372786e+03 0.000000000000000000e+00
1.472301609624649018e+03 0.000000000000000000e+00
1.474319356464925249e+03 0.000000000000000000e+00
1.476337103305201481e+03 0.000000000000000000e+00
1.478354850145477712e+03 0.000000000000000000e+00
1.480372596985753944e+03 0.000000000000000000e+00
1.482390343826030403e+03 0.000000000000000000e+00
1.484408090666306634e+03 0.000000000000000000e+00
1.486425837506582866e+03 0.000000000000000000e+00
1.488443584346859097e+03 0.000000000000000000e+00
1.490461331187135329e+03 0.000000000000000000e+00
1.492479078027411560e+03 0.000000000000000000e+00
1.494496824867687792e+03 0.000000000000000000e+00
1.496514571707964251e+03 0.000000000000000000e+00
1.498532318548240482e+03 0.000000000000000000e+00
1.500550065388516714e+03 0.000000000000000000e+00
1.502567812228792945e+03 0.000000000000000000e+00
1.504585559069069177e+03 0.000000000000000000e+00
1.506603305909345409e+03 0.000000000000000000e+00
1.508621052749621640e+03 0.000000000000000000e+00
1.510638799589898099e+03 0.000000000000000000e+00
1.512656546430174330e+03 0.000000000000000000e+00
1.514674293270450562e+03 0.000000000000000000e+00
1.516692040110726794e+03 0.000000000000000000e+00
1.518709786951003025e+03 0.000000000000000000e+00
1.520727533791279257e+03 0.000000000000000000e+00
1.522745280631555488e+03 0.000000000000000000e+00
1.524763027471831947e+03 0.000000000000000000e+00
1.526780774312108178e+03 0.000000000000000000e+00
1.528798521152384410e+03 0.000000000000000000e+00
1.530816267992660642e+03 0.000000000000000000e+00
1.532834014832936873e+03 0.000000000000000000e+00
1.534851761673213105e+03 0.000000000000000000e+00
1.536869508513489336e+03 0.000000000000000000e+00
1.538887255353765795e+03 0.000000000000000000e+00
1.540905002194042027e+03 0.000000000000000000e+00
1.542922749034318258e+03 0.000000000000000000e+00
1.544940495874594490e+03 0.000000000000000000e+00
1.546958242714870721e+03 0.000000000000000000e+00
1.548975989555146953e+03 0.000000000000000000e+00
1.550993736395423184e+03 0.000000000000000000e+00
1.553011483235699643e+03 0.000000000000000000e+00
1.555029230075975875e+03 0.000000000000000000e+00
1.557046976916252106e+03 0.000000000000000000e+00
1.559064723756528338e+03 0.000000000000000000e+00
1.561082470596804569e+03 0.000000000000000000e+00
1.563100217437080801e+03 0.000000000000000000e+00
1.565117964277357032e+03 0.000000000000000000e+00
1.567135711117633491e+03 0.000000000000000000e+00
1.569153457957909723e+03 0.000000000000000000e+00
1.571171204798185954e+03 0.000000000000000000e+00
1.573188951638462186e+03 0.000000000000000000e+00
1.575206698478738417e+03 0.000000000000000000e+00
1.577224445319014649e+03 0.000000000000000000e+00
1.579242192159290880e+03 0.000000000000000000e+00
1.581259938999567339e+03 0.000000000000000000e+00
1.583277685839843571e+03 0.000000000000000000e+00
1.585295432680119802e+03 0.000000000000000000e+00
1.587313179520396034e+03 0.000000000000000000e+00
1.589330926360672265e+03 0.000000000000000000e+00
1.591348673200948497e+03 0.000000000000000000e+00
1.593366420041224728e+03 0.000000000000000000e+00
1.595384166881500960e+03 0.000000000000000000e+00
1.597401913721777419e+03 0.000000000000000000e+00
1.599419660562053650e+03 0.000000000000000000e+00
1.601437407402329882e+03 0.000000000000000000e+00
1.603455154242606113e+03 0.000000000000000000e+00
1.605472901082882345e+03 0.000000000000000000e+00
1.607490647923158576e+03 0.000000000000000000e+00
1.609508394763434808e+03 0.000000000000000000e+00
1.611526141603711267e+03 0.000000000000000000e+00
1.613543888443987498e+03 0.000000000000000000e+00
1.615561635284263730e+03 0.000000000000000000e+00
1.617579382124539961e+03 0.000000000000000000e+00
1.619597128964816193e+03 0.000000000000000000e+00
1.621614875805092424e+03 0.000000000000000000e+00
1.623632622645368656e+03 0.000000000000000000e+00
1.625650369485645115e+03 0.000000000000000000e+00
1.627668116325921346e+03 0.000000000000000000e+00
1.629685863166197578e+03 0.000000000000000000e+00
1.631703610006473809e+03 0.000000000000000000e+00
1.633721356846750041e+03 0.000000000000000000e+00
1.635739103687026272e+03 0.000000000000000000e+00
1.637756850527302504e+03 0.000000000000000000e+00
1.639774597367578963e+03 0.000000000000000000e+00
1.641792344207855194e+03 0.000000000000000000e+00
1.643810091048131426e+03 0.000000000000000000e+00
1.645827837888407657e+03 0.000000000000000000e+00
1.647845584728683889e+03 0.000000000000000000e+00
1.649863331568960120e+03 0.000000000000000000e+00
1.651881078409236352e+03 0.000000000000000000e+00
1.653898825249512811e+03 0.000000000000000000e+00
1.655916572089789042e+03 0.000000000000000000e+00
1.657934318930065274e+03 0.000000000000000000e+00
1.659952065770341505e+03 0.000000000000000000e+00
1.661969812610617737e+03 0.000000000000000000e+00
1.663987559450893968e+03 0.000000000000000000e+00
1.666005306291170200e+03 0.000000000000000000e+00
1.668023053131446659e+03 0.000000000000000000e+00
1.670040799971722890e+03 0.000000000000000000e+00
1.672058546811999122e+03 0.000000000000000000e+00
1.674076293652275353e+03 0.000000000000000000e+00
1.676094040492551585e+03 0.000000000000000000e+00
1.678111787332827816e+03 0.000000000000000000e+00
1.680129534173104048e+03 0.000000000000000000e+00
1.682147281013380507e+03 0.000000000000000000e+00
1.684165027853656738e+03 0.000000000000000000e+00
1.686182774693932970e+03 0.000000000000000000e+00
1.688200521534209201e+03 0.000000000000000000e+00
1.690218268374485433e+03 0.000000000000000000e+00
1.692236015214761665e+03 0.000000000000000000e+00
1.694253762055037896e+03 0.000000000000000000e+00
1.696271508895314355e+03 0.000000000000000000e+00
1.698289255735590586e+03 0.000000000000000000e+00
1.700307002575866818e+03 0.000000000000000000e+00
1.702324749416143050e+03 0.000000000000000000e+00
1.704342496256419281e+03 0.000000000000000000e+00
1.706360243096695513e+03 0.000000000000000000e+00
1.708377989936971744e+03 0.000000000000000000e+00
1.710395736777248203e+03 0.000000000000000000e+00
1.712413483617524435e+03 0.000000000000000000e+00
1.714431230457800666e+03 0.000000000000000000e+00
1.716448977298076898e+03 0.000000000000000000e+00
1.718466724138353129e+03 0.000000000000000000e+00
1.720484470978629361e+03 0.000000000000000000e+00
1.722502217818905592e+03 0.000000000000000000e+00
1.724519964659182051e+03 0.000000000000000000e+00
1.726537711499458283e+03 0.000000000000000000e+00
1.728555458339734514e+03 0.000000000000000000e+00
1.730573205180010746e+03 0.000000000000000000e+00
1.732590952020286977e+03 0.000000000000000000e+00
1.734608698860563209e+03 0.000000000000000000e+00
1.736626445700839440e+03 0.000000000000000000e+00
1.738644192541115672e+03 0.000000000000000000e+00
1.740661939381392131e+03 0.000000000000000000e+00
1.742679686221668362e+03 0.000000000000000000e+00
1.744697433061944594e+03 0.000000000000000000e+00
1.746715179902220825e+03 0.000000000000000000e+00
1.748732926742497057e+03 0.000000000000000000e+00
1.750750673582773288e+03 0.000000000000000000e+00
1.752768420423049520e+03 0.000000000000000000e+00
1.754786167263325979e+03 0.000000000000000000e+00
1.756803914103602210e+03 0.000000000000000000e+00
1.758821660943878442e+03 0.000000000000000000e+00
1.760839407784154673e+03 0.000000000000000000e+00
1.762857154624430905e+03 0.000000000000000000e+00
1.764874901464707136e+03 0.000000000000000000e+00
1.766892648304983368e+03 0.000000000000000000e+00
1.768910395145259827e+03 0.000000000000000000e+00
1.770928141985536058e+03 0.000000000000000000e+00
1.772945888825812290e+03 0.000000000000000000e+00
1.774963635666088521e+03 0.000000000000000000e+00
1.776981382506364753e+03 0.000000000000000000e+00
1.778999129346640984e+03 0.000000000000000000e+00
1.781016876186917216e+03 0.000000000000000000e+00
1.783034623027193675e+03 0.000000000000000000e+00
1.785052369867469906e+03 0.000000000000000000e+00
1.787070116707746138e+03 0.000000000000000000e+00
1.789087863548022369e+03 0.000000000000000000e+00
1.791105610388298601e+03 0.000000000000000000e+00
1.793123357228574832e+03 0.000000000000000000e+00
1.795141104068851064e+03 0.000000000000000000e+00
1.797158850909127523e+03 0.000000000000000000e+00
1.799176597749403754e+03 0.000000000000000000e+00
1.801194344589679986e+03 0.000000000000000000e+00
1.803212091429956217e+03 0.000000000000000000e+00
1.805229838270232449e+03 0.000000000000000000e+00
1.807247585110508680e+03 0.000000000000000000e+00
1.809265331950784912e+03 0.000000000000000000e+00
1.811283078791061371e+03 0.000000000000000000e+00
1.813300825631337602e+03 0.000000000000000000e+00
1.815318572471613834e+03 0.000000000000000000e+00
1.817336319311890065e+03 0.000000000000000000e+00
1.819354066152166297e+03 0.000000000000000000e+00
1.821371812992442528e+03 0.000000000000000000e+00
1.823389559832718760e+03 0.000000000000000000e+00
1.825407306672995219e+03 0.000000000000000000e+00
1.827425053513271450e+03 0.000000000000000000e+00
1.829442800353547682e+03 0.000000000000000000e+00
1.831460547193823913e+03 0.000000000000000000e+00
1.833478294034100145e+03 0.000000000000000000e+00
1.835496040874376376e+03 0.000000000000000000e+00
1.837513787714652608e+03 0.000000000000000000e+00
1.839531534554929067e+03 0.000000000000000000e+00
1.841549281395205298e+03 0.000000000000000000e+00
1.843567028235481530e+03 0.000000000000000000e+00
1.845584775075757761e+03 0.000000000000000000e+00
1.847602521916033993e+03 0.000000000000000000e+00
1.849620268756310224e+03 0.000000000000000000e+00
1.851638015596586456e+03 0.000000000000000000e+00
1.853655762436862688e+03 0.000000000000000000e+00
1.855673509277139146e+03 0.000000000000000000e+00
1.857691256117415378e+03 0.000000000000000000e+00
1.859709002957691609e+03 0.000000000000000000e+00
1.861726749797967841e+03 0.000000000000000000e+00
1.863744496638244073e+03 0.000000000000000000e+00
1.865762243478520304e+03 0.000000000000000000e+00
1.867779990318796536e+03 0.000000000000000000e+00
1.869797737159072994e+03 0.000000000000000000e+00
1.871815483999349226e+03 0.000000000000000000e+00
1.873833230839625458e+03 0.000000000000000000e+00
1.875850977679901689e+03 0.000000000000000000e+00
1.877868724520177921e+03 0.000000000000000000e+00
1.879886471360454152e+03 0.000000000000000000e+00
1.881904218200730384e+03 0.000000000000000000e+00
1.883921965041006843e+03 0.000000000000000000e+00
1.885939711881283074e+03 0.000000000000000000e+00
1.887957458721559306e+03 0.000000000000000000e+00
1.889975205561835537e+03 0.000000000000000000e+00
1.891992952402111769e+03 0.000000000000000000e+00
1.894010699242388000e+03 0.000000000000000000e+00
1.896028446082664232e+03 0.000000000000000000e+00
1.898046192922940691e+03 0.000000000000000000e+00
1.900063939763216922e+03 0.000000000000000000e+00
1.902081686603493154e+03 0.000000000000000000e+00
1.904099433443769385e+03 0.000000000000000000e+00
1.906117180284045617e+03 0.000000000000000000e+00
1.908134927124321848e+03 0.000000000000000000e+00
1.910152673964598080e+03 0.000000000000000000e+00
1.912170420804874539e+03 0.000000000000000000e+00
1.914188167645150770e+03 0.000000000000000000e+00
1.916205914485427002e+03 0.000000000000000000e+00
1.918223661325703233e+03 0.000000000000000000e+00
1.920241408165979465e+03 0.000000000000000000e+00
1.922259155006255696e+03 0.000000000000000000e+00
1.924276901846531928e+03 0.000000000000000000e+00
1.926294648686808387e+03 0.000000000000000000e+00
1.928312395527084618e+03 0.000000000000000000e+00
1.930330142367360850e+03 0.000000000000000000e+00
1.932347889207637081e+03 0.000000000000000000e+00
1.934365636047913313e+03 0.000000000000000000e+00
1.936383382888189544e+03 0.000000000000000000e+00
1.938401129728465776e+03 0.000000000000000000e+00
1.940418876568742235e+03 0.000000000000000000e+00
1.942436623409018466e+03 0.000000000000000000e+00
1.944454370249294698e+03 0.000000000000000000e+00
1.946472117089570929e+03 0.000000000000000000e+00
1.948489863929847161e+03 0.000000000000000000e+00
1.950507610770123392e+03 0.000000000000000000e+00
1.952525357610399624e+03 0.000000000000000000e+00
1.954543104450676083e+03 0.000000000000000000e+00
1.956560851290952314e+03 0.000000000000000000e+00
1.958578598131228546e+03 0.000000000000000000e+00
1.960596344971504777e+03 0.000000000000000000e+00
1.962614091811781009e+03 0.000000000000000000e+00
1.964631838652057240e+03 0.000000000000000000e+00
1.966649585492333472e+03 0.000000000000000000e+00
1.968667332332609931e+03 0.000000000000000000e+00
1.970685079172886162e+03 0.000000000000000000e+00
1.972702826013162394e+03 0.000000000000000000e+00
1.974720572853438625e+03 0.000000000000000000e+00
1.976738319693714857e+03 0.000000000000000000e+00
1.978756066533991088e+03 0.000000000000000000e+00
1.980773813374267320e+03 0.000000000000000000e+00
1.982791560214543779e+03 0.000000000000000000e+00
1.984809307054820010e+03 0.000000000000000000e+00
1.986827053895096242e+03 0.000000000000000000e+00
1.988844800735372473e+03 0.000000000000000000e+00
1.990862547575648705e+03 0.000000000000000000e+00
1.992880294415924936e+03 0.000000000000000000e+00
1.994898041256201168e+03 0.000000000000000000e+00
1.996915788096477399e+03 0.000000000000000000e+00
1.998933534936753858e+03 0.000000000000000000e+00
2.000951281777030090e+03 0.000000000000000000e+00
2.002969028617306321e+03 0.000000000000000000e+00
2.004986775457582553e+03 0.000000000000000000e+00
2.007004522297858784e+03 0.000000000000000000e+00
2.009022269138135016e+03 0.000000000000000000e+00
2.011040015978411247e+03 0.000000000000000000e+00
2.013057762818687706e+03 0.000000000000000000e+00
2.015075509658963938e+03 0.000000000000000000e+00
2.017093256499240169e+03 0.000000000000000000e+00
2.019111003339516401e+03 0.000000000000000000e+00
2.021128750179792632e+03 0.000000000000000000e+00
2.023146497020068864e+03 0.000000000000000000e+00
2.025164243860345096e+03 0.000000000000000000e+00
2.027181990700621554e+03 0.000000000000000000e+00
2.029199737540897559e+03 0.000000000000000000e+00
2.031217484381173790e+03 0.000000000000000000e+00
2.033235231221450476e+03 0.000000000000000000e+00
2.035252978061726708e+03 0.000000000000000000e+00
2.037270724902002939e+03 0.000000000000000000e+00
2.039288471742279171e+03 0.000000000000000000e+00
2.041306218582555402e+03 0.000000000000000000e+00
2.043323965422831634e+03 0.000000000000000000e+00
2.045341712263107866e+03 0.000000000000000000e+00
2.047359459103384097e+03 0.000000000000000000e+00
2.049377205943660556e+03 0.000000000000000000e+00
2.051394952783936787e+03 0.000000000000000000e+00
2.053412699624213019e+03 0.000000000000000000e+00
2.055430446464489251e+03 0.000000000000000000e+00
2.057448193304765482e+03 0.000000000000000000e+00
2.059465940145041714e+03 0.000000000000000000e+00
2.061483686985317945e+03 0.000000000000000000e+00
2.063501433825594631e+03 0.000000000000000000e+00
2.065519180665870863e+03 0.000000000000000000e+00
2.067536927506147094e+03 0.000000000000000000e+00
2.069554674346423326e+03 0.000000000000000000e+00
2.071572421186699557e+03 0.000000000000000000e+00
2.073590168026975789e+03 0.000000000000000000e+00
2.075607914867252020e+03 0.000000000000000000e+00
2.077625661707528252e+03 0.000000000000000000e+00
2.079643408547804484e+03 0.000000000000000000e+00
2.081661155388080715e+03 0.000000000000000000e+00
2.083678902228356947e+03 0.000000000000000000e+00
2.085696649068633178e+03 0.000000000000000000e+00
2.087714395908909410e+03 0.000000000000000000e+00
2.089732142749185641e+03 0.000000000000000000e+00
2.091749889589462327e+03 0.000000000000000000e+00
2.093767636429738559e+03 0.000000000000000000e+00
2.095785383270014790e+03 0.000000000000000000e+00
2.097803130110291022e+03 0.000000000000000000e+00
2.099820876950567254e+03 0.000000000000000000e+00
2.101838623790843485e+03 0.000000000000000000e+00
2.103856370631119717e+03 0.000000000000000000e+00
2.105874117471395948e+03 0.000000000000000000e+00
2.107891864311672180e+03 0.000000000000000000e+00
2.109909611151948411e+03 0.000000000000000000e+00
2.111927357992224643e+03 0.000000000000000000e+00
2.113945104832500874e+03 0.000000000000000000e+00
2.115962851672777106e+03 0.000000000000000000e+00
2.117980598513053337e+03 0.000000000000000000e+00
2.119998345353330023e+03 0.000000000000000000e+00
2.122016092193606255e+03 0.000000000000000000e+00
2.124033839033882487e+03 0.000000000000000000e+00
2.126051585874158718e+03 0.000000000000000000e+00
2.128069332714434950e+03 0.000000000000000000e+00
2.130087079554711181e+03 0.000000000000000000e+00
2.132104826394987413e+03 0.000000000000000000e+00
2.134122573235263644e+03 0.000000000000000000e+00
2.136140320075539876e+03 0.000000000000000000e+00
2.138158066915816107e+03 0.000000000000000000e+00
2.140175813756092339e+03 0.000000000000000000e+00
2.142193560596368570e+03 0.000000000000000000e+00
2.144211307436644802e+03 0.000000000000000000e+00
2.146229054276921033e+03 0.000000000000000000e+00
2.148246801117197720e+03 0.000000000000000000e+00
2.150264547957473951e+03 0.000000000000000000e+00
2.152282294797750183e+03 0.000000000000000000e+00
2.154300041638026414e+03 0.000000000000000000e+00
2.156317788478302646e+03 0.000000000000000000e+00
2.158335535318578877e+03 0.000000000000000000e+00
2.160353282158855109e+03 0.000000000000000000e+00
2.162371028999131340e+03 0.000000000000000000e+00
2.164388775839407572e+03 0.000000000000000000e+00
2.166406522679683803e+03 0.000000000000000000e+00
2.168424269519960035e+03 0.000000000000000000e+00
2.170442016360236266e+03 0.000000000000000000e+00
2.172459763200512498e+03 0.000000000000000000e+00
2.174477510040788729e+03 0.000000000000000000e+00
2.176495256881064961e+03 0.000000000000000000e+00
2.178513003721341647e+03 0.000000000000000000e+00
2.180530750561617879e+03 0.000000000000000000e+00
2.182548497401894110e+03 0.000000000000000000e+00
2.184566244242170342e+03 0.000000000000000000e+00
2.186583991082446573e+03 0.000000000000000000e+00
2.188601737922722805e+03 0.000000000000000000e+00
2.190619484762999036e+03 0.000000000000000000e+00
2.192637231603275268e+03 0.000000000000000000e+00
2.194654978443551499e+03 0.000000000000000000e+00
2.196672725283827731e+03 0.000000000000000000e+00
2.198690472124103962e+03 0.000000000000000000e+00
2.200708218964380194e+03 0.000000000000000000e+00
2.202725965804656425e+03 0.000000000000000000e+00
2.204743712644932657e+03 0.000000000000000000e+00
2.206761459485209343e+03 0.000000000000000000e+00
2.208779206325485575e+03 0.000000000000000000e+00
2.210796953165761806e+03 0.000000000000000000e+00
2.212814700006038038e+03 0.000000000000000000e+00
2.214832446846314269e+03 0.000000000000000000e+00
2.216850193686590501e+03 0.000000000000000000e+00
2.218867940526866732e+03 0.000000000000000000e+00
2.220885687367142964e+03 0.000000000000000000e+00
2.222903434207419195e+03 0.000000000000000000e+00
2.224921181047695427e+03 0.000000000000000000e+00
2.226938927887971658e+03 0.000000000000000000e+00
2.228956674728247890e+03 0.000000000000000000e+00
2.230974421568524122e+03 0.000000000000000000e+00
2.232992168408800353e+03 0.000000000000000000e+00
2.235009915249077039e+03 0.000000000000000000e+00
2.237027662089353271e+03 0.000000000000000000e+00
2.239045408929629502e+03 0.000000000000000000e+00
2.241063155769905734e+03 0.000000000000000000e+00
2.243080902610181965e+03 0.000000000000000000e+00
2.245098649450458197e+03 0.000000000000000000e+00
2.247116396290734428e+03 0.000000000000000000e+00
2.249134143131010660e+03 0.000000000000000000e+00
2.251151889971286892e+03 0.000000000000000000e+00
2.253169636811563123e+03 0.000000000000000000e+00
2.255187383651839355e+03 0.000000000000000000e+00
2.257205130492115586e+03 0.000000000000000000e+00
2.259222877332391818e+03 0.000000000000000000e+00
2.261240624172668049e+03 0.000000000000000000e+00
2.263258371012944735e+03 0.000000000000000000e+00
2.265276117853220967e+03 0.000000000000000000e+00
2.267293864693497198e+03 0.000000000000000000e+00
2.269311611533773430e+03 0.000000000000000000e+00
2.271329358374049662e+03 0.000000000000000000e+00
2.273347105214325893e+03 0.000000000000000000e+00
2.275364852054602125e+03 0.000000000000000000e+00
2.277382598894878356e+03 0.000000000000000000e+00
2.279400345735154588e+03 0.000000000000000000e+00
2.281418092575430819e+03 0.000000000000000000e+00
2.283435839415707051e+03 0.000000000000000000e+00
2.285453586255983282e+03 0.000000000000000000e+00
2.287471333096259514e+03 0.000000000000000000e+00
2.289489079936535745e+03 0.000000000000000000e+00
2.291506826776812431e+03 0.000000000000000000e+00
2.293524573617088663e+03 0.000000000000000000e+00
2.295542320457364895e+03 0.000000000000000000e+00
2.297560067297641126e+03 0.000000000000000000e+00
2.299577814137917358e+03 0.000000000000000000e+00
2.301595560978193589e+03 0.000000000000000000e+00
2.303613307818469821e+03 0.000000000000000000e+00
2.305631054658746052e+03 0.000000000000000000e+00
2.307648801499022284e+03 0.000000000000000000e+00
2.309666548339298515e+03 0.000000000000000000e+00
2.311684295179574747e+03 0.000000000000000000e+00
2.313702042019850978e+03 0.000000000000000000e+00
2.315719788860127210e+03 0.000000000000000000e+00
2.317737535700403441e+03 0.000000000000000000e+00
2.319755282540679673e+03 0.000000000000000000e+00
2.321773029380956359e+03 0.000000000000000000e+00
2.323790776221232591e+03 0.000000000000000000e+00
2.325808523061508822e+03 0.000000000000000000e+00
2.327826269901785054e+03 0.000000000000000000e+00
2.329844016742061285e+03 0.000000000000000000e+00
2.331861763582337517e+03 0.000000000000000000e+00
2.333879510422613748e+03 0.000000000000000000e+00
2.335897257262889980e+03 0.000000000000000000e+00
2.337915004103166211e+03 0.000000000000000000e+00
2.339932750943442443e+03 0.000000000000000000e+00
2.341950497783718674e+03 0.000000000000000000e+00
2.343968244623994906e+03 0.000000000000000000e+00
2.345985991464271137e+03 0.000000000000000000e+00
2.348003738304547369e+03 0.000000000000000000e+00
2.350021485144824055e+03 0.000000000000000000e+00
2.352039231985100287e+03 0.000000000000000000e+00
2.354056978825376518e+03 0.000000000000000000e+00
2.356074725665652750e+03 0.000000000000000000e+00
2.358092472505928981e+03 0.000000000000000000e+00
2.360110219346205213e+03 0.000000000000000000e+00
2.362127966186481444e+03 0.000000000000000000e+00
2.364145713026757676e+03 0.000000000000000000e+00
2.366163459867033907e+03 0.000000000000000000e+00
2.368181206707310139e+03 0.000000000000000000e+00
2.370198953547586370e+03 0.000000000000000000e+00
2.372216700387862602e+03 0.000000000000000000e+00
2.374234447228138833e+03 0.000000000000000000e+00
2.376252194068415065e+03 0.000000000000000000e+00
2.378269940908691751e+03 0.000000000000000000e+00
2.380287687748967983e+03 0.000000000000000000e+00
2.382305434589244214e+03 0.000000000000000000e+00
2.384323181429520446e+03 0.000000000000000000e+00
2.386340928269796677e+03 0.000000000000000000e+00
2.388358675110072909e+03 0.000000000000000000e+00
2.390376421950349140e+03 0.000000000000000000e+00
2.392394168790625372e+03 0.000000000000000000e+00
2.394411915630901603e+03 0.000000000000000000e+00
2.396429662471177835e+03 0.000000000000000000e+00
2.398447409311454066e+03 0.000000000000000000e+00
2.400465156151730298e+03 0.000000000000000000e+00
2.402482902992006530e+03 0.000000000000000000e+00
2.404500649832282761e+03 0.000000000000000000e+00
2.406518396672559447e+03 0.000000000000000000e+00
2.408536143512835679e+03 0.000000000000000000e+00
2.410553890353111910e+03 0.000000000000000000e+00
2.412571637193388142e+03 0.000000000000000000e+00
2.414589384033664373e+03 0.000000000000000000e+00
2.416607130873940605e+03 0.000000000000000000e+00
2.418624877714216836e+03 0.000000000000000000e+00
2.420642624554493068e+03 0.000000000000000000e+00
2.422660371394769300e+03 0.000000000000000000e+00
2.424678118235045531e+03 0.000000000000000000e+00
2.426695865075321763e+03 0.000000000000000000e+00
2.428713611915597994e+03 0.000000000000000000e+00
2.430731358755874226e+03 0.000000000000000000e+00
2.432749105596150457e+03 0.000000000000000000e+00
2.434766852436427143e+03 0.000000000000000000e+00
2.436784599276703375e+03 0.000000000000000000e+00
2.438802346116979606e+03 0.000000000000000000e+00
2.440820092957255838e+03 0.000000000000000000e+00
2.442837839797532069e+03 0.000000000000000000e+00
2.444855586637808301e+03 0.000000000000000000e+00
2.446873333478084533e+03 0.000000000000000000e+00
2.448891080318360764e+03 0.000000000000000000e+00
2.450908827158636996e+03 0.000000000000000000e+00
2.452926573998913227e+03 0.000000000000000000e+00
2.454944320839189459e+03 0.000000000000000000e+00
2.456962067679465690e+03 0.000000000000000000e+00
2.458979814519741922e+03 0.000000000000000000e+00
2.460997561360018153e+03 0.000000000000000000e+00
2.463015308200294385e+03 0.000000000000000000e+00
2.465033055040571071e+03 0.000000000000000000e+00
2.467050801880847303e+03 0.000000000000000000e+00
2.469068548721123534e+03 0.000000000000000000e+00
2.471086295561399766e+03 0.000000000000000000e+00
2.473104042401675997e+03 0.000000000000000000e+00
2.475121789241952229e+03 0.000000000000000000e+00
2.477139536082228460e+03 0.000000000000000000e+00
2.479157282922504692e+03 0.000000000000000000e+00
2.481175029762780923e+03 0.000000000000000000e+00
2.483192776603057155e+03 0.000000000000000000e+00
2.485210523443333386e+03 0.000000000000000000e+00
2.487228270283609618e+03 0.000000000000000000e+00
2.489246017123885849e+03 0.000000000000000000e+00
2.491263763964162081e+03 0.000000000000000000e+00
2.493281510804438767e+03 0.000000000000000000e+00
2.495299257644714999e+03 0.000000000000000000e+00
2.497317004484991230e+03 0.000000000000000000e+00
2.499334751325267462e+03 0.000000000000000000e+00
2.501352498165543693e+03 0.000000000000000000e+00
2.503370245005819925e+03 0.000000000000000000e+00
2.505387991846096156e+03 0.000000000000000000e+00
2.507405738686372388e+03 0.000000000000000000e+00
2.509423485526648619e+03 0.000000000000000000e+00
2.511441232366924851e+03 0.000000000000000000e+00
2.513458979207201082e+03 0.000000000000000000e+00
2.515476726047477314e+03 0.000000000000000000e+00
2.517494472887753545e+03 0.000000000000000000e+00
2.519512219728029777e+03 0.000000000000000000e+00
2.521529966568306463e+03 0.000000000000000000e+00
2.523547713408582695e+03 0.000000000000000000e+00
2.525565460248858926e+03 0.000000000000000000e+00
2.527583207089135158e+03 0.000000000000000000e+00
2.529600953929411389e+03 0.000000000000000000e+00
2.531618700769687621e+03 0.000000000000000000e+00
2.533636447609963852e+03 0.000000000000000000e+00
2.535654194450240084e+03 0.000000000000000000e+00
2.537671941290516315e+03 0.000000000000000000e+00
2.539689688130792547e+03 0.000000000000000000e+00
2.541707434971068778e+03 0.000000000000000000e+00
2.543725181811345010e+03 0.000000000000000000e+00
2.545742928651621241e+03 0.000000000000000000e+00
2.547760675491897473e+03 0.000000000000000000e+00
2.549778422332174159e+03 0.000000000000000000e+00
2.551796169172450391e+03 0.000000000000000000e+00
2.553813916012726622e+03 0.000000000000000000e+00
2.555831662853002854e+03 0.000000000000000000e+00
2.557849409693279085e+03 0.000000000000000000e+00
2.559867156533555317e+03 0.000000000000000000e+00
2.561884903373831548e+03 0.000000000000000000e+00
2.563902650214107780e+03 0.000000000000000000e+00
2.565920397054384011e+03 0.000000000000000000e+00
2.567938143894660243e+03 0.000000000000000000e+00
2.569955890734936474e+03 0.000000000000000000e+00
2.571973637575212706e+03 0.000000000000000000e+00
2.573991384415488938e+03 0.000000000000000000e+00
2.576009131255765169e+03 0.000000000000000000e+00
2.578026878096041401e+03 0.000000000000000000e+00
2.580044624936318087e+03 0.000000000000000000e+00
2.582062371776594318e+03 0.000000000000000000e+00
2.584080118616870550e+03 0.000000000000000000e+00
2.586097865457146781e+03 0.000000000000000000e+00
2.588115612297423013e+03 0.000000000000000000e+00
2.590133359137699244e+03 0.000000000000000000e+00
2.592151105977975476e+03 0.000000000000000000e+00
2.594168852818251708e+03 0.000000000000000000e+00
2.596186599658527939e+03 0.000000000000000000e+00
2.598204346498804171e+03 0.000000000000000000e+00
2.600222093339080402e+03 0.000000000000000000e+00
2.602239840179356634e+03 0.000000000000000000e+00
2.604257587019632865e+03 0.000000000000000000e+00
2.606275333859909097e+03 0.000000000000000000e+00
2.608293080700185783e+03 0.000000000000000000e+00
2.610310827540462014e+03 0.000000000000000000e+00
2.612328574380738246e+03 0.000000000000000000e+00
2.614346321221014477e+03 0.000000000000000000e+00
2.616364068061290709e+03 0.000000000000000000e+00
2.618381814901566941e+03 0.000000000000000000e+00
2.620399561741843172e+03 0.000000000000000000e+00
2.622417308582119404e+03 0.000000000000000000e+00
2.624435055422395635e+03 0.000000000000000000e+00
2.626452802262671867e+03 0.000000000000000000e+00
2.628470549102948098e+03 0.000000000000000000e+00
2.630488295943224330e+03 0.000000000000000000e+00
2.632506042783500561e+03 0.000000000000000000e+00
2.634523789623776793e+03 0.000000000000000000e+00
2.636541536464053479e+03 0.000000000000000000e+00
2.638559283304329711e+03 0.000000000000000000e+00
2.640577030144605942e+03 0.000000000000000000e+00
2.642594776984882174e+03 0.000000000000000000e+00
2.644612523825158405e+03 0.000000000000000000e+00
2.646630270665434637e+03 0.000000000000000000e+00
2.648648017505710868e+03 0.000000000000000000e+00
2.650665764345987100e+03 0.000000000000000000e+00
2.652683511186263331e+03 0.000000000000000000e+00
2.654701258026539563e+03 0.000000000000000000e+00
2.656719004866815794e+03 0.000000000000000000e+00
2.658736751707092026e+03 0.000000000000000000e+00
2.660754498547368257e+03 0.000000000000000000e+00
2.662772245387644489e+03 0.000000000000000000e+00
2.664789992227921175e+03 0.000000000000000000e+00
2.666807739068197407e+03 0.000000000000000000e+00
2.668825485908473638e+03 0.000000000000000000e+00
2.670843232748749870e+03 0.000000000000000000e+00
2.672860979589026101e+03 0.000000000000000000e+00
2.674878726429302333e+03 0.000000000000000000e+00
2.676896473269578564e+03 0.000000000000000000e+00
2.678914220109854796e+03 0.000000000000000000e+00
2.680931966950131027e+03 0.000000000000000000e+00
2.682949713790407259e+03 0.000000000000000000e+00
2.684967460630683490e+03 0.000000000000000000e+00
2.686985207470959722e+03 0.000000000000000000e+00
2.689002954311235953e+03 0.000000000000000000e+00
2.691020701151512185e+03 0.000000000000000000e+00
2.693038447991788416e+03 0.000000000000000000e+00
2.695056194832065103e+03 0.000000000000000000e+00
2.697073941672341334e+03 0.000000000000000000e+00
2.699091688512617566e+03 0.000000000000000000e+00
2.701109435352893797e+03 0.000000000000000000e+00
2.703127182193170029e+03 0.000000000000000000e+00
2.705144929033446260e+03 0.000000000000000000e+00
2.707162675873722492e+03 0.000000000000000000e+00
2.709180422713998723e+03 0.000000000000000000e+00
2.711198169554274955e+03 0.000000000000000000e+00
2.713215916394551186e+03 0.000000000000000000e+00
2.715233663234827418e+03 0.000000000000000000e+00
2.717251410075103649e+03 0.000000000000000000e+00
2.719269156915379881e+03 0.000000000000000000e+00
2.721286903755656112e+03 0.000000000000000000e+00
2.723304650595932799e+03 0.000000000000000000e+00
2.725322397436209030e+03 0.000000000000000000e+00
2.727340144276485262e+03 0.000000000000000000e+00
2.729357891116761493e+03 0.000000000000000000e+00
2.731375637957037725e+03 0.000000000000000000e+00
2.733393384797313956e+03 0.000000000000000000e+00
2.735411131637590188e+03 0.000000000000000000e+00
2.737428878477866419e+03 0.000000000000000000e+00
2.739446625318142651e+03 0.000000000000000000e+00
2.741464372158418882e+03 0.000000000000000000e+00
2.743482118998695114e+03 0.000000000000000000e+00
2.745499865838971346e+03 0.000000000000000000e+00
2.747517612679247577e+03 0.000000000000000000e+00
2.749535359519523809e+03 0.000000000000000000e+00
2.751553106359800495e+03 0.000000000000000000e+00
2.753570853200076726e+03 0.000000000000000000e+00
2.755588600040352958e+03 0.000000000000000000e+00
2.757606346880629189e+03 0.000000000000000000e+00
2.759624093720905421e+03 0.000000000000000000e+00
2.761641840561181652e+03 0.000000000000000000e+00
2.763659587401457884e+03 0.000000000000000000e+00
2.765677334241734115e+03 0.000000000000000000e+00
2.767695081082010347e+03 0.000000000000000000e+00
2.769712827922286579e+03 0.000000000000000000e+00
2.771730574762562810e+03 0.000000000000000000e+00
2.773748321602839042e+03 0.000000000000000000e+00
2.775766068443115273e+03 0.000000000000000000e+00
2.777783815283391505e+03 0.000000000000000000e+00
2.779801562123668191e+03 0.000000000000000000e+00
2.781819308963944422e+03 0.000000000000000000e+00
2.783837055804220654e+03 0.000000000000000000e+00
2.785854802644496885e+03 0.000000000000000000e+00
2.787872549484773117e+03 0.000000000000000000e+00
2.789890296325049349e+03 0.000000000000000000e+00
2.791908043165325580e+03 0.000000000000000000e+00
2.793925790005601812e+03 0.000000000000000000e+00
2.795943536845878043e+03 0.000000000000000000e+00
2.797961283686154275e+03 0.000000000000000000e+00
2.799979030526430506e+03 0.000000000000000000e+00
2.801996777366706738e+03 0.000000000000000000e+00
2.804014524206982969e+03 0.000000000000000000e+00
2.806032271047259201e+03 0.000000000000000000e+00
2.808050017887535887e+03 0.000000000000000000e+00
2.810067764727812119e+03 0.000000000000000000e+00
2.812085511568088350e+03 0.000000000000000000e+00
2.814103258408364582e+03 0.000000000000000000e+00
2.816121005248640813e+03 0.000000000000000000e+00
2.818138752088917045e+03 0.000000000000000000e+00
2.820156498929193276e+03 0.000000000000000000e+00
2.822174245769469508e+03 0.000000000000000000e+00
2.824191992609745739e+03 0.000000000000000000e+00
2.826209739450021971e+03 0.000000000000000000e+00
2.828227486290298202e+03 0.000000000000000000e+00
2.830245233130574434e+03 0.000000000000000000e+00
2.832262979970850665e+03 0.000000000000000000e+00
2.834280726811126897e+03 0.000000000000000000e+00
2.836298473651403128e+03 0.000000000000000000e+00
2.838316220491679815e+03 0.000000000000000000e+00
2.840333967331956046e+03 0.000000000000000000e+00
2.842351714172232278e+03 0.000000000000000000e+00
2.844369461012508509e+03 0.000000000000000000e+00
2.846387207852784741e+03 0.000000000000000000e+00
2.848404954693060972e+03 0.000000000000000000e+00
2.850422701533337204e+03 0.000000000000000000e+00
2.852440448373613435e+03 0.000000000000000000e+00
2.854458195213889667e+03 0.000000000000000000e+00
2.856475942054165898e+03 0.000000000000000000e+00
2.858493688894442130e+03 0.000000000000000000e+00
2.860511435734718361e+03 0.000000000000000000e+00
2.862529182574994593e+03 0.000000000000000000e+00
2.864546929415270824e+03 0.000000000000000000e+00
2.866564676255547511e+03 0.000000000000000000e+00
2.868582423095823742e+03 0.000000000000000000e+00
2.870600169936099974e+03 0.000000000000000000e+00
2.872617916776376205e+03 0.000000000000000000e+00
2.874635663616652437e+03 0.000000000000000000e+00
2.876653410456928668e+03 0.000000000000000000e+00
2.878671157297204900e+03 0.000000000000000000e+00
2.880688904137481131e+03 0.000000000000000000e+00
2.882706650977757363e+03 0.000000000000000000e+00
2.884724397818033594e+03 0.000000000000000000e+00
2.886742144658309826e+03 0.000000000000000000e+00
2.888759891498586057e+03 0.000000000000000000e+00
2.890777638338862289e+03 0.000000000000000000e+00
2.892795385179138520e+03 0.000000000000000000e+00
2.894813132019415207e+03 0.000000000000000000e+00
2.896830878859691438e+03 0.000000000000000000e+00
2.898848625699967670e+03 0.000000000000000000e+00
2.900866372540243901e+03 0.000000000000000000e+00
2.902884119380520133e+03 0.000000000000000000e+00
2.904901866220796364e+03 0.000000000000000000e+00
2.906919613061072596e+03 0.000000000000000000e+00
2.908937359901348827e+03 0.000000000000000000e+00
2.910955106741625059e+03 0.000000000000000000e+00
2.912972853581901290e+03 0.000000000000000000e+00
2.914990600422177522e+03 0.000000000000000000e+00
2.917008347262453754e+03 0.000000000000000000e+00
2.919026094102729985e+03 0.000000000000000000e+00
2.921043840943006217e+03 0.000000000000000000e+00
2.923061587783282903e+03 0.000000000000000000e+00
2.925079334623559134e+03 0.000000000000000000e+00
2.927097081463835366e+03 0.000000000000000000e+00
2.929114828304111597e+03 0.000000000000000000e+00
2.931132575144387829e+03 0.000000000000000000e+00
2.933150321984664060e+03 0.000000000000000000e+00
2.935168068824940292e+03 0.000000000000000000e+00
2.937185815665216523e+03 0.000000000000000000e+00
2.939203562505492755e+03 0.000000000000000000e+00
2.941221309345768987e+03 0.000000000000000000e+00
2.943239056186045218e+03 0.000000000000000000e+00
2.945256803026321450e+03 0.000000000000000000e+00
2.947274549866597681e+03 0.000000000000000000e+00
2.949292296706873913e+03 0.000000000000000000e+00
2.951310043547150599e+03 0.000000000000000000e+00
2.953327790387426830e+03 0.000000000000000000e+00
2.955345537227703062e+03 0.000000000000000000e+00
2.957363284067979293e+03 0.000000000000000000e+00
2.959381030908255525e+03 0.000000000000000000e+00
2.961398777748531757e+03 0.000000000000000000e+00
2.963416524588807988e+03 0.000000000000000000e+00
2.965434271429084220e+03 0.000000000000000000e+00
2.967452018269360451e+03 0.000000000000000000e+00
2.969469765109636683e+03 0.000000000000000000e+00
2.971487511949912914e+03 0.000000000000000000e+00
2.973505258790189146e+03 0.000000000000000000e+00
2.975523005630465377e+03 0.000000000000000000e+00
2.977540752470741609e+03 0.000000000000000000e+00
2.979558499311017840e+03 0.000000000000000000e+00
2.981576246151294526e+03 0.000000000000000000e+00
2.983593992991570758e+03 0.000000000000000000e+00
2.985611739831846990e+03 0.000000000000000000e+00
2.987629486672123221e+03 0.000000000000000000e+00
2.989647233512399453e+03 0.000000000000000000e+00
2.991664980352675684e+03 0.000000000000000000e+00
2.993682727192951916e+03 0.000000000000000000e+00
2.995700474033228147e+03 0.000000000000000000e+00
2.997718220873504379e+03 0.000000000000000000e+00
2.999735967713780610e+03 0.000000000000000000e+00
3.001753714554056842e+03 0.000000000000000000e+00
3.003771461394333073e+03 0.000000000000000000e+00
3.005789208234609305e+03 0.000000000000000000e+00
3.007806955074885536e+03 0.000000000000000000e+00
3.009824701915162223e+03 0.000000000000000000e+00
3.011842448755438454e+03 0.000000000000000000e+00
3.013860195595714686e+03 0.000000000000000000e+00
3.015877942435990917e+03 0.000000000000000000e+00
3.017895689276267149e+03 0.000000000000000000e+00
3.019913436116543380e+03 0.000000000000000000e+00
3.021931182956819612e+03 0.000000000000000000e+00
3.023948929797095843e+03 0.000000000000000000e+00
3.025966676637372075e+03 0.000000000000000000e+00
3.027984423477648306e+03 0.000000000000000000e+00
3.030002170317924538e+03 0.000000000000000000e+00
3.032019917158200769e+03 0.000000000000000000e+00
3.034037663998477001e+03 0.000000000000000000e+00
3.036055410838753232e+03 0.000000000000000000e+00
3.038073157679029919e+03 0.000000000000000000e+00
3.040090904519306150e+03 0.000000000000000000e+00
3.042108651359582382e+03 0.000000000000000000e+00
3.044126398199858613e+03 0.000000000000000000e+00
3.046144145040134845e+03 0.000000000000000000e+00
3.048161891880411076e+03 0.000000000000000000e+00
3.050179638720687308e+03 0.000000000000000000e+00
3.052197385560963539e+03 0.000000000000000000e+00
3.054215132401239771e+03 0.000000000000000000e+00
3.056232879241516002e+03 0.000000000000000000e+00
3.058250626081792234e+03 0.000000000000000000e+00
3.060268372922068465e+03 0.000000000000000000e+00
3.062286119762344697e+03 0.000000000000000000e+00
3.064303866602620928e+03 0.000000000000000000e+00
3.066321613442897615e+03 0.000000000000000000e+00
3.068339360283173846e+03 0.000000000000000000e+00
3.070357107123450078e+03 0.000000000000000000e+00
3.072374853963726309e+03 0.000000000000000000e+00
3.074392600804002541e+03 0.000000000000000000e+00
3.076410347644278772e+03 0.000000000000000000e+00
3.078428094484555004e+03 0.000000000000000000e+00
3.080445841324831235e+03 0.000000000000000000e+00
3.082463588165107467e+03 0.000000000000000000e+00
3.084481335005383698e+03 0.000000000000000000e+00
3.086499081845659930e+03 0.000000000000000000e+00
3.088516828685936161e+03 0.000000000000000000e+00
3.090534575526212393e+03 0.000000000000000000e+00
3.092552322366488625e+03 0.000000000000000000e+00
3.094570069206764856e+03 0.000000000000000000e+00
3.096587816047041542e+03 0.000000000000000000e+00
3.098605562887317774e+03 0.000000000000000000e+00
3.100623309727594005e+03 0.000000000000000000e+00
3.102641056567870237e+03 0.000000000000000000e+00
3.104658803408146468e+03 0.000000000000000000e+00
3.106676550248422700e+03 0.000000000000000000e+00
3.108694297088698931e+03 0.000000000000000000e+00
3.110712043928975163e+03 0.000000000000000000e+00
3.112729790769251395e+03 0.000000000000000000e+00
3.114747537609527626e+03 0.000000000000000000e+00
3.116765284449803858e+03 0.000000000000000000e+00
3.118783031290080089e+03 0.000000000000000000e+00
3.120800778130356321e+03 0.000000000000000000e+00
3.122818524970632552e+03 0.000000000000000000e+00
3.124836271810909238e+03 0.000000000000000000e+00
3.126854018651185470e+03 0.000000000000000000e+00
3.128871765491461701e+03 0.000000000000000000e+00
3.130889512331737933e+03 0.000000000000000000e+00
3.132907259172014165e+03 0.000000000000000000e+00
3.134925006012290396e+03 0.000000000000000000e+00
3.136942752852566628e+03 0.000000000000000000e+00
3.138960499692842859e+03 0.000000000000000000e+00
3.140978246533119091e+03 0.000000000000000000e+00
3.142995993373395322e+03 0.000000000000000000e+00
3.145013740213671554e+03 0.000000000000000000e+00
3.147031487053947785e+03 0.000000000000000000e+00
3.149049233894224017e+03 0.000000000000000000e+00
3.151066980734500248e+03 0.000000000000000000e+00
3.153084727574776934e+03 0.000000000000000000e+00
3.155102474415053166e+03 0.000000000000000000e+00
3.157120221255329398e+03 0.000000000000000000e+00
3.159137968095605629e+03 0.000000000000000000e+00
3.161155714935881861e+03 0.000000000000000000e+00
3.163173461776158092e+03 0.000000000000000000e+00
3.165191208616434324e+03 0.000000000000000000e+00
3.167208955456710555e+03 0.000000000000000000e+00
3.169226702296986787e+03 0.000000000000000000e+00
3.171244449137263018e+03 0.000000000000000000e+00
3.173262195977539250e+03 0.000000000000000000e+00
3.175279942817815481e+03 0.000000000000000000e+00
3.177297689658091713e+03 0.000000000000000000e+00
3.179315436498367944e+03 0.000000000000000000e+00
3.181333183338644631e+03 0.000000000000000000e+00
3.183350930178920862e+03 0.000000000000000000e+00
3.185368677019197094e+03 0.000000000000000000e+00
3.187386423859473325e+03 0.000000000000000000e+00
3.189404170699749557e+03 0.000000000000000000e+00
3.191421917540025788e+03 0.000000000000000000e+00
3.193439664380302020e+03 0.000000000000000000e+00
3.195457411220578251e+03 0.000000000000000000e+00
3.197475158060854483e+03 0.000000000000000000e+00
3.199492904901130714e+03 0.000000000000000000e+00
3.201510651741406946e+03 0.000000000000000000e+00
3.203528398581683177e+03 0.000000000000000000e+00
3.205546145421959409e+03 0.000000000000000000e+00
3.207563892262235640e+03 0.000000000000000000e+00
3.209581639102511872e+03 0.000000000000000000e+00
3.211599385942788558e+03 0.000000000000000000e+00
3.213617132783064790e+03 0.000000000000000000e+00
3.215634879623341021e+03 0.000000000000000000e+00
3.217652626463617253e+03 0.000000000000000000e+00
3.219670373303893484e+03 0.000000000000000000e+00
3.221688120144169716e+03 0.000000000000000000e+00
3.223705866984445947e+03 0.000000000000000000e+00
3.225723613824722179e+03 0.000000000000000000e+00
3.227741360664998410e+03 0.000000000000000000e+00
3.229759107505274642e+03 0.000000000000000000e+00
3.231776854345550873e+03 0.000000000000000000e+00
3.233794601185827105e+03 0.000000000000000000e+00
3.235812348026103336e+03 0.000000000000000000e+00
3.237830094866379568e+03 0.000000000000000000e+00
3.239847841706656254e+03 0.000000000000000000e+00
3.241865588546932486e+03 0.000000000000000000e+00
3.243883335387208717e+03 0.000000000000000000e+00
3.245901082227484949e+03 0.000000000000000000e+00
3.247918829067761180e+03 0.000000000000000000e+00
3.249936575908037412e+03 0.000000000000000000e+00
3.251954322748313643e+03 0.000000000000000000e+00
3.253972069588589875e+03 0.000000000000000000e+00
3.255989816428866106e+03 0.000000000000000000e+00
3.258007563269142338e+03 0.000000000000000000e+00
3.260025310109418569e+03 0.000000000000000000e+00
3.262043056949694801e+03 0.000000000000000000e+00
3.264060803789971033e+03 0.000000000000000000e+00
3.266078550630247264e+03 0.000000000000000000e+00
3.268096297470523950e+03 0.000000000000000000e+00
3.270114044310800182e+03 0.000000000000000000e+00
3.272131791151076413e+03 0.000000000000000000e+00
3.274149537991352645e+03 0.000000000000000000e+00
3.276167284831628876e+03 0.000000000000000000e+00
3.278185031671905108e+03 0.000000000000000000e+00
3.280202778512181339e+03 0.000000000000000000e+00
3.282220525352457571e+03 0.000000000000000000e+00
3.284238272192733803e+03 0.000000000000000000e+00
3.286256019033010034e+03 0.000000000000000000e+00
3.288273765873286266e+03 0.000000000000000000e+00
3.290291512713562497e+03 0.000000000000000000e+00
3.292309259553838729e+03 0.000000000000000000e+00
3.294327006394114960e+03 0.000000000000000000e+00
3.296344753234391646e+03 0.000000000000000000e+00
3.298362500074667878e+03 0.000000000000000000e+00
3.300380246914944109e+03 0.000000000000000000e+00
3.302397993755220341e+03 0.000000000000000000e+00
3.304415740595496572e+03 0.000000000000000000e+00
3.306433487435772804e+03 0.000000000000000000e+00
3.308451234276049036e+03 0.000000000000000000e+00
3.310468981116325267e+03 0.000000000000000000e+00
3.312486727956601499e+03 0.000000000000000000e+00
3.314504474796877730e+03 0.000000000000000000e+00
3.316522221637153962e+03 0.000000000000000000e+00
3.318539968477430193e+03 0.000000000000000000e+00
3.320557715317706425e+03 0.000000000000000000e+00
3.322575462157982656e+03 0.000000000000000000e+00
3.324593208998259342e+03 0.000000000000000000e+00
3.326610955838535574e+03 0.000000000000000000e+00
3.328628702678811806e+03 0.000000000000000000e+00
3.330646449519088037e+03 0.000000000000000000e+00
3.332664196359364269e+03 0.000000000000000000e+00
3.334681943199640500e+03 0.000000000000000000e+00
3.336699690039916732e+03 0.000000000000000000e+00
3.338717436880192963e+03 0.000000000000000000e+00
3.340735183720469195e+03 0.000000000000000000e+00
3.342752930560745426e+03 0.000000000000000000e+00
3.344770677401021658e+03 0.000000000000000000e+00
3.346788424241297889e+03 0.000000000000000000e+00
3.348806171081574121e+03 0.000000000000000000e+00
3.350823917921850352e+03 0.000000000000000000e+00
3.352841664762126584e+03 0.000000000000000000e+00
3.354859411602403270e+03 0.000000000000000000e+00
3.356877158442679502e+03 0.000000000000000000e+00
3.358894905282955733e+03 0.000000000000000000e+00
3.360912652123231965e+03 0.000000000000000000e+00
3.362930398963508196e+03 0.000000000000000000e+00
3.364948145803784428e+03 0.000000000000000000e+00
3.366965892644060659e+03 0.000000000000000000e+00
3.368983639484336891e+03 0.000000000000000000e+00
3.371001386324613122e+03 0.000000000000000000e+00
3.373019133164889354e+03 0.000000000000000000e+00
3.375036880005165585e+03 0.000000000000000000e+00
3.377054626845441817e+03 0.000000000000000000e+00
3.379072373685718048e+03 0.000000000000000000e+00
3.381090120525994280e+03 0.000000000000000000e+00
3.383107867366270966e+03 0.000000000000000000e+00
3.385125614206547198e+03 0.000000000000000000e+00
3.387143361046823429e+03 0.000000000000000000e+00
3.389161107887099661e+03 0.000000000000000000e+00
3.391178854727375892e+03 0.000000000000000000e+00
3.393196601567652124e+03 0.000000000000000000e+00
3.395214348407928355e+03 0.000000000000000000e+00
3.397232095248204587e+03 0.000000000000000000e+00
3.399249842088480818e+03 0.000000000000000000e+00
3.401267588928757050e+03 0.000000000000000000e+00
3.403285335769033281e+03 0.000000000000000000e+00
3.405303082609309513e+03 0.000000000000000000e+00
3.407320829449585744e+03 0.000000000000000000e+00
3.409338576289861976e+03 0.000000000000000000e+00
3.411356323130138662e+03 0.000000000000000000e+00
3.413374069970414894e+03 0.000000000000000000e+00
3.415391816810691125e+03 0.000000000000000000e+00
3.417409563650967357e+03 0.000000000000000000e+00
3.419427310491243588e+03 0.000000000000000000e+00
3.421445057331519820e+03 0.000000000000000000e+00
3.423462804171796051e+03 0.000000000000000000e+00
3.425480551012072283e+03 0.000000000000000000e+00
3.427498297852348514e+03 0.000000000000000000e+00
3.429516044692624746e+03 0.000000000000000000e+00
3.431533791532900977e+03 0.000000000000000000e+00
3.433551538373177209e+03 0.000000000000000000e+00
3.435569285213453441e+03 0.000000000000000000e+00
3.437587032053729672e+03 0.000000000000000000e+00
3.439604778894006358e+03 0.000000000000000000e+00
3.441622525734282590e+03 0.000000000000000000e+00
3.443640272574558821e+03 0.000000000000000000e+00
3.445658019414835053e+03 0.000000000000000000e+00
3.447675766255111284e+03 0.000000000000000000e+00
3.449693513095387516e+03 0.000000000000000000e+00
3.451711259935663747e+03 0.000000000000000000e+00
3.453729006775939979e+03 0.000000000000000000e+00
3.455746753616216211e+03 0.000000000000000000e+00
3.457764500456492442e+03 0.000000000000000000e+00
3.459782247296768674e+03 0.000000000000000000e+00
3.461799994137044905e+03 0.000000000000000000e+00
3.463817740977321137e+03 0.000000000000000000e+00
3.465835487817597368e+03 0.000000000000000000e+00
3.467853234657874054e+03 0.000000000000000000e+00
3.469870981498150286e+03 0.000000000000000000e+00
3.471888728338426517e+03 0.000000000000000000e+00
3.473906475178702749e+03 0.000000000000000000e+00
3.475924222018978980e+03 0.000000000000000000e+00
3.477941968859255212e+03 0.000000000000000000e+00
3.479959715699531444e+03 0.000000000000000000e+00
3.481977462539807675e+03 0.000000000000000000e+00
3.483995209380083907e+03 0.000000000000000000e+00
3.486012956220360138e+03 0.000000000000000000e+00
3.488030703060636370e+03 0.000000000000000000e+00
3.490048449900912601e+03 0.000000000000000000e+00
3.492066196741188833e+03 0.000000000000000000e+00
3.494083943581465064e+03 0.000000000000000000e+00
3.496101690421741296e+03 0.000000000000000000e+00
3.498119437262017982e+03 0.000000000000000000e+00
3.500137184102294214e+03 0.000000000000000000e+00
3.502154930942570445e+03 0.000000000000000000e+00
3.504172677782846677e+03 0.000000000000000000e+00
3.506190424623122908e+03 0.000000000000000000e+00
3.508208171463399140e+03 0.000000000000000000e+00
3.510225918303675371e+03 0.000000000000000000e+00
3.512243665143951603e+03 0.000000000000000000e+00
3.514261411984227834e+03 0.000000000000000000e+00
3.516279158824504066e+03 0.000000000000000000e+00
3.518296905664780297e+03 0.000000000000000000e+00
3.520314652505056529e+03 0.000000000000000000e+00
3.522332399345332760e+03 0.000000000000000000e+00
3.524350146185608992e+03 0.000000000000000000e+00
3.526367893025885678e+03 0.000000000000000000e+00
3.528385639866161910e+03 0.000000000000000000e+00
3.530403386706438141e+03 0.000000000000000000e+00
3.532421133546714373e+03 0.000000000000000000e+00
3.534438880386990604e+03 0.000000000000000000e+00
3.536456627227266836e+03 0.000000000000000000e+00
3.538474374067543067e+03 0.000000000000000000e+00
3.540492120907819299e+03 0.000000000000000000e+00
3.542509867748095530e+03 0.000000000000000000e+00
3.544527614588371762e+03 0.000000000000000000e+00
3.546545361428647993e+03 0.000000000000000000e+00
3.548563108268924225e+03 0.000000000000000000e+00
3.550580855109200456e+03 0.000000000000000000e+00
3.552598601949476688e+03 0.000000000000000000e+00
3.554616348789753374e+03 0.000000000000000000e+00
3.556634095630029606e+03 0.000000000000000000e+00
3.558651842470305837e+03 0.000000000000000000e+00
3.560669589310582069e+03 0.000000000000000000e+00
3.562687336150858300e+03 0.000000000000000000e+00
3.564705082991134532e+03 0.000000000000000000e+00
3.566722829831410763e+03 0.000000000000000000e+00
3.568740576671686995e+03 0.000000000000000000e+00
3.570758323511963226e+03 0.000000000000000000e+00
3.572776070352239458e+03 0.000000000000000000e+00
3.574793817192515689e+03 0.000000000000000000e+00
3.576811564032791921e+03 0.000000000000000000e+00
3.578829310873068152e+03 0.000000000000000000e+00
3.580847057713344384e+03 0.000000000000000000e+00
3.582864804553621070e+03 0.000000000000000000e+00
3.584882551393897302e+03 0.000000000000000000e+00
3.586900298234173533e+03 0.000000000000000000e+00
3.588918045074449765e+03 0.000000000000000000e+00
3.590935791914725996e+03 0.000000000000000000e+00
3.592953538755002228e+03 0.000000000000000000e+00
3.594971285595278459e+03 0.000000000000000000e+00
3.596989032435554691e+03 0.000000000000000000e+00
3.599006779275830922e+03 0.000000000000000000e+00
3.601024526116107154e+03 0.000000000000000000e+00
3.603042272956383385e+03 0.000000000000000000e+00
3.605060019796659617e+03 0.000000000000000000e+00
3.607077766636935849e+03 0.000000000000000000e+00
3.609095513477212080e+03 0.000000000000000000e+00
3.611113260317488312e+03 0.000000000000000000e+00
3.613131007157764998e+03 0.000000000000000000e+00
3.615148753998041229e+03 0.000000000000000000e+00
3.617166500838317461e+03 0.000000000000000000e+00
3.619184247678593692e+03 0.000000000000000000e+00
3.621201994518869924e+03 0.000000000000000000e+00
3.623219741359146155e+03 0.000000000000000000e+00
3.625237488199422387e+03 0.000000000000000000e+00
3.627255235039698618e+03 0.000000000000000000e+00
3.629272981879974850e+03 0.000000000000000000e+00
3.631290728720251082e+03 0.000000000000000000e+00
3.633308475560527313e+03 0.000000000000000000e+00
3.635326222400803545e+03 0.000000000000000000e+00
3.637343969241079776e+03 0.000000000000000000e+00
3.639361716081356008e+03 0.000000000000000000e+00
3.641379462921632694e+03 0.000000000000000000e+00
3.643397209761908925e+03 0.000000000000000000e+00
3.645414956602185157e+03 0.000000000000000000e+00
3.647432703442461388e+03 0.000000000000000000e+00
3.649450450282737620e+03 0.000000000000000000e+00
3.651468197123013852e+03 0.000000000000000000e+00
3.653485943963290083e+03 0.000000000000000000e+00
3.655503690803566315e+03 0.000000000000000000e+00
3.657521437643842546e+03 0.000000000000000000e+00
3.659539184484118778e+03 0.000000000000000000e+00
3.661556931324395009e+03 0.000000000000000000e+00
3.663574678164671241e+03 0.000000000000000000e+00
3.665592425004947472e+03 0.000000000000000000e+00
3.667610171845223704e+03 0.000000000000000000e+00
3.669627918685500390e+03 0.000000000000000000e+00
3.671645665525776622e+03 0.000000000000000000e+00
3.673663412366052853e+03 0.000000000000000000e+00
3.675681159206329085e+03 0.000000000000000000e+00
3.677698906046605316e+03 0.000000000000000000e+00
3.679716652886881548e+03 0.000000000000000000e+00
3.681734399727157779e+03 0.000000000000000000e+00
3.683752146567434011e+03 0.000000000000000000e+00
3.685769893407710242e+03 0.000000000000000000e+00
3.687787640247986474e+03 0.000000000000000000e+00
3.689805387088262705e+03 0.000000000000000000e+00
3.691823133928538937e+03 0.000000000000000000e+00
3.693840880768815168e+03 0.000000000000000000e+00
3.695858627609091400e+03 0.000000000000000000e+00
3.697876374449368086e+03 0.000000000000000000e+00
3.699894121289644318e+03 0.000000000000000000e+00
3.701911868129920549e+03 0.000000000000000000e+00
3.703929614970196781e+03 0.000000000000000000e+00
3.705947361810473012e+03 0.000000000000000000e+00
3.707965108650749244e+03 0.000000000000000000e+00
3.709982855491025475e+03 0.000000000000000000e+00
3.712000602331301707e+03 0.000000000000000000e+00
3.714018349171577938e+03 0.000000000000000000e+00
3.716036096011854170e+03 0.000000000000000000e+00
3.718053842852130401e+03 0.000000000000000000e+00
3.720071589692406633e+03 0.000000000000000000e+00
3.722089336532682864e+03 0.000000000000000000e+00
3.724107083372959096e+03 0.000000000000000000e+00
3.726124830213235327e+03 0.000000000000000000e+00
3.728142577053512014e+03 0.000000000000000000e+00
3.730160323893788245e+03 0.000000000000000000e+00
3.732178070734064477e+03 0.000000000000000000e+00
3.734195817574340708e+03 0.000000000000000000e+00
3.736213564414616940e+03 0.000000000000000000e+00
3.738231311254893171e+03 0.000000000000000000e+00
3.740249058095169403e+03 0.000000000000000000e+00
3.742266804935445634e+03 0.000000000000000000e+00
3.744284551775721866e+03 0.000000000000000000e+00
3.746302298615998097e+03 0.000000000000000000e+00
3.748320045456274329e+03 0.000000000000000000e+00
3.750337792296550560e+03 0.000000000000000000e+00
3.752355539136826792e+03 0.000000000000000000e+00
3.754373285977103023e+03 0.000000000000000000e+00
3.756391032817379710e+03 0.000000000000000000e+00
3.758408779657655941e+03 0.000000000000000000e+00
3.760426526497932173e+03 0.000000000000000000e+00
3.762444273338208404e+03 0.000000000000000000e+00
3.764462020178484636e+03 0.000000000000000000e+00
3.766479767018760867e+03 0.000000000000000000e+00
3.768497513859037099e+03 0.000000000000000000e+00
3.770515260699313330e+03 0.000000000000000000e+00
3.772533007539589562e+03 0.000000000000000000e+00
3.774550754379865793e+03 0.000000000000000000e+00
3.776568501220142025e+03 0.000000000000000000e+00
3.778586248060418257e+03 0.000000000000000000e+00
3.780603994900694488e+03 0.000000000000000000e+00
3.782621741740970720e+03 0.000000000000000000e+00
3.784639488581247406e+03 0.000000000000000000e+00
3.786657235421523637e+03 0.000000000000000000e+00
3.788674982261799869e+03 0.000000000000000000e+00
3.790692729102076100e+03 0.000000000000000000e+00
3.792710475942352332e+03 0.000000000000000000e+00
3.794728222782628563e+03 0.000000000000000000e+00
3.796745969622904795e+03 0.000000000000000000e+00
3.798763716463181026e+03 0.000000000000000000e+00
3.800781463303457258e+03 0.000000000000000000e+00
3.802799210143733490e+03 0.000000000000000000e+00
3.804816956984009721e+03 0.000000000000000000e+00
3.806834703824285953e+03 0.000000000000000000e+00
3.808852450664562184e+03 0.000000000000000000e+00
3.810870197504838416e+03 0.000000000000000000e+00
3.812887944345115102e+03 0.000000000000000000e+00
3.814905691185391333e+03 0.000000000000000000e+00
3.816923438025667565e+03 0.000000000000000000e+00
3.818941184865943796e+03 0.000000000000000000e+00
3.820958931706220028e+03 0.000000000000000000e+00
3.822976678546496260e+03 0.000000000000000000e+00
3.824994425386772491e+03 0.000000000000000000e+00
3.827012172227048723e+03 0.000000000000000000e+00
3.829029919067324954e+03 0.000000000000000000e+00
3.831047665907601186e+03 0.000000000000000000e+00
3.833065412747877417e+03 0.000000000000000000e+00
3.835083159588153649e+03 0.000000000000000000e+00
3.837100906428429880e+03 0.000000000000000000e+00
3.839118653268706112e+03 0.000000000000000000e+00
3.841136400108982798e+03 0.000000000000000000e+00
3.843154146949259029e+03 0.000000000000000000e+00
3.845171893789535261e+03 0.000000000000000000e+00
3.847189640629811493e+03 0.000000000000000000e+00
3.849207387470087724e+03 0.000000000000000000e+00
3.851225134310363956e+03 0.000000000000000000e+00
3.853242881150640187e+03 0.000000000000000000e+00
3.855260627990916419e+03 0.000000000000000000e+00
3.857278374831192650e+03 0.000000000000000000e+00
3.859296121671468882e+03 0.000000000000000000e+00
3.861313868511745113e+03 0.000000000000000000e+00
3.863331615352021345e+03 0.000000000000000000e+00
3.865349362192297576e+03 0.000000000000000000e+00
3.867367109032573808e+03 0.000000000000000000e+00
3.869384855872850039e+03 0.000000000000000000e+00
3.871402602713126726e+03 0.000000000000000000e+00
3.873420349553402957e+03 0.000000000000000000e+00
3.875438096393679189e+03 0.000000000000000000e+00
3.877455843233955420e+03 0.000000000000000000e+00
3.879473590074231652e+03 0.000000000000000000e+00
3.881491336914507883e+03 0.000000000000000000e+00
3.883509083754784115e+03 0.000000000000000000e+00
3.885526830595060346e+03 0.000000000000000000e+00
3.887544577435336578e+03 0.000000000000000000e+00
3.889562324275612809e+03 0.000000000000000000e+00
3.891580071115889041e+03 0.000000000000000000e+00
3.893597817956165272e+03 0.000000000000000000e+00
3.895615564796441504e+03 0.000000000000000000e+00
3.897633311636717735e+03 0.000000000000000000e+00
3.899651058476994422e+03 0.000000000000000000e+00
3.901668805317270653e+03 0.000000000000000000e+00
3.903686552157546885e+03 0.000000000000000000e+00
3.905704298997823116e+03 0.000000000000000000e+00
3.907722045838099348e+03 0.000000000000000000e+00
3.909739792678375579e+03 0.000000000000000000e+00
3.911757539518651811e+03 0.000000000000000000e+00
3.913775286358928042e+03 0.000000000000000000e+00
3.915793033199204274e+03 0.000000000000000000e+00
3.917810780039480505e+03 0.000000000000000000e+00
3.919828526879756737e+03 0.000000000000000000e+00
3.921846273720032968e+03 0.000000000000000000e+00
3.923864020560309200e+03 0.000000000000000000e+00
3.925881767400585431e+03 0.000000000000000000e+00
3.927899514240862118e+03 0.000000000000000000e+00
3.929917261081138349e+03 0.000000000000000000e+00
3.931935007921414581e+03 0.000000000000000000e+00
3.933952754761690812e+03 0.000000000000000000e+00
3.935970501601967044e+03 0.000000000000000000e+00
3.937988248442243275e+03 0.000000000000000000e+00
3.940005995282519507e+03 0.000000000000000000e+00
3.942023742122795738e+03 0.000000000000000000e+00
3.944041488963071970e+03 0.000000000000000000e+00
3.946059235803348201e+03 0.000000000000000000e+00
3.948076982643624433e+03 0.000000000000000000e+00
3.950094729483900664e+03 0.000000000000000000e+00
3.952112476324176896e+03 0.000000000000000000e+00
3.954130223164453128e+03 0.000000000000000000e+00
3.956147970004729814e+03 0.000000000000000000e+00
3.958165716845006045e+03 0.000000000000000000e+00
3.960183463685282277e+03 0.000000000000000000e+00
3.962201210525558508e+03 0.000000000000000000e+00
3.964218957365834740e+03 0.000000000000000000e+00
3.966236704206110971e+03 0.000000000000000000e+00
3.968254451046387203e+03 0.000000000000000000e+00
3.970272197886663434e+03 0.000000000000000000e+00
3.972289944726939666e+03 0.000000000000000000e+00
3.974307691567215898e+03 0.000000000000000000e+00
3.976325438407492129e+03 0.000000000000000000e+00
3.978343185247768361e+03 0.000000000000000000e+00
3.980360932088044592e+03 0.000000000000000000e+00
3.982378678928320824e+03 0.000000000000000000e+00
3.984396425768597510e+03 0.000000000000000000e+00
3.986414172608873741e+03 0.000000000000000000e+00
3.988431919449149973e+03 0.000000000000000000e+00
3.990449666289426204e+03 0.000000000000000000e+00
3.992467413129702436e+03 0.000000000000000000e+00
3.994485159969978668e+03 0.000000000000000000e+00
3.996502906810254899e+03 0.000000000000000000e+00
3.998520653650531131e+03 0.000000000000000000e+00
4.000538400490807362e+03 0.000000000000000000e+00
4.002556147331083594e+03 0.000000000000000000e+00
4.004573894171359825e+03 0.000000000000000000e+00
4.006591641011636057e+03 0.000000000000000000e+00
4.008609387851912288e+03 0.000000000000000000e+00
4.010627134692188520e+03 0.000000000000000000e+00
4.012644881532464751e+03 0.000000000000000000e+00
4.014662628372741437e+03 0.000000000000000000e+00
4.016680375213017669e+03 0.000000000000000000e+00
4.018698122053293901e+03 0.000000000000000000e+00
4.020715868893570132e+03 0.000000000000000000e+00
4.022733615733846364e+03 0.000000000000000000e+00
4.024751362574122595e+03 0.000000000000000000e+00
4.026769109414398827e+03 0.000000000000000000e+00
4.028786856254675058e+03 0.000000000000000000e+00
4.030804603094951290e+03 0.000000000000000000e+00
4.032822349935227521e+03 0.000000000000000000e+00
4.034840096775503753e+03 0.000000000000000000e+00
4.036857843615779984e+03 0.000000000000000000e+00
4.038875590456056216e+03 0.000000000000000000e+00
4.040893337296332447e+03 0.000000000000000000e+00
4.042911084136609134e+03 0.000000000000000000e+00
4.044928830976885365e+03 0.000000000000000000e+00
4.046946577817161597e+03 0.000000000000000000e+00
4.048964324657437828e+03 0.000000000000000000e+00
4.050982071497714060e+03 0.000000000000000000e+00
4.052999818337990291e+03 0.000000000000000000e+00
4.055017565178266523e+03 0.000000000000000000e+00
4.057035312018542754e+03 0.000000000000000000e+00
4.059053058858818986e+03 0.000000000000000000e+00
4.061070805699095217e+03 0.000000000000000000e+00
4.063088552539371449e+03 0.000000000000000000e+00
4.065106299379647680e+03 0.000000000000000000e+00
4.067124046219923912e+03 0.000000000000000000e+00
4.069141793060200143e+03 0.000000000000000000e+00
4.071159539900476830e+03 0.000000000000000000e+00
4.073177286740753061e+03 0.000000000000000000e+00
4.075195033581029293e+03 0.000000000000000000e+00
4.077212780421305069e+03 0.000000000000000000e+00
4.079230527261581301e+03 0.000000000000000000e+00
4.081248274101857533e+03 0.000000000000000000e+00
4.083266020942133764e+03 0.000000000000000000e+00
4.085283767782410905e+03 0.000000000000000000e+00
4.087301514622687137e+03 0.000000000000000000e+00
4.089319261462963368e+03 0.000000000000000000e+00
4.091337008303239600e+03 0.000000000000000000e+00
4.093354755143515831e+03 0.000000000000000000e+00
4.095372501983792063e+03 0.000000000000000000e+00
4.097390248824068294e+03 0.000000000000000000e+00
4.099407995664344526e+03 0.000000000000000000e+00
4.101425742504620757e+03 0.000000000000000000e+00
4.103443489344896989e+03 0.000000000000000000e+00
4.105461236185173220e+03 0.000000000000000000e+00
4.107478983025449452e+03 0.000000000000000000e+00
4.109496729865725683e+03 0.000000000000000000e+00
4.111514476706001915e+03 0.000000000000000000e+00
4.113532223546278146e+03 0.000000000000000000e+00
4.115549970386554378e+03 0.000000000000000000e+00
4.117567717226830609e+03 0.000000000000000000e+00
4.119585464067106841e+03 0.000000000000000000e+00
4.121603210907383072e+03 0.000000000000000000e+00
4.123620957747659304e+03 0.000000000000000000e+00
4.125638704587935536e+03 0.000000000000000000e+00
4.127656451428211767e+03 0.000000000000000000e+00
4.129674198268487999e+03 0.000000000000000000e+00
4.131691945108764230e+03 0.000000000000000000e+00
4.133709691949040462e+03 0.000000000000000000e+00
4.135727438789316693e+03 0.000000000000000000e+00
4.137745185629592925e+03 0.000000000000000000e+00
4.139762932469869156e+03 0.000000000000000000e+00
4.141780679310145388e+03 0.000000000000000000e+00
4.143798426150422529e+03 0.000000000000000000e+00
4.145816172990698760e+03 0.000000000000000000e+00
4.147833919830974992e+03 0.000000000000000000e+00
4.149851666671251223e+03 0.000000000000000000e+00
4.151869413511527455e+03 0.000000000000000000e+00
4.153887160351803686e+03 0.000000000000000000e+00
4.155904907192079918e+03 0.000000000000000000e+00
4.157922654032356149e+03 0.000000000000000000e+00
4.159940400872632381e+03 0.000000000000000000e+00
4.161958147712908612e+03 0.000000000000000000e+00
4.163975894553184844e+03 0.000000000000000000e+00
4.165993641393461075e+03 0.000000000000000000e+00
4.168011388233737307e+03 0.000000000000000000e+00
4.170029135074013539e+03 0.000000000000000000e+00
4.172046881914289770e+03 0.000000000000000000e+00
4.174064628754566002e+03 0.000000000000000000e+00
4.176082375594842233e+03 0.000000000000000000e+00
4.178100122435118465e+03 0.000000000000000000e+00
4.180117869275394696e+03 0.000000000000000000e+00
4.182135616115670928e+03 0.000000000000000000e+00
4.184153362955947159e+03 0.000000000000000000e+00
4.186171109796223391e+03 0.000000000000000000e+00
4.188188856636499622e+03 0.000000000000000000e+00
4.190206603476775854e+03 0.000000000000000000e+00
4.192224350317052085e+03 0.000000000000000000e+00
4.194242097157328317e+03 0.000000000000000000e+00
4.196259843997604548e+03 0.000000000000000000e+00
4.198277590837880780e+03 0.000000000000000000e+00
4.200295337678157921e+03 0.000000000000000000e+00
4.202313084518434152e+03 0.000000000000000000e+00
4.204330831358710384e+03 0.000000000000000000e+00
4.206348578198986615e+03 0.000000000000000000e+00
4.208366325039262847e+03 0.000000000000000000e+00
4.210384071879539079e+03 0.000000000000000000e+00
4.212401818719815310e+03 0.000000000000000000e+00
4.214419565560091542e+03 0.000000000000000000e+00
4.216437312400367773e+03 0.000000000000000000e+00
4.218455059240644005e+03 0.000000000000000000e+00
4.220472806080920236e+03 0.000000000000000000e+00
4.222490552921196468e+03 0.000000000000000000e+00
4.224508299761472699e+03 0.000000000000000000e+00
4.226526046601748931e+03 0.000000000000000000e+00
4.228543793442025162e+03 0.000000000000000000e+00
4.230561540282301394e+03 0.000000000000000000e+00
4.232579287122577625e+03 0.000000000000000000e+00
4.234597033962853857e+03 0.000000000000000000e+00
4.236614780803130088e+03 0.000000000000000000e+00
4.238632527643406320e+03 0.000000000000000000e+00
4.240650274483682551e+03 0.000000000000000000e+00
4.242668021323958783e+03 0.000000000000000000e+00
4.244685768164235014e+03 0.000000000000000000e+00
4.246703515004511246e+03 0.000000000000000000e+00
4.248721261844787477e+03 0.000000000000000000e+00
4.250739008685063709e+03 0.000000000000000000e+00
4.252756755525339941e+03 0.000000000000000000e+00
4.254774502365616172e+03 0.000000000000000000e+00
4.256792249205892404e+03 0.000000000000000000e+00
4.258809996046169545e+03 0.000000000000000000e+00
4.260827742886445776e+03 0.000000000000000000e+00
4.262845489726722008e+03 0.000000000000000000e+00
4.264863236566998239e+03 0.000000000000000000e+00
4.266880983407274471e+03 0.000000000000000000e+00
4.268898730247550702e+03 0.000000000000000000e+00
4.270916477087826934e+03 0.000000000000000000e+00
4.272934223928103165e+03 0.000000000000000000e+00
4.274951970768379397e+03 0.000000000000000000e+00
4.276969717608655628e+03 0.000000000000000000e+00
4.278987464448931860e+03 0.000000000000000000e+00
4.281005211289208091e+03 0.000000000000000000e+00
4.283022958129484323e+03 0.000000000000000000e+00
4.285040704969760554e+03 0.000000000000000000e+00
4.287058451810036786e+03 0.000000000000000000e+00
4.289076198650313017e+03 0.000000000000000000e+00
4.291093945490589249e+03 0.000000000000000000e+00
4.293111692330865480e+03 0.000000000000000000e+00
4.295129439171141712e+03 0.000000000000000000e+00
4.297147186011417944e+03 0.000000000000000000e+00
4.299164932851694175e+03 0.000000000000000000e+00
4.301182679691970407e+03 0.000000000000000000e+00
4.303200426532246638e+03 0.000000000000000000e+00
4.305218173372522870e+03 0.000000000000000000e+00
4.307235920212799101e+03 0.000000000000000000e+00
4.309253667053075333e+03 0.000000000000000000e+00
4.311271413893351564e+03 0.000000000000000000e+00
4.313289160733627796e+03 0.000000000000000000e+00
4.315306907573904937e+03 0.000000000000000000e+00
4.317324654414181168e+03 0.000000000000000000e+00
4.319342401254457400e+03 0.000000000000000000e+00
4.321360148094733631e+03 0.000000000000000000e+00
4.323377894935009863e+03 0.000000000000000000e+00
4.325395641775286094e+03 0.000000000000000000e+00
4.327413388615562326e+03 0.000000000000000000e+00
4.329431135455838557e+03 0.000000000000000000e+00
4.331448882296114789e+03 0.000000000000000000e+00
4.333466629136391020e+03 0.000000000000000000e+00
4.335484375976667252e+03 0.000000000000000000e+00
4.337502122816943483e+03 0.000000000000000000e+00
4.339519869657219715e+03 0.000000000000000000e+00
4.341537616497495947e+03 0.000000000000000000e+00
4.343555363337772178e+03 0.000000000000000000e+00
4.345573110178048410e+03 0.000000000000000000e+00
4.347590857018324641e+03 0.000000000000000000e+00
4.349608603858600873e+03 0.000000000000000000e+00
4.351626350698877104e+03 0.000000000000000000e+00
4.353644097539153336e+03 0.000000000000000000e+00
4.355661844379429567e+03 0.000000000000000000e+00
4.357679591219705799e+03 0.000000000000000000e+00
4.359697338059982030e+03 0.000000000000000000e+00
4.361715084900258262e+03 0.000000000000000000e+00
4.363732831740534493e+03 0.000000000000000000e+00
4.365750578580810725e+03 0.000000000000000000e+00
4.367768325421086956e+03 0.000000000000000000e+00
4.369786072261363188e+03 0.000000000000000000e+00
4.371803819101639419e+03 0.000000000000000000e+00
4.373821565941916560e+03 0.000000000000000000e+00
4.375839312782192792e+03 0.000000000000000000e+00
4.377857059622469023e+03 0.000000000000000000e+00
4.379874806462745255e+03 0.000000000000000000e+00
4.381892553303021486e+03 0.000000000000000000e+00
4.383910300143297718e+03 0.000000000000000000e+00
4.385928046983573950e+03 0.000000000000000000e+00
4.387945793823850181e+03 0.000000000000000000e+00
4.389963540664126413e+03 0.000000000000000000e+00
4.391981287504402644e+03 0.000000000000000000e+00
4.393999034344678876e+03 0.000000000000000000e+00
4.396016781184955107e+03 0.000000000000000000e+00
4.398034528025231339e+03 0.000000000000000000e+00
4.400052274865507570e+03 0.000000000000000000e+00
4.402070021705783802e+03 0.000000000000000000e+00
4.404087768546060033e+03 0.000000000000000000e+00
4.406105515386336265e+03 0.000000000000000000e+00
4.408123262226612496e+03 0.000000000000000000e+00
4.410141009066888728e+03 0.000000000000000000e+00
4.412158755907164959e+03 0.000000000000000000e+00
4.414176502747441191e+03 0.000000000000000000e+00
4.416194249587717422e+03 0.000000000000000000e+00
4.418211996427993654e+03 0.000000000000000000e+00
4.420229743268269885e+03 0.000000000000000000e+00
4.422247490108546117e+03 0.000000000000000000e+00
4.424265236948822348e+03 0.000000000000000000e+00
4.426282983789098580e+03 0.000000000000000000e+00
4.428300730629374812e+03 0.000000000000000000e+00
4.430318477469651953e+03 0.000000000000000000e+00
4.432336224309928184e+03 0.000000000000000000e+00
4.434353971150204416e+03 0.000000000000000000e+00
4.436371717990480647e+03 0.000000000000000000e+00
4.438389464830756879e+03 0.000000000000000000e+00
4.440407211671033110e+03 0.000000000000000000e+00
4.442424958511309342e+03 0.000000000000000000e+00
4.444442705351585573e+03 0.000000000000000000e+00
4.446460452191861805e+03 0.000000000000000000e+00
4.448478199032138036e+03 0.000000000000000000e+00
4.450495945872414268e+03 0.000000000000000000e+00
4.452513692712690499e+03 0.000000000000000000e+00
4.454531439552966731e+03 0.000000000000000000e+00
4.456549186393242962e+03 0.000000000000000000e+00
4.458566933233519194e+03 0.000000000000000000e+00
4.460584680073795425e+03 0.000000000000000000e+00
4.462602426914071657e+03 0.000000000000000000e+00
4.464620173754347888e+03 0.000000000000000000e+00
4.466637920594624120e+03 0.000000000000000000e+00
4.468655667434900352e+03 0.000000000000000000e+00
4.470673414275176583e+03 0.000000000000000000e+00
4.472691161115452815e+03 0.000000000000000000e+00
4.474708907955729046e+03 0.000000000000000000e+00
4.476726654796005278e+03 0.000000000000000000e+00
4.478744401636281509e+03 0.000000000000000000e+00
4.480762148476557741e+03 0.000000000000000000e+00
4.482779895316833972e+03 0.000000000000000000e+00
4.484797642157110204e+03 0.000000000000000000e+00
4.486815388997387345e+03 0.000000000000000000e+00
4.488833135837663576e+03 0.000000000000000000e+00
4.490850882677939808e+03 0.000000000000000000e+00
4.492868629518216039e+03 0.000000000000000000e+00
4.494886376358492271e+03 0.000000000000000000e+00
4.496904123198768502e+03 0.000000000000000000e+00
4.498921870039044734e+03 0.000000000000000000e+00
4.500939616879320965e+03 0.000000000000000000e+00
4.502957363719597197e+03 0.000000000000000000e+00
4.504975110559873428e+03 0.000000000000000000e+00
4.506992857400149660e+03 0.000000000000000000e+00
4.509010604240425891e+03 0.000000000000000000e+00
4.511028351080702123e+03 0.000000000000000000e+00
4.513046097920978355e+03 0.000000000000000000e+00
4.515063844761254586e+03 0.000000000000000000e+00
4.517081591601530818e+03 0.000000000000000000e+00
4.519099338441807049e+03 0.000000000000000000e+00
4.521117085282083281e+03 0.000000000000000000e+00
4.523134832122359512e+03 0.000000000000000000e+00
4.525152578962635744e+03 0.000000000000000000e+00
4.527170325802911975e+03 0.000000000000000000e+00
4.529188072643188207e+03 0.000000000000000000e+00
4.531205819483464438e+03 0.000000000000000000e+00
4.533223566323740670e+03 0.000000000000000000e+00
4.535241313164016901e+03 0.000000000000000000e+00
4.537259060004293133e+03 0.000000000000000000e+00
4.539276806844569364e+03 0.000000000000000000e+00
4.541294553684845596e+03 0.000000000000000000e+00
4.543312300525121827e+03 0.000000000000000000e+00
4.545330047365398968e+03 0.000000000000000000e+00
4.547347794205675200e+03 0.000000000000000000e+00
4.549365541045951431e+03 0.000000000000000000e+00
4.551383287886227663e+03 0.000000000000000000e+00
4.553401034726503894e+03 0.000000000000000000e+00
4.555418781566780126e+03 0.000000000000000000e+00
4.557436528407056358e+03 0.000000000000000000e+00
4.559454275247332589e+03 0.000000000000000000e+00
4.561472022087608821e+03 0.000000000000000000e+00
4.563489768927885052e+03 0.000000000000000000e+00
4.565507515768161284e+03 0.000000000000000000e+00
4.567525262608437515e+03 0.000000000000000000e+00
4.569543009448713747e+03 0.000000000000000000e+00
4.571560756288989978e+03 0.000000000000000000e+00
4.573578503129266210e+03 0.000000000000000000e+00
4.575596249969542441e+03 0.000000000000000000e+00
4.577613996809818673e+03 0.000000000000000000e+00
4.579631743650094904e+03 0.000000000000000000e+00
4.581649490490371136e+03 0.000000000000000000e+00
4.583667237330647367e+03 0.000000000000000000e+00
4.585684984170923599e+03 0.000000000000000000e+00
4.587702731011199830e+03 0.000000000000000000e+00
4.589720477851476062e+03 0.000000000000000000e+00
4.591738224691752293e+03 0.000000000000000000e+00
4.593755971532028525e+03 0.000000000000000000e+00
4.595773718372304756e+03 0.000000000000000000e+00
4.597791465212580988e+03 0.000000000000000000e+00
4.599809212052857220e+03 0.000000000000000000e+00
4.601826958893134361e+03 0.000000000000000000e+00
4.603844705733410592e+03 0.000000000000000000e+00
4.605862452573686824e+03 0.000000000000000000e+00
4.607880199413963055e+03 0.000000000000000000e+00
4.609897946254239287e+03 0.000000000000000000e+00
4.611915693094515518e+03 0.000000000000000000e+00
4.613933439934791750e+03 0.000000000000000000e+00
4.615951186775067981e+03 0.000000000000000000e+00
4.617968933615344213e+03 0.000000000000000000e+00
4.619986680455620444e+03 0.000000000000000000e+00
4.622004427295896676e+03 0.000000000000000000e+00
4.624022174136172907e+03 0.000000000000000000e+00
4.626039920976449139e+03 0.000000000000000000e+00
4.628057667816725370e+03 0.000000000000000000e+00
4.630075414657001602e+03 0.000000000000000000e+00
4.632093161497277833e+03 0.000000000000000000e+00
4.634110908337554065e+03 0.000000000000000000e+00
4.636128655177830296e+03 0.000000000000000000e+00
4.638146402018106528e+03 0.000000000000000000e+00
4.640164148858382759e+03 0.000000000000000000e+00
4.642181895698658991e+03 0.000000000000000000e+00
4.644199642538935223e+03 0.000000000000000000e+00
4.646217389379211454e+03 0.000000000000000000e+00
4.648235136219487686e+03 0.000000000000000000e+00
4.650252883059763917e+03 0.000000000000000000e+00
4.652270629900040149e+03 0.000000000000000000e+00
4.654288376740316380e+03 0.000000000000000000e+00
4.656306123580592612e+03 0.000000000000000000e+00
4.658323870420868843e+03 0.000000000000000000e+00
4.660341617261145984e+03 0.000000000000000000e+00
4.662359364101422216e+03 0.000000000000000000e+00
4.664377110941698447e+03 0.000000000000000000e+00
4.666394857781974679e+03 0.000000000000000000e+00
4.668412604622250910e+03 0.000000000000000000e+00
4.670430351462527142e+03 0.000000000000000000e+00
4.672448098302803373e+03 0.000000000000000000e+00
4.674465845143079605e+03 0.000000000000000000e+00
4.676483591983355836e+03 0.000000000000000000e+00
4.678501338823632068e+03 0.000000000000000000e+00
4.680519085663908299e+03 0.000000000000000000e+00
4.682536832504184531e+03 0.000000000000000000e+00
4.684554579344460763e+03 0.000000000000000000e+00
4.686572326184736994e+03 0.000000000000000000e+00
4.688590073025013226e+03 0.000000000000000000e+00
4.690607819865289457e+03 0.000000000000000000e+00
4.692625566705565689e+03 0.000000000000000000e+00
4.694643313545841920e+03 0.000000000000000000e+00
4.696661060386118152e+03 0.000000000000000000e+00
4.698678807226394383e+03 0.000000000000000000e+00
4.700696554066670615e+03 0.000000000000000000e+00
4.702714300906946846e+03 0.000000000000000000e+00
4.704732047747223078e+03 0.000000000000000000e+00
4.706749794587499309e+03 0.000000000000000000e+00
4.708767541427775541e+03 0.000000000000000000e+00
4.710785288268051772e+03 0.000000000000000000e+00
4.712803035108328004e+03 0.000000000000000000e+00
4.714820781948604235e+03 0.000000000000000000e+00
4.716838528788881376e+03 0.000000000000000000e+00
4.718856275629157608e+03 0.000000000000000000e+00
4.720874022469433839e+03 0.000000000000000000e+00
4.722891769309710071e+03 0.000000000000000000e+00
4.724909516149986302e+03 0.000000000000000000e+00
4.726927262990262534e+03 0.000000000000000000e+00
4.728945009830538766e+03 0.000000000000000000e+00
4.730962756670814997e+03 0.000000000000000000e+00
4.732980503511091229e+03 0.000000000000000000e+00
4.734998250351367460e+03 0.000000000000000000e+00
4.737015997191643692e+03 0.000000000000000000e+00
4.739033744031919923e+03 0.000000000000000000e+00
4.741051490872196155e+03 0.000000000000000000e+00
4.743069237712472386e+03 0.000000000000000000e+00
4.745086984552748618e+03 0.000000000000000000e+00
4.747104731393024849e+03 0.000000000000000000e+00
4.749122478233301081e+03 0.000000000000000000e+00
4.751140225073577312e+03 0.000000000000000000e+00
4.753157971913853544e+03 0.000000000000000000e+00
4.755175718754129775e+03 0.000000000000000000e+00
4.757193465594406007e+03 0.000000000000000000e+00
4.759211212434682238e+03 0.000000000000000000e+00
4.761228959274958470e+03 0.000000000000000000e+00
4.763246706115234701e+03 0.000000000000000000e+00
4.765264452955510933e+03 0.000000000000000000e+00
4.767282199795787164e+03 0.000000000000000000e+00
4.769299946636063396e+03 0.000000000000000000e+00
4.771317693476339628e+03 0.000000000000000000e+00
4.773335440316615859e+03 0.000000000000000000e+00
4.775353187156893000e+03 0.000000000000000000e+00
4.777370933997169232e+03 0.000000000000000000e+00
4.779388680837445463e+03 0.000000000000000000e+00
4.781406427677721695e+03 0.000000000000000000e+00
4.783424174517997926e+03 0.000000000000000000e+00
4.785441921358274158e+03 0.000000000000000000e+00
4.787459668198550389e+03 0.000000000000000000e+00
4.789477415038826621e+03 0.000000000000000000e+00
4.791495161879102852e+03 0.000000000000000000e+00
4.793512908719379084e+03 0.000000000000000000e+00
4.795530655559655315e+03 0.000000000000000000e+00
4.797548402399931547e+03 0.000000000000000000e+00
4.799566149240207778e+03 0.000000000000000000e+00
4.801583896080484010e+03 0.000000000000000000e+00
4.803601642920760241e+03 0.000000000000000000e+00
4.805619389761036473e+03 0.000000000000000000e+00
4.807637136601312704e+03 0.000000000000000000e+00
4.809654883441588936e+03 0.000000000000000000e+00
4.811672630281865167e+03 0.000000000000000000e+00
4.813690377122141399e+03 0.000000000000000000e+00
4.815708123962417631e+03 0.000000000000000000e+00
4.817725870802693862e+03 0.000000000000000000e+00
4.819743617642970094e+03 0.000000000000000000e+00
4.821761364483246325e+03 0.000000000000000000e+00
4.823779111323522557e+03 0.000000000000000000e+00
4.825796858163798788e+03 0.000000000000000000e+00
4.827814605004075020e+03 0.000000000000000000e+00
4.829832351844351251e+03 0.000000000000000000e+00
4.831850098684628392e+03 0.000000000000000000e+00
4.833867845524904624e+03 0.000000000000000000e+00
4.835885592365180855e+03 0.000000000000000000e+00
4.837903339205457087e+03 0.000000000000000000e+00
4.839921086045733318e+03 0.000000000000000000e+00
4.841938832886009550e+03 0.000000000000000000e+00
4.843956579726285781e+03 0.000000000000000000e+00
4.845974326566562013e+03 0.000000000000000000e+00
4.847992073406838244e+03 0.000000000000000000e+00
4.850009820247114476e+03 0.000000000000000000e+00
4.852027567087390707e+03 0.000000000000000000e+00
4.854045313927666939e+03 0.000000000000000000e+00
4.856063060767943171e+03 0.000000000000000000e+00
4.858080807608219402e+03 0.000000000000000000e+00
4.860098554448495634e+03 0.000000000000000000e+00
4.862116301288771865e+03 0.000000000000000000e+00
4.864134048129048097e+03 0.000000000000000000e+00
4.866151794969324328e+03 0.000000000000000000e+00
4.868169541809600560e+03 0.000000000000000000e+00
4.870187288649876791e+03 0.000000000000000000e+00
4.872205035490153023e+03 0.000000000000000000e+00
4.874222782330429254e+03 0.000000000000000000e+00
4.876240529170705486e+03 0.000000000000000000e+00
4.878258276010981717e+03 0.000000000000000000e+00
4.880276022851257949e+03 0.000000000000000000e+00
4.882293769691534180e+03 0.000000000000000000e+00
4.884311516531810412e+03 0.000000000000000000e+00
4.886329263372086643e+03 0.000000000000000000e+00
4.888347010212363784e+03 0.000000000000000000e+00
4.890364757052640016e+03 0.000000000000000000e+00
4.892382503892916247e+03 0.000000000000000000e+00
4.894400250733192479e+03 0.000000000000000000e+00
4.896417997573468710e+03 0.000000000000000000e+00
4.898435744413744942e+03 0.000000000000000000e+00
4.900453491254021174e+03 0.000000000000000000e+00
4.902471238094297405e+03 0.000000000000000000e+00
4.904488984934573637e+03 0.000000000000000000e+00
4.906506731774849868e+03 0.000000000000000000e+00
4.908524478615126100e+03 0.000000000000000000e+00
4.910542225455402331e+03 0.000000000000000000e+00
4.912559972295678563e+03 0.000000000000000000e+00
4.914577719135954794e+03 0.000000000000000000e+00
4.916595465976231026e+03 0.000000000000000000e+00
4.918613212816507257e+03 0.000000000000000000e+00
4.920630959656783489e+03 0.000000000000000000e+00
4.922648706497059720e+03 0.000000000000000000e+00
4.924666453337335952e+03 0.000000000000000000e+00
4.926684200177612183e+03 0.000000000000000000e+00
4.928701947017888415e+03 0.000000000000000000e+00
4.930719693858164646e+03 0.000000000000000000e+00
4.932737440698440878e+03 0.000000000000000000e+00
4.934755187538717109e+03 0.000000000000000000e+00
4.936772934378993341e+03 0.000000000000000000e+00
4.938790681219269572e+03 0.000000000000000000e+00
4.940808428059545804e+03 0.000000000000000000e+00
4.942826174899822036e+03 0.000000000000000000e+00
4.944843921740098267e+03 0.000000000000000000e+00
4.946861668580375408e+03 0.000000000000000000e+00
4.948879415420651640e+03 0.000000000000000000e+00
4.950897162260927871e+03 0.000000000000000000e+00
4.952914909101204103e+03 0.000000000000000000e+00
4.954932655941480334e+03 0.000000000000000000e+00
4.956950402781756566e+03 0.000000000000000000e+00
4.958968149622032797e+03 0.000000000000000000e+00
4.960985896462309029e+03 0.000000000000000000e+00
4.963003643302585260e+03 0.000000000000000000e+00
4.965021390142861492e+03 0.000000000000000000e+00
4.967039136983137723e+03 0.000000000000000000e+00
4.969056883823413955e+03 0.000000000000000000e+00
4.971074630663690186e+03 0.000000000000000000e+00
4.973092377503966418e+03 0.000000000000000000e+00
4.975110124344242649e+03 0.000000000000000000e+00
4.977127871184518881e+03 0.000000000000000000e+00
4.979145618024795112e+03 0.000000000000000000e+00
4.981163364865071344e+03 0.000000000000000000e+00
4.983181111705347575e+03 0.000000000000000000e+00
4.985198858545623807e+03 0.000000000000000000e+00
4.987216605385900039e+03 0.000000000000000000e+00
4.989234352226176270e+03 0.000000000000000000e+00
4.991252099066452502e+03 0.000000000000000000e+00
4.993269845906728733e+03 0.000000000000000000e+00
4.995287592747004965e+03 0.000000000000000000e+00
4.997305339587281196e+03 0.000000000000000000e+00
4.999323086427557428e+03 0.000000000000000000e+00
5.001340833267833659e+03 0.000000000000000000e+00
5.003358580108110800e+03 0.000000000000000000e+00
5.005376326948387032e+03 0.000000000000000000e+00
5.007394073788663263e+03 0.000000000000000000e+00
5.009411820628939495e+03 0.000000000000000000e+00
5.011429567469215726e+03 0.000000000000000000e+00
5.013447314309491958e+03 0.000000000000000000e+00
5.015465061149768189e+03 0.000000000000000000e+00
5.017482807990044421e+03 0.000000000000000000e+00
5.019500554830320652e+03 0.000000000000000000e+00
5.021518301670596884e+03 0.000000000000000000e+00
5.023536048510873115e+03 0.000000000000000000e+00
5.025553795351149347e+03 0.000000000000000000e+00
5.027571542191425578e+03 0.000000000000000000e+00
5.029589289031701810e+03 0.000000000000000000e+00
5.031607035871978042e+03 0.000000000000000000e+00
5.033624782712254273e+03 0.000000000000000000e+00
5.035642529552530505e+03 0.000000000000000000e+00
5.037660276392806736e+03 0.000000000000000000e+00
5.039678023233082968e+03 0.000000000000000000e+00
5.041695770073359199e+03 0.000000000000000000e+00
5.043713516913635431e+03 0.000000000000000000e+00
5.045731263753911662e+03 0.000000000000000000e+00
5.047749010594187894e+03 0.000000000000000000e+00
5.049766757434464125e+03 0.000000000000000000e+00
5.051784504274740357e+03 0.000000000000000000e+00
5.053802251115016588e+03 0.000000000000000000e+00
5.055819997955292820e+03 0.000000000000000000e+00
5.057837744795569051e+03 0.000000000000000000e+00
5.059855491635845283e+03 0.000000000000000000e+00
5.061873238476122424e+03 0.000000000000000000e+00
5.063890985316398655e+03 0.000000000000000000e+00
5.065908732156674887e+03 0.000000000000000000e+00
5.067926478996951118e+03 0.000000000000000000e+00
5.069944225837227350e+03 0.000000000000000000e+00
5.071961972677503582e+03 0.000000000000000000e+00
5.073979719517779813e+03 0.000000000000000000e+00
5.075997466358056045e+03 0.000000000000000000e+00
5.078015213198332276e+03 0.000000000000000000e+00
5.080032960038608508e+03 0.000000000000000000e+00
5.082050706878884739e+03 0.000000000000000000e+00
5.084068453719160971e+03 0.000000000000000000e+00
5.086086200559437202e+03 0.000000000000000000e+00
5.088103947399713434e+03 0.000000000000000000e+00
5.090121694239989665e+03 0.000000000000000000e+00
5.092139441080265897e+03 0.000000000000000000e+00
5.094157187920542128e+03 0.000000000000000000e+00
5.096174934760818360e+03 0.000000000000000000e+00
5.098192681601094591e+03 0.000000000000000000e+00
5.100210428441370823e+03 0.000000000000000000e+00
5.102228175281647054e+03 0.000000000000000000e+00
5.104245922121923286e+03 0.000000000000000000e+00
5.106263668962199517e+03 0.000000000000000000e+00
5.108281415802475749e+03 0.000000000000000000e+00
5.110299162642751980e+03 0.000000000000000000e+00
5.112316909483028212e+03 0.000000000000000000e+00
5.114334656323304444e+03 0.000000000000000000e+00
5.116352403163580675e+03 0.000000000000000000e+00
5.118370150003857816e+03 0.000000000000000000e+00
5.120387896844134048e+03 0.000000000000000000e+00
5.122405643684410279e+03 0.000000000000000000e+00
5.124423390524686511e+03 0.000000000000000000e+00
5.126441137364962742e+03 0.000000000000000000e+00
5.128458884205238974e+03 0.000000000000000000e+00
5.130476631045515205e+03 0.000000000000000000e+00
5.132494377885791437e+03 0.000000000000000000e+00
5.134512124726067668e+03 0.000000000000000000e+00
5.136529871566343900e+03 0.000000000000000000e+00
5.138547618406620131e+03 0.000000000000000000e+00
5.140565365246896363e+03 0.000000000000000000e+00
5.142583112087172594e+03 0.000000000000000000e+00
5.144600858927448826e+03 0.000000000000000000e+00
5.146618605767725057e+03 0.000000000000000000e+00
5.148636352608001289e+03 0.000000000000000000e+00
5.150654099448277520e+03 0.000000000000000000e+00
5.152671846288553752e+03 0.000000000000000000e+00
5.154689593128829983e+03 0.000000000000000000e+00
5.156707339969106215e+03 0.000000000000000000e+00
5.158725086809382447e+03 0.000000000000000000e+00
5.160742833649658678e+03 0.000000000000000000e+00
5.162760580489934910e+03 0.000000000000000000e+00
5.164778327330211141e+03 0.000000000000000000e+00
5.166796074170487373e+03 0.000000000000000000e+00
5.168813821010763604e+03 0.000000000000000000e+00
5.170831567851039836e+03 0.000000000000000000e+00
5.172849314691316067e+03 0.000000000000000000e+00
5.174867061531592299e+03 0.000000000000000000e+00
5.176884808371869440e+03 0.000000000000000000e+00
5.178902555212145671e+03 0.000000000000000000e+00
5.180920302052421903e+03 0.000000000000000000e+00
5.182938048892698134e+03 0.000000000000000000e+00
5.184955795732974366e+03 0.000000000000000000e+00
5.186973542573250597e+03 0.000000000000000000e+00
5.188991289413526829e+03 0.000000000000000000e+00
5.191009036253803060e+03 0.000000000000000000e+00
5.193026783094079292e+03 0.000000000000000000e+00
5.195044529934355523e+03 0.000000000000000000e+00
5.197062276774631755e+03 0.000000000000000000e+00
5.199080023614907986e+03 0.000000000000000000e+00
5.201097770455184218e+03 0.000000000000000000e+00
5.203115517295460450e+03 0.000000000000000000e+00
5.205133264135736681e+03 0.000000000000000000e+00
5.207151010976012913e+03 0.000000000000000000e+00
5.209168757816289144e+03 0.000000000000000000e+00
5.211186504656565376e+03 0.000000000000000000e+00
5.213204251496841607e+03 0.000000000000000000e+00
5.215221998337117839e+03 0.000000000000000000e+00
5.217239745177394070e+03 0.000000000000000000e+00
5.219257492017670302e+03 0.000000000000000000e+00
5.221275238857946533e+03 0.000000000000000000e+00
5.223292985698222765e+03 0.000000000000000000e+00
5.225310732538498996e+03 0.000000000000000000e+00
5.227328479378775228e+03 0.000000000000000000e+00
5.229346226219051459e+03 0.000000000000000000e+00
5.231363973059327691e+03 0.000000000000000000e+00
5.233381719899604832e+03 0.000000000000000000e+00
5.235399466739881063e+03 0.000000000000000000e+00
5.237417213580157295e+03 0.000000000000000000e+00
5.239434960420433526e+03 0.000000000000000000e+00
5.241452707260709758e+03 0.000000000000000000e+00
5.243470454100985989e+03 0.000000000000000000e+00
5.245488200941262221e+03 0.000000000000000000e+00
5.247505947781538453e+03 0.000000000000000000e+00
5.249523694621814684e+03 0.000000000000000000e+00
5.251541441462090916e+03 0.000000000000000000e+00
5.253559188302367147e+03 0.000000000000000000e+00
5.255576935142643379e+03 0.000000000000000000e+00
5.257594681982919610e+03 0.000000000000000000e+00
5.259612428823195842e+03 0.000000000000000000e+00
5.261630175663472073e+03 0.000000000000000000e+00
5.263647922503748305e+03 0.000000000000000000e+00
5.265665669344024536e+03 0.000000000000000000e+00
5.267683416184300768e+03 0.000000000000000000e+00
5.269701163024576999e+03 0.000000000000000000e+00
5.271718909864853231e+03 0.000000000000000000e+00
5.273736656705129462e+03 0.000000000000000000e+00
5.275754403545405694e+03 0.000000000000000000e+00
5.277772150385681925e+03 0.000000000000000000e+00
5.279789897225958157e+03 0.000000000000000000e+00
5.281807644066234388e+03 0.000000000000000000e+00
5.283825390906510620e+03 0.000000000000000000e+00
5.285843137746786851e+03 0.000000000000000000e+00
5.287860884587063083e+03 0.000000000000000000e+00
5.289878631427339315e+03 0.000000000000000000e+00
5.291896378267616456e+03 0.000000000000000000e+00
5.293914125107892687e+03 0.000000000000000000e+00
5.295931871948168919e+03 0.000000000000000000e+00
5.297949618788445150e+03 0.000000000000000000e+00
5.299967365628721382e+03 0.000000000000000000e+00
5.301985112468997613e+03 0.000000000000000000e+00
5.304002859309273845e+03 0.000000000000000000e+00
5.306020606149550076e+03 0.000000000000000000e+00
5.308038352989826308e+03 0.000000000000000000e+00
5.310056099830102539e+03 0.000000000000000000e+00
5.312073846670378771e+03 0.000000000000000000e+00
5.314091593510655002e+03 0.000000000000000000e+00
5.316109340350931234e+03 0.000000000000000000e+00
5.318127087191207465e+03 0.000000000000000000e+00
5.320144834031483697e+03 0.000000000000000000e+00
5.322162580871759928e+03 0.000000000000000000e+00
5.324180327712036160e+03 0.000000000000000000e+00
5.326198074552312391e+03 0.000000000000000000e+00
5.328215821392588623e+03 0.000000000000000000e+00
5.330233568232864855e+03 0.000000000000000000e+00
5.332251315073141086e+03 0.000000000000000000e+00
5.334269061913417318e+03 0.000000000000000000e+00
5.336286808753693549e+03 0.000000000000000000e+00
5.338304555593969781e+03 0.000000000000000000e+00
5.340322302434246012e+03 0.000000000000000000e+00
5.342340049274522244e+03 0.000000000000000000e+00
5.344357796114798475e+03 0.000000000000000000e+00
5.346375542955074707e+03 0.000000000000000000e+00
5.348393289795351848e+03 0.000000000000000000e+00
5.350411036635628079e+03 0.000000000000000000e+00
5.352428783475904311e+03 0.000000000000000000e+00
5.354446530316180542e+03 0.000000000000000000e+00
5.356464277156456774e+03 0.000000000000000000e+00
5.358482023996733005e+03 0.000000000000000000e+00
5.360499770837009237e+03 0.000000000000000000e+00
5.362517517677285468e+03 0.000000000000000000e+00
5.364535264517561700e+03 0.000000000000000000e+00
5.366553011357837931e+03 0.000000000000000000e+00
5.368570758198114163e+03 0.000000000000000000e+00
5.370588505038390394e+03 0.000000000000000000e+00
5.372606251878666626e+03 0.000000000000000000e+00
5.374623998718942858e+03 0.000000000000000000e+00
5.376641745559219089e+03 0.000000000000000000e+00
5.378659492399495321e+03 0.000000000000000000e+00
5.380677239239771552e+03 0.000000000000000000e+00
5.382694986080047784e+03 0.000000000000000000e+00
5.384712732920324015e+03 0.000000000000000000e+00
5.386730479760600247e+03 0.000000000000000000e+00
5.388748226600876478e+03 0.000000000000000000e+00
5.390765973441152710e+03 0.000000000000000000e+00
5.392783720281428941e+03 0.000000000000000000e+00
5.394801467121705173e+03 0.000000000000000000e+00
5.396819213961981404e+03 0.000000000000000000e+00
5.398836960802257636e+03 0.000000000000000000e+00
5.400854707642533867e+03 0.000000000000000000e+00
5.402872454482810099e+03 0.000000000000000000e+00
5.404890201323086330e+03 0.000000000000000000e+00
5.406907948163363471e+03 0.000000000000000000e+00
5.408925695003639703e+03 0.000000000000000000e+00
5.410943441843915934e+03 0.000000000000000000e+00
5.412961188684192166e+03 0.000000000000000000e+00
5.414978935524468397e+03 0.000000000000000000e+00
5.416996682364744629e+03 0.000000000000000000e+00
5.419014429205020861e+03 0.000000000000000000e+00
5.421032176045297092e+03 0.000000000000000000e+00
5.423049922885573324e+03 0.000000000000000000e+00
5.425067669725849555e+03 0.000000000000000000e+00
5.427085416566125787e+03 0.000000000000000000e+00
5.429103163406402018e+03 0.000000000000000000e+00
5.431120910246678250e+03 0.000000000000000000e+00
5.433138657086954481e+03 0.000000000000000000e+00
5.435156403927230713e+03 0.000000000000000000e+00
5.437174150767506944e+03 0.000000000000000000e+00
5.439191897607783176e+03 0.000000000000000000e+00
5.441209644448059407e+03 0.000000000000000000e+00
5.443227391288335639e+03 0.000000000000000000e+00
5.445245138128611870e+03 0.000000000000000000e+00
5.447262884968888102e+03 0.000000000000000000e+00
5.449280631809164333e+03 0.000000000000000000e+00
5.451298378649440565e+03 0.000000000000000000e+00
5.453316125489716796e+03 0.000000000000000000e+00
5.455333872329993028e+03 0.000000000000000000e+00
5.457351619170269259e+03 0.000000000000000000e+00
5.459369366010545491e+03 0.000000000000000000e+00
5.461387112850821723e+03 0.000000000000000000e+00
5.463404859691098864e+03 0.000000000000000000e+00
5.465422606531375095e+03 0.000000000000000000e+00
5.467440353371651327e+03 0.000000000000000000e+00
5.469458100211927558e+03 0.000000000000000000e+00
5.471475847052203790e+03 0.000000000000000000e+00
5.473493593892480021e+03 0.000000000000000000e+00
5.475511340732756253e+03 0.000000000000000000e+00
5.477529087573032484e+03 0.000000000000000000e+00
5.479546834413308716e+03 0.000000000000000000e+00
5.481564581253584947e+03 0.000000000000000000e+00
5.483582328093861179e+03 0.000000000000000000e+00
5.485600074934137410e+03 0.000000000000000000e+00
5.487617821774413642e+03 0.000000000000000000e+00
5.489635568614689873e+03 0.000000000000000000e+00
5.491653315454966105e+03 0.000000000000000000e+00
5.493671062295242336e+03 0.000000000000000000e+00
5.495688809135518568e+03 0.000000000000000000e+00
5.497706555975794799e+03 0.000000000000000000e+00
5.499724302816071031e+03 0.000000000000000000e+00
5.501742049656347262e+03 0.000000000000000000e+00
5.503759796496623494e+03 0.000000000000000000e+00
5.505777543336899726e+03 0.000000000000000000e+00
5.507795290177175957e+03 0.000000000000000000e+00
5.509813037017452189e+03 0.000000000000000000e+00
5.511830783857728420e+03 0.000000000000000000e+00
5.513848530698004652e+03 0.000000000000000000e+00
5.515866277538280883e+03 0.000000000000000000e+00
5.517884024378557115e+03 0.000000000000000000e+00
5.519901771218834256e+03 0.000000000000000000e+00
5.521919518059110487e+03 0.000000000000000000e+00
5.523937264899386719e+03 0.000000000000000000e+00
5.525955011739662950e+03 0.000000000000000000e+00
5.527972758579939182e+03 0.000000000000000000e+00
5.529990505420215413e+03 0.000000000000000000e+00
5.532008252260491645e+03 0.000000000000000000e+00
5.534025999100767876e+03 0.000000000000000000e+00
5.536043745941044108e+03 0.000000000000000000e+00
5.538061492781320339e+03 0.000000000000000000e+00
5.540079239621596571e+03 0.000000000000000000e+00
5.542096986461872802e+03 0.000000000000000000e+00
5.544114733302149034e+03 0.000000000000000000e+00
5.546132480142425266e+03 0.000000000000000000e+00
5.548150226982701497e+03 0.000000000000000000e+00
5.550167973822977729e+03 0.000000000000000000e+00
5.552185720663253960e+03 0.000000000000000000e+00
5.554203467503530192e+03 0.000000000000000000e+00
5.556221214343806423e+03 0.000000000000000000e+00
5.558238961184082655e+03 0.000000000000000000e+00
5.560256708024358886e+03 0.000000000000000000e+00
5.562274454864635118e+03 0.000000000000000000e+00
5.564292201704911349e+03 0.000000000000000000e+00
5.566309948545187581e+03 0.000000000000000000e+00
5.568327695385463812e+03 0.000000000000000000e+00
5.570345442225740044e+03 0.000000000000000000e+00
5.572363189066016275e+03 0.000000000000000000e+00
5.574380935906292507e+03 0.000000000000000000e+00
5.576398682746568738e+03 0.000000000000000000e+00
5.578416429586845879e+03 0.000000000000000000e+00
5.580434176427122111e+03 0.000000000000000000e+00
5.582451923267398342e+03 0.000000000000000000e+00
5.584469670107674574e+03 0.000000000000000000e+00
5.586487416947950805e+03 0.000000000000000000e+00
5.588505163788227037e+03 0.000000000000000000e+00
5.590522910628503269e+03 0.000000000000000000e+00
5.592540657468779500e+03 0.000000000000000000e+00
5.594558404309055732e+03 0.000000000000000000e+00
5.596576151149331963e+03 0.000000000000000000e+00
5.598593897989608195e+03 0.000000000000000000e+00
5.600611644829884426e+03 0.000000000000000000e+00
5.602629391670160658e+03 0.000000000000000000e+00
5.604647138510436889e+03 0.000000000000000000e+00
5.606664885350713121e+03 0.000000000000000000e+00
5.608682632190989352e+03 0.000000000000000000e+00
5.610700379031265584e+03 0.000000000000000000e+00
5.612718125871541815e+03 0.000000000000000000e+00
5.614735872711818047e+03 0.000000000000000000e+00
5.616753619552094278e+03 0.000000000000000000e+00
5.618771366392370510e+03 0.000000000000000000e+00
5.620789113232646741e+03 0.000000000000000000e+00
5.622806860072922973e+03 0.000000000000000000e+00
5.624824606913199204e+03 0.000000000000000000e+00
5.626842353753475436e+03 0.000000000000000000e+00
5.628860100593751667e+03 0.000000000000000000e+00
5.630877847434027899e+03 0.000000000000000000e+00
5.632895594274304131e+03 0.000000000000000000e+00
5.634913341114581272e+03 0.000000000000000000e+00
5.636931087954857503e+03 0.000000000000000000e+00
5.638948834795133735e+03 0.000000000000000000e+00
5.640966581635409966e+03 0.000000000000000000e+00
5.642984328475686198e+03 0.000000000000000000e+00
5.645002075315962429e+03 0.000000000000000000e+00
5.647019822156238661e+03 0.000000000000000000e+00
5.649037568996514892e+03 0.000000000000000000e+00
5.651055315836791124e+03 0.000000000000000000e+00
5.653073062677067355e+03 0.000000000000000000e+00
5.655090809517343587e+03 0.000000000000000000e+00
5.657108556357619818e+03 0.000000000000000000e+00
5.659126303197896050e+03 0.000000000000000000e+00
5.661144050038172281e+03 0.000000000000000000e+00
5.663161796878448513e+03 0.000000000000000000e+00
5.665179543718724744e+03 0.000000000000000000e+00
5.667197290559000976e+03 0.000000000000000000e+00
5.669215037399277207e+03 0.000000000000000000e+00
5.671232784239553439e+03 0.000000000000000000e+00
5.673250531079829670e+03 0.000000000000000000e+00
5.675268277920105902e+03 0.000000000000000000e+00
5.677286024760382134e+03 0.000000000000000000e+00
5.679303771600658365e+03 0.000000000000000000e+00
5.681321518440934597e+03 0.000000000000000000e+00
5.683339265281210828e+03 0.000000000000000000e+00
5.685357012121487060e+03 0.000000000000000000e+00
5.687374758961763291e+03 0.000000000000000000e+00
5.689392505802039523e+03 0.000000000000000000e+00
5.691410252642315754e+03 0.000000000000000000e+00
5.693427999482592895e+03 0.000000000000000000e+00
5.695445746322869127e+03 0.000000000000000000e+00
5.697463493163145358e+03 0.000000000000000000e+00
5.699481240003421590e+03 0.000000000000000000e+00
5.701498986843697821e+03 0.000000000000000000e+00
5.703516733683974053e+03 0.000000000000000000e+00
5.705534480524250284e+03 0.000000000000000000e+00
5.707552227364526516e+03 0.000000000000000000e+00
5.709569974204802747e+03 0.000000000000000000e+00
5.711587721045078979e+03 0.000000000000000000e+00
5.713605467885355210e+03 0.000000000000000000e+00
5.715623214725631442e+03 0.000000000000000000e+00
5.717640961565907674e+03 0.000000000000000000e+00
5.719658708406183905e+03 0.000000000000000000e+00
5.721676455246460137e+03 0.000000000000000000e+00
5.723694202086736368e+03 0.000000000000000000e+00
5.725711948927012600e+03 0.000000000000000000e+00
5.727729695767288831e+03 0.000000000000000000e+00
5.729747442607565063e+03 0.000000000000000000e+00
5.731765189447841294e+03 0.000000000000000000e+00
5.733782936288117526e+03 0.000000000000000000e+00
5.735800683128393757e+03 0.000000000000000000e+00
5.737818429968669989e+03 0.000000000000000000e+00
5.739836176808946220e+03 0.000000000000000000e+00
5.741853923649222452e+03 0.000000000000000000e+00
5.743871670489498683e+03 0.000000000000000000e+00
5.745889417329774915e+03 0.000000000000000000e+00
5.747907164170051146e+03 0.000000000000000000e+00
5.749924911010328287e+03 0.000000000000000000e+00
5.751942657850604519e+03 0.000000000000000000e+00
5.753960404690880750e+03 0.000000000000000000e+00
5.755978151531156982e+03 0.000000000000000000e+00
5.757995898371433213e+03 0.000000000000000000e+00
5.760013645211709445e+03 0.000000000000000000e+00
5.762031392051985677e+03 0.000000000000000000e+00
5.764049138892261908e+03 0.000000000000000000e+00
5.766066885732538140e+03 0.000000000000000000e+00
5.768084632572814371e+03 0.000000000000000000e+00
5.770102379413090603e+03 0.000000000000000000e+00
5.772120126253366834e+03 0.000000000000000000e+00
5.774137873093643066e+03 0.000000000000000000e+00
5.776155619933919297e+03 0.000000000000000000e+00
5.778173366774195529e+03 0.000000000000000000e+00
5.780191113614471760e+03 0.000000000000000000e+00
5.782208860454747992e+03 0.000000000000000000e+00
5.784226607295024223e+03 0.000000000000000000e+00
5.786244354135300455e+03 0.000000000000000000e+00
5.788262100975576686e+03 0.000000000000000000e+00
5.790279847815852918e+03 0.000000000000000000e+00
5.792297594656129149e+03 0.000000000000000000e+00
5.794315341496405381e+03 0.000000000000000000e+00
5.796333088336681612e+03 0.000000000000000000e+00
5.798350835176957844e+03 0.000000000000000000e+00
5.800368582017234075e+03 0.000000000000000000e+00
5.802386328857510307e+03 0.000000000000000000e+00
5.804404075697786539e+03 0.000000000000000000e+00
5.806421822538062770e+03 0.000000000000000000e+00
5.808439569378339911e+03 0.000000000000000000e+00
5.810457316218616143e+03 0.000000000000000000e+00
5.812475063058892374e+03 0.000000000000000000e+00
5.814492809899168606e+03 0.000000000000000000e+00
5.816510556739444837e+03 0.000000000000000000e+00
5.818528303579721069e+03 0.000000000000000000e+00
5.820546050419997300e+03 0.000000000000000000e+00
5.822563797260273532e+03 0.000000000000000000e+00
5.824581544100549763e+03 0.000000000000000000e+00
5.826599290940825995e+03 0.000000000000000000e+00
5.828617037781102226e+03 0.000000000000000000e+00
5.830634784621378458e+03 0.000000000000000000e+00
5.832652531461654689e+03 0.000000000000000000e+00
5.834670278301930921e+03 0.000000000000000000e+00
5.836688025142207152e+03 0.000000000000000000e+00
5.838705771982483384e+03 0.000000000000000000e+00
5.840723518822759615e+03 0.000000000000000000e+00
5.842741265663035847e+03 0.000000000000000000e+00
5.844759012503312078e+03 0.000000000000000000e+00
5.846776759343588310e+03 0.000000000000000000e+00
5.848794506183864542e+03 0.000000000000000000e+00
5.850812253024140773e+03 0.000000000000000000e+00
5.852829999864417005e+03 0.000000000000000000e+00
5.854847746704693236e+03 0.000000000000000000e+00
5.856865493544969468e+03 0.000000000000000000e+00
5.858883240385245699e+03 0.000000000000000000e+00
5.860900987225521931e+03 0.000000000000000000e+00
5.862918734065798162e+03 0.000000000000000000e+00
5.864936480906075303e+03 0.000000000000000000e+00
5.866954227746351535e+03 0.000000000000000000e+00
5.868971974586627766e+03 0.000000000000000000e+00
5.870989721426903998e+03 0.000000000000000000e+00
5.873007468267180229e+03 0.000000000000000000e+00
5.875025215107456461e+03 0.000000000000000000e+00
5.877042961947732692e+03 0.000000000000000000e+00
5.879060708788008924e+03 0.000000000000000000e+00
5.881078455628285155e+03 0.000000000000000000e+00
5.883096202468561387e+03 0.000000000000000000e+00
5.885113949308837618e+03 0.000000000000000000e+00
5.887131696149113850e+03 0.000000000000000000e+00
5.889149442989390081e+03 0.000000000000000000e+00
5.891167189829666313e+03 0.000000000000000000e+00
5.893184936669942545e+03 0.000000000000000000e+00
5.895202683510218776e+03 0.000000000000000000e+00
5.897220430350495008e+03 0.000000000000000000e+00
5.899238177190771239e+03 0.000000000000000000e+00
5.901255924031047471e+03 0.000000000000000000e+00
5.903273670871323702e+03 0.000000000000000000e+00
5.905291417711599934e+03 0.000000000000000000e+00
5.907309164551876165e+03 0.000000000000000000e+00
5.909326911392152397e+03 0.000000000000000000e+00
5.911344658232428628e+03 0.000000000000000000e+00
5.913362405072704860e+03 0.000000000000000000e+00
5.915380151912981091e+03 0.000000000000000000e+00
5.917397898753257323e+03 0.000000000000000000e+00
5.919415645593533554e+03 0.000000000000000000e+00
5.921433392433810695e+03 0.000000000000000000e+00
5.923451139274086927e+03 0.000000000000000000e+00
5.925468886114363158e+03 0.000000000000000000e+00
5.927486632954639390e+03 0.000000000000000000e+00
5.929504379794915621e+03 0.000000000000000000e+00
5.931522126635191853e+03 0.000000000000000000e+00
5.933539873475468085e+03 0.000000000000000000e+00
5.935557620315744316e+03 0.000000000000000000e+00
5.937575367156020548e+03 0.000000000000000000e+00
5.939593113996296779e+03 0.000000000000000000e+00
5.941610860836573011e+03 0.000000000000000000e+00
5.943628607676849242e+03 0.000000000000000000e+00
5.945646354517125474e+03 0.000000000000000000e+00
5.947664101357401705e+03 0.000000000000000000e+00
5.949681848197677937e+03 0.000000000000000000e+00
5.951699595037954168e+03 0.000000000000000000e+00
5.953717341878230400e+03 0.000000000000000000e+00
5.955735088718506631e+03 0.000000000000000000e+00
5.957752835558782863e+03 0.000000000000000000e+00
5.959770582399059094e+03 0.000000000000000000e+00
5.961788329239335326e+03 0.000000000000000000e+00
5.963806076079611557e+03 0.000000000000000000e+00
5.965823822919887789e+03 0.000000000000000000e+00
5.967841569760164020e+03 0.000000000000000000e+00
5.969859316600440252e+03 0.000000000000000000e+00
5.971877063440716483e+03 0.000000000000000000e+00
5.973894810280992715e+03 0.000000000000000000e+00
5.975912557121268947e+03 0.000000000000000000e+00
5.977930303961545178e+03 0.000000000000000000e+00
5.979948050801822319e+03 0.000000000000000000e+00
5.981965797642098551e+03 0.000000000000000000e+00
5.983983544482374782e+03 0.000000000000000000e+00
5.986001291322651014e+03 0.000000000000000000e+00
5.988019038162927245e+03 0.000000000000000000e+00
5.990036785003203477e+03 0.000000000000000000e+00
5.992054531843479708e+03 0.000000000000000000e+00
5.994072278683755940e+03 0.000000000000000000e+00
5.996090025524032171e+03 0.000000000000000000e+00
5.998107772364308403e+03 0.000000000000000000e+00
6.000125519204584634e+03 0.000000000000000000e+00
6.002143266044860866e+03 0.000000000000000000e+00
6.004161012885137097e+03 0.000000000000000000e+00
6.006178759725413329e+03 0.000000000000000000e+00
6.008196506565689560e+03 0.000000000000000000e+00
6.010214253405965792e+03 0.000000000000000000e+00
6.012232000246242023e+03 0.000000000000000000e+00
6.014249747086518255e+03 0.000000000000000000e+00
6.016267493926794486e+03 0.000000000000000000e+00
6.018285240767070718e+03 0.000000000000000000e+00
6.020302987607346950e+03 0.000000000000000000e+00
6.022320734447623181e+03 0.000000000000000000e+00
6.024338481287899413e+03 0.000000000000000000e+00
6.026356228128175644e+03 0.000000000000000000e+00
6.028373974968451876e+03 0.000000000000000000e+00
6.030391721808728107e+03 0.000000000000000000e+00
6.032409468649004339e+03 0.000000000000000000e+00


==> img/disc_spec_adam_25.dat <==
-1.881330533950971073e+01 0.000000000000000000e+00
-1.679555849923344724e+01 0.000000000000000000e+00
-1.477781165895718374e+01 1.904724861265202892e-270
-1.276006481868092024e+01 1.195198503496888223e-182
-1.074231797840465674e+01 1.561799879566097009e-112
-8.724571138128393244e+00 4.251846642478829752e-60
-6.706824297852129746e+00 2.424763745742884074e-25
-4.689077457575866248e+00 3.151427123091907220e-08
-2.671330617299602750e+00 5.641809161913897996e-05
-6.535837770233392519e-01 1.495845892755582329e-01
1.364163063252924246e+00 4.481892203153105248e-04
3.381909903529187744e+00 1.661415641845250806e-05
5.399656743805451242e+00 6.083644428217010994e-06
7.417403584081714740e+00 1.361125020533502749e-06
9.435150424357978238e+00 4.495703135531191771e-07
1.145289726463424174e+01 1.662719664723185667e-06
1.347064410491050523e+01 5.237988669799123834e-09
1.548839094518676518e+01 4.057738254268279538e-08
1.750613778546303223e+01 6.494195393335239643e-21
1.952388462573929928e+01 5.402763830927779025e-11
2.154163146601555923e+01 6.715789707289036197e-07
2.355937830629181917e+01 2.181474404439227476e-10
2.557712514656808622e+01 1.533285852758136127e-06
2.759487198684435327e+01 9.203193693229640094e-10
2.961261882712061322e+01 2.121600939733956442e-06
3.163036566739687316e+01 4.049958164814887957e-12
3.364811250767314021e+01 6.972988934851887623e-34
3.566585934794940727e+01 2.654736226008513141e-73
3.768360618822566721e+01 2.146777166993733798e-130
3.970135302850192716e+01 3.638097523935810581e-205
4.171909986877819421e+01 1.286448832220636441e-297
4.373684670905446126e+01 0.000000000000000000e+00
4.575459354933072120e+01 0.000000000000000000e+00
4.777234038960698115e+01 0.000000000000000000e+00
4.979008722988324109e+01 0.000000000000000000e+00
5.180783407015951525e+01 0.000000000000000000e+00
5.382558091043577519e+01 0.000000000000000000e+00
5.584332775071203514e+01 0.000000000000000000e+00
5.786107459098830930e+01 0.000000000000000000e+00
5.987882143126456924e+01 0.000000000000000000e+00
6.189656827154082919e+01 0.000000000000000000e+00
6.391431511181708913e+01 0.000000000000000000e+00
6.593206195209334908e+01 0.000000000000000000e+00
6.794980879236962323e+01 0.000000000000000000e+00
6.996755563264588318e+01 0.000000000000000000e+00
7.198530247292214312e+01 0.000000000000000000e+00
7.400304931319841728e+01 0.000000000000000000e+00
7.602079615347467723e+01 0.000000000000000000e+00
7.803854299375093717e+01 0.000000000000000000e+00
8.005628983402719712e+01 0.000000000000000000e+00
8.207403667430345706e+01 0.000000000000000000e+00
8.409178351457973122e+01 0.000000000000000000e+00
8.610953035485599116e+01 0.000000000000000000e+00
8.812727719513225111e+01 0.000000000000000000e+00
9.014502403540852526e+01 0.000000000000000000e+00
9.216277087568478521e+01 0.000000000000000000e+00
9.418051771596104516e+01 0.000000000000000000e+00
9.619826455623730510e+01 0.000000000000000000e+00
9.821601139651356505e+01 0.000000000000000000e+00
1.002337582367898392e+02 0.000000000000000000e+00
1.022515050770660991e+02 0.000000000000000000e+00
1.042692519173423591e+02 0.000000000000000000e+00
1.062869987576186332e+02 0.000000000000000000e+00
1.083047455978948932e+02 0.000000000000000000e+00
1.103224924381711531e+02 0.000000000000000000e+00
1.123402392784474131e+02 0.000000000000000000e+00
1.143579861187236730e+02 0.000000000000000000e+00
1.163757329589999330e+02 0.000000000000000000e+00
1.183934797992761929e+02 0.000000000000000000e+00
1.204112266395524813e+02 0.000000000000000000e+00
1.224289734798287412e+02 0.000000000000000000e+00
1.244467203201050012e+02 0.000000000000000000e+00
1.264644671603812611e+02 0.000000000000000000e+00
1.284822140006575069e+02 0.000000000000000000e+00
1.304999608409337952e+02 0.000000000000000000e+00
1.325177076812100267e+02 0.000000000000000000e+00
1.345354545214863151e+02 0.000000000000000000e+00
1.365532013617626035e+02 0.000000000000000000e+00
1.385709482020388350e+02 0.000000000000000000e+00
1.405886950423151234e+02 0.000000000000000000e+00
1.426064418825913549e+02 0.000000000000000000e+00
1.446241887228676433e+02 0.000000000000000000e+00
1.466419355631438748e+02 0.000000000000000000e+00
1.486596824034201632e+02 0.000000000000000000e+00
1.506774292436963947e+02 0.000000000000000000e+00
1.526951760839726830e+02 0.000000000000000000e+00
1.547129229242489714e+02 0.000000000000000000e+00
1.567306697645252029e+02 0.000000000000000000e+00
1.587484166048014913e+02 0.000000000000000000e+00
1.607661634450777228e+02 0.000000000000000000e+00
1.627839102853540112e+02 0.000000000000000000e+00
1.648016571256302427e+02 0.000000000000000000e+00
1.668194039659065311e+02 0.000000000000000000e+00
1.688371508061828195e+02 0.000000000000000000e+00
1.708548976464590510e+02 0.000000000000000000e+00
1.728726444867353393e+02 0.000000000000000000e+00
1.748903913270115709e+02 0.000000000000000000e+00
1.769081381672878592e+02 0.000000000000000000e+00
1.789258850075640908e+02 0.000000000000000000e+00
1.809436318478403791e+02 0.000000000000000000e+00
1.829613786881166106e+02 0.000000000000000000e+00
1.849791255283928990e+02 0.000000000000000000e+00
1.869968723686691874e+02 0.000000000000000000e+00
1.890146192089454189e+02 0.000000000000000000e+00
1.910323660492217073e+02 0.000000000000000000e+00
1.930501128894979388e+02 0.000000000000000000e+00
1.950678597297742272e+02 0.000000000000000000e+00
1.970856065700504587e+02 0.000000000000000000e+00
1.991033534103267471e+02 0.000000000000000000e+00
2.011211002506030354e+02 0.000000000000000000e+00
2.031388470908792669e+02 0.000000000000000000e+00
2.051565939311555553e+02 0.000000000000000000e+00
2.071743407714317868e+02 0.000000000000000000e+00
2.091920876117080752e+02 0.000000000000000000e+00
2.112098344519843067e+02 0.000000000000000000e+00
2.132275812922605951e+02 0.000000000000000000e+00
2.152453281325368266e+02 0.000000000000000000e+00
2.172630749728131150e+02 0.000000000000000000e+00
2.192808218130894033e+02 0.000000000000000000e+00
2.212985686533656349e+02 0.000000000000000000e+00
2.233163154936419232e+02 0.000000000000000000e+00
2.253340623339181548e+02 0.000000000000000000e+00
2.273518091741944431e+02 0.000000000000000000e+00
2.293695560144706747e+02 0.000000000000000000e+00
2.313873028547469630e+02 0.000000000000000000e+00
2.334050496950232514e+02 0.000000000000000000e+00
2.354227965352994829e+02 0.000000000000000000e+00
2.374405433755757144e+02 0.000000000000000000e+00
2.394582902158520028e+02 0.000000000000000000e+00
2.414760370561282912e+02 0.000000000000000000e+00
2.434937838964045227e+02 0.000000000000000000e+00
2.455115307366808111e+02 0.000000000000000000e+00
2.475292775769570426e+02 0.000000000000000000e+00
2.495470244172333310e+02 0.000000000000000000e+00
2.515647712575095625e+02 0.000000000000000000e+00
2.535825180977858508e+02 0.000000000000000000e+00
2.556002649380620824e+02 0.000000000000000000e+00
2.576180117783383707e+02 0.000000000000000000e+00
2.596357586186146591e+02 0.000000000000000000e+00
2.616535054588908906e+02 0.000000000000000000e+00
2.636712522991671790e+02 0.000000000000000000e+00
2.656889991394434105e+02 0.000000000000000000e+00
2.677067459797196989e+02 0.000000000000000000e+00
2.697244928199959304e+02 0.000000000000000000e+00
2.717422396602722188e+02 0.000000000000000000e+00
2.737599865005485071e+02 0.000000000000000000e+00
2.757777333408247387e+02 0.000000000000000000e+00
2.777954801811010270e+02 0.000000000000000000e+00
2.798132270213772586e+02 0.000000000000000000e+00
2.818309738616535469e+02 0.000000000000000000e+00
2.838487207019297784e+02 0.000000000000000000e+00
2.858664675422060668e+02 0.000000000000000000e+00
2.878842143824823552e+02 0.000000000000000000e+00
2.899019612227585867e+02 0.000000000000000000e+00
2.919197080630348751e+02 0.000000000000000000e+00
2.939374549033111066e+02 0.000000000000000000e+00
2.959552017435873950e+02 0.000000000000000000e+00
2.979729485838636265e+02 0.000000000000000000e+00
2.999906954241399148e+02 0.000000000000000000e+00
3.020084422644161464e+02 0.000000000000000000e+00
3.040261891046924347e+02 0.000000000000000000e+00
3.060439359449687231e+02 0.000000000000000000e+00
3.080616827852449546e+02 0.000000000000000000e+00
3.100794296255212430e+02 0.000000000000000000e+00
3.120971764657974745e+02 4.858360147434219363e-248
3.141149233060737629e+02 6.896765957084118537e-165
3.161326701463499944e+02 2.038732034086130841e-99
3.181504169866262828e+02 1.255130667217669514e-51
3.201681638269025143e+02 1.682504118232751193e-21
3.221859106671788027e+02 7.561617889303617096e-08
3.242036575074550910e+02 1.169711460786951483e-06
3.262214043477313226e+02 3.707981642479568470e-07
3.282391511880076109e+02 1.424029728193628284e-07
3.302568980282838425e+02 6.818281898616265084e-16
3.322746448685601308e+02 6.798353381711569077e-42
3.342923917088363623e+02 1.411533657433779270e-85
3.363101385491126507e+02 6.102916956572061755e-147
3.383278853893889391e+02 5.494679969439021956e-226
3.403456322296651706e+02 1.037537856266617743e-322
3.423633790699414590e+02 0.000000000000000000e+00
3.443811259102176905e+02 0.000000000000000000e+00
3.463988727504939789e+02 0.000000000000000000e+00
3.484166195907702104e+02 0.000000000000000000e+00
3.504343664310464987e+02 0.000000000000000000e+00
3.524521132713227871e+02 0.000000000000000000e+00
3.544698601115990186e+02 0.000000000000000000e+00
3.564876069518753070e+02 0.000000000000000000e+00
3.585053537921515385e+02 0.000000000000000000e+00
3.605231006324278269e+02 0.000000000000000000e+00
3.625408474727040584e+02 0.000000000000000000e+00
3.645585943129803468e+02 0.000000000000000000e+00
3.665763411532565783e+02 0.000000000000000000e+00
3.685940879935328667e+02 0.000000000000000000e+00
3.706118348338091550e+02 0.000000000000000000e+00
3.726295816740853866e+02 0.000000000000000000e+00
3.746473285143616749e+02 0.000000000000000000e+00
3.766650753546379065e+02 0.000000000000000000e+00
3.786828221949141948e+02 0.000000000000000000e+00
3.807005690351904263e+02 0.000000000000000000e+00
3.827183158754667147e+02 0.000000000000000000e+00
3.847360627157429462e+02 0.000000000000000000e+00
3.867538095560192346e+02 0.000000000000000000e+00
3.887715563962955230e+02 0.000000000000000000e+00
3.907893032365717545e+02 0.000000000000000000e+00
3.928070500768480429e+02 0.000000000000000000e+00
3.948247969171242744e+02 0.000000000000000000e+00
3.968425437574005628e+02 0.000000000000000000e+00
3.988602905976767943e+02 0.000000000000000000e+00
4.008780374379530826e+02 0.000000000000000000e+00
4.028957842782293710e+02 0.000000000000000000e+00
4.049135311185056025e+02 0.000000000000000000e+00
4.069312779587818909e+02 0.000000000000000000e+00
4.089490247990581224e+02 0.000000000000000000e+00
4.109667716393344108e+02 0.000000000000000000e+00
4.129845184796106423e+02 0.000000000000000000e+00
4.150022653198869307e+02 0.000000000000000000e+00
4.170200121601632191e+02 0.000000000000000000e+00
4.190377590004394506e+02 0.000000000000000000e+00
4.210555058407157389e+02 0.000000000000000000e+00
4.230732526809919705e+02 0.000000000000000000e+00
4.250909995212682588e+02 0.000000000000000000e+00
4.271087463615444904e+02 0.000000000000000000e+00
4.291264932018207787e+02 0.000000000000000000e+00
4.311442400420970102e+02 0.000000000000000000e+00
4.331619868823732986e+02 0.000000000000000000e+00
4.351797337226495870e+02 0.000000000000000000e+00
4.371974805629258185e+02 0.000000000000000000e+00
4.392152274032021069e+02 0.000000000000000000e+00
4.412329742434783384e+02 0.000000000000000000e+00
4.432507210837546268e+02 0.000000000000000000e+00
4.452684679240308583e+02 0.000000000000000000e+00
4.472862147643071467e+02 0.000000000000000000e+00
4.493039616045833782e+02 0.000000000000000000e+00
4.513217084448596665e+02 0.000000000000000000e+00
4.533394552851359549e+02 0.000000000000000000e+00
4.553572021254121864e+02 0.000000000000000000e+00
4.573749489656884748e+02 0.000000000000000000e+00
4.593926958059647063e+02 0.000000000000000000e+00
4.614104426462409947e+02 0.000000000000000000e+00
4.634281894865172262e+02 0.000000000000000000e+00
4.654459363267935146e+02 0.000000000000000000e+00
4.674636831670698029e+02 0.000000000000000000e+00
4.694814300073460345e+02 0.000000000000000000e+00
4.714991768476223228e+02 0.000000000000000000e+00
4.735169236878985544e+02 0.000000000000000000e+00
4.755346705281748427e+02 0.000000000000000000e+00
4.775524173684510743e+02 0.000000000000000000e+00
4.795701642087273626e+02 0.000000000000000000e+00
4.815879110490036510e+02 0.000000000000000000e+00
4.836056578892798825e+02 0.000000000000000000e+00
4.856234047295561709e+02 0.000000000000000000e+00
4.876411515698324024e+02 0.000000000000000000e+00
4.896588984101086908e+02 0.000000000000000000e+00
4.916766452503849223e+02 0.000000000000000000e+00
4.936943920906611538e+02 0.000000000000000000e+00
4.957121389309374990e+02 0.000000000000000000e+00
4.977298857712137305e+02 0.000000000000000000e+00
4.997476326114899621e+02 0.000000000000000000e+00
5.017653794517663073e+02 0.000000000000000000e+00
5.037831262920425388e+02 0.000000000000000000e+00
5.058008731323187703e+02 0.000000000000000000e+00
5.078186199725950019e+02 0.000000000000000000e+00
5.098363668128713471e+02 0.000000000000000000e+00
5.118541136531475786e+02 0.000000000000000000e+00
5.138718604934238101e+02 0.000000000000000000e+00
5.158896073337001553e+02 0.000000000000000000e+00
5.179073541739763868e+02 0.000000000000000000e+00
5.199251010142526184e+02 0.000000000000000000e+00
5.219428478545288499e+02 0.000000000000000000e+00
5.239605946948051951e+02 0.000000000000000000e+00
5.259783415350814266e+02 0.000000000000000000e+00
5.279960883753576582e+02 0.000000000000000000e+00
5.300138352156338897e+02 0.000000000000000000e+00
5.320315820559102349e+02 0.000000000000000000e+00
5.340493288961864664e+02 0.000000000000000000e+00
5.360670757364626979e+02 0.000000000000000000e+00
5.380848225767390431e+02 0.000000000000000000e+00
5.401025694170152747e+02 0.000000000000000000e+00
5.421203162572915062e+02 0.000000000000000000e+00
5.441380630975677377e+02 0.000000000000000000e+00
5.461558099378440829e+02 0.000000000000000000e+00
5.481735567781203144e+02 0.000000000000000000e+00
5.501913036183965460e+02 0.000000000000000000e+00
5.522090504586728912e+02 0.000000000000000000e+00
5.542267972989491227e+02 0.000000000000000000e+00
5.562445441392253542e+02 0.000000000000000000e+00
5.582622909795015858e+02 0.000000000000000000e+00
5.602800378197779310e+02 0.000000000000000000e+00
5.622977846600541625e+02 0.000000000000000000e+00
5.643155315003303940e+02 0.000000000000000000e+00
5.663332783406067392e+02 0.000000000000000000e+00
5.683510251808829707e+02 0.000000000000000000e+00
5.703687720211592023e+02 0.000000000000000000e+00
5.723865188614354338e+02 0.000000000000000000e+00
5.744042657017117790e+02 0.000000000000000000e+00
5.764220125419880105e+02 0.000000000000000000e+00
5.784397593822642420e+02 0.000000000000000000e+00
5.804575062225405873e+02 0.000000000000000000e+00
5.824752530628168188e+02 0.000000000000000000e+00
5.844929999030930503e+02 0.000000000000000000e+00
5.865107467433692818e+02 0.000000000000000000e+00
5.885284935836456270e+02 0.000000000000000000e+00
5.905462404239218586e+02 0.000000000000000000e+00
5.925639872641980901e+02 0.000000000000000000e+00
5.945817341044744353e+02 0.000000000000000000e+00
5.965994809447506668e+02 0.000000000000000000e+00
5.986172277850268983e+02 0.000000000000000000e+00
6.006349746253031299e+02 0.000000000000000000e+00
6.026527214655794751e+02 0.000000000000000000e+00
6.046704683058557066e+02 0.000000000000000000e+00
6.066882151461319381e+02 0.000000000000000000e+00
6.087059619864081697e+02 0.000000000000000000e+00
6.107237088266845149e+02 0.000000000000000000e+00
6.127414556669607464e+02 0.000000000000000000e+00
6.147592025072369779e+02 0.000000000000000000e+00
6.167769493475133231e+02 0.000000000000000000e+00
6.187946961877895546e+02 0.000000000000000000e+00
6.208124430280657862e+02 0.000000000000000000e+00
6.228301898683420177e+02 0.000000000000000000e+00
6.248479367086183629e+02 0.000000000000000000e+00
6.268656835488945944e+02 0.000000000000000000e+00
6.288834303891708259e+02 0.000000000000000000e+00
6.309011772294471712e+02 0.000000000000000000e+00
6.329189240697234027e+02 0.000000000000000000e+00
6.349366709099996342e+02 0.000000000000000000e+00
6.369544177502758657e+02 0.000000000000000000e+00
6.389721645905522109e+02 0.000000000000000000e+00
6.409899114308284425e+02 0.000000000000000000e+00
6.430076582711046740e+02 0.000000000000000000e+00
6.450254051113810192e+02 0.000000000000000000e+00
6.470431519516572507e+02 0.000000000000000000e+00
6.490608987919334822e+02 0.000000000000000000e+00
6.510786456322097138e+02 0.000000000000000000e+00
6.530963924724860590e+02 0.000000000000000000e+00
6.551141393127622905e+02 0.000000000000000000e+00
6.571318861530385220e+02 0.000000000000000000e+00
6.591496329933147535e+02 0.000000000000000000e+00
6.611673798335910988e+02 0.000000000000000000e+00
6.631851266738673303e+02 0.000000000000000000e+00
6.652028735141435618e+02 0.000000000000000000e+00
6.672206203544199070e+02 0.000000000000000000e+00
6.692383671946961385e+02 0.000000000000000000e+00
6.712561140349723701e+02 0.000000000000000000e+00
6.732738608752486016e+02 0.000000000000000000e+00
6.752916077155249468e+02 0.000000000000000000e+00
6.773093545558011783e+02 0.000000000000000000e+00
6.793271013960774098e+02 0.000000000000000000e+00
6.813448482363537551e+02 0.000000000000000000e+00
6.833625950766299866e+02 0.000000000000000000e+00
6.853803419169062181e+02 0.000000000000000000e+00
6.873980887571824496e+02 0.000000000000000000e+00
6.894158355974587948e+02 0.000000000000000000e+00
6.914335824377350264e+02 0.000000000000000000e+00
6.934513292780112579e+02 0.000000000000000000e+00
6.954690761182876031e+02 0.000000000000000000e+00
6.974868229585638346e+02 0.000000000000000000e+00
6.995045697988400661e+02 0.000000000000000000e+00
7.015223166391162977e+02 0.000000000000000000e+00
7.035400634793926429e+02 0.000000000000000000e+00
7.055578103196688744e+02 0.000000000000000000e+00
7.075755571599451059e+02 0.000000000000000000e+00
7.095933040002214511e+02 0.000000000000000000e+00
7.116110508404976827e+02 0.000000000000000000e+00
7.136287976807739142e+02 0.000000000000000000e+00
7.156465445210501457e+02 0.000000000000000000e+00
7.176642913613264909e+02 0.000000000000000000e+00
7.196820382016027224e+02 0.000000000000000000e+00
7.216997850418789540e+02 0.000000000000000000e+00
7.237175318821552992e+02 0.000000000000000000e+00
7.257352787224315307e+02 0.000000000000000000e+00
7.277530255627077622e+02 0.000000000000000000e+00
7.297707724029839937e+02 0.000000000000000000e+00
7.317885192432603390e+02 0.000000000000000000e+00
7.338062660835365705e+02 0.000000000000000000e+00
7.358240129238128020e+02 0.000000000000000000e+00
7.378417597640890335e+02 0.000000000000000000e+00
7.398595066043653787e+02 0.000000000000000000e+00
7.418772534446416103e+02 0.000000000000000000e+00
7.438950002849178418e+02 0.000000000000000000e+00
7.459127471251941870e+02 0.000000000000000000e+00
7.479304939654704185e+02 0.000000000000000000e+00
7.499482408057466500e+02 0.000000000000000000e+00
7.519659876460228816e+02 0.000000000000000000e+00
7.539837344862992268e+02 0.000000000000000000e+00
7.560014813265754583e+02 0.000000000000000000e+00
7.580192281668516898e+02 0.000000000000000000e+00
7.600369750071280350e+02 0.000000000000000000e+00
7.620547218474042666e+02 0.000000000000000000e+00
7.640724686876804981e+02 0.000000000000000000e+00
7.660902155279567296e+02 0.000000000000000000e+00
7.681079623682330748e+02 0.000000000000000000e+00
7.701257092085093063e+02 0.000000000000000000e+00
7.721434560487855379e+02 0.000000000000000000e+00
7.741612028890618831e+02 0.000000000000000000e+00
7.761789497293381146e+02 0.000000000000000000e+00
7.781966965696143461e+02 0.000000000000000000e+00
7.802144434098905776e+02 0.000000000000000000e+00
7.822321902501669229e+02 0.000000000000000000e+00
7.842499370904431544e+02 0.000000000000000000e+00
7.862676839307193859e+02 0.000000000000000000e+00
7.882854307709956174e+02 0.000000000000000000e+00
7.903031776112719626e+02 0.000000000000000000e+00
7.923209244515481942e+02 0.000000000000000000e+00
7.943386712918244257e+02 0.000000000000000000e+00
7.963564181321007709e+02 0.000000000000000000e+00
7.983741649723770024e+02 0.000000000000000000e+00
8.003919118126532339e+02 0.000000000000000000e+00
8.024096586529294655e+02 0.000000000000000000e+00
8.044274054932058107e+02 0.000000000000000000e+00
8.064451523334820422e+02 0.000000000000000000e+00
8.084628991737582737e+02 0.000000000000000000e+00
8.104806460140346189e+02 0.000000000000000000e+00
8.124983928543108505e+02 0.000000000000000000e+00
8.145161396945870820e+02 0.000000000000000000e+00
8.165338865348633135e+02 0.000000000000000000e+00
8.185516333751396587e+02 0.000000000000000000e+00
8.205693802154158902e+02 0.000000000000000000e+00
8.225871270556921218e+02 0.000000000000000000e+00
8.246048738959684670e+02 0.000000000000000000e+00
8.266226207362446985e+02 0.000000000000000000e+00
8.286403675765209300e+02 0.000000000000000000e+00
8.306581144167971615e+02 0.000000000000000000e+00
8.326758612570735067e+02 0.000000000000000000e+00
8.346936080973497383e+02 0.000000000000000000e+00
8.367113549376259698e+02 0.000000000000000000e+00
8.387291017779023150e+02 0.000000000000000000e+00
8.407468486181785465e+02 0.000000000000000000e+00
8.427645954584547781e+02 0.000000000000000000e+00
8.447823422987310096e+02 0.000000000000000000e+00
8.468000891390073548e+02 0.000000000000000000e+00
8.488178359792835863e+02 0.000000000000000000e+00
8.508355828195598178e+02 0.000000000000000000e+00
8.528533296598361630e+02 0.000000000000000000e+00
8.548710765001123946e+02 0.000000000000000000e+00
8.568888233403886261e+02 0.000000000000000000e+00
8.589065701806648576e+02 0.000000000000000000e+00
8.609243170209412028e+02 0.000000000000000000e+00
8.629420638612174344e+02 0.000000000000000000e+00
8.649598107014936659e+02 0.000000000000000000e+00
8.669775575417698974e+02 0.000000000000000000e+00
8.689953043820462426e+02 0.000000000000000000e+00
8.710130512223224741e+02 0.000000000000000000e+00
8.730307980625987057e+02 0.000000000000000000e+00
8.750485449028750509e+02 0.000000000000000000e+00
8.770662917431512824e+02 0.000000000000000000e+00
8.790840385834275139e+02 0.000000000000000000e+00
8.811017854237037454e+02 0.000000000000000000e+00
8.831195322639800906e+02 0.000000000000000000e+00
8.851372791042563222e+02 0.000000000000000000e+00
8.871550259445325537e+02 0.000000000000000000e+00
8.891727727848088989e+02 0.000000000000000000e+00
8.911905196250851304e+02 0.000000000000000000e+00
8.932082664653613620e+02 0.000000000000000000e+00
8.952260133056375935e+02 0.000000000000000000e+00
8.972437601459139387e+02 0.000000000000000000e+00
8.992615069861901702e+02 0.000000000000000000e+00
9.012792538264664017e+02 0.000000000000000000e+00
9.032970006667427469e+02 0.000000000000000000e+00
9.053147475070189785e+02 0.000000000000000000e+00
9.073324943472952100e+02 0.000000000000000000e+00
9.093502411875714415e+02 0.000000000000000000e+00
9.113679880278477867e+02 0.000000000000000000e+00
9.133857348681240182e+02 0.000000000000000000e+00
9.154034817084002498e+02 0.000000000000000000e+00
9.174212285486764813e+02 0.000000000000000000e+00
9.194389753889528265e+02 0.000000000000000000e+00
9.214567222292290580e+02 0.000000000000000000e+00
9.234744690695052896e+02 0.000000000000000000e+00
9.254922159097816348e+02 0.000000000000000000e+00
9.275099627500578663e+02 0.000000000000000000e+00
9.295277095903340978e+02 0.000000000000000000e+00
9.315454564306103293e+02 0.000000000000000000e+00
9.335632032708866745e+02 0.000000000000000000e+00
9.355809501111629061e+02 0.000000000000000000e+00
9.375986969514391376e+02 0.000000000000000000e+00
9.396164437917154828e+02 0.000000000000000000e+00
9.416341906319917143e+02 0.000000000000000000e+00
9.436519374722679459e+02 0.000000000000000000e+00
9.456696843125441774e+02 0.000000000000000000e+00
9.476874311528205226e+02 0.000000000000000000e+00
9.497051779930967541e+02 0.000000000000000000e+00
9.517229248333729856e+02 0.000000000000000000e+00
9.537406716736493308e+02 0.000000000000000000e+00
9.557584185139255624e+02 0.000000000000000000e+00
9.577761653542017939e+02 0.000000000000000000e+00
9.597939121944780254e+02 0.000000000000000000e+00
9.618116590347543706e+02 0.000000000000000000e+00
9.638294058750306021e+02 0.000000000000000000e+00
9.658471527153068337e+02 0.000000000000000000e+00
9.678648995555831789e+02 0.000000000000000000e+00
9.698826463958594104e+02 0.000000000000000000e+00
9.719003932361356419e+02 0.000000000000000000e+00
9.739181400764118735e+02 0.000000000000000000e+00
9.759358869166882187e+02 0.000000000000000000e+00
9.779536337569644502e+02 0.000000000000000000e+00
9.799713805972406817e+02 0.000000000000000000e+00
9.819891274375170269e+02 0.000000000000000000e+00
9.840068742777932584e+02 0.000000000000000000e+00
9.860246211180694900e+02 0.000000000000000000e+00
9.880423679583457215e+02 0.000000000000000000e+00
9.900601147986220667e+02 0.000000000000000000e+00
9.920778616388982982e+02 0.000000000000000000e+00
9.940956084791745297e+02 0.000000000000000000e+00
9.961133553194507613e+02 0.000000000000000000e+00
9.981311021597271065e+02 0.000000000000000000e+00
1.000148849000003338e+03 0.000000000000000000e+00
1.002166595840279570e+03 0.000000000000000000e+00
1.004184342680555915e+03 0.000000000000000000e+00
1.006202089520832033e+03 0.000000000000000000e+00
1.008219836361108491e+03 0.000000000000000000e+00
1.010237583201384723e+03 0.000000000000000000e+00
1.012255330041660955e+03 0.000000000000000000e+00
1.014273076881937186e+03 0.000000000000000000e+00
1.016290823722213418e+03 0.000000000000000000e+00
1.018308570562489649e+03 0.000000000000000000e+00
1.020326317402765881e+03 0.000000000000000000e+00
1.022344064243042340e+03 0.000000000000000000e+00
1.024361811083318571e+03 0.000000000000000000e+00
1.026379557923594803e+03 0.000000000000000000e+00
1.028397304763871034e+03 0.000000000000000000e+00
1.030415051604147266e+03 0.000000000000000000e+00
1.032432798444423497e+03 0.000000000000000000e+00
1.034450545284699729e+03 0.000000000000000000e+00
1.036468292124976188e+03 0.000000000000000000e+00
1.038486038965252419e+03 0.000000000000000000e+00
1.040503785805528651e+03 0.000000000000000000e+00
1.042521532645804882e+03 0.000000000000000000e+00
1.044539279486081114e+03 0.000000000000000000e+00
1.046557026326357345e+03 0.000000000000000000e+00
1.048574773166633577e+03 0.000000000000000000e+00
1.050592520006910036e+03 0.000000000000000000e+00
1.052610266847186267e+03 0.000000000000000000e+00
1.054628013687462499e+03 0.000000000000000000e+00
1.056645760527738730e+03 0.000000000000000000e+00
1.058663507368014962e+03 0.000000000000000000e+00
1.060681254208291193e+03 0.000000000000000000e+00
1.062699001048567425e+03 0.000000000000000000e+00
1.064716747888843884e+03 0.000000000000000000e+00
1.066734494729120115e+03 0.000000000000000000e+00
1.068752241569396347e+03 0.000000000000000000e+00
1.070769988409672578e+03 0.000000000000000000e+00
1.072787735249948810e+03 0.000000000000000000e+00
1.074805482090225041e+03 0.000000000000000000e+00
1.076823228930501273e+03 0.000000000000000000e+00
1.078840975770777504e+03 0.000000000000000000e+00
1.080858722611053963e+03 0.000000000000000000e+00
1.082876469451330195e+03 0.000000000000000000e+00
1.084894216291606426e+03 0.000000000000000000e+00
1.086911963131882658e+03 0.000000000000000000e+00
1.088929709972158889e+03 0.000000000000000000e+00
1.090947456812435121e+03 0.000000000000000000e+00
1.092965203652711352e+03 0.000000000000000000e+00
1.094982950492987811e+03 0.000000000000000000e+00
1.097000697333264043e+03 0.000000000000000000e+00
1.099018444173540274e+03 0.000000000000000000e+00
1.101036191013816506e+03 0.000000000000000000e+00
1.103053937854092737e+03 0.000000000000000000e+00
1.105071684694368969e+03 0.000000000000000000e+00
1.107089431534645200e+03 0.000000000000000000e+00
1.109107178374921659e+03 0.000000000000000000e+00
1.111124925215197891e+03 0.000000000000000000e+00
1.113142672055474122e+03 0.000000000000000000e+00
1.115160418895750354e+03 0.000000000000000000e+00
1.117178165736026585e+03 0.000000000000000000e+00
1.119195912576302817e+03 0.000000000000000000e+00
1.121213659416579048e+03 0.000000000000000000e+00
1.123231406256855507e+03 0.000000000000000000e+00
1.125249153097131739e+03 0.000000000000000000e+00
1.127266899937407970e+03 0.000000000000000000e+00
1.129284646777684202e+03 0.000000000000000000e+00
1.131302393617960433e+03 0.000000000000000000e+00
1.133320140458236665e+03 0.000000000000000000e+00
1.135337887298512896e+03 0.000000000000000000e+00
1.137355634138789355e+03 0.000000000000000000e+00
1.139373380979065587e+03 0.000000000000000000e+00
1.141391127819341818e+03 0.000000000000000000e+00
1.143408874659618050e+03 0.000000000000000000e+00
1.145426621499894281e+03 0.000000000000000000e+00
1.147444368340170513e+03 0.000000000000000000e+00
1.149462115180446744e+03 0.000000000000000000e+00
1.151479862020723203e+03 0.000000000000000000e+00
1.153497608860999435e+03 0.000000000000000000e+00
1.155515355701275666e+03 0.000000000000000000e+00
1.157533102541551898e+03 0.000000000000000000e+00
1.159550849381828129e+03 0.000000000000000000e+00
1.161568596222104361e+03 0.000000000000000000e+00
1.163586343062380593e+03 0.000000000000000000e+00
1.165604089902657051e+03 0.000000000000000000e+00
1.167621836742933283e+03 0.000000000000000000e+00
1.169639583583209514e+03 0.000000000000000000e+00
1.171657330423485746e+03 0.000000000000000000e+00
1.173675077263761978e+03 0.000000000000000000e+00
1.175692824104038209e+03 0.000000000000000000e+00
1.177710570944314441e+03 0.000000000000000000e+00
1.179728317784590899e+03 0.000000000000000000e+00
1.181746064624867131e+03 0.000000000000000000e+00
1.183763811465143363e+03 0.000000000000000000e+00
1.185781558305419594e+03 0.000000000000000000e+00
1.187799305145695826e+03 0.000000000000000000e+00
1.189817051985972057e+03 0.000000000000000000e+00
1.191834798826248289e+03 0.000000000000000000e+00
1.193852545666524748e+03 0.000000000000000000e+00
1.195870292506800979e+03 0.000000000000000000e+00
1.197888039347077211e+03 0.000000000000000000e+00
1.199905786187353442e+03 0.000000000000000000e+00
1.201923533027629674e+03 0.000000000000000000e+00
1.203941279867905905e+03 0.000000000000000000e+00
1.205959026708182137e+03 0.000000000000000000e+00
1.207976773548458596e+03 0.000000000000000000e+00
1.209994520388734827e+03 0.000000000000000000e+00
1.212012267229011059e+03 0.000000000000000000e+00
1.214030014069287290e+03 0.000000000000000000e+00
1.216047760909563522e+03 0.000000000000000000e+00
1.218065507749839753e+03 0.000000000000000000e+00
1.220083254590115985e+03 0.000000000000000000e+00
1.222101001430392216e+03 0.000000000000000000e+00
1.224118748270668675e+03 0.000000000000000000e+00
1.226136495110944907e+03 0.000000000000000000e+00
1.228154241951221138e+03 0.000000000000000000e+00
1.230171988791497370e+03 0.000000000000000000e+00
1.232189735631773601e+03 0.000000000000000000e+00
1.234207482472049833e+03 0.000000000000000000e+00
1.236225229312326064e+03 0.000000000000000000e+00
1.238242976152602523e+03 0.000000000000000000e+00
1.240260722992878755e+03 0.000000000000000000e+00
1.242278469833154986e+03 0.000000000000000000e+00
1.244296216673431218e+03 0.000000000000000000e+00
1.246313963513707449e+03 0.000000000000000000e+00
1.248331710353983681e+03 0.000000000000000000e+00
1.250349457194259912e+03 0.000000000000000000e+00
1.252367204034536371e+03 0.000000000000000000e+00
1.254384950874812603e+03 0.000000000000000000e+00
1.256402697715088834e+03 0.000000000000000000e+00
1.258420444555365066e+03 0.000000000000000000e+00
1.260438191395641297e+03 0.000000000000000000e+00
1.262455938235917529e+03 0.000000000000000000e+00
1.264473685076193760e+03 0.000000000000000000e+00
1.266491431916470219e+03 0.000000000000000000e+00
1.268509178756746451e+03 0.000000000000000000e+00
1.270526925597022682e+03 0.000000000000000000e+00
1.272544672437298914e+03 0.000000000000000000e+00
1.274562419277575145e+03 0.000000000000000000e+00
1.276580166117851377e+03 0.000000000000000000e+00
1.278597912958127608e+03 0.000000000000000000e+00
1.280615659798404067e+03 0.000000000000000000e+00
1.282633406638680299e+03 0.000000000000000000e+00
1.284651153478956530e+03 0.000000000000000000e+00
1.286668900319232762e+03 0.000000000000000000e+00
1.288686647159508993e+03 0.000000000000000000e+00
1.290704393999785225e+03 0.000000000000000000e+00
1.292722140840061456e+03 0.000000000000000000e+00
1.294739887680337915e+03 0.000000000000000000e+00
1.296757634520614147e+03 0.000000000000000000e+00
1.298775381360890378e+03 0.000000000000000000e+00
1.300793128201166610e+03 0.000000000000000000e+00
1.302810875041442841e+03 0.000000000000000000e+00
1.304828621881719073e+03 0.000000000000000000e+00
1.306846368721995304e+03 0.000000000000000000e+00
1.308864115562271763e+03 0.000000000000000000e+00
1.310881862402547995e+03 0.000000000000000000e+00
1.312899609242824226e+03 0.000000000000000000e+00
1.314917356083100458e+03 0.000000000000000000e+00
1.316935102923376689e+03 0.000000000000000000e+00
1.318952849763652921e+03 0.000000000000000000e+00
1.320970596603929152e+03 0.000000000000000000e+00
1.322988343444205611e+03 0.000000000000000000e+00
1.325006090284481843e+03 0.000000000000000000e+00
1.327023837124758074e+03 0.000000000000000000e+00
1.329041583965034306e+03 0.000000000000000000e+00
1.331059330805310537e+03 0.000000000000000000e+00
1.333077077645586769e+03 0.000000000000000000e+00
1.335094824485863001e+03 0.000000000000000000e+00
1.337112571326139232e+03 0.000000000000000000e+00
1.339130318166415691e+03 0.000000000000000000e+00
1.341148065006691922e+03 0.000000000000000000e+00
1.343165811846968154e+03 0.000000000000000000e+00
1.345183558687244386e+03 0.000000000000000000e+00
1.347201305527520617e+03 0.000000000000000000e+00
1.349219052367796849e+03 0.000000000000000000e+00
1.351236799208073080e+03 0.000000000000000000e+00
1.353254546048349539e+03 0.000000000000000000e+00
1.355272292888625771e+03 0.000000000000000000e+00
1.357290039728902002e+03 0.000000000000000000e+00
1.359307786569178234e+03 0.000000000000000000e+00
1.361325533409454465e+03 0.000000000000000000e+00
1.363343280249730697e+03 0.000000000000000000e+00
1.365361027090006928e+03 0.000000000000000000e+00
1.367378773930283387e+03 0.000000000000000000e+00
1.369396520770559619e+03 0.000000000000000000e+00
1.371414267610835850e+03 0.000000000000000000e+00
1.373432014451112082e+03 0.000000000000000000e+00
1.375449761291388313e+03 0.000000000000000000e+00
1.377467508131664545e+03 0.000000000000000000e+00
1.379485254971940776e+03 0.000000000000000000e+00
1.381503001812217235e+03 0.000000000000000000e+00
1.383520748652493467e+03 0.000000000000000000e+00
1.385538495492769698e+03 0.000000000000000000e+00
1.387556242333045930e+03 0.000000000000000000e+00
1.389573989173322161e+03 0.000000000000000000e+00
1.391591736013598393e+03 0.000000000000000000e+00
1.393609482853874624e+03 0.000000000000000000e+00
1.395627229694151083e+03 0.000000000000000000e+00
1.397644976534427315e+03 0.000000000000000000e+00
1.399662723374703546e+03 0.000000000000000000e+00
1.401680470214979778e+03 0.000000000000000000e+00
1.403698217055256009e+03 0.000000000000000000e+00
1.405715963895532241e+03 0.000000000000000000e+00
1.407733710735808472e+03 0.000000000000000000e+00
1.409751457576084931e+03 0.000000000000000000e+00
1.411769204416361163e+03 0.000000000000000000e+00
1.413786951256637394e+03 0.000000000000000000e+00
1.415804698096913626e+03 0.000000000000000000e+00
1.417822444937189857e+03 0.000000000000000000e+00
1.419840191777466089e+03 0.000000000000000000e+00
1.421857938617742320e+03 0.000000000000000000e+00
1.423875685458018779e+03 0.000000000000000000e+00
1.425893432298295011e+03 0.000000000000000000e+00
1.427911179138571242e+03 0.000000000000000000e+00
1.429928925978847474e+03 0.000000000000000000e+00
1.431946672819123705e+03 0.000000000000000000e+00
1.433964419659399937e+03 0.000000000000000000e+00
1.435982166499676168e+03 0.000000000000000000e+00
1.437999913339952627e+03 0.000000000000000000e+00
1.440017660180228859e+03 0.000000000000000000e+00
1.442035407020505090e+03 0.000000000000000000e+00
1.444053153860781322e+03 0.000000000000000000e+00
1.446070900701057553e+03 0.000000000000000000e+00
1.448088647541333785e+03 0.000000000000000000e+00
1.450106394381610016e+03 0.000000000000000000e+00
1.452124141221886475e+03 0.000000000000000000e+00
1.454141888062162707e+03 0.000000000000000000e+00
1.456159634902438938e+03 0.000000000000000000e+00
1.458177381742715170e+03 0.000000000000000000e+00
1.460195128582991401e+03 0.000000000000000000e+00
1.462212875423267633e+03 0.000000000000000000e+00
1.464230622263543864e+03 0.000000000000000000e+00
1.466248369103820323e+03 0.000000000000000000e+00
1.468266115944096555e+03 0.000000000000000000e+00
1.470283862784372786e+03 0.000000000000000000e+00
1.472301609624649018e+03 0.000000000000000000e+00
1.474319356464925249e+03 0.000000000000000000e+00
1.476337103305201481e+03 0.000000000000000000e+00
1.478354850145477712e+03 0.000000000000000000e+00
1.480372596985753944e+03 0.000000000000000000e+00
1.482390343826030403e+03 0.000000000000000000e+00
1.484408090666306634e+03 0.000000000000000000e+00
1.486425837506582866e+03 0.000000000000000000e+00
1.488443584346859097e+03 0.000000000000000000e+00
1.490461331187135329e+03 0.000000000000000000e+00
1.492479078027411560e+03 0.000000000000000000e+00
1.494496824867687792e+03 0.000000000000000000e+00
1.496514571707964251e+03 0.000000000000000000e+00
1.498532318548240482e+03 0.000000000000000000e+00
1.500550065388516714e+03 0.000000000000000000e+00
1.502567812228792945e+03 0.000000000000000000e+00
1.504585559069069177e+03 0.000000000000000000e+00
1.506603305909345409e+03 0.000000000000000000e+00
1.508621052749621640e+03 0.000000000000000000e+00
1.510638799589898099e+03 0.000000000000000000e+00
1.512656546430174330e+03 0.000000000000000000e+00
1.514674293270450562e+03 0.000000000000000000e+00
1.516692040110726794e+03 0.000000000000000000e+00
1.518709786951003025e+03 0.000000000000000000e+00
1.520727533791279257e+03 0.000000000000000000e+00
1.522745280631555488e+03 0.000000000000000000e+00
1.524763027471831947e+03 0.000000000000000000e+00
1.526780774312108178e+03 0.000000000000000000e+00
1.528798521152384410e+03 0.000000000000000000e+00
1.530816267992660642e+03 0.000000000000000000e+00
1.532834014832936873e+03 0.000000000000000000e+00
1.534851761673213105e+03 0.000000000000000000e+00
1.536869508513489336e+03 0.000000000000000000e+00
1.538887255353765795e+03 0.000000000000000000e+00
1.540905002194042027e+03 0.000000000000000000e+00
1.542922749034318258e+03 0.000000000000000000e+00
1.544940495874594490e+03 0.000000000000000000e+00
1.546958242714870721e+03 0.000000000000000000e+00
1.548975989555146953e+03 0.000000000000000000e+00
1.550993736395423184e+03 0.000000000000000000e+00
1.553011483235699643e+03 0.000000000000000000e+00
1.555029230075975875e+03 0.000000000000000000e+00
1.557046976916252106e+03 0.000000000000000000e+00
1.559064723756528338e+03 0.000000000000000000e+00
1.561082470596804569e+03 0.000000000000000000e+00
1.563100217437080801e+03 0.000000000000000000e+00
1.565117964277357032e+03 0.000000000000000000e+00
1.567135711117633491e+03 0.000000000000000000e+00
1.569153457957909723e+03 0.000000000000000000e+00
1.571171204798185954e+03 0.000000000000000000e+00
1.573188951638462186e+03 0.000000000000000000e+00
1.575206698478738417e+03 0.000000000000000000e+00
1.577224445319014649e+03 0.000000000000000000e+00
1.579242192159290880e+03 0.000000000000000000e+00
1.581259938999567339e+03 0.000000000000000000e+00
1.583277685839843571e+03 0.000000000000000000e+00
1.585295432680119802e+03 0.000000000000000000e+00
1.587313179520396034e+03 0.000000000000000000e+00
1.589330926360672265e+03 0.000000000000000000e+00
1.591348673200948497e+03 0.000000000000000000e+00
1.593366420041224728e+03 0.000000000000000000e+00
1.595384166881500960e+03 0.000000000000000000e+00
1.597401913721777419e+03 0.000000000000000000e+00
1.599419660562053650e+03 0.000000000000000000e+00
1.601437407402329882e+03 0.000000000000000000e+00
1.603455154242606113e+03 0.000000000000000000e+00
1.605472901082882345e+03 0.000000000000000000e+00
1.607490647923158576e+03 0.000000000000000000e+00
1.609508394763434808e+03 0.000000000000000000e+00
1.611526141603711267e+03 0.000000000000000000e+00
1.613543888443987498e+03 0.000000000000000000e+00
1.615561635284263730e+03 0.000000000000000000e+00
1.617579382124539961e+03 0.000000000000000000e+00
1.619597128964816193e+03 0.000000000000000000e+00
1.621614875805092424e+03 0.000000000000000000e+00
1.623632622645368656e+03 0.000000000000000000e+00
1.625650369485645115e+03 0.000000000000000000e+00
1.627668116325921346e+03 0.000000000000000000e+00
1.629685863166197578e+03 0.000000000000000000e+00
1.631703610006473809e+03 0.000000000000000000e+00
1.633721356846750041e+03 0.000000000000000000e+00
1.635739103687026272e+03 0.000000000000000000e+00
1.637756850527302504e+03 0.000000000000000000e+00
1.639774597367578963e+03 0.000000000000000000e+00
1.641792344207855194e+03 0.000000000000000000e+00
1.643810091048131426e+03 0.000000000000000000e+00
1.645827837888407657e+03 0.000000000000000000e+00
1.647845584728683889e+03 0.000000000000000000e+00
1.649863331568960120e+03 0.000000000000000000e+00
1.651881078409236352e+03 0.000000000000000000e+00
1.653898825249512811e+03 0.000000000000000000e+00
1.655916572089789042e+03 0.000000000000000000e+00
1.657934318930065274e+03 0.000000000000000000e+00
1.659952065770341505e+03 0.000000000000000000e+00
1.661969812610617737e+03 0.000000000000000000e+00
1.663987559450893968e+03 0.000000000000000000e+00
1.666005306291170200e+03 0.000000000000000000e+00
1.668023053131446659e+03 0.000000000000000000e+00
1.670040799971722890e+03 0.000000000000000000e+00
1.672058546811999122e+03 0.000000000000000000e+00
1.674076293652275353e+03 0.000000000000000000e+00
1.676094040492551585e+03 0.000000000000000000e+00
1.678111787332827816e+03 0.000000000000000000e+00
1.680129534173104048e+03 0.000000000000000000e+00
1.682147281013380507e+03 0.000000000000000000e+00
1.684165027853656738e+03 0.000000000000000000e+00
1.686182774693932970e+03 0.000000000000000000e+00
1.688200521534209201e+03 0.000000000000000000e+00
1.690218268374485433e+03 0.000000000000000000e+00
1.692236015214761665e+03 0.000000000000000000e+00
1.694253762055037896e+03 0.000000000000000000e+00
1.696271508895314355e+03 0.000000000000000000e+00
1.698289255735590586e+03 0.000000000000000000e+00
1.700307002575866818e+03 0.000000000000000000e+00
1.702324749416143050e+03 0.000000000000000000e+00
1.704342496256419281e+03 0.000000000000000000e+00
1.706360243096695513e+03 0.000000000000000000e+00
1.708377989936971744e+03 0.000000000000000000e+00
1.710395736777248203e+03 0.000000000000000000e+00
1.712413483617524435e+03 0.000000000000000000e+00
1.714431230457800666e+03 0.000000000000000000e+00
1.716448977298076898e+03 0.000000000000000000e+00
1.718466724138353129e+03 0.000000000000000000e+00
1.720484470978629361e+03 0.000000000000000000e+00
1.722502217818905592e+03 0.000000000000000000e+00
1.724519964659182051e+03 0.000000000000000000e+00
1.726537711499458283e+03 0.000000000000000000e+00
1.728555458339734514e+03 0.000000000000000000e+00
1.730573205180010746e+03 0.000000000000000000e+00
1.732590952020286977e+03 0.000000000000000000e+00
1.734608698860563209e+03 0.000000000000000000e+00
1.736626445700839440e+03 0.000000000000000000e+00
1.738644192541115672e+03 0.000000000000000000e+00
1.740661939381392131e+03 0.000000000000000000e+00
1.742679686221668362e+03 0.000000000000000000e+00
1.744697433061944594e+03 0.000000000000000000e+00
1.746715179902220825e+03 0.000000000000000000e+00
1.748732926742497057e+03 0.000000000000000000e+00
1.750750673582773288e+03 0.000000000000000000e+00
1.752768420423049520e+03 0.000000000000000000e+00
1.754786167263325979e+03 0.000000000000000000e+00
1.756803914103602210e+03 0.000000000000000000e+00
1.758821660943878442e+03 0.000000000000000000e+00
1.760839407784154673e+03 0.000000000000000000e+00
1.762857154624430905e+03 0.000000000000000000e+00
1.764874901464707136e+03 0.000000000000000000e+00
1.766892648304983368e+03 0.000000000000000000e+00
1.768910395145259827e+03 0.000000000000000000e+00
1.770928141985536058e+03 0.000000000000000000e+00
1.772945888825812290e+03 0.000000000000000000e+00
1.774963635666088521e+03 0.000000000000000000e+00
1.776981382506364753e+03 0.000000000000000000e+00
1.778999129346640984e+03 0.000000000000000000e+00
1.781016876186917216e+03 0.000000000000000000e+00
1.783034623027193675e+03 0.000000000000000000e+00
1.785052369867469906e+03 0.000000000000000000e+00
1.787070116707746138e+03 0.000000000000000000e+00
1.789087863548022369e+03 0.000000000000000000e+00
1.791105610388298601e+03 0.000000000000000000e+00
1.793123357228574832e+03 0.000000000000000000e+00
1.795141104068851064e+03 0.000000000000000000e+00
1.797158850909127523e+03 0.000000000000000000e+00
1.799176597749403754e+03 0.000000000000000000e+00
1.801194344589679986e+03 0.000000000000000000e+00
1.803212091429956217e+03 0.000000000000000000e+00
1.805229838270232449e+03 0.000000000000000000e+00
1.807247585110508680e+03 0.000000000000000000e+00
1.809265331950784912e+03 0.000000000000000000e+00
1.811283078791061371e+03 0.000000000000000000e+00
1.813300825631337602e+03 0.000000000000000000e+00
1.815318572471613834e+03 0.000000000000000000e+00
1.817336319311890065e+03 0.000000000000000000e+00
1.819354066152166297e+03 0.000000000000000000e+00
1.821371812992442528e+03 0.000000000000000000e+00
1.823389559832718760e+03 0.000000000000000000e+00
1.825407306672995219e+03 0.000000000000000000e+00
1.827425053513271450e+03 0.000000000000000000e+00
1.829442800353547682e+03 0.000000000000000000e+00
1.831460547193823913e+03 0.000000000000000000e+00
1.833478294034100145e+03 0.000000000000000000e+00
1.835496040874376376e+03 0.000000000000000000e+00
1.837513787714652608e+03 0.000000000000000000e+00
1.839531534554929067e+03 0.000000000000000000e+00
1.841549281395205298e+03 0.000000000000000000e+00
1.843567028235481530e+03 0.000000000000000000e+00
1.845584775075757761e+03 0.000000000000000000e+00
1.847602521916033993e+03 0.000000000000000000e+00
1.849620268756310224e+03 0.000000000000000000e+00
1.851638015596586456e+03 0.000000000000000000e+00
1.853655762436862688e+03 0.000000000000000000e+00
1.855673509277139146e+03 0.000000000000000000e+00
1.857691256117415378e+03 0.000000000000000000e+00
1.859709002957691609e+03 0.000000000000000000e+00
1.861726749797967841e+03 0.000000000000000000e+00
1.863744496638244073e+03 0.000000000000000000e+00
1.865762243478520304e+03 0.000000000000000000e+00
1.867779990318796536e+03 0.000000000000000000e+00
1.869797737159072994e+03 0.000000000000000000e+00
1.871815483999349226e+03 0.000000000000000000e+00
1.873833230839625458e+03 0.000000000000000000e+00
1.875850977679901689e+03 0.000000000000000000e+00
1.877868724520177921e+03 0.000000000000000000e+00
1.879886471360454152e+03 0.000000000000000000e+00
1.881904218200730384e+03 0.000000000000000000e+00
1.883921965041006843e+03 0.000000000000000000e+00
1.885939711881283074e+03 0.000000000000000000e+00
1.887957458721559306e+03 0.000000000000000000e+00
1.889975205561835537e+03 0.000000000000000000e+00
1.891992952402111769e+03 0.000000000000000000e+00
1.894010699242388000e+03 0.000000000000000000e+00
1.896028446082664232e+03 0.000000000000000000e+00
1.898046192922940691e+03 0.000000000000000000e+00
1.900063939763216922e+03 0.000000000000000000e+00
1.902081686603493154e+03 0.000000000000000000e+00
1.904099433443769385e+03 0.000000000000000000e+00
1.906117180284045617e+03 0.000000000000000000e+00
1.908134927124321848e+03 0.000000000000000000e+00
1.910152673964598080e+03 0.000000000000000000e+00
1.912170420804874539e+03 0.000000000000000000e+00
1.914188167645150770e+03 0.000000000000000000e+00
1.916205914485427002e+03 0.000000000000000000e+00
1.918223661325703233e+03 0.000000000000000000e+00
1.920241408165979465e+03 0.000000000000000000e+00
1.922259155006255696e+03 0.000000000000000000e+00
1.924276901846531928e+03 0.000000000000000000e+00
1.926294648686808387e+03 0.000000000000000000e+00
1.928312395527084618e+03 0.000000000000000000e+00
1.930330142367360850e+03 0.000000000000000000e+00
1.932347889207637081e+03 0.000000000000000000e+00
1.934365636047913313e+03 0.000000000000000000e+00
1.936383382888189544e+03 0.000000000000000000e+00
1.938401129728465776e+03 0.000000000000000000e+00
1.940418876568742235e+03 0.000000000000000000e+00
1.942436623409018466e+03 0.000000000000000000e+00
1.944454370249294698e+03 0.000000000000000000e+00
1.946472117089570929e+03 0.000000000000000000e+00
1.948489863929847161e+03 0.000000000000000000e+00
1.950507610770123392e+03 0.000000000000000000e+00
1.952525357610399624e+03 0.000000000000000000e+00
1.954543104450676083e+03 0.000000000000000000e+00
1.956560851290952314e+03 0.000000000000000000e+00
1.958578598131228546e+03 0.000000000000000000e+00
1.960596344971504777e+03 0.000000000000000000e+00
1.962614091811781009e+03 0.000000000000000000e+00
1.964631838652057240e+03 0.000000000000000000e+00
1.966649585492333472e+03 0.000000000000000000e+00
1.968667332332609931e+03 0.000000000000000000e+00
1.970685079172886162e+03 0.000000000000000000e+00
1.972702826013162394e+03 0.000000000000000000e+00
1.974720572853438625e+03 0.000000000000000000e+00
1.976738319693714857e+03 0.000000000000000000e+00
1.978756066533991088e+03 0.000000000000000000e+00
1.980773813374267320e+03 0.000000000000000000e+00
1.982791560214543779e+03 0.000000000000000000e+00
1.984809307054820010e+03 0.000000000000000000e+00
1.986827053895096242e+03 0.000000000000000000e+00
1.988844800735372473e+03 0.000000000000000000e+00
1.990862547575648705e+03 0.000000000000000000e+00
1.992880294415924936e+03 0.000000000000000000e+00
1.994898041256201168e+03 0.000000000000000000e+00
1.996915788096477399e+03 0.000000000000000000e+00
1.998933534936753858e+03 0.000000000000000000e+00
2.000951281777030090e+03 0.000000000000000000e+00
2.002969028617306321e+03 0.000000000000000000e+00
2.004986775457582553e+03 0.000000000000000000e+00
2.007004522297858784e+03 0.000000000000000000e+00
2.009022269138135016e+03 0.000000000000000000e+00
2.011040015978411247e+03 0.000000000000000000e+00
2.013057762818687706e+03 0.000000000000000000e+00
2.015075509658963938e+03 0.000000000000000000e+00
2.017093256499240169e+03 0.000000000000000000e+00
2.019111003339516401e+03 0.000000000000000000e+00
2.021128750179792632e+03 0.000000000000000000e+00
2.023146497020068864e+03 0.000000000000000000e+00
2.025164243860345096e+03 0.000000000000000000e+00
2.027181990700621554e+03 0.000000000000000000e+00
2.029199737540897559e+03 0.000000000000000000e+00
2.031217484381173790e+03 0.000000000000000000e+00
2.033235231221450476e+03 0.000000000000000000e+00
2.035252978061726708e+03 0.000000000000000000e+00
2.037270724902002939e+03 0.000000000000000000e+00
2.039288471742279171e+03 0.000000000000000000e+00
2.041306218582555402e+03 0.000000000000000000e+00
2.043323965422831634e+03 0.000000000000000000e+00
2.045341712263107866e+03 0.000000000000000000e+00
2.047359459103384097e+03 0.000000000000000000e+00
2.049377205943660556e+03 0.000000000000000000e+00
2.051394952783936787e+03 0.000000000000000000e+00
2.053412699624213019e+03 0.000000000000000000e+00
2.055430446464489251e+03 0.000000000000000000e+00
2.057448193304765482e+03 0.000000000000000000e+00
2.059465940145041714e+03 0.000000000000000000e+00
2.061483686985317945e+03 0.000000000000000000e+00
2.063501433825594631e+03 0.000000000000000000e+00
2.065519180665870863e+03 0.000000000000000000e+00
2.067536927506147094e+03 0.000000000000000000e+00
2.069554674346423326e+03 0.000000000000000000e+00
2.071572421186699557e+03 0.000000000000000000e+00
2.073590168026975789e+03 0.000000000000000000e+00
2.075607914867252020e+03 0.000000000000000000e+00
2.077625661707528252e+03 0.000000000000000000e+00
2.079643408547804484e+03 0.000000000000000000e+00
2.081661155388080715e+03 0.000000000000000000e+00
2.083678902228356947e+03 0.000000000000000000e+00
2.085696649068633178e+03 0.000000000000000000e+00
2.087714395908909410e+03 0.000000000000000000e+00
2.089732142749185641e+03 0.000000000000000000e+00
2.091749889589462327e+03 0.000000000000000000e+00
2.093767636429738559e+03 0.000000000000000000e+00
2.095785383270014790e+03 0.000000000000000000e+00
2.097803130110291022e+03 0.000000000000000000e+00
2.099820876950567254e+03 0.000000000000000000e+00
2.101838623790843485e+03 0.000000000000000000e+00
2.103856370631119717e+03 0.000000000000000000e+00
2.105874117471395948e+03 0.000000000000000000e+00
2.107891864311672180e+03 0.000000000000000000e+00
2.109909611151948411e+03 0.000000000000000000e+00
2.111927357992224643e+03 0.000000000000000000e+00
2.113945104832500874e+03 0.000000000000000000e+00
2.115962851672777106e+03 0.000000000000000000e+00
2.117980598513053337e+03 0.000000000000000000e+00
2.119998345353330023e+03 0.000000000000000000e+00
2.122016092193606255e+03 0.000000000000000000e+00
2.124033839033882487e+03 0.000000000000000000e+00
2.126051585874158718e+03 0.000000000000000000e+00
2.128069332714434950e+03 0.000000000000000000e+00
2.130087079554711181e+03 0.000000000000000000e+00
2.132104826394987413e+03 0.000000000000000000e+00
2.134122573235263644e+03 0.000000000000000000e+00
2.136140320075539876e+03 0.000000000000000000e+00
2.138158066915816107e+03 0.000000000000000000e+00
2.140175813756092339e+03 0.000000000000000000e+00
2.142193560596368570e+03 0.000000000000000000e+00
2.144211307436644802e+03 0.000000000000000000e+00
2.146229054276921033e+03 0.000000000000000000e+00
2.148246801117197720e+03 0.000000000000000000e+00
2.150264547957473951e+03 0.000000000000000000e+00
2.152282294797750183e+03 0.000000000000000000e+00
2.154300041638026414e+03 0.000000000000000000e+00
2.156317788478302646e+03 0.000000000000000000e+00
2.158335535318578877e+03 0.000000000000000000e+00
2.160353282158855109e+03 0.000000000000000000e+00
2.162371028999131340e+03 0.000000000000000000e+00
2.164388775839407572e+03 0.000000000000000000e+00
2.166406522679683803e+03 0.000000000000000000e+00
2.168424269519960035e+03 0.000000000000000000e+00
2.170442016360236266e+03 0.000000000000000000e+00
2.172459763200512498e+03 0.000000000000000000e+00
2.174477510040788729e+03 0.000000000000000000e+00
2.176495256881064961e+03 0.000000000000000000e+00
2.178513003721341647e+03 0.000000000000000000e+00
2.180530750561617879e+03 0.000000000000000000e+00
2.182548497401894110e+03 0.000000000000000000e+00
2.184566244242170342e+03 0.000000000000000000e+00
2.186583991082446573e+03 0.000000000000000000e+00
2.188601737922722805e+03 0.000000000000000000e+00
2.190619484762999036e+03 0.000000000000000000e+00
2.192637231603275268e+03 0.000000000000000000e+00
2.194654978443551499e+03 0.000000000000000000e+00
2.196672725283827731e+03 0.000000000000000000e+00
2.198690472124103962e+03 0.000000000000000000e+00
2.200708218964380194e+03 0.000000000000000000e+00
2.202725965804656425e+03 0.000000000000000000e+00
2.204743712644932657e+03 0.000000000000000000e+00
2.206761459485209343e+03 0.000000000000000000e+00
2.208779206325485575e+03 0.000000000000000000e+00
2.210796953165761806e+03 0.000000000000000000e+00
2.212814700006038038e+03 0.000000000000000000e+00
2.214832446846314269e+03 0.000000000000000000e+00
2.216850193686590501e+03 0.000000000000000000e+00
2.218867940526866732e+03 0.000000000000000000e+00
2.220885687367142964e+03 0.000000000000000000e+00
2.222903434207419195e+03 0.000000000000000000e+00
2.224921181047695427e+03 0.000000000000000000e+00
2.226938927887971658e+03 0.000000000000000000e+00
2.228956674728247890e+03 0.000000000000000000e+00
2.230974421568524122e+03 0.000000000000000000e+00
2.232992168408800353e+03 0.000000000000000000e+00
2.235009915249077039e+03 0.000000000000000000e+00
2.237027662089353271e+03 0.000000000000000000e+00
2.239045408929629502e+03 0.000000000000000000e+00
2.241063155769905734e+03 0.000000000000000000e+00
2.243080902610181965e+03 0.000000000000000000e+00
2.245098649450458197e+03 0.000000000000000000e+00
2.247116396290734428e+03 0.000000000000000000e+00
2.249134143131010660e+03 0.000000000000000000e+00
2.251151889971286892e+03 0.000000000000000000e+00
2.253169636811563123e+03 0.000000000000000000e+00
2.255187383651839355e+03 0.000000000000000000e+00
2.257205130492115586e+03 0.000000000000000000e+00
2.259222877332391818e+03 0.000000000000000000e+00
2.261240624172668049e+03 0.000000000000000000e+00
2.263258371012944735e+03 0.000000000000000000e+00
2.265276117853220967e+03 0.000000000000000000e+00
2.267293864693497198e+03 0.000000000000000000e+00
2.269311611533773430e+03 0.000000000000000000e+00
2.271329358374049662e+03 0.000000000000000000e+00
2.273347105214325893e+03 0.000000000000000000e+00
2.275364852054602125e+03 0.000000000000000000e+00
2.277382598894878356e+03 0.000000000000000000e+00
2.279400345735154588e+03 0.000000000000000000e+00
2.281418092575430819e+03 0.000000000000000000e+00
2.283435839415707051e+03 0.000000000000000000e+00
2.285453586255983282e+03 0.000000000000000000e+00
2.287471333096259514e+03 0.000000000000000000e+00
2.289489079936535745e+03 0.000000000000000000e+00
2.291506826776812431e+03 0.000000000000000000e+00
2.293524573617088663e+03 0.000000000000000000e+00
2.295542320457364895e+03 0.000000000000000000e+00
2.297560067297641126e+03 0.000000000000000000e+00
2.299577814137917358e+03 0.000000000000000000e+00
2.301595560978193589e+03 0.000000000000000000e+00
2.303613307818469821e+03 0.000000000000000000e+00
2.305631054658746052e+03 0.000000000000000000e+00
2.307648801499022284e+03 0.000000000000000000e+00
2.309666548339298515e+03 0.000000000000000000e+00
2.311684295179574747e+03 0.000000000000000000e+00
2.313702042019850978e+03 0.000000000000000000e+00
2.315719788860127210e+03 0.000000000000000000e+00
2.317737535700403441e+03 0.000000000000000000e+00
2.319755282540679673e+03 0.000000000000000000e+00
2.321773029380956359e+03 0.000000000000000000e+00
2.323790776221232591e+03 0.000000000000000000e+00
2.325808523061508822e+03 0.000000000000000000e+00
2.327826269901785054e+03 0.000000000000000000e+00
2.329844016742061285e+03 0.000000000000000000e+00
2.331861763582337517e+03 0.000000000000000000e+00
2.333879510422613748e+03 0.000000000000000000e+00
2.335897257262889980e+03 0.000000000000000000e+00
2.337915004103166211e+03 0.000000000000000000e+00
2.339932750943442443e+03 0.000000000000000000e+00
2.341950497783718674e+03 0.000000000000000000e+00
2.343968244623994906e+03 0.000000000000000000e+00
2.345985991464271137e+03 0.000000000000000000e+00
2.348003738304547369e+03 0.000000000000000000e+00
2.350021485144824055e+03 0.000000000000000000e+00
2.352039231985100287e+03 0.000000000000000000e+00
2.354056978825376518e+03 0.000000000000000000e+00
2.356074725665652750e+03 0.000000000000000000e+00
2.358092472505928981e+03 0.000000000000000000e+00
2.360110219346205213e+03 0.000000000000000000e+00
2.362127966186481444e+03 0.000000000000000000e+00
2.364145713026757676e+03 0.000000000000000000e+00
2.366163459867033907e+03 0.000000000000000000e+00
2.368181206707310139e+03 0.000000000000000000e+00
2.370198953547586370e+03 0.000000000000000000e+00
2.372216700387862602e+03 0.000000000000000000e+00
2.374234447228138833e+03 0.000000000000000000e+00
2.376252194068415065e+03 0.000000000000000000e+00
2.378269940908691751e+03 0.000000000000000000e+00
2.380287687748967983e+03 0.000000000000000000e+00
2.382305434589244214e+03 0.000000000000000000e+00
2.384323181429520446e+03 0.000000000000000000e+00
2.386340928269796677e+03 0.000000000000000000e+00
2.388358675110072909e+03 0.000000000000000000e+00
2.390376421950349140e+03 0.000000000000000000e+00
2.392394168790625372e+03 0.000000000000000000e+00
2.394411915630901603e+03 0.000000000000000000e+00
2.396429662471177835e+03 0.000000000000000000e+00
2.398447409311454066e+03 0.000000000000000000e+00
2.400465156151730298e+03 0.000000000000000000e+00
2.402482902992006530e+03 0.000000000000000000e+00
2.404500649832282761e+03 0.000000000000000000e+00
2.406518396672559447e+03 0.000000000000000000e+00
2.408536143512835679e+03 0.000000000000000000e+00
2.410553890353111910e+03 0.000000000000000000e+00
2.412571637193388142e+03 0.000000000000000000e+00
2.414589384033664373e+03 0.000000000000000000e+00
2.416607130873940605e+03 0.000000000000000000e+00
2.418624877714216836e+03 0.000000000000000000e+00
2.420642624554493068e+03 0.000000000000000000e+00
2.422660371394769300e+03 0.000000000000000000e+00
2.424678118235045531e+03 0.000000000000000000e+00
2.426695865075321763e+03 0.000000000000000000e+00
2.428713611915597994e+03 0.000000000000000000e+00
2.430731358755874226e+03 0.000000000000000000e+00
2.432749105596150457e+03 0.000000000000000000e+00
2.434766852436427143e+03 0.000000000000000000e+00
2.436784599276703375e+03 0.000000000000000000e+00
2.438802346116979606e+03 0.000000000000000000e+00
2.440820092957255838e+03 0.000000000000000000e+00
2.442837839797532069e+03 0.000000000000000000e+00
2.444855586637808301e+03 0.000000000000000000e+00
2.446873333478084533e+03 0.000000000000000000e+00
2.448891080318360764e+03 0.000000000000000000e+00
2.450908827158636996e+03 0.000000000000000000e+00
2.452926573998913227e+03 0.000000000000000000e+00
2.454944320839189459e+03 0.000000000000000000e+00
2.456962067679465690e+03 0.000000000000000000e+00
2.458979814519741922e+03 0.000000000000000000e+00
2.460997561360018153e+03 0.000000000000000000e+00
2.463015308200294385e+03 0.000000000000000000e+00
2.465033055040571071e+03 0.000000000000000000e+00
2.467050801880847303e+03 0.000000000000000000e+00
2.469068548721123534e+03 0.000000000000000000e+00
2.471086295561399766e+03 0.000000000000000000e+00
2.473104042401675997e+03 0.000000000000000000e+00
2.475121789241952229e+03 0.000000000000000000e+00
2.477139536082228460e+03 0.000000000000000000e+00
2.479157282922504692e+03 0.000000000000000000e+00
2.481175029762780923e+03 0.000000000000000000e+00
2.483192776603057155e+03 0.000000000000000000e+00
2.485210523443333386e+03 0.000000000000000000e+00
2.487228270283609618e+03 0.000000000000000000e+00
2.489246017123885849e+03 0.000000000000000000e+00
2.491263763964162081e+03 0.000000000000000000e+00
2.493281510804438767e+03 0.000000000000000000e+00
2.495299257644714999e+03 0.000000000000000000e+00
2.497317004484991230e+03 0.000000000000000000e+00
2.499334751325267462e+03 0.000000000000000000e+00
2.501352498165543693e+03 0.000000000000000000e+00
2.503370245005819925e+03 0.000000000000000000e+00
2.505387991846096156e+03 0.000000000000000000e+00
2.507405738686372388e+03 0.000000000000000000e+00
2.509423485526648619e+03 0.000000000000000000e+00
2.511441232366924851e+03 0.000000000000000000e+00
2.513458979207201082e+03 0.000000000000000000e+00
2.515476726047477314e+03 0.000000000000000000e+00
2.517494472887753545e+03 0.000000000000000000e+00
2.519512219728029777e+03 0.000000000000000000e+00
2.521529966568306463e+03 0.000000000000000000e+00
2.523547713408582695e+03 0.000000000000000000e+00
2.525565460248858926e+03 0.000000000000000000e+00
2.527583207089135158e+03 0.000000000000000000e+00
2.529600953929411389e+03 0.000000000000000000e+00
2.531618700769687621e+03 0.000000000000000000e+00
2.533636447609963852e+03 0.000000000000000000e+00
2.535654194450240084e+03 0.000000000000000000e+00
2.537671941290516315e+03 0.000000000000000000e+00
2.539689688130792547e+03 0.000000000000000000e+00
2.541707434971068778e+03 0.000000000000000000e+00
2.543725181811345010e+03 0.000000000000000000e+00
2.545742928651621241e+03 0.000000000000000000e+00
2.547760675491897473e+03 0.000000000000000000e+00
2.549778422332174159e+03 0.000000000000000000e+00
2.551796169172450391e+03 0.000000000000000000e+00
2.553813916012726622e+03 0.000000000000000000e+00
2.555831662853002854e+03 0.000000000000000000e+00
2.557849409693279085e+03 0.000000000000000000e+00
2.559867156533555317e+03 0.000000000000000000e+00
2.561884903373831548e+03 0.000000000000000000e+00
2.563902650214107780e+03 0.000000000000000000e+00
2.565920397054384011e+03 0.000000000000000000e+00
2.567938143894660243e+03 0.000000000000000000e+00
2.569955890734936474e+03 0.000000000000000000e+00
2.571973637575212706e+03 0.000000000000000000e+00
2.573991384415488938e+03 0.000000000000000000e+00
2.576009131255765169e+03 0.000000000000000000e+00
2.578026878096041401e+03 0.000000000000000000e+00
2.580044624936318087e+03 0.000000000000000000e+00
2.582062371776594318e+03 0.000000000000000000e+00
2.584080118616870550e+03 0.000000000000000000e+00
2.586097865457146781e+03 0.000000000000000000e+00
2.588115612297423013e+03 0.000000000000000000e+00
2.590133359137699244e+03 0.000000000000000000e+00
2.592151105977975476e+03 0.000000000000000000e+00
2.594168852818251708e+03 0.000000000000000000e+00
2.596186599658527939e+03 0.000000000000000000e+00
2.598204346498804171e+03 0.000000000000000000e+00
2.600222093339080402e+03 0.000000000000000000e+00
2.602239840179356634e+03 0.000000000000000000e+00
2.604257587019632865e+03 0.000000000000000000e+00
2.606275333859909097e+03 0.000000000000000000e+00
2.608293080700185783e+03 0.000000000000000000e+00
2.610310827540462014e+03 0.000000000000000000e+00
2.612328574380738246e+03 0.000000000000000000e+00
2.614346321221014477e+03 0.000000000000000000e+00
2.616364068061290709e+03 0.000000000000000000e+00
2.618381814901566941e+03 0.000000000000000000e+00
2.620399561741843172e+03 0.000000000000000000e+00
2.622417308582119404e+03 0.000000000000000000e+00
2.624435055422395635e+03 0.000000000000000000e+00
2.626452802262671867e+03 0.000000000000000000e+00
2.628470549102948098e+03 0.000000000000000000e+00
2.630488295943224330e+03 0.000000000000000000e+00
2.632506042783500561e+03 0.000000000000000000e+00
2.634523789623776793e+03 0.000000000000000000e+00
2.636541536464053479e+03 0.000000000000000000e+00
2.638559283304329711e+03 0.000000000000000000e+00
2.640577030144605942e+03 0.000000000000000000e+00
2.642594776984882174e+03 0.000000000000000000e+00
2.644612523825158405e+03 0.000000000000000000e+00
2.646630270665434637e+03 0.000000000000000000e+00
2.648648017505710868e+03 0.000000000000000000e+00
2.650665764345987100e+03 0.000000000000000000e+00
2.652683511186263331e+03 0.000000000000000000e+00
2.654701258026539563e+03 0.000000000000000000e+00
2.656719004866815794e+03 0.000000000000000000e+00
2.658736751707092026e+03 0.000000000000000000e+00
2.660754498547368257e+03 0.000000000000000000e+00
2.662772245387644489e+03 0.000000000000000000e+00
2.664789992227921175e+03 0.000000000000000000e+00
2.666807739068197407e+03 0.000000000000000000e+00
2.668825485908473638e+03 0.000000000000000000e+00
2.670843232748749870e+03 0.000000000000000000e+00
2.672860979589026101e+03 0.000000000000000000e+00
2.674878726429302333e+03 0.000000000000000000e+00
2.676896473269578564e+03 0.000000000000000000e+00
2.678914220109854796e+03 0.000000000000000000e+00
2.680931966950131027e+03 0.000000000000000000e+00
2.682949713790407259e+03 0.000000000000000000e+00
2.684967460630683490e+03 0.000000000000000000e+00
2.686985207470959722e+03 0.000000000000000000e+00
2.689002954311235953e+03 0.000000000000000000e+00
2.691020701151512185e+03 0.000000000000000000e+00
2.693038447991788416e+03 0.000000000000000000e+00
2.695056194832065103e+03 0.000000000000000000e+00
2.697073941672341334e+03 0.000000000000000000e+00
2.699091688512617566e+03 0.000000000000000000e+00
2.701109435352893797e+03 0.000000000000000000e+00
2.703127182193170029e+03 0.000000000000000000e+00
2.705144929033446260e+03 0.000000000000000000e+00
2.707162675873722492e+03 0.000000000000000000e+00
2.709180422713998723e+03 0.000000000000000000e+00
2.711198169554274955e+03 0.000000000000000000e+00
2.713215916394551186e+03 0.000000000000000000e+00
2.715233663234827418e+03 0.000000000000000000e+00
2.717251410075103649e+03 0.000000000000000000e+00
2.719269156915379881e+03 0.000000000000000000e+00
2.721286903755656112e+03 0.000000000000000000e+00
2.723304650595932799e+03 0.000000000000000000e+00
2.725322397436209030e+03 0.000000000000000000e+00
2.727340144276485262e+03 0.000000000000000000e+00
2.729357891116761493e+03 0.000000000000000000e+00
2.731375637957037725e+03 0.000000000000000000e+00
2.733393384797313956e+03 0.000000000000000000e+00
2.735411131637590188e+03 0.000000000000000000e+00
2.737428878477866419e+03 0.000000000000000000e+00
2.739446625318142651e+03 0.000000000000000000e+00
2.741464372158418882e+03 0.000000000000000000e+00
2.743482118998695114e+03 0.000000000000000000e+00
2.745499865838971346e+03 0.000000000000000000e+00
2.747517612679247577e+03 0.000000000000000000e+00
2.749535359519523809e+03 0.000000000000000000e+00
2.751553106359800495e+03 0.000000000000000000e+00
2.753570853200076726e+03 0.000000000000000000e+00
2.755588600040352958e+03 0.000000000000000000e+00
2.757606346880629189e+03 0.000000000000000000e+00
2.759624093720905421e+03 0.000000000000000000e+00
2.761641840561181652e+03 0.000000000000000000e+00
2.763659587401457884e+03 0.000000000000000000e+00
2.765677334241734115e+03 0.000000000000000000e+00
2.767695081082010347e+03 0.000000000000000000e+00
2.769712827922286579e+03 0.000000000000000000e+00
2.771730574762562810e+03 0.000000000000000000e+00
2.773748321602839042e+03 0.000000000000000000e+00
2.775766068443115273e+03 0.000000000000000000e+00
2.777783815283391505e+03 0.000000000000000000e+00
2.779801562123668191e+03 0.000000000000000000e+00
2.781819308963944422e+03 0.000000000000000000e+00
2.783837055804220654e+03 0.000000000000000000e+00
2.785854802644496885e+03 0.000000000000000000e+00
2.787872549484773117e+03 0.000000000000000000e+00
2.789890296325049349e+03 0.000000000000000000e+00
2.791908043165325580e+03 0.000000000000000000e+00
2.793925790005601812e+03 0.000000000000000000e+00
2.795943536845878043e+03 0.000000000000000000e+00
2.797961283686154275e+03 0.000000000000000000e+00
2.799979030526430506e+03 0.000000000000000000e+00
2.801996777366706738e+03 0.000000000000000000e+00
2.804014524206982969e+03 0.000000000000000000e+00
2.806032271047259201e+03 0.000000000000000000e+00
2.808050017887535887e+03 0.000000000000000000e+00
2.810067764727812119e+03 0.000000000000000000e+00
2.812085511568088350e+03 0.000000000000000000e+00
2.814103258408364582e+03 0.000000000000000000e+00
2.816121005248640813e+03 0.000000000000000000e+00
2.818138752088917045e+03 0.000000000000000000e+00
2.820156498929193276e+03 0.000000000000000000e+00
2.822174245769469508e+03 0.000000000000000000e+00
2.824191992609745739e+03 0.000000000000000000e+00
2.826209739450021971e+03 0.000000000000000000e+00
2.828227486290298202e+03 0.000000000000000000e+00
2.830245233130574434e+03 0.000000000000000000e+00
2.832262979970850665e+03 0.000000000000000000e+00
2.834280726811126897e+03 0.000000000000000000e+00
2.836298473651403128e+03 0.000000000000000000e+00
2.838316220491679815e+03 0.000000000000000000e+00
2.840333967331956046e+03 0.000000000000000000e+00
2.842351714172232278e+03 0.000000000000000000e+00
2.844369461012508509e+03 0.000000000000000000e+00
2.846387207852784741e+03 0.000000000000000000e+00
2.848404954693060972e+03 0.000000000000000000e+00
2.850422701533337204e+03 0.000000000000000000e+00
2.852440448373613435e+03 0.000000000000000000e+00
2.854458195213889667e+03 0.000000000000000000e+00
2.856475942054165898e+03 0.000000000000000000e+00
2.858493688894442130e+03 0.000000000000000000e+00
2.860511435734718361e+03 0.000000000000000000e+00
2.862529182574994593e+03 0.000000000000000000e+00
2.864546929415270824e+03 0.000000000000000000e+00
2.866564676255547511e+03 0.000000000000000000e+00
2.868582423095823742e+03 0.000000000000000000e+00
2.870600169936099974e+03 0.000000000000000000e+00
2.872617916776376205e+03 0.000000000000000000e+00
2.874635663616652437e+03 0.000000000000000000e+00
2.876653410456928668e+03 0.000000000000000000e+00
2.878671157297204900e+03 0.000000000000000000e+00
2.880688904137481131e+03 0.000000000000000000e+00
2.882706650977757363e+03 0.000000000000000000e+00
2.884724397818033594e+03 0.000000000000000000e+00
2.886742144658309826e+03 0.000000000000000000e+00
2.888759891498586057e+03 0.000000000000000000e+00
2.890777638338862289e+03 0.000000000000000000e+00
2.892795385179138520e+03 0.000000000000000000e+00
2.894813132019415207e+03 0.000000000000000000e+00
2.896830878859691438e+03 0.000000000000000000e+00
2.898848625699967670e+03 0.000000000000000000e+00
2.900866372540243901e+03 0.000000000000000000e+00
2.902884119380520133e+03 0.000000000000000000e+00
2.904901866220796364e+03 0.000000000000000000e+00
2.906919613061072596e+03 0.000000000000000000e+00
2.908937359901348827e+03 0.000000000000000000e+00
2.910955106741625059e+03 0.000000000000000000e+00
2.912972853581901290e+03 0.000000000000000000e+00
2.914990600422177522e+03 0.000000000000000000e+00
2.917008347262453754e+03 0.000000000000000000e+00
2.919026094102729985e+03 0.000000000000000000e+00
2.921043840943006217e+03 0.000000000000000000e+00
2.923061587783282903e+03 0.000000000000000000e+00
2.925079334623559134e+03 0.000000000000000000e+00
2.927097081463835366e+03 0.000000000000000000e+00
2.929114828304111597e+03 0.000000000000000000e+00
2.931132575144387829e+03 0.000000000000000000e+00
2.933150321984664060e+03 0.000000000000000000e+00
2.935168068824940292e+03 0.000000000000000000e+00
2.937185815665216523e+03 0.000000000000000000e+00
2.939203562505492755e+03 0.000000000000000000e+00
2.941221309345768987e+03 0.000000000000000000e+00
2.943239056186045218e+03 0.000000000000000000e+00
2.945256803026321450e+03 0.000000000000000000e+00
2.947274549866597681e+03 0.000000000000000000e+00
2.949292296706873913e+03 0.000000000000000000e+00
2.951310043547150599e+03 0.000000000000000000e+00
2.953327790387426830e+03 0.000000000000000000e+00
2.955345537227703062e+03 0.000000000000000000e+00
2.957363284067979293e+03 0.000000000000000000e+00
2.959381030908255525e+03 0.000000000000000000e+00
2.961398777748531757e+03 0.000000000000000000e+00
2.963416524588807988e+03 0.000000000000000000e+00
2.965434271429084220e+03 0.000000000000000000e+00
2.967452018269360451e+03 0.000000000000000000e+00
2.969469765109636683e+03 0.000000000000000000e+00
2.971487511949912914e+03 0.000000000000000000e+00
2.973505258790189146e+03 0.000000000000000000e+00
2.975523005630465377e+03 0.000000000000000000e+00
2.977540752470741609e+03 0.000000000000000000e+00
2.979558499311017840e+03 0.000000000000000000e+00
2.981576246151294526e+03 0.000000000000000000e+00
2.983593992991570758e+03 0.000000000000000000e+00
2.985611739831846990e+03 0.000000000000000000e+00
2.987629486672123221e+03 0.000000000000000000e+00
2.989647233512399453e+03 0.000000000000000000e+00
2.991664980352675684e+03 0.000000000000000000e+00
2.993682727192951916e+03 0.000000000000000000e+00
2.995700474033228147e+03 0.000000000000000000e+00
2.997718220873504379e+03 0.000000000000000000e+00
2.999735967713780610e+03 0.000000000000000000e+00
3.001753714554056842e+03 0.000000000000000000e+00
3.003771461394333073e+03 0.000000000000000000e+00
3.005789208234609305e+03 0.000000000000000000e+00
3.007806955074885536e+03 0.000000000000000000e+00
3.009824701915162223e+03 0.000000000000000000e+00
3.011842448755438454e+03 0.000000000000000000e+00
3.013860195595714686e+03 0.000000000000000000e+00
3.015877942435990917e+03 0.000000000000000000e+00
3.017895689276267149e+03 0.000000000000000000e+00
3.019913436116543380e+03 0.000000000000000000e+00
3.021931182956819612e+03 0.000000000000000000e+00
3.023948929797095843e+03 0.000000000000000000e+00
3.025966676637372075e+03 0.000000000000000000e+00
3.027984423477648306e+03 0.000000000000000000e+00
3.030002170317924538e+03 0.000000000000000000e+00
3.032019917158200769e+03 0.000000000000000000e+00
3.034037663998477001e+03 0.000000000000000000e+00
3.036055410838753232e+03 0.000000000000000000e+00
3.038073157679029919e+03 0.000000000000000000e+00
3.040090904519306150e+03 0.000000000000000000e+00
3.042108651359582382e+03 0.000000000000000000e+00
3.044126398199858613e+03 0.000000000000000000e+00
3.046144145040134845e+03 0.000000000000000000e+00
3.048161891880411076e+03 0.000000000000000000e+00
3.050179638720687308e+03 0.000000000000000000e+00
3.052197385560963539e+03 0.000000000000000000e+00
3.054215132401239771e+03 0.000000000000000000e+00
3.056232879241516002e+03 0.000000000000000000e+00
3.058250626081792234e+03 0.000000000000000000e+00
3.060268372922068465e+03 0.000000000000000000e+00
3.062286119762344697e+03 0.000000000000000000e+00
3.064303866602620928e+03 0.000000000000000000e+00
3.066321613442897615e+03 0.000000000000000000e+00
3.068339360283173846e+03 0.000000000000000000e+00
3.070357107123450078e+03 0.000000000000000000e+00
3.072374853963726309e+03 0.000000000000000000e+00
3.074392600804002541e+03 0.000000000000000000e+00
3.076410347644278772e+03 0.000000000000000000e+00
3.078428094484555004e+03 0.000000000000000000e+00
3.080445841324831235e+03 0.000000000000000000e+00
3.082463588165107467e+03 0.000000000000000000e+00
3.084481335005383698e+03 0.000000000000000000e+00
3.086499081845659930e+03 0.000000000000000000e+00
3.088516828685936161e+03 0.000000000000000000e+00
3.090534575526212393e+03 0.000000000000000000e+00
3.092552322366488625e+03 0.000000000000000000e+00
3.094570069206764856e+03 0.000000000000000000e+00
3.096587816047041542e+03 0.000000000000000000e+00
3.098605562887317774e+03 0.000000000000000000e+00
3.100623309727594005e+03 0.000000000000000000e+00
3.102641056567870237e+03 0.000000000000000000e+00
3.104658803408146468e+03 0.000000000000000000e+00
3.106676550248422700e+03 0.000000000000000000e+00
3.108694297088698931e+03 0.000000000000000000e+00
3.110712043928975163e+03 0.000000000000000000e+00
3.112729790769251395e+03 0.000000000000000000e+00
3.114747537609527626e+03 0.000000000000000000e+00
3.116765284449803858e+03 0.000000000000000000e+00
3.118783031290080089e+03 0.000000000000000000e+00
3.120800778130356321e+03 0.000000000000000000e+00
3.122818524970632552e+03 0.000000000000000000e+00
3.124836271810909238e+03 0.000000000000000000e+00
3.126854018651185470e+03 0.000000000000000000e+00
3.128871765491461701e+03 0.000000000000000000e+00
3.130889512331737933e+03 0.000000000000000000e+00
3.132907259172014165e+03 0.000000000000000000e+00
3.134925006012290396e+03 0.000000000000000000e+00
3.136942752852566628e+03 0.000000000000000000e+00
3.138960499692842859e+03 0.000000000000000000e+00
3.140978246533119091e+03 0.000000000000000000e+00
3.142995993373395322e+03 0.000000000000000000e+00
3.145013740213671554e+03 0.000000000000000000e+00
3.147031487053947785e+03 0.000000000000000000e+00
3.149049233894224017e+03 0.000000000000000000e+00
3.151066980734500248e+03 0.000000000000000000e+00
3.153084727574776934e+03 0.000000000000000000e+00
3.155102474415053166e+03 0.000000000000000000e+00
3.157120221255329398e+03 0.000000000000000000e+00
3.159137968095605629e+03 0.000000000000000000e+00
3.161155714935881861e+03 0.000000000000000000e+00
3.163173461776158092e+03 0.000000000000000000e+00
3.165191208616434324e+03 0.000000000000000000e+00
3.167208955456710555e+03 0.000000000000000000e+00
3.169226702296986787e+03 0.000000000000000000e+00
3.171244449137263018e+03 0.000000000000000000e+00
3.173262195977539250e+03 0.000000000000000000e+00
3.175279942817815481e+03 0.000000000000000000e+00
3.177297689658091713e+03 0.000000000000000000e+00
3.179315436498367944e+03 0.000000000000000000e+00
3.181333183338644631e+03 0.000000000000000000e+00
3.183350930178920862e+03 0.000000000000000000e+00
3.185368677019197094e+03 0.000000000000000000e+00
3.187386423859473325e+03 0.000000000000000000e+00
3.189404170699749557e+03 0.000000000000000000e+00
3.191421917540025788e+03 0.000000000000000000e+00
3.193439664380302020e+03 0.000000000000000000e+00
3.195457411220578251e+03 0.000000000000000000e+00
3.197475158060854483e+03 0.000000000000000000e+00
3.199492904901130714e+03 0.000000000000000000e+00
3.201510651741406946e+03 0.000000000000000000e+00
3.203528398581683177e+03 0.000000000000000000e+00
3.205546145421959409e+03 0.000000000000000000e+00
3.207563892262235640e+03 0.000000000000000000e+00
3.209581639102511872e+03 0.000000000000000000e+00
3.211599385942788558e+03 0.000000000000000000e+00
3.213617132783064790e+03 0.000000000000000000e+00
3.215634879623341021e+03 0.000000000000000000e+00
3.217652626463617253e+03 0.000000000000000000e+00
3.219670373303893484e+03 0.000000000000000000e+00
3.221688120144169716e+03 0.000000000000000000e+00
3.223705866984445947e+03 0.000000000000000000e+00
3.225723613824722179e+03 0.000000000000000000e+00
3.227741360664998410e+03 0.000000000000000000e+00
3.229759107505274642e+03 0.000000000000000000e+00
3.231776854345550873e+03 0.000000000000000000e+00
3.233794601185827105e+03 0.000000000000000000e+00
3.235812348026103336e+03 0.000000000000000000e+00
3.237830094866379568e+03 0.000000000000000000e+00
3.239847841706656254e+03 0.000000000000000000e+00
3.241865588546932486e+03 0.000000000000000000e+00
3.243883335387208717e+03 0.000000000000000000e+00
3.245901082227484949e+03 0.000000000000000000e+00
3.247918829067761180e+03 0.000000000000000000e+00
3.249936575908037412e+03 0.000000000000000000e+00
3.251954322748313643e+03 0.000000000000000000e+00
3.253972069588589875e+03 0.000000000000000000e+00
3.255989816428866106e+03 0.000000000000000000e+00
3.258007563269142338e+03 0.000000000000000000e+00
3.260025310109418569e+03 0.000000000000000000e+00
3.262043056949694801e+03 0.000000000000000000e+00
3.264060803789971033e+03 0.000000000000000000e+00
3.266078550630247264e+03 0.000000000000000000e+00
3.268096297470523950e+03 0.000000000000000000e+00
3.270114044310800182e+03 0.000000000000000000e+00
3.272131791151076413e+03 0.000000000000000000e+00
3.274149537991352645e+03 0.000000000000000000e+00
3.276167284831628876e+03 0.000000000000000000e+00
3.278185031671905108e+03 0.000000000000000000e+00
3.280202778512181339e+03 0.000000000000000000e+00
3.282220525352457571e+03 0.000000000000000000e+00
3.284238272192733803e+03 0.000000000000000000e+00
3.286256019033010034e+03 0.000000000000000000e+00
3.288273765873286266e+03 0.000000000000000000e+00
3.290291512713562497e+03 0.000000000000000000e+00
3.292309259553838729e+03 0.000000000000000000e+00
3.294327006394114960e+03 0.000000000000000000e+00
3.296344753234391646e+03 0.000000000000000000e+00
3.298362500074667878e+03 0.000000000000000000e+00
3.300380246914944109e+03 0.000000000000000000e+00
3.302397993755220341e+03 0.000000000000000000e+00
3.304415740595496572e+03 0.000000000000000000e+00
3.306433487435772804e+03 0.000000000000000000e+00
3.308451234276049036e+03 0.000000000000000000e+00
3.310468981116325267e+03 0.000000000000000000e+00
3.312486727956601499e+03 0.000000000000000000e+00
3.314504474796877730e+03 0.000000000000000000e+00
3.316522221637153962e+03 0.000000000000000000e+00
3.318539968477430193e+03 0.000000000000000000e+00
3.320557715317706425e+03 0.000000000000000000e+00
3.322575462157982656e+03 0.000000000000000000e+00
3.324593208998259342e+03 0.000000000000000000e+00
3.326610955838535574e+03 0.000000000000000000e+00
3.328628702678811806e+03 0.000000000000000000e+00
3.330646449519088037e+03 0.000000000000000000e+00
3.332664196359364269e+03 0.000000000000000000e+00
3.334681943199640500e+03 0.000000000000000000e+00
3.336699690039916732e+03 0.000000000000000000e+00
3.338717436880192963e+03 0.000000000000000000e+00
3.340735183720469195e+03 0.000000000000000000e+00
3.342752930560745426e+03 0.000000000000000000e+00
3.344770677401021658e+03 0.000000000000000000e+00
3.346788424241297889e+03 0.000000000000000000e+00
3.348806171081574121e+03 0.000000000000000000e+00
3.350823917921850352e+03 0.000000000000000000e+00
3.352841664762126584e+03 0.000000000000000000e+00
3.354859411602403270e+03 0.000000000000000000e+00
3.356877158442679502e+03 0.000000000000000000e+00
3.358894905282955733e+03 0.000000000000000000e+00
3.360912652123231965e+03 0.000000000000000000e+00
3.362930398963508196e+03 0.000000000000000000e+00
3.364948145803784428e+03 0.000000000000000000e+00
3.366965892644060659e+03 0.000000000000000000e+00
3.368983639484336891e+03 0.000000000000000000e+00
3.371001386324613122e+03 0.000000000000000000e+00
3.373019133164889354e+03 0.000000000000000000e+00
3.375036880005165585e+03 0.000000000000000000e+00
3.377054626845441817e+03 0.000000000000000000e+00
3.379072373685718048e+03 0.000000000000000000e+00
3.381090120525994280e+03 0.000000000000000000e+00
3.383107867366270966e+03 0.000000000000000000e+00
3.385125614206547198e+03 0.000000000000000000e+00
3.387143361046823429e+03 0.000000000000000000e+00
3.389161107887099661e+03 0.000000000000000000e+00
3.391178854727375892e+03 0.000000000000000000e+00
3.393196601567652124e+03 0.000000000000000000e+00
3.395214348407928355e+03 0.000000000000000000e+00
3.397232095248204587e+03 0.000000000000000000e+00
3.399249842088480818e+03 0.000000000000000000e+00
3.401267588928757050e+03 0.000000000000000000e+00
3.403285335769033281e+03 0.000000000000000000e+00
3.405303082609309513e+03 0.000000000000000000e+00
3.407320829449585744e+03 0.000000000000000000e+00
3.409338576289861976e+03 0.000000000000000000e+00
3.411356323130138662e+03 0.000000000000000000e+00
3.413374069970414894e+03 0.000000000000000000e+00
3.415391816810691125e+03 0.000000000000000000e+00
3.417409563650967357e+03 0.000000000000000000e+00
3.419427310491243588e+03 0.000000000000000000e+00
3.421445057331519820e+03 0.000000000000000000e+00
3.423462804171796051e+03 0.000000000000000000e+00
3.425480551012072283e+03 0.000000000000000000e+00
3.427498297852348514e+03 0.000000000000000000e+00
3.429516044692624746e+03 0.000000000000000000e+00
3.431533791532900977e+03 0.000000000000000000e+00
3.433551538373177209e+03 0.000000000000000000e+00
3.435569285213453441e+03 0.000000000000000000e+00
3.437587032053729672e+03 0.000000000000000000e+00
3.439604778894006358e+03 0.000000000000000000e+00
3.441622525734282590e+03 0.000000000000000000e+00
3.443640272574558821e+03 0.000000000000000000e+00
3.445658019414835053e+03 0.000000000000000000e+00
3.447675766255111284e+03 0.000000000000000000e+00
3.449693513095387516e+03 0.000000000000000000e+00
3.451711259935663747e+03 0.000000000000000000e+00
3.453729006775939979e+03 0.000000000000000000e+00
3.455746753616216211e+03 0.000000000000000000e+00
3.457764500456492442e+03 0.000000000000000000e+00
3.459782247296768674e+03 0.000000000000000000e+00
3.461799994137044905e+03 0.000000000000000000e+00
3.463817740977321137e+03 0.000000000000000000e+00
3.465835487817597368e+03 0.000000000000000000e+00
3.467853234657874054e+03 0.000000000000000000e+00
3.469870981498150286e+03 0.000000000000000000e+00
3.471888728338426517e+03 0.000000000000000000e+00
3.473906475178702749e+03 0.000000000000000000e+00
3.475924222018978980e+03 0.000000000000000000e+00
3.477941968859255212e+03 0.000000000000000000e+00
3.479959715699531444e+03 0.000000000000000000e+00
3.481977462539807675e+03 0.000000000000000000e+00
3.483995209380083907e+03 0.000000000000000000e+00
3.486012956220360138e+03 0.000000000000000000e+00
3.488030703060636370e+03 0.000000000000000000e+00
3.490048449900912601e+03 0.000000000000000000e+00
3.492066196741188833e+03 0.000000000000000000e+00
3.494083943581465064e+03 0.000000000000000000e+00
3.496101690421741296e+03 0.000000000000000000e+00
3.498119437262017982e+03 0.000000000000000000e+00
3.500137184102294214e+03 0.000000000000000000e+00
3.502154930942570445e+03 0.000000000000000000e+00
3.504172677782846677e+03 0.000000000000000000e+00
3.506190424623122908e+03 0.000000000000000000e+00
3.508208171463399140e+03 0.000000000000000000e+00
3.510225918303675371e+03 0.000000000000000000e+00
3.512243665143951603e+03 0.000000000000000000e+00
3.514261411984227834e+03 0.000000000000000000e+00
3.516279158824504066e+03 0.000000000000000000e+00
3.518296905664780297e+03 0.000000000000000000e+00
3.520314652505056529e+03 0.000000000000000000e+00
3.522332399345332760e+03 0.000000000000000000e+00
3.524350146185608992e+03 0.000000000000000000e+00
3.526367893025885678e+03 0.000000000000000000e+00
3.528385639866161910e+03 0.000000000000000000e+00
3.530403386706438141e+03 0.000000000000000000e+00
3.532421133546714373e+03 0.000000000000000000e+00
3.534438880386990604e+03 0.000000000000000000e+00
3.536456627227266836e+03 0.000000000000000000e+00
3.538474374067543067e+03 0.000000000000000000e+00
3.540492120907819299e+03 0.000000000000000000e+00
3.542509867748095530e+03 0.000000000000000000e+00
3.544527614588371762e+03 0.000000000000000000e+00
3.546545361428647993e+03 0.000000000000000000e+00
3.548563108268924225e+03 0.000000000000000000e+00
3.550580855109200456e+03 0.000000000000000000e+00
3.552598601949476688e+03 0.000000000000000000e+00
3.554616348789753374e+03 0.000000000000000000e+00
3.556634095630029606e+03 0.000000000000000000e+00
3.558651842470305837e+03 0.000000000000000000e+00
3.560669589310582069e+03 0.000000000000000000e+00
3.562687336150858300e+03 0.000000000000000000e+00
3.564705082991134532e+03 0.000000000000000000e+00
3.566722829831410763e+03 0.000000000000000000e+00
3.568740576671686995e+03 0.000000000000000000e+00
3.570758323511963226e+03 0.000000000000000000e+00
3.572776070352239458e+03 0.000000000000000000e+00
3.574793817192515689e+03 0.000000000000000000e+00
3.576811564032791921e+03 0.000000000000000000e+00
3.578829310873068152e+03 0.000000000000000000e+00
3.580847057713344384e+03 0.000000000000000000e+00
3.582864804553621070e+03 0.000000000000000000e+00
3.584882551393897302e+03 0.000000000000000000e+00
3.586900298234173533e+03 0.000000000000000000e+00
3.588918045074449765e+03 0.000000000000000000e+00
3.590935791914725996e+03 0.000000000000000000e+00
3.592953538755002228e+03 0.000000000000000000e+00
3.594971285595278459e+03 0.000000000000000000e+00
3.596989032435554691e+03 0.000000000000000000e+00
3.599006779275830922e+03 0.000000000000000000e+00
3.601024526116107154e+03 0.000000000000000000e+00
3.603042272956383385e+03 0.000000000000000000e+00
3.605060019796659617e+03 0.000000000000000000e+00
3.607077766636935849e+03 0.000000000000000000e+00
3.609095513477212080e+03 0.000000000000000000e+00
3.611113260317488312e+03 0.000000000000000000e+00
3.613131007157764998e+03 0.000000000000000000e+00
3.615148753998041229e+03 0.000000000000000000e+00
3.617166500838317461e+03 0.000000000000000000e+00
3.619184247678593692e+03 0.000000000000000000e+00
3.621201994518869924e+03 0.000000000000000000e+00
3.623219741359146155e+03 0.000000000000000000e+00
3.625237488199422387e+03 0.000000000000000000e+00
3.627255235039698618e+03 0.000000000000000000e+00
3.629272981879974850e+03 0.000000000000000000e+00
3.631290728720251082e+03 0.000000000000000000e+00
3.633308475560527313e+03 0.000000000000000000e+00
3.635326222400803545e+03 0.000000000000000000e+00
3.637343969241079776e+03 0.000000000000000000e+00
3.639361716081356008e+03 0.000000000000000000e+00
3.641379462921632694e+03 0.000000000000000000e+00
3.643397209761908925e+03 0.000000000000000000e+00
3.645414956602185157e+03 0.000000000000000000e+00
3.647432703442461388e+03 0.000000000000000000e+00
3.649450450282737620e+03 0.000000000000000000e+00
3.651468197123013852e+03 0.000000000000000000e+00
3.653485943963290083e+03 0.000000000000000000e+00
3.655503690803566315e+03 0.000000000000000000e+00
3.657521437643842546e+03 0.000000000000000000e+00
3.659539184484118778e+03 0.000000000000000000e+00
3.661556931324395009e+03 0.000000000000000000e+00
3.663574678164671241e+03 0.000000000000000000e+00
3.665592425004947472e+03 0.000000000000000000e+00
3.667610171845223704e+03 0.000000000000000000e+00
3.669627918685500390e+03 0.000000000000000000e+00
3.671645665525776622e+03 0.000000000000000000e+00
3.673663412366052853e+03 0.000000000000000000e+00
3.675681159206329085e+03 0.000000000000000000e+00
3.677698906046605316e+03 0.000000000000000000e+00
3.679716652886881548e+03 0.000000000000000000e+00
3.681734399727157779e+03 0.000000000000000000e+00
3.683752146567434011e+03 0.000000000000000000e+00
3.685769893407710242e+03 0.000000000000000000e+00
3.687787640247986474e+03 0.000000000000000000e+00
3.689805387088262705e+03 0.000000000000000000e+00
3.691823133928538937e+03 0.000000000000000000e+00
3.693840880768815168e+03 0.000000000000000000e+00
3.695858627609091400e+03 0.000000000000000000e+00
3.697876374449368086e+03 0.000000000000000000e+00
3.699894121289644318e+03 0.000000000000000000e+00
3.701911868129920549e+03 0.000000000000000000e+00
3.703929614970196781e+03 0.000000000000000000e+00
3.705947361810473012e+03 0.000000000000000000e+00
3.707965108650749244e+03 0.000000000000000000e+00
3.709982855491025475e+03 0.000000000000000000e+00
3.712000602331301707e+03 0.000000000000000000e+00
3.714018349171577938e+03 0.000000000000000000e+00
3.716036096011854170e+03 0.000000000000000000e+00
3.718053842852130401e+03 0.000000000000000000e+00
3.720071589692406633e+03 0.000000000000000000e+00
3.722089336532682864e+03 0.000000000000000000e+00
3.724107083372959096e+03 0.000000000000000000e+00
3.726124830213235327e+03 0.000000000000000000e+00
3.728142577053512014e+03 0.000000000000000000e+00
3.730160323893788245e+03 0.000000000000000000e+00
3.732178070734064477e+03 0.000000000000000000e+00
3.734195817574340708e+03 0.000000000000000000e+00
3.736213564414616940e+03 0.000000000000000000e+00
3.738231311254893171e+03 0.000000000000000000e+00
3.740249058095169403e+03 0.000000000000000000e+00
3.742266804935445634e+03 0.000000000000000000e+00
3.744284551775721866e+03 0.000000000000000000e+00
3.746302298615998097e+03 0.000000000000000000e+00
3.748320045456274329e+03 0.000000000000000000e+00
3.750337792296550560e+03 0.000000000000000000e+00
3.752355539136826792e+03 0.000000000000000000e+00
3.754373285977103023e+03 0.000000000000000000e+00
3.756391032817379710e+03 0.000000000000000000e+00
3.758408779657655941e+03 0.000000000000000000e+00
3.760426526497932173e+03 0.000000000000000000e+00
3.762444273338208404e+03 0.000000000000000000e+00
3.764462020178484636e+03 0.000000000000000000e+00
3.766479767018760867e+03 0.000000000000000000e+00
3.768497513859037099e+03 0.000000000000000000e+00
3.770515260699313330e+03 0.000000000000000000e+00
3.772533007539589562e+03 0.000000000000000000e+00
3.774550754379865793e+03 0.000000000000000000e+00
3.776568501220142025e+03 0.000000000000000000e+00
3.778586248060418257e+03 0.000000000000000000e+00
3.780603994900694488e+03 0.000000000000000000e+00
3.782621741740970720e+03 0.000000000000000000e+00
3.784639488581247406e+03 0.000000000000000000e+00
3.786657235421523637e+03 0.000000000000000000e+00
3.788674982261799869e+03 0.000000000000000000e+00
3.790692729102076100e+03 0.000000000000000000e+00
3.792710475942352332e+03 0.000000000000000000e+00
3.794728222782628563e+03 0.000000000000000000e+00
3.796745969622904795e+03 0.000000000000000000e+00
3.798763716463181026e+03 0.000000000000000000e+00
3.800781463303457258e+03 0.000000000000000000e+00
3.802799210143733490e+03 0.000000000000000000e+00
3.804816956984009721e+03 0.000000000000000000e+00
3.806834703824285953e+03 0.000000000000000000e+00
3.808852450664562184e+03 0.000000000000000000e+00
3.810870197504838416e+03 0.000000000000000000e+00
3.812887944345115102e+03 0.000000000000000000e+00
3.814905691185391333e+03 0.000000000000000000e+00
3.816923438025667565e+03 0.000000000000000000e+00
3.818941184865943796e+03 0.000000000000000000e+00
3.820958931706220028e+03 0.000000000000000000e+00
3.822976678546496260e+03 0.000000000000000000e+00
3.824994425386772491e+03 0.000000000000000000e+00
3.827012172227048723e+03 0.000000000000000000e+00
3.829029919067324954e+03 0.000000000000000000e+00
3.831047665907601186e+03 0.000000000000000000e+00
3.833065412747877417e+03 0.000000000000000000e+00
3.835083159588153649e+03 0.000000000000000000e+00
3.837100906428429880e+03 0.000000000000000000e+00
3.839118653268706112e+03 0.000000000000000000e+00
3.841136400108982798e+03 0.000000000000000000e+00
3.843154146949259029e+03 0.000000000000000000e+00
3.845171893789535261e+03 0.000000000000000000e+00
3.847189640629811493e+03 0.000000000000000000e+00
3.849207387470087724e+03 0.000000000000000000e+00
3.851225134310363956e+03 0.000000000000000000e+00
3.853242881150640187e+03 0.000000000000000000e+00
3.855260627990916419e+03 0.000000000000000000e+00
3.857278374831192650e+03 0.000000000000000000e+00
3.859296121671468882e+03 0.000000000000000000e+00
3.861313868511745113e+03 0.000000000000000000e+00
3.863331615352021345e+03 0.000000000000000000e+00
3.865349362192297576e+03 0.000000000000000000e+00
3.867367109032573808e+03 0.000000000000000000e+00
3.869384855872850039e+03 0.000000000000000000e+00
3.871402602713126726e+03 0.000000000000000000e+00
3.873420349553402957e+03 0.000000000000000000e+00
3.875438096393679189e+03 0.000000000000000000e+00
3.877455843233955420e+03 0.000000000000000000e+00
3.879473590074231652e+03 0.000000000000000000e+00
3.881491336914507883e+03 0.000000000000000000e+00
3.883509083754784115e+03 0.000000000000000000e+00
3.885526830595060346e+03 0.000000000000000000e+00
3.887544577435336578e+03 0.000000000000000000e+00
3.889562324275612809e+03 0.000000000000000000e+00
3.891580071115889041e+03 0.000000000000000000e+00
3.893597817956165272e+03 0.000000000000000000e+00
3.895615564796441504e+03 0.000000000000000000e+00
3.897633311636717735e+03 0.000000000000000000e+00
3.899651058476994422e+03 0.000000000000000000e+00
3.901668805317270653e+03 0.000000000000000000e+00
3.903686552157546885e+03 0.000000000000000000e+00
3.905704298997823116e+03 0.000000000000000000e+00
3.907722045838099348e+03 0.000000000000000000e+00
3.909739792678375579e+03 0.000000000000000000e+00
3.911757539518651811e+03 0.000000000000000000e+00
3.913775286358928042e+03 0.000000000000000000e+00
3.915793033199204274e+03 0.000000000000000000e+00
3.917810780039480505e+03 0.000000000000000000e+00
3.919828526879756737e+03 0.000000000000000000e+00
3.921846273720032968e+03 0.000000000000000000e+00
3.923864020560309200e+03 0.000000000000000000e+00
3.925881767400585431e+03 0.000000000000000000e+00
3.927899514240862118e+03 0.000000000000000000e+00
3.929917261081138349e+03 0.000000000000000000e+00
3.931935007921414581e+03 0.000000000000000000e+00
3.933952754761690812e+03 0.000000000000000000e+00
3.935970501601967044e+03 0.000000000000000000e+00
3.937988248442243275e+03 0.000000000000000000e+00
3.940005995282519507e+03 0.000000000000000000e+00
3.942023742122795738e+03 0.000000000000000000e+00
3.944041488963071970e+03 0.000000000000000000e+00
3.946059235803348201e+03 0.000000000000000000e+00
3.948076982643624433e+03 0.000000000000000000e+00
3.950094729483900664e+03 0.000000000000000000e+00
3.952112476324176896e+03 0.000000000000000000e+00
3.954130223164453128e+03 0.000000000000000000e+00
3.956147970004729814e+03 0.000000000000000000e+00
3.958165716845006045e+03 0.000000000000000000e+00
3.960183463685282277e+03 0.000000000000000000e+00
3.962201210525558508e+03 0.000000000000000000e+00
3.964218957365834740e+03 0.000000000000000000e+00
3.966236704206110971e+03 0.000000000000000000e+00
3.968254451046387203e+03 0.000000000000000000e+00
3.970272197886663434e+03 0.000000000000000000e+00
3.972289944726939666e+03 0.000000000000000000e+00
3.974307691567215898e+03 0.000000000000000000e+00
3.976325438407492129e+03 0.000000000000000000e+00
3.978343185247768361e+03 0.000000000000000000e+00
3.980360932088044592e+03 0.000000000000000000e+00
3.982378678928320824e+03 0.000000000000000000e+00
3.984396425768597510e+03 0.000000000000000000e+00
3.986414172608873741e+03 0.000000000000000000e+00
3.988431919449149973e+03 0.000000000000000000e+00
3.990449666289426204e+03 0.000000000000000000e+00
3.992467413129702436e+03 0.000000000000000000e+00
3.994485159969978668e+03 0.000000000000000000e+00
3.996502906810254899e+03 0.000000000000000000e+00
3.998520653650531131e+03 0.000000000000000000e+00
4.000538400490807362e+03 0.000000000000000000e+00
4.002556147331083594e+03 0.000000000000000000e+00
4.004573894171359825e+03 0.000000000000000000e+00
4.006591641011636057e+03 0.000000000000000000e+00
4.008609387851912288e+03 0.000000000000000000e+00
4.010627134692188520e+03 0.000000000000000000e+00
4.012644881532464751e+03 0.000000000000000000e+00
4.014662628372741437e+03 0.000000000000000000e+00
4.016680375213017669e+03 0.000000000000000000e+00
4.018698122053293901e+03 0.000000000000000000e+00
4.020715868893570132e+03 0.000000000000000000e+00
4.022733615733846364e+03 0.000000000000000000e+00
4.024751362574122595e+03 0.000000000000000000e+00
4.026769109414398827e+03 0.000000000000000000e+00
4.028786856254675058e+03 0.000000000000000000e+00
4.030804603094951290e+03 0.000000000000000000e+00
4.032822349935227521e+03 0.000000000000000000e+00
4.034840096775503753e+03 0.000000000000000000e+00
4.036857843615779984e+03 0.000000000000000000e+00
4.038875590456056216e+03 0.000000000000000000e+00
4.040893337296332447e+03 0.000000000000000000e+00
4.042911084136609134e+03 0.000000000000000000e+00
4.044928830976885365e+03 0.000000000000000000e+00
4.046946577817161597e+03 0.000000000000000000e+00
4.048964324657437828e+03 0.000000000000000000e+00
4.050982071497714060e+03 0.000000000000000000e+00
4.052999818337990291e+03 0.000000000000000000e+00
4.055017565178266523e+03 0.000000000000000000e+00
4.057035312018542754e+03 0.000000000000000000e+00
4.059053058858818986e+03 0.000000000000000000e+00
4.061070805699095217e+03 0.000000000000000000e+00
4.063088552539371449e+03 0.000000000000000000e+00
4.065106299379647680e+03 0.000000000000000000e+00
4.067124046219923912e+03 0.000000000000000000e+00
4.069141793060200143e+03 0.000000000000000000e+00
4.071159539900476830e+03 0.000000000000000000e+00
4.073177286740753061e+03 0.000000000000000000e+00
4.075195033581029293e+03 0.000000000000000000e+00
4.077212780421305069e+03 0.000000000000000000e+00
4.079230527261581301e+03 0.000000000000000000e+00
4.081248274101857533e+03 0.000000000000000000e+00
4.083266020942133764e+03 0.000000000000000000e+00
4.085283767782410905e+03 0.000000000000000000e+00
4.087301514622687137e+03 0.000000000000000000e+00
4.089319261462963368e+03 0.000000000000000000e+00
4.091337008303239600e+03 0.000000000000000000e+00
4.093354755143515831e+03 0.000000000000000000e+00
4.095372501983792063e+03 0.000000000000000000e+00
4.097390248824068294e+03 0.000000000000000000e+00
4.099407995664344526e+03 0.000000000000000000e+00
4.101425742504620757e+03 0.000000000000000000e+00
4.103443489344896989e+03 0.000000000000000000e+00
4.105461236185173220e+03 0.000000000000000000e+00
4.107478983025449452e+03 0.000000000000000000e+00
4.109496729865725683e+03 0.000000000000000000e+00
4.111514476706001915e+03 0.000000000000000000e+00
4.113532223546278146e+03 0.000000000000000000e+00
4.115549970386554378e+03 0.000000000000000000e+00
4.117567717226830609e+03 0.000000000000000000e+00
4.119585464067106841e+03 0.000000000000000000e+00
4.121603210907383072e+03 0.000000000000000000e+00
4.123620957747659304e+03 0.000000000000000000e+00
4.125638704587935536e+03 0.000000000000000000e+00
4.127656451428211767e+03 0.000000000000000000e+00
4.129674198268487999e+03 0.000000000000000000e+00
4.131691945108764230e+03 0.000000000000000000e+00
4.133709691949040462e+03 0.000000000000000000e+00
4.135727438789316693e+03 0.000000000000000000e+00
4.137745185629592925e+03 0.000000000000000000e+00
4.139762932469869156e+03 0.000000000000000000e+00
4.141780679310145388e+03 0.000000000000000000e+00
4.143798426150422529e+03 0.000000000000000000e+00
4.145816172990698760e+03 0.000000000000000000e+00
4.147833919830974992e+03 0.000000000000000000e+00
4.149851666671251223e+03 0.000000000000000000e+00
4.151869413511527455e+03 0.000000000000000000e+00
4.153887160351803686e+03 0.000000000000000000e+00
4.155904907192079918e+03 0.000000000000000000e+00
4.157922654032356149e+03 0.000000000000000000e+00
4.159940400872632381e+03 0.000000000000000000e+00
4.161958147712908612e+03 0.000000000000000000e+00
4.163975894553184844e+03 0.000000000000000000e+00
4.165993641393461075e+03 0.000000000000000000e+00
4.168011388233737307e+03 0.000000000000000000e+00
4.170029135074013539e+03 0.000000000000000000e+00
4.172046881914289770e+03 0.000000000000000000e+00
4.174064628754566002e+03 0.000000000000000000e+00
4.176082375594842233e+03 0.000000000000000000e+00
4.178100122435118465e+03 0.000000000000000000e+00
4.180117869275394696e+03 0.000000000000000000e+00
4.182135616115670928e+03 0.000000000000000000e+00
4.184153362955947159e+03 0.000000000000000000e+00
4.186171109796223391e+03 0.000000000000000000e+00
4.188188856636499622e+03 0.000000000000000000e+00
4.190206603476775854e+03 0.000000000000000000e+00
4.192224350317052085e+03 0.000000000000000000e+00
4.194242097157328317e+03 0.000000000000000000e+00
4.196259843997604548e+03 0.000000000000000000e+00
4.198277590837880780e+03 0.000000000000000000e+00
4.200295337678157921e+03 0.000000000000000000e+00
4.202313084518434152e+03 0.000000000000000000e+00
4.204330831358710384e+03 0.000000000000000000e+00
4.206348578198986615e+03 0.000000000000000000e+00
4.208366325039262847e+03 0.000000000000000000e+00
4.210384071879539079e+03 0.000000000000000000e+00
4.212401818719815310e+03 0.000000000000000000e+00
4.214419565560091542e+03 0.000000000000000000e+00
4.216437312400367773e+03 0.000000000000000000e+00
4.218455059240644005e+03 0.000000000000000000e+00
4.220472806080920236e+03 0.000000000000000000e+00
4.222490552921196468e+03 0.000000000000000000e+00
4.224508299761472699e+03 0.000000000000000000e+00
4.226526046601748931e+03 0.000000000000000000e+00
4.228543793442025162e+03 0.000000000000000000e+00
4.230561540282301394e+03 0.000000000000000000e+00
4.232579287122577625e+03 0.000000000000000000e+00
4.234597033962853857e+03 0.000000000000000000e+00
4.236614780803130088e+03 0.000000000000000000e+00
4.238632527643406320e+03 0.000000000000000000e+00
4.240650274483682551e+03 0.000000000000000000e+00
4.242668021323958783e+03 0.000000000000000000e+00
4.244685768164235014e+03 0.000000000000000000e+00
4.246703515004511246e+03 0.000000000000000000e+00
4.248721261844787477e+03 0.000000000000000000e+00
4.250739008685063709e+03 0.000000000000000000e+00
4.252756755525339941e+03 0.000000000000000000e+00
4.254774502365616172e+03 0.000000000000000000e+00
4.256792249205892404e+03 0.000000000000000000e+00
4.258809996046169545e+03 0.000000000000000000e+00
4.260827742886445776e+03 0.000000000000000000e+00
4.262845489726722008e+03 0.000000000000000000e+00
4.264863236566998239e+03 0.000000000000000000e+00
4.266880983407274471e+03 0.000000000000000000e+00
4.268898730247550702e+03 0.000000000000000000e+00
4.270916477087826934e+03 0.000000000000000000e+00
4.272934223928103165e+03 0.000000000000000000e+00
4.274951970768379397e+03 0.000000000000000000e+00
4.276969717608655628e+03 0.000000000000000000e+00
4.278987464448931860e+03 0.000000000000000000e+00
4.281005211289208091e+03 0.000000000000000000e+00
4.283022958129484323e+03 0.000000000000000000e+00
4.285040704969760554e+03 0.000000000000000000e+00
4.287058451810036786e+03 0.000000000000000000e+00
4.289076198650313017e+03 0.000000000000000000e+00
4.291093945490589249e+03 0.000000000000000000e+00
4.293111692330865480e+03 0.000000000000000000e+00
4.295129439171141712e+03 0.000000000000000000e+00
4.297147186011417944e+03 0.000000000000000000e+00
4.299164932851694175e+03 0.000000000000000000e+00
4.301182679691970407e+03 0.000000000000000000e+00
4.303200426532246638e+03 0.000000000000000000e+00
4.305218173372522870e+03 0.000000000000000000e+00
4.307235920212799101e+03 0.000000000000000000e+00
4.309253667053075333e+03 0.000000000000000000e+00
4.311271413893351564e+03 0.000000000000000000e+00
4.313289160733627796e+03 0.000000000000000000e+00
4.315306907573904937e+03 0.000000000000000000e+00
4.317324654414181168e+03 0.000000000000000000e+00
4.319342401254457400e+03 0.000000000000000000e+00
4.321360148094733631e+03 0.000000000000000000e+00
4.323377894935009863e+03 0.000000000000000000e+00
4.325395641775286094e+03 0.000000000000000000e+00
4.327413388615562326e+03 0.000000000000000000e+00
4.329431135455838557e+03 0.000000000000000000e+00
4.331448882296114789e+03 0.000000000000000000e+00
4.333466629136391020e+03 0.000000000000000000e+00
4.335484375976667252e+03 0.000000000000000000e+00
4.337502122816943483e+03 0.000000000000000000e+00
4.339519869657219715e+03 0.000000000000000000e+00
4.341537616497495947e+03 0.000000000000000000e+00
4.343555363337772178e+03 0.000000000000000000e+00
4.345573110178048410e+03 0.000000000000000000e+00
4.347590857018324641e+03 0.000000000000000000e+00
4.349608603858600873e+03 0.000000000000000000e+00
4.351626350698877104e+03 0.000000000000000000e+00
4.353644097539153336e+03 0.000000000000000000e+00
4.355661844379429567e+03 0.000000000000000000e+00
4.357679591219705799e+03 0.000000000000000000e+00
4.359697338059982030e+03 0.000000000000000000e+00
4.361715084900258262e+03 0.000000000000000000e+00
4.363732831740534493e+03 0.000000000000000000e+00
4.365750578580810725e+03 0.000000000000000000e+00
4.367768325421086956e+03 0.000000000000000000e+00
4.369786072261363188e+03 0.000000000000000000e+00
4.371803819101639419e+03 0.000000000000000000e+00
4.373821565941916560e+03 0.000000000000000000e+00
4.375839312782192792e+03 0.000000000000000000e+00
4.377857059622469023e+03 0.000000000000000000e+00
4.379874806462745255e+03 0.000000000000000000e+00
4.381892553303021486e+03 0.000000000000000000e+00
4.383910300143297718e+03 0.000000000000000000e+00
4.385928046983573950e+03 0.000000000000000000e+00
4.387945793823850181e+03 0.000000000000000000e+00
4.389963540664126413e+03 0.000000000000000000e+00
4.391981287504402644e+03 0.000000000000000000e+00
4.393999034344678876e+03 0.000000000000000000e+00
4.396016781184955107e+03 0.000000000000000000e+00
4.398034528025231339e+03 0.000000000000000000e+00
4.400052274865507570e+03 0.000000000000000000e+00
4.402070021705783802e+03 0.000000000000000000e+00
4.404087768546060033e+03 0.000000000000000000e+00
4.406105515386336265e+03 0.000000000000000000e+00
4.408123262226612496e+03 0.000000000000000000e+00
4.410141009066888728e+03 0.000000000000000000e+00
4.412158755907164959e+03 0.000000000000000000e+00
4.414176502747441191e+03 0.000000000000000000e+00
4.416194249587717422e+03 0.000000000000000000e+00
4.418211996427993654e+03 0.000000000000000000e+00
4.420229743268269885e+03 0.000000000000000000e+00
4.422247490108546117e+03 0.000000000000000000e+00
4.424265236948822348e+03 0.000000000000000000e+00
4.426282983789098580e+03 0.000000000000000000e+00
4.428300730629374812e+03 0.000000000000000000e+00
4.430318477469651953e+03 0.000000000000000000e+00
4.432336224309928184e+03 0.000000000000000000e+00
4.434353971150204416e+03 0.000000000000000000e+00
4.436371717990480647e+03 0.000000000000000000e+00
4.438389464830756879e+03 0.000000000000000000e+00
4.440407211671033110e+03 0.000000000000000000e+00
4.442424958511309342e+03 0.000000000000000000e+00
4.444442705351585573e+03 0.000000000000000000e+00
4.446460452191861805e+03 0.000000000000000000e+00
4.448478199032138036e+03 0.000000000000000000e+00
4.450495945872414268e+03 0.000000000000000000e+00
4.452513692712690499e+03 0.000000000000000000e+00
4.454531439552966731e+03 0.000000000000000000e+00
4.456549186393242962e+03 0.000000000000000000e+00
4.458566933233519194e+03 0.000000000000000000e+00
4.460584680073795425e+03 0.000000000000000000e+00
4.462602426914071657e+03 0.000000000000000000e+00
4.464620173754347888e+03 0.000000000000000000e+00
4.466637920594624120e+03 0.000000000000000000e+00
4.468655667434900352e+03 0.000000000000000000e+00
4.470673414275176583e+03 0.000000000000000000e+00
4.472691161115452815e+03 0.000000000000000000e+00
4.474708907955729046e+03 0.000000000000000000e+00
4.476726654796005278e+03 0.000000000000000000e+00
4.478744401636281509e+03 0.000000000000000000e+00
4.480762148476557741e+03 0.000000000000000000e+00
4.482779895316833972e+03 0.000000000000000000e+00
4.484797642157110204e+03 0.000000000000000000e+00
4.486815388997387345e+03 0.000000000000000000e+00
4.488833135837663576e+03 0.000000000000000000e+00
4.490850882677939808e+03 0.000000000000000000e+00
4.492868629518216039e+03 0.000000000000000000e+00
4.494886376358492271e+03 0.000000000000000000e+00
4.496904123198768502e+03 0.000000000000000000e+00
4.498921870039044734e+03 0.000000000000000000e+00
4.500939616879320965e+03 0.000000000000000000e+00
4.502957363719597197e+03 0.000000000000000000e+00
4.504975110559873428e+03 0.000000000000000000e+00
4.506992857400149660e+03 0.000000000000000000e+00
4.509010604240425891e+03 0.000000000000000000e+00
4.511028351080702123e+03 0.000000000000000000e+00
4.513046097920978355e+03 0.000000000000000000e+00
4.515063844761254586e+03 0.000000000000000000e+00
4.517081591601530818e+03 0.000000000000000000e+00
4.519099338441807049e+03 0.000000000000000000e+00
4.521117085282083281e+03 0.000000000000000000e+00
4.523134832122359512e+03 0.000000000000000000e+00
4.525152578962635744e+03 0.000000000000000000e+00
4.527170325802911975e+03 0.000000000000000000e+00
4.529188072643188207e+03 0.000000000000000000e+00
4.531205819483464438e+03 0.000000000000000000e+00
4.533223566323740670e+03 0.000000000000000000e+00
4.535241313164016901e+03 0.000000000000000000e+00
4.537259060004293133e+03 0.000000000000000000e+00
4.539276806844569364e+03 0.000000000000000000e+00
4.541294553684845596e+03 0.000000000000000000e+00
4.543312300525121827e+03 0.000000000000000000e+00
4.545330047365398968e+03 0.000000000000000000e+00
4.547347794205675200e+03 0.000000000000000000e+00
4.549365541045951431e+03 0.000000000000000000e+00
4.551383287886227663e+03 0.000000000000000000e+00
4.553401034726503894e+03 0.000000000000000000e+00
4.555418781566780126e+03 0.000000000000000000e+00
4.557436528407056358e+03 0.000000000000000000e+00
4.559454275247332589e+03 0.000000000000000000e+00
4.561472022087608821e+03 0.000000000000000000e+00
4.563489768927885052e+03 0.000000000000000000e+00
4.565507515768161284e+03 0.000000000000000000e+00
4.567525262608437515e+03 0.000000000000000000e+00
4.569543009448713747e+03 0.000000000000000000e+00
4.571560756288989978e+03 0.000000000000000000e+00
4.573578503129266210e+03 0.000000000000000000e+00
4.575596249969542441e+03 0.000000000000000000e+00
4.577613996809818673e+03 0.000000000000000000e+00
4.579631743650094904e+03 0.000000000000000000e+00
4.581649490490371136e+03 0.000000000000000000e+00
4.583667237330647367e+03 0.000000000000000000e+00
4.585684984170923599e+03 0.000000000000000000e+00
4.587702731011199830e+03 0.000000000000000000e+00
4.589720477851476062e+03 0.000000000000000000e+00
4.591738224691752293e+03 0.000000000000000000e+00
4.593755971532028525e+03 0.000000000000000000e+00
4.595773718372304756e+03 0.000000000000000000e+00
4.597791465212580988e+03 0.000000000000000000e+00
4.599809212052857220e+03 0.000000000000000000e+00
4.601826958893134361e+03 0.000000000000000000e+00
4.603844705733410592e+03 0.000000000000000000e+00
4.605862452573686824e+03 0.000000000000000000e+00
4.607880199413963055e+03 0.000000000000000000e+00
4.609897946254239287e+03 0.000000000000000000e+00
4.611915693094515518e+03 0.000000000000000000e+00
4.613933439934791750e+03 0.000000000000000000e+00
4.615951186775067981e+03 0.000000000000000000e+00
4.617968933615344213e+03 0.000000000000000000e+00
4.619986680455620444e+03 0.000000000000000000e+00
4.622004427295896676e+03 0.000000000000000000e+00
4.624022174136172907e+03 0.000000000000000000e+00
4.626039920976449139e+03 0.000000000000000000e+00
4.628057667816725370e+03 0.000000000000000000e+00
4.630075414657001602e+03 0.000000000000000000e+00
4.632093161497277833e+03 0.000000000000000000e+00
4.634110908337554065e+03 0.000000000000000000e+00
4.636128655177830296e+03 0.000000000000000000e+00
4.638146402018106528e+03 0.000000000000000000e+00
4.640164148858382759e+03 0.000000000000000000e+00
4.642181895698658991e+03 0.000000000000000000e+00
4.644199642538935223e+03 0.000000000000000000e+00
4.646217389379211454e+03 0.000000000000000000e+00
4.648235136219487686e+03 0.000000000000000000e+00
4.650252883059763917e+03 0.000000000000000000e+00
4.652270629900040149e+03 0.000000000000000000e+00
4.654288376740316380e+03 0.000000000000000000e+00
4.656306123580592612e+03 0.000000000000000000e+00
4.658323870420868843e+03 0.000000000000000000e+00
4.660341617261145984e+03 0.000000000000000000e+00
4.662359364101422216e+03 0.000000000000000000e+00
4.664377110941698447e+03 0.000000000000000000e+00
4.666394857781974679e+03 0.000000000000000000e+00
4.668412604622250910e+03 0.000000000000000000e+00
4.670430351462527142e+03 0.000000000000000000e+00
4.672448098302803373e+03 0.000000000000000000e+00
4.674465845143079605e+03 0.000000000000000000e+00
4.676483591983355836e+03 0.000000000000000000e+00
4.678501338823632068e+03 0.000000000000000000e+00
4.680519085663908299e+03 0.000000000000000000e+00
4.682536832504184531e+03 0.000000000000000000e+00
4.684554579344460763e+03 0.000000000000000000e+00
4.686572326184736994e+03 0.000000000000000000e+00
4.688590073025013226e+03 0.000000000000000000e+00
4.690607819865289457e+03 0.000000000000000000e+00
4.692625566705565689e+03 0.000000000000000000e+00
4.694643313545841920e+03 0.000000000000000000e+00
4.696661060386118152e+03 0.000000000000000000e+00
4.698678807226394383e+03 0.000000000000000000e+00
4.700696554066670615e+03 0.000000000000000000e+00
4.702714300906946846e+03 0.000000000000000000e+00
4.704732047747223078e+03 0.000000000000000000e+00
4.706749794587499309e+03 0.000000000000000000e+00
4.708767541427775541e+03 0.000000000000000000e+00
4.710785288268051772e+03 0.000000000000000000e+00
4.712803035108328004e+03 0.000000000000000000e+00
4.714820781948604235e+03 0.000000000000000000e+00
4.716838528788881376e+03 0.000000000000000000e+00
4.718856275629157608e+03 0.000000000000000000e+00
4.720874022469433839e+03 0.000000000000000000e+00
4.722891769309710071e+03 0.000000000000000000e+00
4.724909516149986302e+03 0.000000000000000000e+00
4.726927262990262534e+03 0.000000000000000000e+00
4.728945009830538766e+03 0.000000000000000000e+00
4.730962756670814997e+03 0.000000000000000000e+00
4.732980503511091229e+03 0.000000000000000000e+00
4.734998250351367460e+03 0.000000000000000000e+00
4.737015997191643692e+03 0.000000000000000000e+00
4.739033744031919923e+03 0.000000000000000000e+00
4.741051490872196155e+03 0.000000000000000000e+00
4.743069237712472386e+03 0.000000000000000000e+00
4.745086984552748618e+03 0.000000000000000000e+00
4.747104731393024849e+03 0.000000000000000000e+00
4.749122478233301081e+03 0.000000000000000000e+00
4.751140225073577312e+03 0.000000000000000000e+00
4.753157971913853544e+03 0.000000000000000000e+00
4.755175718754129775e+03 0.000000000000000000e+00
4.757193465594406007e+03 0.000000000000000000e+00
4.759211212434682238e+03 0.000000000000000000e+00
4.761228959274958470e+03 0.000000000000000000e+00
4.763246706115234701e+03 0.000000000000000000e+00
4.765264452955510933e+03 0.000000000000000000e+00
4.767282199795787164e+03 0.000000000000000000e+00
4.769299946636063396e+03 0.000000000000000000e+00
4.771317693476339628e+03 0.000000000000000000e+00
4.773335440316615859e+03 0.000000000000000000e+00
4.775353187156893000e+03 0.000000000000000000e+00
4.777370933997169232e+03 0.000000000000000000e+00
4.779388680837445463e+03 0.000000000000000000e+00
4.781406427677721695e+03 0.000000000000000000e+00
4.783424174517997926e+03 0.000000000000000000e+00
4.785441921358274158e+03 0.000000000000000000e+00
4.787459668198550389e+03 0.000000000000000000e+00
4.789477415038826621e+03 0.000000000000000000e+00
4.791495161879102852e+03 0.000000000000000000e+00
4.793512908719379084e+03 0.000000000000000000e+00
4.795530655559655315e+03 0.000000000000000000e+00
4.797548402399931547e+03 0.000000000000000000e+00
4.799566149240207778e+03 0.000000000000000000e+00
4.801583896080484010e+03 0.000000000000000000e+00
4.803601642920760241e+03 0.000000000000000000e+00
4.805619389761036473e+03 0.000000000000000000e+00
4.807637136601312704e+03 0.000000000000000000e+00
4.809654883441588936e+03 0.000000000000000000e+00
4.811672630281865167e+03 0.000000000000000000e+00
4.813690377122141399e+03 0.000000000000000000e+00
4.815708123962417631e+03 0.000000000000000000e+00
4.817725870802693862e+03 0.000000000000000000e+00
4.819743617642970094e+03 0.000000000000000000e+00
4.821761364483246325e+03 0.000000000000000000e+00
4.823779111323522557e+03 0.000000000000000000e+00
4.825796858163798788e+03 0.000000000000000000e+00
4.827814605004075020e+03 0.000000000000000000e+00
4.829832351844351251e+03 0.000000000000000000e+00
4.831850098684628392e+03 0.000000000000000000e+00
4.833867845524904624e+03 0.000000000000000000e+00
4.835885592365180855e+03 0.000000000000000000e+00
4.837903339205457087e+03 0.000000000000000000e+00
4.839921086045733318e+03 0.000000000000000000e+00
4.841938832886009550e+03 0.000000000000000000e+00
4.843956579726285781e+03 0.000000000000000000e+00
4.845974326566562013e+03 0.000000000000000000e+00
4.847992073406838244e+03 0.000000000000000000e+00
4.850009820247114476e+03 0.000000000000000000e+00
4.852027567087390707e+03 0.000000000000000000e+00
4.854045313927666939e+03 0.000000000000000000e+00
4.856063060767943171e+03 0.000000000000000000e+00
4.858080807608219402e+03 0.000000000000000000e+00
4.860098554448495634e+03 0.000000000000000000e+00
4.862116301288771865e+03 0.000000000000000000e+00
4.864134048129048097e+03 0.000000000000000000e+00
4.866151794969324328e+03 0.000000000000000000e+00
4.868169541809600560e+03 0.000000000000000000e+00
4.870187288649876791e+03 0.000000000000000000e+00
4.872205035490153023e+03 0.000000000000000000e+00
4.874222782330429254e+03 0.000000000000000000e+00
4.876240529170705486e+03 0.000000000000000000e+00
4.878258276010981717e+03 0.000000000000000000e+00
4.880276022851257949e+03 0.000000000000000000e+00
4.882293769691534180e+03 0.000000000000000000e+00
4.884311516531810412e+03 0.000000000000000000e+00
4.886329263372086643e+03 0.000000000000000000e+00
4.888347010212363784e+03 0.000000000000000000e+00
4.890364757052640016e+03 0.000000000000000000e+00
4.892382503892916247e+03 0.000000000000000000e+00
4.894400250733192479e+03 0.000000000000000000e+00
4.896417997573468710e+03 0.000000000000000000e+00
4.898435744413744942e+03 0.000000000000000000e+00
4.900453491254021174e+03 0.000000000000000000e+00
4.902471238094297405e+03 0.000000000000000000e+00
4.904488984934573637e+03 0.000000000000000000e+00
4.906506731774849868e+03 0.000000000000000000e+00
4.908524478615126100e+03 0.000000000000000000e+00
4.910542225455402331e+03 0.000000000000000000e+00
4.912559972295678563e+03 0.000000000000000000e+00
4.914577719135954794e+03 0.000000000000000000e+00
4.916595465976231026e+03 0.000000000000000000e+00
4.918613212816507257e+03 0.000000000000000000e+00
4.920630959656783489e+03 0.000000000000000000e+00
4.922648706497059720e+03 0.000000000000000000e+00
4.924666453337335952e+03 0.000000000000000000e+00
4.926684200177612183e+03 0.000000000000000000e+00
4.928701947017888415e+03 0.000000000000000000e+00
4.930719693858164646e+03 0.000000000000000000e+00
4.932737440698440878e+03 0.000000000000000000e+00
4.934755187538717109e+03 0.000000000000000000e+00
4.936772934378993341e+03 0.000000000000000000e+00
4.938790681219269572e+03 0.000000000000000000e+00
4.940808428059545804e+03 0.000000000000000000e+00
4.942826174899822036e+03 0.000000000000000000e+00
4.944843921740098267e+03 0.000000000000000000e+00
4.946861668580375408e+03 0.000000000000000000e+00
4.948879415420651640e+03 0.000000000000000000e+00
4.950897162260927871e+03 0.000000000000000000e+00
4.952914909101204103e+03 0.000000000000000000e+00
4.954932655941480334e+03 0.000000000000000000e+00
4.956950402781756566e+03 0.000000000000000000e+00
4.958968149622032797e+03 0.000000000000000000e+00
4.960985896462309029e+03 0.000000000000000000e+00
4.963003643302585260e+03 0.000000000000000000e+00
4.965021390142861492e+03 0.000000000000000000e+00
4.967039136983137723e+03 0.000000000000000000e+00
4.969056883823413955e+03 0.000000000000000000e+00
4.971074630663690186e+03 0.000000000000000000e+00
4.973092377503966418e+03 0.000000000000000000e+00
4.975110124344242649e+03 0.000000000000000000e+00
4.977127871184518881e+03 0.000000000000000000e+00
4.979145618024795112e+03 0.000000000000000000e+00
4.981163364865071344e+03 0.000000000000000000e+00
4.983181111705347575e+03 0.000000000000000000e+00
4.985198858545623807e+03 0.000000000000000000e+00
4.987216605385900039e+03 0.000000000000000000e+00
4.989234352226176270e+03 0.000000000000000000e+00
4.991252099066452502e+03 0.000000000000000000e+00
4.993269845906728733e+03 0.000000000000000000e+00
4.995287592747004965e+03 0.000000000000000000e+00
4.997305339587281196e+03 0.000000000000000000e+00
4.999323086427557428e+03 0.000000000000000000e+00
5.001340833267833659e+03 0.000000000000000000e+00
5.003358580108110800e+03 0.000000000000000000e+00
5.005376326948387032e+03 0.000000000000000000e+00
5.007394073788663263e+03 0.000000000000000000e+00
5.009411820628939495e+03 0.000000000000000000e+00
5.011429567469215726e+03 0.000000000000000000e+00
5.013447314309491958e+03 0.000000000000000000e+00
5.015465061149768189e+03 0.000000000000000000e+00
5.017482807990044421e+03 0.000000000000000000e+00
5.019500554830320652e+03 0.000000000000000000e+00
5.021518301670596884e+03 0.000000000000000000e+00
5.023536048510873115e+03 0.000000000000000000e+00
5.025553795351149347e+03 0.000000000000000000e+00
5.027571542191425578e+03 0.000000000000000000e+00
5.029589289031701810e+03 0.000000000000000000e+00
5.031607035871978042e+03 0.000000000000000000e+00
5.033624782712254273e+03 0.000000000000000000e+00
5.035642529552530505e+03 0.000000000000000000e+00
5.037660276392806736e+03 0.000000000000000000e+00
5.039678023233082968e+03 0.000000000000000000e+00
5.041695770073359199e+03 0.000000000000000000e+00
5.043713516913635431e+03 0.000000000000000000e+00
5.045731263753911662e+03 0.000000000000000000e+00
5.047749010594187894e+03 0.000000000000000000e+00
5.049766757434464125e+03 0.000000000000000000e+00
5.051784504274740357e+03 0.000000000000000000e+00
5.053802251115016588e+03 0.000000000000000000e+00
5.055819997955292820e+03 0.000000000000000000e+00
5.057837744795569051e+03 0.000000000000000000e+00
5.059855491635845283e+03 0.000000000000000000e+00
5.061873238476122424e+03 0.000000000000000000e+00
5.063890985316398655e+03 0.000000000000000000e+00
5.065908732156674887e+03 0.000000000000000000e+00
5.067926478996951118e+03 0.000000000000000000e+00
5.069944225837227350e+03 0.000000000000000000e+00
5.071961972677503582e+03 0.000000000000000000e+00
5.073979719517779813e+03 0.000000000000000000e+00
5.075997466358056045e+03 0.000000000000000000e+00
5.078015213198332276e+03 0.000000000000000000e+00
5.080032960038608508e+03 0.000000000000000000e+00
5.082050706878884739e+03 0.000000000000000000e+00
5.084068453719160971e+03 0.000000000000000000e+00
5.086086200559437202e+03 0.000000000000000000e+00
5.088103947399713434e+03 0.000000000000000000e+00
5.090121694239989665e+03 0.000000000000000000e+00
5.092139441080265897e+03 0.000000000000000000e+00
5.094157187920542128e+03 0.000000000000000000e+00
5.096174934760818360e+03 0.000000000000000000e+00
5.098192681601094591e+03 0.000000000000000000e+00
5.100210428441370823e+03 0.000000000000000000e+00
5.102228175281647054e+03 0.000000000000000000e+00
5.104245922121923286e+03 0.000000000000000000e+00
5.106263668962199517e+03 0.000000000000000000e+00
5.108281415802475749e+03 0.000000000000000000e+00
5.110299162642751980e+03 0.000000000000000000e+00
5.112316909483028212e+03 0.000000000000000000e+00
5.114334656323304444e+03 0.000000000000000000e+00
5.116352403163580675e+03 0.000000000000000000e+00
5.118370150003857816e+03 0.000000000000000000e+00
5.120387896844134048e+03 0.000000000000000000e+00
5.122405643684410279e+03 0.000000000000000000e+00
5.124423390524686511e+03 0.000000000000000000e+00
5.126441137364962742e+03 0.000000000000000000e+00
5.128458884205238974e+03 0.000000000000000000e+00
5.130476631045515205e+03 0.000000000000000000e+00
5.132494377885791437e+03 0.000000000000000000e+00
5.134512124726067668e+03 0.000000000000000000e+00
5.136529871566343900e+03 0.000000000000000000e+00
5.138547618406620131e+03 0.000000000000000000e+00
5.140565365246896363e+03 0.000000000000000000e+00
5.142583112087172594e+03 0.000000000000000000e+00
5.144600858927448826e+03 0.000000000000000000e+00
5.146618605767725057e+03 0.000000000000000000e+00
5.148636352608001289e+03 0.000000000000000000e+00
5.150654099448277520e+03 0.000000000000000000e+00
5.152671846288553752e+03 0.000000000000000000e+00
5.154689593128829983e+03 0.000000000000000000e+00
5.156707339969106215e+03 0.000000000000000000e+00
5.158725086809382447e+03 0.000000000000000000e+00
5.160742833649658678e+03 0.000000000000000000e+00
5.162760580489934910e+03 0.000000000000000000e+00
5.164778327330211141e+03 0.000000000000000000e+00
5.166796074170487373e+03 0.000000000000000000e+00
5.168813821010763604e+03 0.000000000000000000e+00
5.170831567851039836e+03 0.000000000000000000e+00
5.172849314691316067e+03 0.000000000000000000e+00
5.174867061531592299e+03 0.000000000000000000e+00
5.176884808371869440e+03 0.000000000000000000e+00
5.178902555212145671e+03 0.000000000000000000e+00
5.180920302052421903e+03 0.000000000000000000e+00
5.182938048892698134e+03 0.000000000000000000e+00
5.184955795732974366e+03 0.000000000000000000e+00
5.186973542573250597e+03 0.000000000000000000e+00
5.188991289413526829e+03 0.000000000000000000e+00
5.191009036253803060e+03 0.000000000000000000e+00
5.193026783094079292e+03 0.000000000000000000e+00
5.195044529934355523e+03 0.000000000000000000e+00
5.197062276774631755e+03 0.000000000000000000e+00
5.199080023614907986e+03 0.000000000000000000e+00
5.201097770455184218e+03 0.000000000000000000e+00
5.203115517295460450e+03 0.000000000000000000e+00
5.205133264135736681e+03 0.000000000000000000e+00
5.207151010976012913e+03 0.000000000000000000e+00
5.209168757816289144e+03 0.000000000000000000e+00
5.211186504656565376e+03 0.000000000000000000e+00
5.213204251496841607e+03 0.000000000000000000e+00
5.215221998337117839e+03 0.000000000000000000e+00
5.217239745177394070e+03 0.000000000000000000e+00
5.219257492017670302e+03 0.000000000000000000e+00
5.221275238857946533e+03 0.000000000000000000e+00
5.223292985698222765e+03 0.000000000000000000e+00
5.225310732538498996e+03 0.000000000000000000e+00
5.227328479378775228e+03 0.000000000000000000e+00
5.229346226219051459e+03 0.000000000000000000e+00
5.231363973059327691e+03 0.000000000000000000e+00
5.233381719899604832e+03 0.000000000000000000e+00
5.235399466739881063e+03 0.000000000000000000e+00
5.237417213580157295e+03 0.000000000000000000e+00
5.239434960420433526e+03 0.000000000000000000e+00
5.241452707260709758e+03 0.000000000000000000e+00
5.243470454100985989e+03 0.000000000000000000e+00
5.245488200941262221e+03 0.000000000000000000e+00
5.247505947781538453e+03 0.000000000000000000e+00
5.249523694621814684e+03 0.000000000000000000e+00
5.251541441462090916e+03 0.000000000000000000e+00
5.253559188302367147e+03 0.000000000000000000e+00
5.255576935142643379e+03 0.000000000000000000e+00
5.257594681982919610e+03 0.000000000000000000e+00
5.259612428823195842e+03 0.000000000000000000e+00
5.261630175663472073e+03 0.000000000000000000e+00
5.263647922503748305e+03 0.000000000000000000e+00
5.265665669344024536e+03 0.000000000000000000e+00
5.267683416184300768e+03 0.000000000000000000e+00
5.269701163024576999e+03 0.000000000000000000e+00
5.271718909864853231e+03 0.000000000000000000e+00
5.273736656705129462e+03 0.000000000000000000e+00
5.275754403545405694e+03 0.000000000000000000e+00
5.277772150385681925e+03 0.000000000000000000e+00
5.279789897225958157e+03 0.000000000000000000e+00
5.281807644066234388e+03 0.000000000000000000e+00
5.283825390906510620e+03 0.000000000000000000e+00
5.285843137746786851e+03 0.000000000000000000e+00
5.287860884587063083e+03 0.000000000000000000e+00
5.289878631427339315e+03 0.000000000000000000e+00
5.291896378267616456e+03 0.000000000000000000e+00
5.293914125107892687e+03 0.000000000000000000e+00
5.295931871948168919e+03 0.000000000000000000e+00
5.297949618788445150e+03 0.000000000000000000e+00
5.299967365628721382e+03 0.000000000000000000e+00
5.301985112468997613e+03 0.000000000000000000e+00
5.304002859309273845e+03 0.000000000000000000e+00
5.306020606149550076e+03 0.000000000000000000e+00
5.308038352989826308e+03 0.000000000000000000e+00
5.310056099830102539e+03 0.000000000000000000e+00
5.312073846670378771e+03 0.000000000000000000e+00
5.314091593510655002e+03 0.000000000000000000e+00
5.316109340350931234e+03 0.000000000000000000e+00
5.318127087191207465e+03 0.000000000000000000e+00
5.320144834031483697e+03 0.000000000000000000e+00
5.322162580871759928e+03 0.000000000000000000e+00
5.324180327712036160e+03 0.000000000000000000e+00
5.326198074552312391e+03 0.000000000000000000e+00
5.328215821392588623e+03 0.000000000000000000e+00
5.330233568232864855e+03 0.000000000000000000e+00
5.332251315073141086e+03 0.000000000000000000e+00
5.334269061913417318e+03 0.000000000000000000e+00
5.336286808753693549e+03 0.000000000000000000e+00
5.338304555593969781e+03 0.000000000000000000e+00
5.340322302434246012e+03 0.000000000000000000e+00
5.342340049274522244e+03 0.000000000000000000e+00
5.344357796114798475e+03 0.000000000000000000e+00
5.346375542955074707e+03 0.000000000000000000e+00
5.348393289795351848e+03 0.000000000000000000e+00
5.350411036635628079e+03 0.000000000000000000e+00
5.352428783475904311e+03 0.000000000000000000e+00
5.354446530316180542e+03 0.000000000000000000e+00
5.356464277156456774e+03 0.000000000000000000e+00
5.358482023996733005e+03 0.000000000000000000e+00
5.360499770837009237e+03 0.000000000000000000e+00
5.362517517677285468e+03 0.000000000000000000e+00
5.364535264517561700e+03 0.000000000000000000e+00
5.366553011357837931e+03 0.000000000000000000e+00
5.368570758198114163e+03 0.000000000000000000e+00
5.370588505038390394e+03 0.000000000000000000e+00
5.372606251878666626e+03 0.000000000000000000e+00
5.374623998718942858e+03 0.000000000000000000e+00
5.376641745559219089e+03 0.000000000000000000e+00
5.378659492399495321e+03 0.000000000000000000e+00
5.380677239239771552e+03 0.000000000000000000e+00
5.382694986080047784e+03 0.000000000000000000e+00
5.384712732920324015e+03 0.000000000000000000e+00
5.386730479760600247e+03 0.000000000000000000e+00
5.388748226600876478e+03 0.000000000000000000e+00
5.390765973441152710e+03 0.000000000000000000e+00
5.392783720281428941e+03 0.000000000000000000e+00
5.394801467121705173e+03 0.000000000000000000e+00
5.396819213961981404e+03 0.000000000000000000e+00
5.398836960802257636e+03 0.000000000000000000e+00
5.400854707642533867e+03 0.000000000000000000e+00
5.402872454482810099e+03 0.000000000000000000e+00
5.404890201323086330e+03 0.000000000000000000e+00
5.406907948163363471e+03 0.000000000000000000e+00
5.408925695003639703e+03 0.000000000000000000e+00
5.410943441843915934e+03 0.000000000000000000e+00
5.412961188684192166e+03 0.000000000000000000e+00
5.414978935524468397e+03 0.000000000000000000e+00
5.416996682364744629e+03 0.000000000000000000e+00
5.419014429205020861e+03 0.000000000000000000e+00
5.421032176045297092e+03 0.000000000000000000e+00
5.423049922885573324e+03 0.000000000000000000e+00
5.425067669725849555e+03 0.000000000000000000e+00
5.427085416566125787e+03 0.000000000000000000e+00
5.429103163406402018e+03 0.000000000000000000e+00
5.431120910246678250e+03 0.000000000000000000e+00
5.433138657086954481e+03 0.000000000000000000e+00
5.435156403927230713e+03 0.000000000000000000e+00
5.437174150767506944e+03 0.000000000000000000e+00
5.439191897607783176e+03 0.000000000000000000e+00
5.441209644448059407e+03 0.000000000000000000e+00
5.443227391288335639e+03 0.000000000000000000e+00
5.445245138128611870e+03 0.000000000000000000e+00
5.447262884968888102e+03 0.000000000000000000e+00
5.449280631809164333e+03 0.000000000000000000e+00
5.451298378649440565e+03 0.000000000000000000e+00
5.453316125489716796e+03 0.000000000000000000e+00
5.455333872329993028e+03 0.000000000000000000e+00
5.457351619170269259e+03 0.000000000000000000e+00
5.459369366010545491e+03 0.000000000000000000e+00
5.461387112850821723e+03 0.000000000000000000e+00
5.463404859691098864e+03 0.000000000000000000e+00
5.465422606531375095e+03 0.000000000000000000e+00
5.467440353371651327e+03 0.000000000000000000e+00
5.469458100211927558e+03 0.000000000000000000e+00
5.471475847052203790e+03 0.000000000000000000e+00
5.473493593892480021e+03 0.000000000000000000e+00
5.475511340732756253e+03 0.000000000000000000e+00
5.477529087573032484e+03 0.000000000000000000e+00
5.479546834413308716e+03 0.000000000000000000e+00
5.481564581253584947e+03 0.000000000000000000e+00
5.483582328093861179e+03 0.000000000000000000e+00
5.485600074934137410e+03 0.000000000000000000e+00
5.487617821774413642e+03 0.000000000000000000e+00
5.489635568614689873e+03 0.000000000000000000e+00
5.491653315454966105e+03 0.000000000000000000e+00
5.493671062295242336e+03 0.000000000000000000e+00
5.495688809135518568e+03 0.000000000000000000e+00
5.497706555975794799e+03 0.000000000000000000e+00
5.499724302816071031e+03 0.000000000000000000e+00
5.501742049656347262e+03 0.000000000000000000e+00
5.503759796496623494e+03 0.000000000000000000e+00
5.505777543336899726e+03 0.000000000000000000e+00
5.507795290177175957e+03 0.000000000000000000e+00
5.509813037017452189e+03 0.000000000000000000e+00
5.511830783857728420e+03 0.000000000000000000e+00
5.513848530698004652e+03 0.000000000000000000e+00
5.515866277538280883e+03 0.000000000000000000e+00
5.517884024378557115e+03 0.000000000000000000e+00
5.519901771218834256e+03 0.000000000000000000e+00
5.521919518059110487e+03 0.000000000000000000e+00
5.523937264899386719e+03 0.000000000000000000e+00
5.525955011739662950e+03 0.000000000000000000e+00
5.527972758579939182e+03 0.000000000000000000e+00
5.529990505420215413e+03 0.000000000000000000e+00
5.532008252260491645e+03 0.000000000000000000e+00
5.534025999100767876e+03 0.000000000000000000e+00
5.536043745941044108e+03 0.000000000000000000e+00
5.538061492781320339e+03 0.000000000000000000e+00
5.540079239621596571e+03 0.000000000000000000e+00
5.542096986461872802e+03 0.000000000000000000e+00
5.544114733302149034e+03 0.000000000000000000e+00
5.546132480142425266e+03 0.000000000000000000e+00
5.548150226982701497e+03 0.000000000000000000e+00
5.550167973822977729e+03 0.000000000000000000e+00
5.552185720663253960e+03 0.000000000000000000e+00
5.554203467503530192e+03 0.000000000000000000e+00
5.556221214343806423e+03 0.000000000000000000e+00
5.558238961184082655e+03 0.000000000000000000e+00
5.560256708024358886e+03 0.000000000000000000e+00
5.562274454864635118e+03 0.000000000000000000e+00
5.564292201704911349e+03 0.000000000000000000e+00
5.566309948545187581e+03 0.000000000000000000e+00
5.568327695385463812e+03 0.000000000000000000e+00
5.570345442225740044e+03 0.000000000000000000e+00
5.572363189066016275e+03 0.000000000000000000e+00
5.574380935906292507e+03 0.000000000000000000e+00
5.576398682746568738e+03 0.000000000000000000e+00
5.578416429586845879e+03 0.000000000000000000e+00
5.580434176427122111e+03 0.000000000000000000e+00
5.582451923267398342e+03 0.000000000000000000e+00
5.584469670107674574e+03 0.000000000000000000e+00
5.586487416947950805e+03 0.000000000000000000e+00
5.588505163788227037e+03 0.000000000000000000e+00
5.590522910628503269e+03 0.000000000000000000e+00
5.592540657468779500e+03 0.000000000000000000e+00
5.594558404309055732e+03 0.000000000000000000e+00
5.596576151149331963e+03 0.000000000000000000e+00
5.598593897989608195e+03 0.000000000000000000e+00
5.600611644829884426e+03 0.000000000000000000e+00
5.602629391670160658e+03 0.000000000000000000e+00
5.604647138510436889e+03 0.000000000000000000e+00
5.606664885350713121e+03 0.000000000000000000e+00
5.608682632190989352e+03 0.000000000000000000e+00
5.610700379031265584e+03 0.000000000000000000e+00
5.612718125871541815e+03 0.000000000000000000e+00
5.614735872711818047e+03 0.000000000000000000e+00
5.616753619552094278e+03 0.000000000000000000e+00
5.618771366392370510e+03 0.000000000000000000e+00
5.620789113232646741e+03 0.000000000000000000e+00
5.622806860072922973e+03 0.000000000000000000e+00
5.624824606913199204e+03 0.000000000000000000e+00
5.626842353753475436e+03 0.000000000000000000e+00
5.628860100593751667e+03 0.000000000000000000e+00
5.630877847434027899e+03 0.000000000000000000e+00
5.632895594274304131e+03 0.000000000000000000e+00
5.634913341114581272e+03 0.000000000000000000e+00
5.636931087954857503e+03 0.000000000000000000e+00
5.638948834795133735e+03 0.000000000000000000e+00
5.640966581635409966e+03 0.000000000000000000e+00
5.642984328475686198e+03 0.000000000000000000e+00
5.645002075315962429e+03 0.000000000000000000e+00
5.647019822156238661e+03 0.000000000000000000e+00
5.649037568996514892e+03 0.000000000000000000e+00
5.651055315836791124e+03 0.000000000000000000e+00
5.653073062677067355e+03 0.000000000000000000e+00
5.655090809517343587e+03 0.000000000000000000e+00
5.657108556357619818e+03 0.000000000000000000e+00
5.659126303197896050e+03 0.000000000000000000e+00
5.661144050038172281e+03 0.000000000000000000e+00
5.663161796878448513e+03 0.000000000000000000e+00
5.665179543718724744e+03 0.000000000000000000e+00
5.667197290559000976e+03 0.000000000000000000e+00
5.669215037399277207e+03 0.000000000000000000e+00
5.671232784239553439e+03 0.000000000000000000e+00
5.673250531079829670e+03 0.000000000000000000e+00
5.675268277920105902e+03 0.000000000000000000e+00
5.677286024760382134e+03 0.000000000000000000e+00
5.679303771600658365e+03 0.000000000000000000e+00
5.681321518440934597e+03 0.000000000000000000e+00
5.683339265281210828e+03 0.000000000000000000e+00
5.685357012121487060e+03 0.000000000000000000e+00
5.687374758961763291e+03 0.000000000000000000e+00
5.689392505802039523e+03 0.000000000000000000e+00
5.691410252642315754e+03 0.000000000000000000e+00
5.693427999482592895e+03 0.000000000000000000e+00
5.695445746322869127e+03 0.000000000000000000e+00
5.697463493163145358e+03 0.000000000000000000e+00
5.699481240003421590e+03 0.000000000000000000e+00
5.701498986843697821e+03 0.000000000000000000e+00
5.703516733683974053e+03 0.000000000000000000e+00
5.705534480524250284e+03 0.000000000000000000e+00
5.707552227364526516e+03 0.000000000000000000e+00
5.709569974204802747e+03 0.000000000000000000e+00
5.711587721045078979e+03 0.000000000000000000e+00
5.713605467885355210e+03 0.000000000000000000e+00
5.715623214725631442e+03 0.000000000000000000e+00
5.717640961565907674e+03 0.000000000000000000e+00
5.719658708406183905e+03 0.000000000000000000e+00
5.721676455246460137e+03 0.000000000000000000e+00
5.723694202086736368e+03 0.000000000000000000e+00
5.725711948927012600e+03 0.000000000000000000e+00
5.727729695767288831e+03 0.000000000000000000e+00
5.729747442607565063e+03 0.000000000000000000e+00
5.731765189447841294e+03 0.000000000000000000e+00
5.733782936288117526e+03 0.000000000000000000e+00
5.735800683128393757e+03 0.000000000000000000e+00
5.737818429968669989e+03 0.000000000000000000e+00
5.739836176808946220e+03 0.000000000000000000e+00
5.741853923649222452e+03 0.000000000000000000e+00
5.743871670489498683e+03 0.000000000000000000e+00
5.745889417329774915e+03 0.000000000000000000e+00
5.747907164170051146e+03 0.000000000000000000e+00
5.749924911010328287e+03 0.000000000000000000e+00
5.751942657850604519e+03 0.000000000000000000e+00
5.753960404690880750e+03 0.000000000000000000e+00
5.755978151531156982e+03 0.000000000000000000e+00
5.757995898371433213e+03 0.000000000000000000e+00
5.760013645211709445e+03 0.000000000000000000e+00
5.762031392051985677e+03 0.000000000000000000e+00
5.764049138892261908e+03 0.000000000000000000e+00
5.766066885732538140e+03 0.000000000000000000e+00
5.768084632572814371e+03 0.000000000000000000e+00
5.770102379413090603e+03 0.000000000000000000e+00
5.772120126253366834e+03 0.000000000000000000e+00
5.774137873093643066e+03 0.000000000000000000e+00
5.776155619933919297e+03 0.000000000000000000e+00
5.778173366774195529e+03 0.000000000000000000e+00
5.780191113614471760e+03 0.000000000000000000e+00
5.782208860454747992e+03 0.000000000000000000e+00
5.784226607295024223e+03 0.000000000000000000e+00
5.786244354135300455e+03 0.000000000000000000e+00
5.788262100975576686e+03 0.000000000000000000e+00
5.790279847815852918e+03 0.000000000000000000e+00
5.792297594656129149e+03 0.000000000000000000e+00
5.794315341496405381e+03 0.000000000000000000e+00
5.796333088336681612e+03 0.000000000000000000e+00
5.798350835176957844e+03 0.000000000000000000e+00
5.800368582017234075e+03 0.000000000000000000e+00
5.802386328857510307e+03 0.000000000000000000e+00
5.804404075697786539e+03 0.000000000000000000e+00
5.806421822538062770e+03 0.000000000000000000e+00
5.808439569378339911e+03 0.000000000000000000e+00
5.810457316218616143e+03 0.000000000000000000e+00
5.812475063058892374e+03 0.000000000000000000e+00
5.814492809899168606e+03 0.000000000000000000e+00
5.816510556739444837e+03 0.000000000000000000e+00
5.818528303579721069e+03 0.000000000000000000e+00
5.820546050419997300e+03 0.000000000000000000e+00
5.822563797260273532e+03 0.000000000000000000e+00
5.824581544100549763e+03 0.000000000000000000e+00
5.826599290940825995e+03 0.000000000000000000e+00
5.828617037781102226e+03 0.000000000000000000e+00
5.830634784621378458e+03 0.000000000000000000e+00
5.832652531461654689e+03 0.000000000000000000e+00
5.834670278301930921e+03 0.000000000000000000e+00
5.836688025142207152e+03 0.000000000000000000e+00
5.838705771982483384e+03 0.000000000000000000e+00
5.840723518822759615e+03 0.000000000000000000e+00
5.842741265663035847e+03 0.000000000000000000e+00
5.844759012503312078e+03 0.000000000000000000e+00
5.846776759343588310e+03 0.000000000000000000e+00
5.848794506183864542e+03 0.000000000000000000e+00
5.850812253024140773e+03 0.000000000000000000e+00
5.852829999864417005e+03 0.000000000000000000e+00
5.854847746704693236e+03 0.000000000000000000e+00
5.856865493544969468e+03 0.000000000000000000e+00
5.858883240385245699e+03 0.000000000000000000e+00
5.860900987225521931e+03 0.000000000000000000e+00
5.862918734065798162e+03 0.000000000000000000e+00
5.864936480906075303e+03 0.000000000000000000e+00
5.866954227746351535e+03 0.000000000000000000e+00
5.868971974586627766e+03 0.000000000000000000e+00
5.870989721426903998e+03 0.000000000000000000e+00
5.873007468267180229e+03 0.000000000000000000e+00
5.875025215107456461e+03 0.000000000000000000e+00
5.877042961947732692e+03 0.000000000000000000e+00
5.879060708788008924e+03 0.000000000000000000e+00
5.881078455628285155e+03 0.000000000000000000e+00
5.883096202468561387e+03 0.000000000000000000e+00
5.885113949308837618e+03 0.000000000000000000e+00
5.887131696149113850e+03 0.000000000000000000e+00
5.889149442989390081e+03 0.000000000000000000e+00
5.891167189829666313e+03 0.000000000000000000e+00
5.893184936669942545e+03 0.000000000000000000e+00
5.895202683510218776e+03 0.000000000000000000e+00
5.897220430350495008e+03 0.000000000000000000e+00
5.899238177190771239e+03 0.000000000000000000e+00
5.901255924031047471e+03 0.000000000000000000e+00
5.903273670871323702e+03 0.000000000000000000e+00
5.905291417711599934e+03 0.000000000000000000e+00
5.907309164551876165e+03 0.000000000000000000e+00
5.909326911392152397e+03 0.000000000000000000e+00
5.911344658232428628e+03 0.000000000000000000e+00
5.913362405072704860e+03 0.000000000000000000e+00
5.915380151912981091e+03 0.000000000000000000e+00
5.917397898753257323e+03 0.000000000000000000e+00
5.919415645593533554e+03 0.000000000000000000e+00
5.921433392433810695e+03 0.000000000000000000e+00
5.923451139274086927e+03 0.000000000000000000e+00
5.925468886114363158e+03 0.000000000000000000e+00
5.927486632954639390e+03 0.000000000000000000e+00
5.929504379794915621e+03 0.000000000000000000e+00
5.931522126635191853e+03 0.000000000000000000e+00
5.933539873475468085e+03 0.000000000000000000e+00
5.935557620315744316e+03 0.000000000000000000e+00
5.937575367156020548e+03 0.000000000000000000e+00
5.939593113996296779e+03 0.000000000000000000e+00
5.941610860836573011e+03 0.000000000000000000e+00
5.943628607676849242e+03 0.000000000000000000e+00
5.945646354517125474e+03 0.000000000000000000e+00
5.947664101357401705e+03 0.000000000000000000e+00
5.949681848197677937e+03 0.000000000000000000e+00
5.951699595037954168e+03 0.000000000000000000e+00
5.953717341878230400e+03 0.000000000000000000e+00
5.955735088718506631e+03 0.000000000000000000e+00
5.957752835558782863e+03 0.000000000000000000e+00
5.959770582399059094e+03 0.000000000000000000e+00
5.961788329239335326e+03 0.000000000000000000e+00
5.963806076079611557e+03 0.000000000000000000e+00
5.965823822919887789e+03 0.000000000000000000e+00
5.967841569760164020e+03 0.000000000000000000e+00
5.969859316600440252e+03 0.000000000000000000e+00
5.971877063440716483e+03 0.000000000000000000e+00
5.973894810280992715e+03 0.000000000000000000e+00
5.975912557121268947e+03 0.000000000000000000e+00
5.977930303961545178e+03 0.000000000000000000e+00
5.979948050801822319e+03 0.000000000000000000e+00
5.981965797642098551e+03 0.000000000000000000e+00
5.983983544482374782e+03 0.000000000000000000e+00
5.986001291322651014e+03 0.000000000000000000e+00
5.988019038162927245e+03 0.000000000000000000e+00
5.990036785003203477e+03 0.000000000000000000e+00
5.992054531843479708e+03 0.000000000000000000e+00
5.994072278683755940e+03 0.000000000000000000e+00
5.996090025524032171e+03 0.000000000000000000e+00
5.998107772364308403e+03 0.000000000000000000e+00
6.000125519204584634e+03 0.000000000000000000e+00
6.002143266044860866e+03 0.000000000000000000e+00
6.004161012885137097e+03 0.000000000000000000e+00
6.006178759725413329e+03 0.000000000000000000e+00
6.008196506565689560e+03 0.000000000000000000e+00
6.010214253405965792e+03 0.000000000000000000e+00
6.012232000246242023e+03 0.000000000000000000e+00
6.014249747086518255e+03 0.000000000000000000e+00
6.016267493926794486e+03 0.000000000000000000e+00
6.018285240767070718e+03 0.000000000000000000e+00
6.020302987607346950e+03 0.000000000000000000e+00
6.022320734447623181e+03 0.000000000000000000e+00
6.024338481287899413e+03 0.000000000000000000e+00
6.026356228128175644e+03 0.000000000000000000e+00
6.028373974968451876e+03 0.000000000000000000e+00
6.030391721808728107e+03 0.000000000000000000e+00
6.032409468649004339e+03 0.000000000000000000e+00


==> img/gen_adam.dat <==
0.000000000000000000e+00 2.755360305309295654e-02
1.011235955056179803e+00 3.486678361892700195e+00
2.022471910112359605e+00 6.043162345886230469e+00
3.033707865168539186e+00 5.132271289825439453e+00
4.044943820224719211e+00 4.279942035675048828e+00
5.056179775280899236e+00 5.190366744995117188e+00
6.067415730337078372e+00 4.533543586730957031e+00
7.078651685393258397e+00 4.145718097686767578e+00
8.089887640449438422e+00 3.064678668975830078e+00
9.101123595505617558e+00 2.186305046081542969e+00
1.011235955056179847e+01 2.929230213165283203e+00
1.112359550561797761e+01 2.428788423538208008e+00
1.213483146067415674e+01 2.032445430755615234e+00
1.314606741573033766e+01 2.461704492568969727e+00
1.415730337078651679e+01 2.631366968154907227e+00
1.516853932584269771e+01 2.056470870971679688e+00
1.617977528089887684e+01 1.916436910629272461e+00
1.719101123595505598e+01 2.503666162490844727e+00
1.820224719101123512e+01 1.886482238769531250e+00
1.921348314606741781e+01 2.093879938125610352e+00
2.022471910112359694e+01 2.039718627929687500e+00
2.123595505617977608e+01 2.017583131790161133e+00
2.224719101123595522e+01 2.158860683441162109e+00
2.325842696629213435e+01 2.428005456924438477e+00
2.426966292134831349e+01 1.848465204238891602e+00
2.528089887640449618e+01 1.927075862884521484e+00
2.629213483146067531e+01 2.174871206283569336e+00
2.730337078651685445e+01 2.210298299789428711e+00
2.831460674157303359e+01 2.854192256927490234e+00
2.932584269662921272e+01 1.900898694992065430e+00
3.033707865168539541e+01 2.244409084320068359e+00
3.134831460674157455e+01 2.926677703857421875e+00
3.235955056179775369e+01 2.770574808120727539e+00
3.337078651685393282e+01 2.693653345108032227e+00
3.438202247191011196e+01 2.699382781982421875e+00
3.539325842696629110e+01 2.963952541351318359e+00
3.640449438202247023e+01 2.546180248260498047e+00
3.741573033707864937e+01 2.682344913482666016e+00
3.842696629213483561e+01 3.946421146392822266e+00
3.943820224719101475e+01 3.144730567932128906e+00
4.044943820224719389e+01 3.322746038436889648e+00
4.146067415730337302e+01 2.993158817291259766e+00
4.247191011235955216e+01 3.419343471527099609e+00
4.348314606741573130e+01 4.056112766265869141e+00
4.449438202247191043e+01 3.739344835281372070e+00
4.550561797752808957e+01 5.245067596435546875e+00
4.651685393258426870e+01 2.809275627136230469e+00
4.752808988764044784e+01 2.312903881072998047e+00
4.853932584269662698e+01 3.555746316909790039e+00
4.955056179775281322e+01 3.347634315490722656e+00
5.056179775280899236e+01 3.085414648056030273e+00
5.157303370786517149e+01 2.749512195587158203e+00
5.258426966292135063e+01 3.367398738861083984e+00
5.359550561797752977e+01 3.959818601608276367e+00
5.460674157303370890e+01 3.359686374664306641e+00
5.561797752808988804e+01 4.438841819763183594e+00
5.662921348314606718e+01 3.658650875091552734e+00
5.764044943820224631e+01 4.007246494293212891e+00
5.865168539325842545e+01 3.400974273681640625e+00
5.966292134831461169e+01 3.428255796432495117e+00
6.067415730337079083e+01 3.306106090545654297e+00
6.168539325842696996e+01 3.290769577026367188e+00
6.269662921348314910e+01 3.382586479187011719e+00
6.370786516853932824e+01 3.851610183715820312e+00
6.471910112359550737e+01 3.505567789077758789e+00
6.573033707865168651e+01 3.156054496765136719e+00
6.674157303370786565e+01 4.151384353637695312e+00
6.775280898876404478e+01 4.315347671508789062e+00
6.876404494382022392e+01 3.300112724304199219e+00
6.977528089887640306e+01 4.845671653747558594e+00
7.078651685393258219e+01 3.180420398712158203e+00
7.179775280898876133e+01 3.029820442199707031e+00
7.280898876404494047e+01 3.355912446975708008e+00
7.382022471910111960e+01 3.673985958099365234e+00
7.483146067415729874e+01 3.401370048522949219e+00
7.584269662921349209e+01 3.376070499420166016e+00
7.685393258426967122e+01 3.536489963531494141e+00
7.786516853932585036e+01 2.806453466415405273e+00
7.887640449438202950e+01 2.722255229949951172e+00
7.988764044943820863e+01 4.611328601837158203e+00
8.089887640449438777e+01 4.029846191406250000e+00
8.191011235955056691e+01 4.080511569976806641e+00
8.292134831460674604e+01 3.696354389190673828e+00
8.393258426966292518e+01 2.968258142471313477e+00
8.494382022471910432e+01 3.199693202972412109e+00
8.595505617977528345e+01 3.513709068298339844e+00
8.696629213483146259e+01 3.855971574783325195e+00
8.797752808988764173e+01 5.927391052246093750e+00
8.898876404494382086e+01 4.701138019561767578e+00
9.000000000000000000e+01 5.074889659881591797e+00
9.101123595505617914e+01 5.353336811065673828e+00
9.202247191011235827e+01 3.618252754211425781e+00
9.303370786516853741e+01 5.489855289459228516e+00
9.404494382022471655e+01 5.935548782348632812e+00
9.505617977528089568e+01 4.856031417846679688e+00
9.606741573033707482e+01 6.933320999145507812e+00
9.707865168539325396e+01 6.581943988800048828e+00
9.808988764044944730e+01 7.653246879577636719e+00
9.910112359550562644e+01 8.685655593872070312e+00
1.001123595505618056e+02 5.147676467895507812e+00
1.011235955056179847e+02 2.684770822525024414e+00
1.021348314606741638e+02 2.787656784057617188e+00
1.031460674157303430e+02 2.687126636505126953e+00
1.041573033707865221e+02 3.004456996917724609e+00
1.051685393258427013e+02 2.557483911514282227e+00
1.061797752808988804e+02 3.260312557220458984e+00
1.071910112359550595e+02 4.034654140472412109e+00
1.082022471910112387e+02 2.954077243804931641e+00
1.092134831460674178e+02 2.880082607269287109e+00
1.102247191011235969e+02 3.075063467025756836e+00
1.112359550561797761e+02 3.398087263107299805e+00
1.122471910112359552e+02 3.990198850631713867e+00
1.132584269662921344e+02 4.679797172546386719e+00
1.142696629213483135e+02 6.511075973510742188e+00
1.152808988764044926e+02 8.975855827331542969e+00
1.162921348314606718e+02 7.403481960296630859e+00
1.173033707865168509e+02 1.999574279785156250e+01
1.183146067415730300e+02 1.314861392974853516e+01
1.193258426966292234e+02 1.959423065185546875e+01
1.203370786516854025e+02 1.324643325805664062e+01
1.213483146067415817e+02 1.980003738403320312e+01
1.223595505617977608e+02 1.787477493286132812e+01
1.233707865168539399e+02 2.063075637817382812e+01
1.243820224719101191e+02 1.115107822418212891e+01
1.253932584269662982e+02 1.976389312744140625e+01
1.264044943820224773e+02 2.137591934204101562e+01
1.274157303370786565e+02 3.779093551635742188e+01
1.284269662921348356e+02 1.948826599121093750e+01
1.294382022471910147e+02 4.659643173217773438e+00
1.304494382022471939e+02 7.583562374114990234e+00
1.314606741573033730e+02 8.139454841613769531e+00
1.324719101123595522e+02 4.828958988189697266e+00
1.334831460674157313e+02 6.067576408386230469e+00
1.344943820224719104e+02 6.543783664703369141e+00
1.355056179775280896e+02 1.246542739868164062e+01
1.365168539325842687e+02 8.056439399719238281e+00
1.375280898876404478e+02 1.552879142761230469e+01
1.385393258426966270e+02 6.914057254791259766e+00
1.395505617977528061e+02 5.750839233398437500e+00
1.405617977528089853e+02 8.668014526367187500e+00
1.415730337078651644e+02 9.113345146179199219e+00
1.425842696629213435e+02 9.798187255859375000e+00
1.435955056179775227e+02 9.919567108154296875e+00
1.446067415730337018e+02 1.239059734344482422e+01
1.456179775280898809e+02 1.317964267730712891e+01
1.466292134831460601e+02 8.825258255004882812e+00
1.476404494382022392e+02 6.332319736480712891e+00
1.486516853932584183e+02 1.434822463989257812e+01
1.496629213483145975e+02 1.260120582580566406e+01
1.506741573033707766e+02 7.123684883117675781e+00
1.516853932584269842e+02 9.294435501098632812e+00
1.526966292134831633e+02 9.921393394470214844e+00
1.537078651685393424e+02 6.628856182098388672e+00
1.547191011235955216e+02 7.087802886962890625e+00
1.557303370786517007e+02 6.774449348449707031e+00
1.567415730337078799e+02 7.522765159606933594e+00
1.577528089887640590e+02 1.114569950103759766e+01
1.587640449438202381e+02 1.131293392181396484e+01
1.597752808988764173e+02 2.076023483276367188e+01
1.607865168539325964e+02 2.109475708007812500e+01
1.617977528089887755e+02 2.764520072937011719e+01
1.628089887640449547e+02 4.657205963134765625e+01
1.638202247191011338e+02 4.087305068969726562e+01
1.648314606741573130e+02 6.273318481445312500e+01
1.658426966292134921e+02 6.076157379150390625e+01
1.668539325842696712e+02 5.144181060791015625e+01
1.678651685393258504e+02 5.592326736450195312e+01
1.688764044943820295e+02 3.914445114135742188e+01
1.698876404494382086e+02 1.770829582214355469e+01
1.708988764044943878e+02 2.813361930847167969e+01
1.719101123595505669e+02 3.318266296386718750e+01
1.729213483146067460e+02 3.457211685180664062e+01
1.739325842696629252e+02 3.904502105712890625e+01
1.749438202247191043e+02 4.448749160766601562e+01
1.759550561797752835e+02 2.875289154052734375e+01
1.769662921348314626e+02 2.612449645996093750e+01
1.779775280898876417e+02 1.963219070434570312e+01
1.789887640449438209e+02 1.279460430145263672e+01
1.800000000000000000e+02 1.891299057006835938e+01


==> img/gen_emnist.dat <==
0.000000000000000000e+00 1.378643989562988281e+00
1.005586592178770999e+00 1.614225625991821289e+00
2.011173184357541999e+00 1.623116374015808105e+00
3.016759776536312998e+00 1.477887988090515137e+00
4.022346368715083997e+00 1.364693164825439453e+00
5.027932960893854997e+00 1.139882683753967285e+00
6.033519553072625996e+00 1.110519647598266602e+00
7.039106145251396995e+00 1.153765916824340820e+00
8.044692737430167995e+00 9.800928235054016113e-01
9.050279329608938994e+00 9.862986207008361816e-01
1.005586592178770999e+01 8.576123714447021484e-01
1.106145251396648099e+01 8.042218685150146484e-01
1.206703910614525199e+01 1.029936075210571289e+00
1.307262569832402299e+01 9.298940300941467285e-01
1.407821229050279399e+01 8.383100628852844238e-01
1.508379888268156499e+01 8.931397199630737305e-01
1.608938547486033599e+01 8.993283510208129883e-01
1.709497206703910877e+01 8.983702063560485840e-01
1.810055865921787799e+01 8.587067127227783203e-01
1.910614525139664721e+01 1.015538096427917480e+00
2.011173184357541999e+01 9.330481886863708496e-01
2.111731843575419276e+01 9.641594886779785156e-01
2.212290502793296199e+01 9.566373229026794434e-01
2.312849162011173121e+01 1.061161398887634277e+00
2.413407821229050398e+01 1.094439864158630371e+00
2.513966480446927676e+01 1.367354869842529297e+00
2.614525139664804598e+01 1.477225899696350098e+00
2.715083798882681521e+01 1.475835919380187988e+00
2.815642458100558798e+01 1.333430051803588867e+00
2.916201117318436076e+01 1.691630244255065918e+00
3.016759776536312998e+01 1.666576504707336426e+00
3.117318435754189920e+01 1.874008893966674805e+00
3.217877094972067198e+01 2.131608247756958008e+00
3.318435754189944475e+01 2.485389709472656250e+00
3.418994413407821753e+01 2.158145427703857422e+00
3.519553072625698320e+01 2.553081750869750977e+00
3.620111731843575598e+01 2.419280290603637695e+00
3.720670391061452875e+01 3.112825393676757812e+00
3.821229050279329442e+01 2.880403757095336914e+00
3.921787709497206720e+01 2.755882740020751953e+00
4.022346368715083997e+01 3.565249919891357422e+00
4.122905027932961275e+01 2.742582559585571289e+00
4.223463687150838552e+01 3.060915708541870117e+00
4.324022346368715120e+01 3.629513978958129883e+00
4.424581005586592397e+01 3.778504371643066406e+00
4.525139664804469675e+01 3.952719449996948242e+00
4.625698324022346242e+01 4.669005870819091797e+00
4.726256983240223519e+01 4.472674369812011719e+00
4.826815642458100797e+01 5.257736682891845703e+00
4.927374301675978074e+01 4.934436798095703125e+00
5.027932960893855352e+01 5.992028713226318359e+00
5.128491620111731919e+01 5.435056209564208984e+00
5.229050279329609197e+01 5.291438102722167969e+00
5.329608938547486474e+01 6.543501377105712891e+00
5.430167597765363041e+01 5.049887180328369141e+00
5.530726256983240319e+01 5.492688179016113281e+00
5.631284916201117596e+01 6.185918331146240234e+00
5.731843575418994874e+01 6.265293121337890625e+00
5.832402234636872151e+01 6.479514598846435547e+00
5.932960893854748718e+01 6.000543594360351562e+00
6.033519553072625996e+01 7.239141941070556641e+00
6.134078212290503274e+01 6.675297260284423828e+00
6.234636871508379841e+01 7.833907127380371094e+00
6.335195530726257118e+01 5.664762020111083984e+00
6.435754189944134396e+01 6.145307064056396484e+00
6.536312849162011673e+01 7.373221874237060547e+00
6.636871508379888951e+01 8.085213661193847656e+00
6.737430167597766228e+01 7.393692970275878906e+00
6.837988826815643506e+01 7.725211143493652344e+00
6.938547486033519363e+01 6.741467952728271484e+00
7.039106145251396640e+01 8.523348808288574219e+00
7.139664804469273918e+01 7.726800918579101562e+00
7.240223463687151195e+01 7.834188938140869141e+00
7.340782122905028473e+01 8.914519309997558594e+00
7.441340782122905750e+01 6.755207538604736328e+00
7.541899441340783028e+01 9.649530410766601562e+00
7.642458100558658884e+01 8.190176010131835938e+00
7.743016759776536162e+01 8.296122550964355469e+00
7.843575418994413440e+01 9.005186080932617188e+00
7.944134078212290717e+01 8.609010696411132812e+00
8.044692737430167995e+01 8.111982345581054688e+00
8.145251396648045272e+01 8.770583152770996094e+00
8.245810055865922550e+01 8.798340797424316406e+00
8.346368715083799827e+01 9.755064010620117188e+00
8.446927374301677105e+01 9.286142349243164062e+00
8.547486033519552961e+01 4.781796932220458984e+00
8.648044692737430239e+01 9.222130775451660156e+00
8.748603351955307517e+01 9.840356826782226562e+00
8.849162011173184794e+01 1.100965309143066406e+01
8.949720670391062072e+01 8.505350112915039062e+00
9.050279329608939349e+01 8.224436759948730469e+00
9.150837988826816627e+01 1.140437412261962891e+01
9.251396648044692483e+01 1.074051284790039062e+01
9.351955307262569761e+01 8.912504196166992188e+00
9.452513966480447039e+01 6.411552429199218750e+00
9.553072625698324316e+01 7.374237537384033203e+00
9.653631284916201594e+01 8.006300926208496094e+00
9.754189944134078871e+01 9.667617797851562500e+00
9.854748603351956149e+01 1.004813575744628906e+01
9.955307262569833426e+01 7.592139720916748047e+00
1.005586592178771070e+02 9.397928237915039062e+00
1.015642458100558656e+02 8.055909156799316406e+00
1.025698324022346384e+02 8.753018379211425781e+00
1.035754189944134112e+02 9.177838325500488281e+00
1.045810055865921839e+02 4.151939392089843750e+00
1.055865921787709567e+02 8.561319351196289062e+00
1.065921787709497295e+02 9.501964569091796875e+00
1.075977653631285023e+02 8.895306587219238281e+00
1.086033519553072608e+02 8.834167480468750000e+00
1.096089385474860336e+02 8.540184020996093750e+00
1.106145251396648064e+02 8.938338279724121094e+00
1.116201117318435792e+02 6.264615058898925781e+00
1.126256983240223519e+02 7.120683670043945312e+00
1.136312849162011247e+02 6.351149559020996094e+00
1.146368715083798975e+02 1.083603286743164062e+01
1.156424581005586703e+02 8.009930610656738281e+00
1.166480446927374430e+02 9.197247505187988281e+00
1.176536312849162016e+02 8.562782287597656250e+00
1.186592178770949744e+02 9.267610549926757812e+00
1.196648044692737471e+02 8.586653709411621094e+00
1.206703910614525199e+02 9.307282447814941406e+00
1.216759776536312927e+02 8.175904273986816406e+00
1.226815642458100655e+02 7.831860065460205078e+00
1.236871508379888382e+02 7.207398891448974609e+00
1.246927374301675968e+02 8.358579635620117188e+00
1.256983240223463696e+02 6.817181587219238281e+00
1.267039106145251424e+02 7.241510868072509766e+00
1.277094972067039151e+02 7.465772151947021484e+00
1.287150837988826879e+02 7.602894783020019531e+00
1.297206703910614465e+02 6.930034160614013672e+00
1.307262569832402335e+02 5.766899108886718750e+00
1.317318435754189920e+02 6.934931755065917969e+00
1.327374301675977790e+02 6.928494930267333984e+00
1.337430167597765376e+02 5.569369316101074219e+00
1.347486033519553246e+02 8.598114967346191406e+00
1.357541899441340831e+02 6.734971523284912109e+00
1.367597765363128701e+02 6.239766120910644531e+00
1.377653631284916287e+02 8.964388847351074219e+00
1.387709497206703873e+02 7.687464714050292969e+00
1.397765363128491742e+02 7.340809345245361328e+00
1.407821229050279328e+02 7.781150817871093750e+00
1.417877094972067198e+02 6.064295768737792969e+00
1.427932960893854784e+02 8.249448776245117188e+00
1.437988826815642653e+02 6.836004734039306641e+00
1.448044692737430239e+02 4.309089660644531250e+00
1.458100558659217825e+02 6.672164916992187500e+00
1.468156424581005695e+02 6.325369834899902344e+00
1.478212290502793280e+02 7.457556724548339844e+00
1.488268156424581150e+02 7.377700328826904297e+00
1.498324022346368736e+02 6.647866249084472656e+00
1.508379888268156606e+02 8.434688568115234375e+00
1.518435754189944191e+02 7.546436786651611328e+00
1.528491620111731777e+02 6.834587574005126953e+00
1.538547486033519647e+02 6.115875720977783203e+00
1.548603351955307232e+02 6.731184482574462891e+00
1.558659217877095102e+02 6.273846149444580078e+00
1.568715083798882688e+02 6.084656238555908203e+00
1.578770949720670558e+02 3.957015991210937500e+00
1.588826815642458143e+02 6.595314025878906250e+00
1.598882681564246013e+02 5.575078487396240234e+00
1.608938547486033599e+02 6.883100509643554688e+00
1.618994413407821185e+02 6.953709602355957031e+00
1.629050279329609054e+02 5.744461059570312500e+00
1.639106145251396640e+02 6.369094848632812500e+00
1.649162011173184510e+02 5.959365844726562500e+00
1.659217877094972096e+02 7.483036518096923828e+00
1.669273743016759965e+02 5.662355899810791016e+00
1.679329608938547551e+02 5.944416999816894531e+00
1.689385474860335421e+02 5.182101726531982422e+00
1.699441340782123007e+02 5.523969173431396484e+00
1.709497206703910592e+02 7.557769775390625000e+00
1.719553072625698462e+02 5.222340106964111328e+00
1.729608938547486048e+02 8.056554794311523438e+00
1.739664804469273918e+02 5.986154556274414062e+00
1.749720670391061503e+02 6.632149696350097656e+00
1.759776536312849373e+02 4.106938838958740234e+00
1.769832402234636959e+02 5.418754577636718750e+00
1.779888268156424544e+02 5.921881198883056641e+00
1.789944134078212414e+02 6.581701278686523438e+00
1.800000000000000000e+02 6.801975250244140625e+00


==> img/gen_fashion.dat <==
0.000000000000000000e+00 1.619488000869750977e+00
1.005586592178770999e+00 1.460982680320739746e+00
2.011173184357541999e+00 1.137207031250000000e+00
3.016759776536312998e+00 1.339339017868041992e+00
4.022346368715083997e+00 1.081809163093566895e+00
5.027932960893854997e+00 9.721374511718750000e-01
6.033519553072625996e+00 1.014766573905944824e+00
7.039106145251396995e+00 9.307514429092407227e-01
8.044692737430167995e+00 1.051088571548461914e+00
9.050279329608938994e+00 8.957124352455139160e-01
1.005586592178770999e+01 9.726929664611816406e-01
1.106145251396648099e+01 9.432124495506286621e-01
1.206703910614525199e+01 8.621755242347717285e-01
1.307262569832402299e+01 1.019087433815002441e+00
1.407821229050279399e+01 8.342807292938232422e-01
1.508379888268156499e+01 9.572752118110656738e-01
1.608938547486033599e+01 8.981385231018066406e-01
1.709497206703910877e+01 1.030163407325744629e+00
1.810055865921787799e+01 1.122427940368652344e+00
1.910614525139664721e+01 8.920881748199462891e-01
2.011173184357541999e+01 1.062066316604614258e+00
2.111731843575419276e+01 1.521694540977478027e+00
2.212290502793296199e+01 8.358744382858276367e-01
2.312849162011173121e+01 1.026334881782531738e+00
2.413407821229050398e+01 1.449991703033447266e+00
2.513966480446927676e+01 1.001137971878051758e+00
2.614525139664804598e+01 1.454141497611999512e+00
2.715083798882681521e+01 1.842630028724670410e+00
2.815642458100558798e+01 1.516186952590942383e+00
2.916201117318436076e+01 1.993324756622314453e+00
3.016759776536312998e+01 1.701567173004150391e+00
3.117318435754189920e+01 1.584607362747192383e+00
3.217877094972067198e+01 1.525909781455993652e+00
3.318435754189944475e+01 1.545731544494628906e+00
3.418994413407821753e+01 2.222747802734375000e+00
3.519553072625698320e+01 2.295748949050903320e+00
3.620111731843575598e+01 2.471452474594116211e+00
3.720670391061452875e+01 1.917221546173095703e+00
3.821229050279329442e+01 2.374184846878051758e+00
3.921787709497206720e+01 2.408094167709350586e+00
4.022346368715083997e+01 1.997626781463623047e+00
4.122905027932961275e+01 2.078245401382446289e+00
4.223463687150838552e+01 2.494030237197875977e+00
4.324022346368715120e+01 2.079346179962158203e+00
4.424581005586592397e+01 2.546826839447021484e+00
4.525139664804469675e+01 2.283929347991943359e+00
4.625698324022346242e+01 2.233156442642211914e+00
4.726256983240223519e+01 2.988013744354248047e+00
4.826815642458100797e+01 2.988006591796875000e+00
4.927374301675978074e+01 2.945777416229248047e+00
5.027932960893855352e+01 2.468744993209838867e+00
5.128491620111731919e+01 2.257807254791259766e+00
5.229050279329609197e+01 2.495074987411499023e+00
5.329608938547486474e+01 3.355859518051147461e+00
5.430167597765363041e+01 2.553550720214843750e+00
5.530726256983240319e+01 2.000507593154907227e+00
5.631284916201117596e+01 3.022325277328491211e+00
5.731843575418994874e+01 2.675320625305175781e+00
5.832402234636872151e+01 3.190651655197143555e+00
5.932960893854748718e+01 3.309690475463867188e+00
6.033519553072625996e+01 3.066268920898437500e+00
6.134078212290503274e+01 3.020576477050781250e+00
6.234636871508379841e+01 3.507429838180541992e+00
6.335195530726257118e+01 3.194300174713134766e+00
6.435754189944134396e+01 4.164413928985595703e+00
6.536312849162011673e+01 4.208023071289062500e+00
6.636871508379888951e+01 4.546788692474365234e+00
6.737430167597766228e+01 4.209676742553710938e+00
6.837988826815643506e+01 5.545206069946289062e+00
6.938547486033519363e+01 7.138231754302978516e+00
7.039106145251396640e+01 7.025146961212158203e+00
7.139664804469273918e+01 7.886558532714843750e+00
7.240223463687151195e+01 7.612237453460693359e+00
7.340782122905028473e+01 8.713096618652343750e+00
7.441340782122905750e+01 7.558454990386962891e+00
7.541899441340783028e+01 9.351539611816406250e+00
7.642458100558658884e+01 1.124629783630371094e+01
7.743016759776536162e+01 9.902734756469726562e+00
7.843575418994413440e+01 1.090448474884033203e+01
7.944134078212290717e+01 1.341913127899169922e+01
8.044692737430167995e+01 1.049297809600830078e+01
8.145251396648045272e+01 1.300585174560546875e+01
8.245810055865922550e+01 1.508202743530273438e+01
8.346368715083799827e+01 1.881987571716308594e+01
8.446927374301677105e+01 1.379733943939208984e+01
8.547486033519552961e+01 1.481873798370361328e+01
8.648044692737430239e+01 1.600492095947265625e+01
8.748603351955307517e+01 1.769456863403320312e+01
8.849162011173184794e+01 2.117657279968261719e+01
8.949720670391062072e+01 1.788199234008789062e+01
9.050279329608939349e+01 2.282874488830566406e+01
9.150837988826816627e+01 2.125143051147460938e+01
9.251396648044692483e+01 2.643007659912109375e+01
9.351955307262569761e+01 2.204182815551757812e+01
9.452513966480447039e+01 3.013521003723144531e+01
9.553072625698324316e+01 1.748909568786621094e+01
9.653631284916201594e+01 1.849036598205566406e+01
9.754189944134078871e+01 1.902862739562988281e+01
9.854748603351956149e+01 2.826759338378906250e+01
9.955307262569833426e+01 2.611149978637695312e+01
1.005586592178771070e+02 2.558033943176269531e+01
1.015642458100558656e+02 2.752980995178222656e+01
1.025698324022346384e+02 3.586302185058593750e+01
1.035754189944134112e+02 2.930694007873535156e+01
1.045810055865921839e+02 2.285299491882324219e+01
1.055865921787709567e+02 1.884311103820800781e+01
1.065921787709497295e+02 2.660580253601074219e+01
1.075977653631285023e+02 2.406418037414550781e+01
1.086033519553072608e+02 2.734643745422363281e+01
1.096089385474860336e+02 2.753509902954101562e+01
1.106145251396648064e+02 2.709887886047363281e+01
1.116201117318435792e+02 2.941193962097167969e+01
1.126256983240223519e+02 2.161618232727050781e+01
1.136312849162011247e+02 2.592483139038085938e+01
1.146368715083798975e+02 2.028103637695312500e+01
1.156424581005586703e+02 2.806846618652343750e+01
1.166480446927374430e+02 3.729939270019531250e+01
1.176536312849162016e+02 2.904843711853027344e+01
1.186592178770949744e+02 2.772783088684082031e+01
1.196648044692737471e+02 2.650218772888183594e+01
1.206703910614525199e+02 3.224039840698242188e+01
1.216759776536312927e+02 2.098598861694335938e+01
1.226815642458100655e+02 2.722292137145996094e+01
1.236871508379888382e+02 3.133028602600097656e+01
1.246927374301675968e+02 2.334015846252441406e+01
1.256983240223463696e+02 2.756538391113281250e+01
1.267039106145251424e+02 2.843231391906738281e+01
1.277094972067039151e+02 3.093904304504394531e+01
1.287150837988826879e+02 3.837590026855468750e+01
1.297206703910614465e+02 3.778214263916015625e+01
1.307262569832402335e+02 3.952376937866210938e+01
1.317318435754189920e+02 3.649631500244140625e+01
1.327374301675977790e+02 3.151383018493652344e+01
1.337430167597765376e+02 3.992280197143554688e+01
1.347486033519553246e+02 2.431083106994628906e+01
1.357541899441340831e+02 2.972286796569824219e+01
1.367597765363128701e+02 3.352819061279296875e+01
1.377653631284916287e+02 3.574904632568359375e+01
1.387709497206703873e+02 3.633478164672851562e+01
1.397765363128491742e+02 3.820615768432617188e+01
1.407821229050279328e+02 3.507865524291992188e+01
1.417877094972067198e+02 4.475256347656250000e+01
1.427932960893854784e+02 2.555497360229492188e+01
1.437988826815642653e+02 3.187834930419921875e+01
1.448044692737430239e+02 3.090733528137207031e+01
1.458100558659217825e+02 3.460939788818359375e+01
1.468156424581005695e+02 3.311461639404296875e+01
1.478212290502793280e+02 2.184917449951171875e+01
1.488268156424581150e+02 3.931286621093750000e+01
1.498324022346368736e+02 3.452015304565429688e+01
1.508379888268156606e+02 4.161074066162109375e+01
1.518435754189944191e+02 4.206127929687500000e+01
1.528491620111731777e+02 2.433632850646972656e+01
1.538547486033519647e+02 3.095019149780273438e+01
1.548603351955307232e+02 3.287623977661132812e+01
1.558659217877095102e+02 3.899336624145507812e+01
1.568715083798882688e+02 3.724668502807617188e+01
1.578770949720670558e+02 2.577614021301269531e+01
1.588826815642458143e+02 3.745000076293945312e+01
1.598882681564246013e+02 3.667381286621093750e+01
1.608938547486033599e+02 3.370303726196289062e+01
1.618994413407821185e+02 2.398176765441894531e+01
1.629050279329609054e+02 4.199606704711914062e+01
1.639106145251396640e+02 2.025961494445800781e+01
1.649162011173184510e+02 3.768082046508789062e+01
1.659217877094972096e+02 2.974256134033203125e+01
1.669273743016759965e+02 3.255398941040039062e+01
1.679329608938547551e+02 2.989536285400390625e+01
1.689385474860335421e+02 3.332014083862304688e+01
1.699441340782123007e+02 2.348761749267578125e+01
1.709497206703910592e+02 2.761160659790039062e+01
1.719553072625698462e+02 2.309285163879394531e+01
1.729608938547486048e+02 3.414014434814453125e+01
1.739664804469273918e+02 3.957905197143554688e+01
1.749720670391061503e+02 3.520285034179687500e+01
1.759776536312849373e+02 2.816266441345214844e+01
1.769832402234636959e+02 4.954366683959960938e+01
1.779888268156424544e+02 5.545174789428710938e+01
1.789944134078212414e+02 3.609137344360351562e+01
1.800000000000000000e+02 4.532349777221679688e+01


==> img/gen_kuzushiji.dat <==
0.000000000000000000e+00 3.360592842102050781e+00
1.005586592178770999e+00 3.744708299636840820e+00
2.011173184357541999e+00 3.703208446502685547e+00
3.016759776536312998e+00 3.479736089706420898e+00
4.022346368715083997e+00 3.176614284515380859e+00
5.027932960893854997e+00 1.920403122901916504e+00
6.033519553072625996e+00 2.153805971145629883e+00
7.039106145251396995e+00 1.725287556648254395e+00
8.044692737430167995e+00 1.830113291740417480e+00
9.050279329608938994e+00 1.742956399917602539e+00
1.005586592178770999e+01 1.655740737915039062e+00
1.106145251396648099e+01 1.337576508522033691e+00
1.206703910614525199e+01 1.102384090423583984e+00
1.307262569832402299e+01 1.146648764610290527e+00
1.407821229050279399e+01 9.615933299064636230e-01
1.508379888268156499e+01 9.624442458152770996e-01
1.608938547486033599e+01 9.879836440086364746e-01
1.709497206703910877e+01 8.270998001098632812e-01
1.810055865921787799e+01 9.554721713066101074e-01
1.910614525139664721e+01 8.625997900962829590e-01
2.011173184357541999e+01 8.856292366981506348e-01
2.111731843575419276e+01 8.827117085456848145e-01
2.212290502793296199e+01 7.857201695442199707e-01
2.312849162011173121e+01 8.967225551605224609e-01
2.413407821229050398e+01 9.871189594268798828e-01
2.513966480446927676e+01 8.838986754417419434e-01
2.614525139664804598e+01 8.950309157371520996e-01
2.715083798882681521e+01 1.038962483406066895e+00
2.815642458100558798e+01 1.082509756088256836e+00
2.916201117318436076e+01 9.935308098793029785e-01
3.016759776536312998e+01 1.039151906967163086e+00
3.117318435754189920e+01 1.176027178764343262e+00
3.217877094972067198e+01 1.155717492103576660e+00
3.318435754189944475e+01 1.342120528221130371e+00
3.418994413407821753e+01 1.441427469253540039e+00
3.519553072625698320e+01 1.585024237632751465e+00
3.620111731843575598e+01 1.432785630226135254e+00
3.720670391061452875e+01 1.385645985603332520e+00
3.821229050279329442e+01 1.584868907928466797e+00
3.921787709497206720e+01 1.613161444664001465e+00
4.022346368715083997e+01 1.557183861732482910e+00
4.122905027932961275e+01 1.780811667442321777e+00
4.223463687150838552e+01 1.732889890670776367e+00
4.324022346368715120e+01 1.959964632987976074e+00
4.424581005586592397e+01 1.879109859466552734e+00
4.525139664804469675e+01 2.137140750885009766e+00
4.625698324022346242e+01 2.662593364715576172e+00
4.726256983240223519e+01 2.362137317657470703e+00
4.826815642458100797e+01 2.224555969238281250e+00
4.927374301675978074e+01 2.471418380737304688e+00
5.027932960893855352e+01 2.624464750289916992e+00
5.128491620111731919e+01 2.886946201324462891e+00
5.229050279329609197e+01 2.846572875976562500e+00
5.329608938547486474e+01 2.616657257080078125e+00
5.430167597765363041e+01 3.375864744186401367e+00
5.530726256983240319e+01 3.154103517532348633e+00
5.631284916201117596e+01 3.028316736221313477e+00
5.731843575418994874e+01 3.820091009140014648e+00
5.832402234636872151e+01 3.277659177780151367e+00
5.932960893854748718e+01 3.404155969619750977e+00
6.033519553072625996e+01 3.854647397994995117e+00
6.134078212290503274e+01 4.413504123687744141e+00
6.234636871508379841e+01 4.071241378784179688e+00
6.335195530726257118e+01 4.234602451324462891e+00
6.435754189944134396e+01 3.847238540649414062e+00
6.536312849162011673e+01 4.064100265502929688e+00
6.636871508379888951e+01 4.720767974853515625e+00
6.737430167597766228e+01 4.638973236083984375e+00
6.837988826815643506e+01 4.518337726593017578e+00
6.938547486033519363e+01 4.929569721221923828e+00
7.039106145251396640e+01 4.431902885437011719e+00
7.139664804469273918e+01 4.928995132446289062e+00
7.240223463687151195e+01 6.004885673522949219e+00
7.340782122905028473e+01 5.418961048126220703e+00
7.441340782122905750e+01 6.326837539672851562e+00
7.541899441340783028e+01 6.619450092315673828e+00
7.642458100558658884e+01 5.940811157226562500e+00
7.743016759776536162e+01 5.337302684783935547e+00
7.843575418994413440e+01 4.978045940399169922e+00
7.944134078212290717e+01 5.354699134826660156e+00
8.044692737430167995e+01 5.017620086669921875e+00
8.145251396648045272e+01 5.213969230651855469e+00
8.245810055865922550e+01 6.060703277587890625e+00
8.346368715083799827e+01 5.614701747894287109e+00
8.446927374301677105e+01 5.086025238037109375e+00
8.547486033519552961e+01 6.413782119750976562e+00
8.648044692737430239e+01 7.708508014678955078e+00
8.748603351955307517e+01 6.945297718048095703e+00
8.849162011173184794e+01 6.683532238006591797e+00
8.949720670391062072e+01 7.215142726898193359e+00
9.050279329608939349e+01 6.355649471282958984e+00
9.150837988826816627e+01 6.932062625885009766e+00
9.251396648044692483e+01 6.134595870971679688e+00
9.351955307262569761e+01 7.555981636047363281e+00
9.452513966480447039e+01 6.086012363433837891e+00
9.553072625698324316e+01 7.012475490570068359e+00
9.653631284916201594e+01 6.480801105499267578e+00
9.754189944134078871e+01 7.286353111267089844e+00
9.854748603351956149e+01 7.222117900848388672e+00
9.955307262569833426e+01 7.961991786956787109e+00
1.005586592178771070e+02 5.862790584564208984e+00
1.015642458100558656e+02 8.004524230957031250e+00
1.025698324022346384e+02 8.146798133850097656e+00
1.035754189944134112e+02 9.443274497985839844e+00
1.045810055865921839e+02 8.389488220214843750e+00
1.055865921787709567e+02 8.542820930480957031e+00
1.065921787709497295e+02 6.566271781921386719e+00
1.075977653631285023e+02 6.886247158050537109e+00
1.086033519553072608e+02 6.973372459411621094e+00
1.096089385474860336e+02 8.329054832458496094e+00
1.106145251396648064e+02 6.767411708831787109e+00
1.116201117318435792e+02 7.233586788177490234e+00
1.126256983240223519e+02 9.011642456054687500e+00
1.136312849162011247e+02 7.050535202026367188e+00
1.146368715083798975e+02 5.783071517944335938e+00
1.156424581005586703e+02 7.536548614501953125e+00
1.166480446927374430e+02 7.854191780090332031e+00
1.176536312849162016e+02 8.614274978637695312e+00
1.186592178770949744e+02 7.362184524536132812e+00
1.196648044692737471e+02 8.939842224121093750e+00
1.206703910614525199e+02 9.199869155883789062e+00
1.216759776536312927e+02 7.497122287750244141e+00
1.226815642458100655e+02 1.084940719604492188e+01
1.236871508379888382e+02 7.277916908264160156e+00
1.246927374301675968e+02 7.849289894104003906e+00
1.256983240223463696e+02 9.925934791564941406e+00
1.267039106145251424e+02 7.943504810333251953e+00
1.277094972067039151e+02 9.017215728759765625e+00
1.287150837988826879e+02 9.883876800537109375e+00
1.297206703910614465e+02 7.479552268981933594e+00
1.307262569832402335e+02 7.633366107940673828e+00
1.317318435754189920e+02 9.128077507019042969e+00
1.327374301675977790e+02 6.976585865020751953e+00
1.337430167597765376e+02 7.141387939453125000e+00
1.347486033519553246e+02 7.934260845184326172e+00
1.357541899441340831e+02 6.361772537231445312e+00
1.367597765363128701e+02 7.236721038818359375e+00
1.377653631284916287e+02 8.299155235290527344e+00
1.387709497206703873e+02 8.950500488281250000e+00
1.397765363128491742e+02 7.385051250457763672e+00
1.407821229050279328e+02 7.460383415222167969e+00
1.417877094972067198e+02 8.306430816650390625e+00
1.427932960893854784e+02 1.046430778503417969e+01
1.437988826815642653e+02 9.102855682373046875e+00
1.448044692737430239e+02 9.011466979980468750e+00
1.458100558659217825e+02 8.840778350830078125e+00
1.468156424581005695e+02 9.215646743774414062e+00
1.478212290502793280e+02 8.712864875793457031e+00
1.488268156424581150e+02 9.850522994995117188e+00
1.498324022346368736e+02 6.353856563568115234e+00
1.508379888268156606e+02 7.894496917724609375e+00
1.518435754189944191e+02 8.868770599365234375e+00
1.528491620111731777e+02 7.910398006439208984e+00
1.538547486033519647e+02 8.109049797058105469e+00
1.548603351955307232e+02 8.313714981079101562e+00
1.558659217877095102e+02 7.554181098937988281e+00
1.568715083798882688e+02 8.033735275268554688e+00
1.578770949720670558e+02 9.824863433837890625e+00
1.588826815642458143e+02 7.403783321380615234e+00
1.598882681564246013e+02 9.264039039611816406e+00
1.608938547486033599e+02 9.186735153198242188e+00
1.618994413407821185e+02 8.630971908569335938e+00
1.629050279329609054e+02 9.542226791381835938e+00
1.639106145251396640e+02 8.817160606384277344e+00
1.649162011173184510e+02 1.048462867736816406e+01
1.659217877094972096e+02 1.259884548187255859e+01
1.669273743016759965e+02 1.019051074981689453e+01
1.679329608938547551e+02 9.659979820251464844e+00
1.689385474860335421e+02 7.324552536010742188e+00
1.699441340782123007e+02 7.768729209899902344e+00
1.709497206703910592e+02 8.679559707641601562e+00
1.719553072625698462e+02 8.349918365478515625e+00
1.729608938547486048e+02 7.291514396667480469e+00
1.739664804469273918e+02 8.989185333251953125e+00
1.749720670391061503e+02 1.227652168273925781e+01
1.759776536312849373e+02 8.181824684143066406e+00
1.769832402234636959e+02 8.545466423034667969e+00
1.779888268156424544e+02 6.864519119262695312e+00
1.789944134078212414e+02 8.694437026977539062e+00
1.800000000000000000e+02 8.971786499023437500e+00


==> img/gen_mnist.dat <==
0.000000000000000000e+00 2.338060140609741211e+00
1.005025125628140614e+00 2.152984857559204102e+00
2.010050251256281229e+00 2.344369411468505859e+00
3.015075376884421843e+00 2.086851358413696289e+00
4.020100502512562457e+00 1.669722318649291992e+00
5.025125628140703071e+00 1.335486531257629395e+00
6.030150753768843686e+00 1.037520527839660645e+00
7.035175879396984300e+00 1.173710942268371582e+00
8.040201005025124914e+00 1.084143280982971191e+00
9.045226130653265528e+00 1.057844758033752441e+00
1.005025125628140614e+01 1.000802040100097656e+00
1.105527638190954676e+01 9.868177175521850586e-01
1.206030150753768737e+01 8.296073079109191895e-01
1.306532663316582799e+01 9.171717166900634766e-01
1.407035175879396860e+01 7.223670482635498047e-01
1.507537688442210921e+01 8.255689144134521484e-01
1.608040201005024983e+01 8.052728772163391113e-01
1.708542713567839044e+01 8.109849691390991211e-01
1.809045226130653106e+01 7.711663246154785156e-01
1.909547738693467167e+01 8.243001103401184082e-01
2.010050251256281229e+01 9.751245379447937012e-01
2.110552763819095290e+01 1.103435754776000977e+00
2.211055276381909351e+01 8.601619005203247070e-01
2.311557788944723413e+01 1.246190786361694336e+00
2.412060301507537474e+01 9.796696901321411133e-01
2.512562814070351536e+01 1.028888940811157227e+00
2.613065326633165597e+01 1.176842927932739258e+00
2.713567839195979658e+01 1.027605652809143066e+00
2.814070351758793720e+01 1.026354670524597168e+00
2.914572864321607781e+01 1.080060005187988281e+00
3.015075376884421843e+01 1.273433566093444824e+00
3.115577889447235904e+01 1.439883112907409668e+00
3.216080402010049966e+01 1.458833694458007812e+00
3.316582914572863672e+01 1.309146165847778320e+00
3.417085427135678088e+01 1.107538223266601562e+00
3.517587939698492505e+01 1.272208690643310547e+00
3.618090452261306211e+01 1.293217539787292480e+00
3.718592964824119917e+01 1.411436200141906738e+00
3.819095477386934334e+01 1.491478919982910156e+00
3.919597989949748751e+01 1.484675288200378418e+00
4.020100502512562457e+01 1.582170486450195312e+00
4.120603015075376163e+01 1.295635461807250977e+00
4.221105527638190580e+01 1.472156286239624023e+00
4.321608040201004997e+01 1.745087504386901855e+00
4.422110552763818703e+01 1.777695536613464355e+00
4.522613065326632409e+01 1.735768318176269531e+00
4.623115577889446826e+01 1.788812041282653809e+00
4.723618090452261242e+01 1.869805812835693359e+00
4.824120603015074948e+01 2.043609857559204102e+00
4.924623115577888655e+01 1.925468802452087402e+00
5.025125628140703071e+01 2.280216693878173828e+00
5.125628140703517488e+01 2.225752592086791992e+00
5.226130653266331194e+01 2.698783397674560547e+00
5.326633165829144900e+01 2.297825574874877930e+00
5.427135678391959317e+01 2.770713329315185547e+00
5.527638190954773734e+01 3.594984292984008789e+00
5.628140703517587440e+01 2.587364196777343750e+00
5.728643216080401146e+01 3.059086084365844727e+00
5.829145728643215563e+01 2.701306104660034180e+00
5.929648241206029979e+01 3.270177364349365234e+00
6.030150753768843686e+01 3.641563892364501953e+00
6.130653266331657392e+01 3.371765851974487305e+00
6.231155778894471808e+01 3.475123643875122070e+00
6.331658291457286225e+01 3.938550949096679688e+00
6.432160804020099931e+01 3.572923898696899414e+00
6.532663316582913637e+01 4.391796588897705078e+00
6.633165829145727344e+01 4.476903915405273438e+00
6.733668341708542471e+01 4.185933589935302734e+00
6.834170854271356177e+01 4.650981903076171875e+00
6.934673366834169883e+01 4.578356266021728516e+00
7.035175879396985010e+01 5.491373538970947266e+00
7.135678391959798716e+01 5.016842365264892578e+00
7.236180904522612423e+01 6.846834182739257812e+00
7.336683417085426129e+01 5.221255779266357422e+00
7.437185929648239835e+01 4.730845928192138672e+00
7.537688442211054962e+01 6.922942161560058594e+00
7.638190954773868668e+01 5.549682617187500000e+00
7.738693467336682374e+01 5.530740261077880859e+00
7.839195979899497502e+01 7.345100402832031250e+00
7.939698492462311208e+01 5.961886405944824219e+00
8.040201005025124914e+01 4.979487419128417969e+00
8.140703517587938620e+01 7.534696578979492188e+00
8.241206030150752326e+01 6.476300239562988281e+00
8.341708542713567454e+01 8.466403961181640625e+00
8.442211055276381160e+01 8.239774703979492188e+00
8.542713567839194866e+01 8.686320304870605469e+00
8.643216080402009993e+01 7.643418788909912109e+00
8.743718592964823699e+01 6.826136112213134766e+00
8.844221105527637405e+01 6.393851280212402344e+00
8.944723618090451112e+01 7.969923019409179688e+00
9.045226130653264818e+01 9.219912528991699219e+00
9.145728643216079945e+01 7.589842319488525391e+00
9.246231155778893651e+01 7.520953178405761719e+00
9.346733668341707357e+01 7.231379508972167969e+00
9.447236180904522485e+01 8.434340476989746094e+00
9.547738693467336191e+01 8.792274475097656250e+00
9.648241206030149897e+01 7.751728534698486328e+00
9.748743718592963603e+01 6.756562232971191406e+00
9.849246231155777309e+01 9.215226173400878906e+00
9.949748743718592436e+01 9.660343170166015625e+00
1.005025125628140614e+02 7.660337448120117188e+00
1.015075376884421985e+02 7.658469200134277344e+00
1.025125628140703498e+02 9.551423072814941406e+00
1.035175879396984868e+02 8.741378784179687500e+00
1.045226130653266239e+02 5.716778278350830078e+00
1.055276381909547609e+02 9.463606834411621094e+00
1.065326633165828980e+02 1.120526123046875000e+01
1.075376884422110493e+02 8.817601203918457031e+00
1.085427135678391863e+02 9.879327774047851562e+00
1.095477386934673234e+02 8.887495040893554688e+00
1.105527638190954747e+02 8.770276069641113281e+00
1.115577889447236117e+02 1.022973537445068359e+01
1.125628140703517488e+02 8.582174301147460938e+00
1.135678391959798859e+02 1.019637298583984375e+01
1.145728643216080229e+02 8.971217155456542969e+00
1.155778894472361742e+02 7.937318325042724609e+00
1.165829145728643113e+02 1.078515338897705078e+01
1.175879396984924483e+02 1.026466941833496094e+01
1.185929648241205996e+02 9.148055076599121094e+00
1.195979899497487366e+02 1.019823455810546875e+01
1.206030150753768737e+02 1.279572677612304688e+01
1.216080402010050108e+02 1.051368999481201172e+01
1.226130653266331478e+02 8.194554328918457031e+00
1.236180904522612991e+02 8.906126976013183594e+00
1.246231155778894362e+02 5.225086212158203125e+00
1.256281407035175732e+02 9.080705642700195312e+00
1.266331658291457245e+02 9.845966339111328125e+00
1.276381909547738616e+02 1.061014461517333984e+01
1.286432160804019986e+02 8.402494430541992188e+00
1.296482412060301499e+02 9.043984413146972656e+00
1.306532663316582727e+02 1.220258331298828125e+01
1.316582914572864240e+02 9.557951927185058594e+00
1.326633165829145469e+02 1.149783420562744141e+01
1.336683417085426981e+02 1.124706840515136719e+01
1.346733668341708494e+02 8.566419601440429688e+00
1.356783919597989723e+02 1.384197425842285156e+01
1.366834170854271235e+02 9.060581207275390625e+00
1.376884422110552748e+02 9.211454391479492188e+00
1.386934673366833977e+02 9.681974411010742188e+00
1.396984924623115489e+02 8.786637306213378906e+00
1.407035175879397002e+02 8.892756462097167969e+00
1.417085427135678231e+02 9.083545684814453125e+00
1.427135678391959743e+02 6.194065093994140625e+00
1.437185929648240972e+02 9.389950752258300781e+00
1.447236180904522485e+02 1.018827724456787109e+01
1.457286432160803997e+02 9.868536949157714844e+00
1.467336683417085226e+02 7.630875587463378906e+00
1.477386934673366738e+02 9.830063819885253906e+00
1.487437185929647967e+02 7.521725654602050781e+00
1.497487437185929480e+02 9.623978614807128906e+00
1.507537688442210992e+02 7.763274192810058594e+00
1.517587939698492221e+02 9.540141105651855469e+00
1.527638190954773734e+02 9.344479560852050781e+00
1.537688442211055246e+02 9.603001594543457031e+00
1.547738693467336475e+02 8.031424522399902344e+00
1.557788944723617988e+02 1.088807010650634766e+01
1.567839195979899500e+02 6.965860843658447266e+00
1.577889447236180729e+02 8.062185287475585938e+00
1.587939698492462242e+02 1.066523742675781250e+01
1.597989949748743470e+02 8.658462524414062500e+00
1.608040201005024983e+02 8.139866828918457031e+00
1.618090452261306496e+02 8.354668617248535156e+00
1.628140703517587724e+02 7.862336635589599609e+00
1.638190954773869237e+02 7.933607578277587891e+00
1.648241206030150465e+02 8.275763511657714844e+00
1.658291457286431978e+02 7.928291797637939453e+00
1.668341708542713491e+02 9.981946945190429688e+00
1.678391959798994719e+02 8.163647651672363281e+00
1.688442211055276232e+02 9.517676353454589844e+00
1.698492462311557745e+02 9.126425743103027344e+00
1.708542713567838973e+02 9.374352455139160156e+00
1.718592964824120486e+02 7.900906562805175781e+00
1.728643216080401999e+02 8.774227142333984375e+00
1.738693467336683227e+02 8.547597885131835938e+00
1.748743718592964740e+02 8.675588607788085938e+00
1.758793969849245968e+02 1.071829795837402344e+01
1.768844221105527481e+02 8.369898796081542969e+00
1.778894472361808994e+02 7.019617080688476562e+00
1.788944723618090222e+02 8.455140113830566406e+00
1.798994974874371735e+02 8.160533905029296875e+00
1.809045226130652964e+02 8.501104354858398438e+00
1.819095477386934476e+02 9.010043144226074219e+00
1.829145728643215989e+02 8.264903068542480469e+00
1.839195979899497218e+02 8.180556297302246094e+00
1.849246231155778730e+02 8.493807792663574219e+00
1.859296482412060243e+02 7.546631336212158203e+00
1.869346733668341471e+02 5.444065570831298828e+00
1.879396984924622984e+02 8.157010078430175781e+00
1.889447236180904497e+02 5.939960002899169922e+00
1.899497487437185725e+02 7.830811500549316406e+00
1.909547738693467238e+02 8.491778373718261719e+00
1.919597989949748467e+02 7.356940269470214844e+00
1.929648241206029979e+02 8.389288902282714844e+00
1.939698492462311492e+02 9.861199378967285156e+00
1.949748743718592721e+02 6.503995895385742188e+00
1.959798994974874233e+02 8.615130424499511719e+00
1.969849246231155462e+02 8.314096450805664062e+00
1.979899497487436975e+02 8.359199523925781250e+00
1.989949748743718487e+02 8.724080085754394531e+00
2.000000000000000000e+02 9.308264732360839844e+00


==> img/gen_spec_160.dat <==
-4.728508084028797498e+01 1.900561792588485380e-16
-4.725017532629706096e+01 3.811797455809351763e-16
-4.721526981230615405e+01 7.553083155559528274e-16
-4.718036429831524003e+01 1.478652751436070568e-15
-4.714545878432432602e+01 2.859937129289559174e-15
-4.711055327033341200e+01 5.465074055877543401e-15
-4.707564775634250509e+01 1.031776999499629277e-14
-4.704074224235159107e+01 1.924539588670745931e-14
-4.700583672836067706e+01 3.546664481647990770e-14
-4.697093121436976304e+01 6.457533879936365515e-14
-4.693602570037885613e+01 1.161629804920164598e-13
-4.690112018638794211e+01 2.064545494522682968e-13
-4.686621467239702810e+01 3.625251014677343245e-13
-4.683130915840611408e+01 6.289410629967061567e-13
-4.679640364441520717e+01 1.078056362883597409e-12
-4.676149813042429315e+01 1.825719811915299945e-12
-4.672659261643337913e+01 3.054847444479983248e-12
-4.669168710244247222e+01 5.050209165446046228e-12
-4.665678158845155821e+01 8.248889199326504482e-12
-4.662187607446064419e+01 1.331219905837142163e-11
-4.658697056046973017e+01 2.122630899779863579e-11
-4.655206504647882326e+01 3.344042582839281611e-11
-4.651715953248790925e+01 5.205281757608795511e-11
-4.648225401849699523e+01 8.005611736695384421e-11
-4.644734850450608121e+01 1.216537794999426163e-10
-4.641244299051517430e+01 1.826588595096619445e-10
-4.637753747652426028e+01 2.709839135088967716e-10
-4.634263196253334627e+01 3.972261843221836452e-10
-4.630772644854243225e+01 5.753448152345416291e-10
-4.627282093455152534e+01 8.234161899348096078e-10
-4.623791542056061132e+01 1.164439485850110518e-09
-4.620300990656969731e+01 1.627147408249072213e-09
-4.616810439257878329e+01 2.246757670596867439e-09
-4.613319887858787638e+01 3.065580618154522775e-09
-4.609829336459696236e+01 4.133379721720559293e-09
-4.606338785060604835e+01 5.507367470222380350e-09
-4.602848233661514143e+01 7.251712969860219887e-09
-4.599357682262422742e+01 9.436443016020843887e-09
-4.595867130863331340e+01 1.213563894890466745e-08
-4.592376579464239938e+01 1.542486972488601060e-08
-4.588886028065149247e+01 1.937785822234044535e-08
-4.585395476666057846e+01 2.406245149275832556e-08
-4.581904925266966444e+01 2.953605236582897442e-08
-4.578414373867875042e+01 3.584076248439547781e-08
-4.574923822468784351e+01 4.299857571980913487e-08
-4.571433271069692950e+01 5.100703421006736614e-08
-4.567942719670601548e+01 5.983580434356744014e-08
-4.564452168271510146e+01 6.942463501985113106e-08
-4.560961616872419455e+01 7.968311621541752186e-08
-4.557471065473328053e+01 9.049255750058528452e-08
-4.553980514074236652e+01 1.017101549497433733e-07
-4.550489962675145250e+01 1.131754190938089424e-07
-4.546999411276054559e+01 1.247186114780133145e-07
-4.543508859876963157e+01 1.361707044585575588e-07
-4.540018308477871756e+01 1.473741637612727827e-07
-4.536527757078781065e+01 1.581936831143987695e-07
-4.533037205679689663e+01 1.685259000998569434e-07
-4.529546654280598261e+01 1.783071119759478831e-07
-4.526056102881506860e+01 1.875181008221414721e-07
-4.522565551482416168e+01 1.961853693714406974e-07
-4.519075000083324767e+01 2.043783709355132919e-07
-4.515584448684233365e+01 2.122026661039247127e-07
-4.512093897285141963e+01 2.197893231474686121e-07
-4.508603345886051272e+01 2.272812597785549875e-07
-4.505112794486959871e+01 2.348175605901147492e-07
-4.501622243087868469e+01 2.425170592094005232e-07
-4.498131691688777067e+01 2.504626162379302786e-07
-4.494641140289686376e+01 2.586875336963431324e-07
-4.491150588890594975e+01 2.671654179181851717e-07
-4.487660037491503573e+01 2.758045443741760507e-07
-4.484169486092412171e+01 2.844474126340537835e-07
-4.480678934693321480e+01 2.928757422858768742e-07
-4.477188383294230078e+01 3.008206939019269181e-07
-4.473697831895138677e+01 3.079776491481437635e-07
-4.470207280496047986e+01 3.140244950885746611e-07
-4.466716729096956584e+01 3.186420669902246379e-07
-4.463226177697865182e+01 3.215352378328059036e-07
-4.459735626298773781e+01 3.224531138120305236e-07
-4.456245074899683090e+01 3.212069010351241109e-07
-4.452754523500591688e+01 3.176842328243125281e-07
-4.449263972101500286e+01 3.118590613409048967e-07
-4.445773420702408885e+01 3.037965854974730450e-07
-4.442282869303318193e+01 2.936530699652892829e-07
-4.438792317904226792e+01 2.816707697226376263e-07
-4.435301766505135390e+01 2.681684792190846881e-07
-4.431811215106044699e+01 2.535284524044710609e-07
-4.428320663706953297e+01 2.381805784795877369e-07
-4.424830112307861896e+01 2.225847488713607030e-07
-4.421339560908770494e+01 2.072123247446455371e-07
-4.417849009509679803e+01 1.925275304645630327e-07
-4.414358458110588401e+01 1.789694805010558418e-07
-4.410867906711497000e+01 1.669354196859530525e-07
-4.407377355312405598e+01 1.567656407753400588e-07
-4.403886803913314907e+01 1.487304539972427901e-07
-4.400396252514223505e+01 1.430195274136605018e-07
-4.396905701115132103e+01 1.397338921418087516e-07
-4.393415149716040702e+01 1.388809019939575580e-07
-4.389924598316950011e+01 1.403724357908954392e-07
-4.386434046917858609e+01 1.440266121982822787e-07
-4.382943495518767207e+01 1.495732318559145141e-07
-4.379452944119675806e+01 1.566630549529605735e-07
-4.375962392720585115e+01 1.648808575809520953e-07
-4.372471841321493713e+01 1.737619910753267838e-07
-4.368981289922402311e+01 1.828119103827750629e-07
-4.365490738523311620e+01 1.915278657577284433e-07
-4.362000187124220218e+01 1.994216995865909795e-07
-4.358509635725128817e+01 2.060424924906208566e-07
-4.355019084326037415e+01 2.109976931865406822e-07
-4.351528532926946724e+01 2.139713700926132023e-07
-4.348037981527855322e+01 2.147383520848125950e-07
-4.344547430128763921e+01 2.131732784741625870e-07
-4.341056878729672519e+01 2.092539354653346802e-07
-4.337566327330581828e+01 2.030586850296369028e-07
-4.334075775931490426e+01 1.947582489309751322e-07
-4.330585224532399025e+01 1.846025475672105838e-07
-4.327094673133307623e+01 1.729036640791857450e-07
-4.323604121734216932e+01 1.600162705271290857e-07
-4.320113570335125530e+01 1.463169894453576539e-07
-4.316623018936034129e+01 1.321841612925471435e-07
-4.313132467536942727e+01 1.179793533165675895e-07
-4.309641916137852036e+01 1.040317001004233511e-07
-4.306151364738760634e+01 9.062584365233689869e-08
-4.302660813339669232e+01 7.799388061831338348e-08
-4.299170261940578541e+01 6.631136602995980171e-08
-4.295679710541487140e+01 5.569710264942864932e-08
-4.292189159142395738e+01 4.621618989055858137e-08
-4.288698607743304336e+01 3.788563331312250224e-08
-4.285208056344213645e+01 3.068173035156943852e-08
-4.281717504945122243e+01 2.454844542950022746e-08
-4.278226953546030842e+01 1.940605488664099125e-08
-4.274736402146939440e+01 1.515946082824692910e-08
-4.271245850747848749e+01 1.170572246700515994e-08
-4.267755299348757347e+01 8.940513696283865574e-09
-4.264264747949665946e+01 6.763369204182544610e-09
-4.260774196550575255e+01 5.081715255500282724e-09
-4.257283645151483853e+01 3.813786884848061397e-09
-4.253793093752392451e+01 2.890606735721818733e-09
-4.250302542353301050e+01 2.257242031086662310e-09
-4.246811990954209648e+01 1.873567838999453568e-09
-4.243321439555118957e+01 1.714751262348138829e-09
-4.239830888156027555e+01 1.771637518581616457e-09
-4.236340336756936154e+01 2.051170176301767336e-09
-4.232849785357845462e+01 2.576918786073048981e-09
-4.229359233958754061e+01 3.389722014931471950e-09
-4.225868682559662659e+01 4.548387091434397263e-09
-4.222378131160571257e+01 6.130320818682071654e-09
-4.218887579761480566e+01 8.231907887034729009e-09
-4.215397028362389165e+01 1.096840356721195907e-08
-4.211906476963297763e+01 1.447307554867008554e-08
-4.208415925564206361e+01 1.889531952403398653e-08
-4.204925374165115670e+01 2.439749071785080174e-08
-4.201434822766024269e+01 3.115024348418977356e-08
-4.197944271366932867e+01 3.932625586217349852e-08
-4.194453719967842176e+01 4.909233499341698373e-08
-4.190963168568750774e+01 6.060004801037422339e-08
-4.187472617169659372e+01 7.397519236273035258e-08
-4.183982065770567971e+01 8.930659609035349137e-08
-4.180491514371476569e+01 1.066349050850108747e-07
-4.177000962972385878e+01 1.259421514025776559e-07
-4.173510411573294476e+01 1.471429843775065482e-07
-4.170019860174203075e+01 1.700784669322737562e-07
-4.166529308775112384e+01 1.945132799425472369e-07
-4.163038757376020982e+01 2.201370315257351005e-07
-4.159548205976929580e+01 2.465701378474277020e-07
-4.156057654577838179e+01 2.733744388744016114e-07
-4.152567103178747487e+01 3.000683567138563707e-07
-4.149076551779656086e+01 3.261460235166996452e-07
-4.145586000380564684e+01 3.510994332701647272e-07
-4.142095448981473282e+01 3.744423421537119510e-07
-4.138604897582382591e+01 3.957343892235798489e-07
-4.135114346183291190e+01 4.146037621955198823e-07
-4.131623794784199788e+01 4.307667136470712057e-07
-4.128133243385109097e+01 4.440423528194072916e-07
-4.124642691986017695e+01 4.543613976833074992e-07
-4.121152140586926294e+01 4.617679592270150931e-07
-4.117661589187834892e+01 4.664139212662299079e-07
-4.114171037788744201e+01 4.685460398640865542e-07
-4.110680486389652799e+01 4.684864732353434976e-07
-4.107189934990561397e+01 4.666080164087528186e-07
-4.103699383591469996e+01 4.633058033762963519e-07
-4.100208832192379305e+01 4.589676037354430533e-07
-4.096718280793287903e+01 4.539450389960233013e-07
-4.093227729394196501e+01 4.485280461517540119e-07
-4.089737177995105100e+01 4.429247099579663449e-07
-4.086246626596014409e+01 4.372481777684448919e-07
-4.082756075196923007e+01 4.315117902477439143e-07
-4.079265523797831605e+01 4.256328564774820188e-07
-4.075774972398740204e+01 4.194447380048218780e-07
-4.072284420999649512e+01 4.127161584080018397e-07
-4.068793869600558111e+01 4.051759999831323195e-07
-4.065303318201466709e+01 3.965413568624815292e-07
-4.061812766802376018e+01 3.865463377666296988e-07
-4.058322215403284616e+01 3.749690818483981826e-07
-4.054831664004193215e+01 3.616546702049892381e-07
-4.051341112605101813e+01 3.465320576917572139e-07
-4.047850561206011122e+01 3.296237633988837510e-07
-4.044360009806919720e+01 3.110477734712816583e-07
-4.040869458407828319e+01 2.910118470192407104e-07
-4.037378907008736917e+01 2.698010952987179170e-07
-4.033888355609646226e+01 2.477602570969356373e-07
-4.030397804210554824e+01 2.252724687587332143e-07
-4.026907252811463422e+01 2.027364986407685691e-07
-4.023416701412372731e+01 1.805443815232304206e-07
-4.019926150013281330e+01 1.590611708266642983e-07
-4.016435598614189928e+01 1.386081664005779606e-07
-4.012945047215098526e+01 1.194505261597576962e-07
-4.009454495816007125e+01 1.017896881155860300e-07
-4.005963944416916434e+01 8.576056925485909247e-08
-4.002473393017825032e+01 7.143311367546070773e-08
-3.998982841618733630e+01 5.881746523627820863e-08
-3.995492290219642939e+01 4.787185520004102183e-08
-3.992001738820551537e+01 3.851222354907721912e-08
-3.988511187421460136e+01 3.062262189864924638e-08
-3.985020636022368734e+01 2.406555530578940808e-08
-3.981530084623278043e+01 1.869158397396923754e-08
-3.978039533224186641e+01 1.434769716639850069e-08
-3.974548981825095240e+01 1.088416624372390369e-08
-3.971058430426003838e+01 8.159762060678681046e-09
-3.967567879026913147e+01 6.045370417251292049e-09
-3.964077327627821745e+01 4.426150519320806862e-09
-3.960586776228730344e+01 3.202453748721883733e-09
-3.957096224829639652e+01 2.289756235773904019e-09
-3.953605673430548251e+01 1.617864581569107200e-09
-3.950115122031456849e+01 1.129637017749433253e-09
-3.946624570632365447e+01 7.794300955510804163e-10
-3.943134019233274046e+01 5.314408302050704330e-10
-3.939643467834183355e+01 3.580720248261132550e-10
-3.936152916435091953e+01 2.384086631562393388e-10
-3.932662365036000551e+01 1.568586388823822690e-10
-3.929171813636909860e+01 1.019831344975542237e-10
-3.925681262237818459e+01 6.552101465250669288e-11
-3.922190710838727057e+01 4.159720396814287586e-11
-3.918700159439636366e+01 2.609623894594525200e-11
-3.915209608040544964e+01 1.617785704438972646e-11
-3.911719056641453562e+01 9.910428537684157722e-12
-3.908228505242362161e+01 5.999172431784194454e-12
-3.904737953843270759e+01 3.588532190992423097e-12
-3.901247402444180068e+01 2.121133838841626434e-12
-3.897756851045088666e+01 1.238922567112155129e-12
-3.894266299645997265e+01 7.150629355705282814e-13
-3.890775748246906574e+01 4.078190841292531921e-13
-3.887285196847815172e+01 2.298334384716453602e-13
-3.883794645448723770e+01 1.279913805656139474e-13
-3.880304094049632369e+01 7.043206424035395568e-14
-3.876813542650540967e+01 3.829888228237839435e-14
-3.873322991251450276e+01 2.057997562871413344e-14
-3.869832439852358874e+01 1.092986098983395927e-14
-3.866341888453267472e+01 5.740608674795047088e-15
-3.862851337054176781e+01 2.988671801982747630e-15
-3.859360785655085380e+01 1.555816936314388272e-15
-3.855870234255993978e+01 8.356631592947157303e-16
-3.852379682856903287e+01 5.101745547105484285e-16
-3.848889131457811885e+01 4.266519679035772272e-16
-3.845398580058720484e+01 5.347730986456291116e-16
-3.841908028659629082e+01 8.614738556851790135e-16
-3.838417477260537680e+01 1.513298243802507448e-15
-3.834926925861446989e+01 2.704231594676148413e-15
-3.831436374462355587e+01 4.814074961080158486e-15
-3.827945823063264186e+01 8.489752681088608191e-15
-3.824455271664173495e+01 1.481104182652291159e-14
-3.820964720265082093e+01 2.555462640173614000e-14
-3.817474168865990691e+01 4.360797722342715687e-14
-3.813983617466899290e+01 7.360975955798326813e-14
-3.810493066067807888e+01 1.229295362989286492e-13
-3.807002514668717197e+01 2.031509472321404438e-13
-3.803511963269625795e+01 3.322955244664348799e-13
-3.800021411870534394e+01 5.381275168606904323e-13
-3.796530860471443702e+01 8.630256164577471206e-13
-3.793040309072352301e+01 1.371112048562481035e-12
-3.789549757673260899e+01 2.158616078605667467e-12
-3.786059206274170208e+01 3.368848615797551206e-12
-3.782568654875078806e+01 5.213718141479112207e-12
-3.779078103475987405e+01 8.004477863228926475e-12
-3.775587552076896003e+01 1.219542365787821056e-11
-3.772097000677804601e+01 1.844563569994327602e-11
-3.768606449278713910e+01 2.770565168929864260e-11
-3.765115897879622509e+01 4.133824770740123343e-11
-3.761625346480531107e+01 6.128533047053842932e-11
-3.758134795081440416e+01 9.029630643445393501e-11
-3.754644243682349014e+01 1.322370938218161355e-10
-3.751153692283257612e+01 1.925029527658452530e-10
-3.747663140884166211e+01 2.785621090613466237e-10
-3.744172589485075520e+01 4.006600844254075241e-10
-3.740682038085984118e+01 5.727157930031608207e-10
-3.737191486686892716e+01 8.134386102848039167e-10
-3.733700935287801315e+01 1.147689313178054612e-09
-3.730210383888710624e+01 1.608095436466626890e-09
-3.726719832489619222e+01 2.236911647574055857e-09
-3.723229281090527820e+01 3.088086990553428359e-09
-3.719738729691437129e+01 4.229462759552633721e-09
-3.716248178292345727e+01 5.744977900540295247e-09
-3.712757626893254326e+01 7.736705295088863686e-09
-3.709267075494162924e+01 1.032648599999899947e-08
-3.705776524095071522e+01 1.365687548288342239e-08
-3.702285972695980831e+01 1.789107401772574099e-08
-3.698795421296889430e+01 2.321149205710925742e-08
-3.695304869897798028e+01 2.981661051812110341e-08
-3.691814318498707337e+01 3.791584470373116885e-08
-3.688323767099615935e+01 4.772221584626222121e-08
-3.684833215700524534e+01 5.944277865226695271e-08
-3.681342664301433842e+01 7.326694356416234580e-08
-3.677852112902342441e+01 8.935305850446304960e-08
-3.674361561503251039e+01 1.078138589456955066e-07
-3.670871010104159637e+01 1.287016327791947917e-07
-3.667380458705068236e+01 1.519941483048386198e-07
-3.663889907305977545e+01 1.775825286918137009e-07
-3.660399355906886143e+01 2.052622958433751811e-07
-3.656908804507794741e+01 2.347287291206483091e-07
-3.653418253108704050e+01 2.655774796117038351e-07
-3.649927701709612649e+01 2.973110531018715556e-07
-3.646437150310521247e+01 3.293513455303689153e-07
-3.642946598911429845e+01 3.610579201463741263e-07
-3.639456047512338444e+01 3.917512049650873940e-07
-3.635965496113247752e+01 4.207393186286920023e-07
-3.632474944714156351e+01 4.473468583398932285e-07
-3.628984393315064949e+01 4.709437530099003484e-07
-3.625493841915974258e+01 4.909722306238831740e-07
-3.622003290516882856e+01 5.069700827284739300e-07
-3.618512739117791455e+01 5.185887191572030141e-07
-3.615022187718700764e+01 5.256049584207273864e-07
-3.611531636319609362e+01 5.279260412955783691e-07
-3.608041084920517960e+01 5.255879239045647151e-07
-3.604550533521426559e+01 5.187474369893286851e-07
-3.601059982122335157e+01 5.076693324974969181e-07
-3.597569430723244466e+01 4.927095347275500825e-07
-3.594078879324153064e+01 4.742960494465714596e-07
-3.590588327925061662e+01 4.529089615629505244e-07
-3.587097776525970971e+01 4.290607919176256418e-07
-3.583607225126879570e+01 4.032782243511542488e-07
-3.580116673727788168e+01 3.760859021014342455e-07
-3.576626122328696766e+01 3.479926754526404809e-07
-3.573135570929605365e+01 3.194804016812418896e-07
-3.569645019530514674e+01 2.909951830886082174e-07
-3.566154468131423272e+01 2.629407937253959078e-07
-3.562663916732331870e+01 2.356739897126235454e-07
-3.559173365333241179e+01 2.095014086360150061e-07
-3.555682813934149777e+01 1.846778187455360160e-07
-3.552192262535058376e+01 1.614055537590741105e-07
-3.548701711135967685e+01 1.398350407158797626e-07
-3.545211159736876283e+01 1.200663788467683348e-07
-3.541720608337784881e+01 1.021519469413191523e-07
-3.538230056938693480e+01 8.610000365924346083e-08
-3.534739505539602078e+01 7.187920537925571372e-08
-3.531248954140511387e+01 5.942391025568421505e-08
-3.527758402741419985e+01 4.864007814014923352e-08
-3.524267851342328584e+01 3.941152636916442437e-08
-3.520777299943237892e+01 3.160627080824114640e-08
-3.517286748544146491e+01 2.508267553858060487e-08
-3.513796197145055089e+01 1.969515417924448815e-08
-3.510305645745963687e+01 1.529920794618323926e-08
-3.506815094346872996e+01 1.175564400306546371e-08
-3.503324542947781595e+01 8.933884651918702920e-09
-3.499833991548690193e+01 6.714345417211750705e-09
-3.496343440149598791e+01 4.989921055562969939e-09
-3.492852888750508100e+01 3.666667756840813673e-09
-3.489362337351416699e+01 2.663804293064831686e-09
-3.485871785952325297e+01 1.913173832231781499e-09
-3.482381234553234606e+01 1.358312661117714461e-09
-3.478890683154143204e+01 9.532646096905202334e-10
-3.475400131755051802e+01 6.612637592503789940e-10
-3.471909580355960401e+01 4.533864693436582034e-10
-3.468419028956868999e+01 3.072500488088961218e-10
-3.464928477557778308e+01 2.058121441219020801e-10
-3.461437926158686906e+01 1.363040364672709811e-10
-3.457947374759595505e+01 8.931371264237623397e-11
-3.454456823360504814e+01 5.802133896437215594e-11
-3.450966271961413412e+01 3.758064477385040881e-11
-3.447475720562322010e+01 2.463438568226331053e-11
-3.443985169163231319e+01 1.694998551971867554e-11
-3.440494617764139917e+01 1.316206686527263195e-11
-3.437004066365048516e+01 1.261132289648473451e-11
-3.433513514965957114e+01 1.527359615271601772e-11
-3.430022963566865712e+01 2.177875569737325275e-11
-3.426532412167775021e+01 3.352573339250234315e-11
-3.423041860768683620e+01 5.290766370930636357e-11
-3.419551309369592218e+01 8.366921278374593154e-11
-3.416060757970501527e+01 1.314265120660833120e-10
-3.412570206571410125e+01 2.043880573711813905e-10
-3.409079655172318724e+01 3.143216331343344021e-10
-3.405589103773227322e+01 4.778165553093311881e-10
-3.402098552374135920e+01 7.178906907414216928e-10
-3.398608000975045229e+01 1.065985849665565995e-09
-3.395117449575953827e+01 1.564381068858696453e-09
-3.391626898176862426e+01 2.269028797783655576e-09
-3.388136346777771735e+01 3.252782179558579411e-09
-3.384645795378680333e+01 4.608931355827695599e-09
-3.381155243979588931e+01 6.454903178548057122e-09
-3.377664692580498240e+01 8.935903874155493387e-09
-3.374174141181406839e+01 1.222820238563019726e-08
-3.370683589782315437e+01 1.654167025374097239e-08
-3.367193038383224035e+01 2.212112157358940260e-08
-3.363702486984132634e+01 2.924594561077804939e-08
-3.360211935585041942e+01 3.822750828131597885e-08
-3.356721384185950541e+01 4.940383005134727188e-08
-3.353230832786859139e+01 6.313113816878608054e-08
-3.349740281387768448e+01 7.977204774690354771e-08
-3.346249729988677046e+01 9.968035014968421040e-08
-3.342759178589585645e+01 1.231826714456944130e-07
-3.339268627190494243e+01 1.505575923416871017e-07
-3.335778075791402841e+01 1.820131687345504698e-07
-3.332287524392312150e+01 2.176641256586229217e-07
-3.328796972993220749e+01 2.575102785154526723e-07
-3.325306421594129347e+01 3.014179242845626196e-07
-3.321815870195038656e+01 3.491060056715596376e-07
-3.318325318795947254e+01 4.001387552872346612e-07
-3.314834767396855852e+01 4.539262608742003391e-07
-3.311344215997765161e+01 5.097339593065488605e-07
-3.307853664598673760e+01 5.667014884639742712e-07
-3.304363113199582358e+01 6.238706423734564957e-07
-3.300872561800490956e+01 6.802214418615836218e-07
-3.297382010401399555e+01 7.347146161900487906e-07
-3.293891459002308864e+01 7.863381598721419993e-07
-3.290400907603217462e+01 8.341551477959524379e-07
-3.286910356204126060e+01 8.773497137189144188e-07
-3.283419804805035369e+01 9.152680568014887319e-07
-3.279929253405943967e+01 9.474515504558697852e-07
-3.276438702006852566e+01 9.736594759461768298e-07
-3.272948150607761164e+01 9.938795559990067287e-07
-3.269457599208669762e+01 1.008325268795955501e-06
-3.265967047809579071e+01 1.017419815202499086e-06
-3.262476496410487670e+01 1.021767521477564088e-06
-3.258985945011396268e+01 1.022114317078149882e-06
-3.255495393612305577e+01 1.019299671313999031e-06
-3.252004842213214175e+01 1.014202954576118443e-06
-3.248514290814122774e+01 1.007687575498772211e-06
-3.245023739415032082e+01 1.000546415811823179e-06
-3.241533188015940681e+01 9.934520349624110755e-07
-3.238042636616849279e+01 9.869148538707973197e-07
-3.234552085217757877e+01 9.812520679290472390e-07
-3.231061533818666476e+01 9.765694075610640184e-07
-3.227570982419575785e+01 9.727570908501807488e-07
-3.224080431020484383e+01 9.695004339160815660e-07
-3.220589879621392981e+01 9.663046450439950820e-07
-3.217099328222302290e+01 9.625323799508856760e-07
-3.213608776823210889e+01 9.574517373872980744e-07
-3.210118225424119487e+01 9.502915913335265507e-07
-3.206627674025028796e+01 9.403005544054163527e-07
-3.203137122625937394e+01 9.268055076740162299e-07
-3.199646571226845992e+01 9.092655629097334329e-07
-3.196156019827754591e+01 8.873175712187836973e-07
-3.192665468428663544e+01 8.608098562236722289e-07
-3.189174917029572498e+01 8.298216976430806652e-07
-3.185684365630481096e+01 7.946671580548810336e-07
-3.182193814231389695e+01 7.558830407795121716e-07
-3.178703262832298648e+01 7.142019817787212909e-07
-3.175212711433207602e+01 6.705127998924713173e-07
-3.171722160034116200e+01 6.258111532546728604e-07
-3.168231608635024799e+01 5.811441929163783045e-07
-3.164741057235933752e+01 5.375532171089600575e-07
-3.161250505836842706e+01 4.960182980838753042e-07
-3.157759954437751304e+01 4.574085022325289504e-07
-3.154269403038659902e+01 4.224407093459006681e-07
-3.150778851639568856e+01 3.916492370417283119e-07
-3.147288300240477810e+01 3.653675808471322667e-07
-3.143797748841386408e+01 3.437226769886519619e-07
-3.140307197442295362e+01 3.266412595153574830e-07
-3.136816646043204315e+01 3.138671727008140991e-07
-3.133326094644112914e+01 3.049879479809056549e-07
-3.129835543245021512e+01 2.994685743121073778e-07
-3.126344991845930466e+01 2.966901759014021836e-07
-3.122854440446839064e+01 2.959912433129226123e-07
-3.119363889047748017e+01 2.967091181133255883e-07
-3.115873337648656971e+01 2.982195815552637086e-07
-3.112382786249565569e+01 2.999726211278503429e-07
-3.108892234850474523e+01 3.015227264647024496e-07
-3.105401683451383121e+01 3.025523839360708086e-07
-3.101911132052292075e+01 3.028877863177325902e-07
-3.098420580653200673e+01 3.025061407039138672e-07
-3.094930029254109627e+01 3.015343346557598575e-07
-3.091439477855018225e+01 3.002390968491121453e-07
-3.087948926455927179e+01 2.990091527949037038e-07
-3.084458375056835777e+01 2.983302172411583715e-07
-3.080967823657744731e+01 2.987539726602892417e-07
-3.077477272258653329e+01 3.008624501790592732e-07
-3.073986720859562283e+01 3.052294504961733229e-07
-3.070496169460470881e+01 3.123808148341780411e-07
-3.067005618061379835e+01 3.227554772971210696e-07
-3.063515066662288433e+01 3.366692960239511771e-07
-3.060024515263197387e+01 3.542836635876877308e-07
-3.056533963864106340e+01 3.755808250775748842e-07
-3.053043412465014939e+01 4.003476692837162496e-07
-3.049552861065923892e+01 4.281694871784975762e-07
-3.046062309666832491e+01 4.584347982818296697e-07
-3.042571758267741444e+01 4.903518237628706309e-07
-3.039081206868650042e+01 5.229765433867244809e-07
-3.035590655469558996e+01 5.552515378056205164e-07
-3.032100104070467594e+01 5.860540340479725636e-07
-3.028609552671376548e+01 6.142508041139453497e-07
-3.025119001272285146e+01 6.387568904845582519e-07
-3.021628449873194100e+01 6.585946277967095808e-07
-3.018137898474102698e+01 6.729491691737904123e-07
-3.014647347075011652e+01 6.812167620171958953e-07
-3.011156795675920250e+01 6.830423758094324597e-07
-3.007666244276829204e+01 6.783439525026168709e-07
-3.004175692877737802e+01 6.673214799880697969e-07
-3.000685141478646756e+01 6.504501991249354919e-07
-2.997194590079555709e+01 6.284584385353614593e-07
-2.993704038680464308e+01 6.022917110624916968e-07
-2.990213487281373261e+01 5.730656872596366755e-07
-2.986722935882281860e+01 5.420113888262896132e-07
-2.983232384483190813e+01 5.104163536016944525e-07
-2.979741833084099412e+01 4.795655873025953521e-07
-2.976251281685008365e+01 4.506858503381540301e-07
-2.972760730285916964e+01 4.248962828657052715e-07
-2.969270178886825917e+01 4.031676286463535321e-07
-2.965779627487734516e+01 3.862914755424319093e-07
-2.962289076088643469e+01 3.748600874369109837e-07
-2.958798524689552067e+01 3.692566476201977612e-07
-2.955307973290461021e+01 3.696551337611266173e-07
-2.951817421891369619e+01 3.760286365786940095e-07
-2.948326870492278573e+01 3.881647236513314207e-07
-2.944836319093187171e+01 4.056864126087846380e-07
-2.941345767694096125e+01 4.280774079633969270e-07
-2.937855216295005079e+01 4.547104141373782021e-07
-2.934364664895913677e+01 4.848775035400943920e-07
-2.930874113496822631e+01 5.178216420863225980e-07
-2.927383562097731229e+01 5.527685229497082475e-07
-2.923893010698640182e+01 5.889578240423655131e-07
-2.920402459299548781e+01 6.256729020348901958e-07
-2.916911907900457734e+01 6.622678035014474073e-07
-2.913421356501366333e+01 6.981903638622947078e-07
-2.909930805102275286e+01 7.330001328283783848e-07
-2.906440253703183885e+01 7.663799589770227699e-07
-2.902949702304092838e+01 7.981403155588874296e-07
-2.899459150905001437e+01 8.282158581881278148e-07
-2.895968599505910390e+01 8.566542466296623047e-07
-2.892478048106818989e+01 8.835978835632879688e-07
-2.888987496707727942e+01 9.092598482372656365e-07
-2.885496945308636541e+01 9.338958480564124387e-07
-2.882006393909545494e+01 9.577743963601999580e-07
-2.878515842510454448e+01 9.811475880591147005e-07
-2.875025291111363046e+01 1.004224754172584937e-06
-2.871534739712272000e+01 1.027150935933158714e-06
-2.868044188313180598e+01 1.049991570622715354e-06
-2.864553636914089552e+01 1.072724098052762188e-06
-2.861063085514998150e+01 1.095236472421547194e-06
-2.857572534115907104e+01 1.117331898419824432e-06
-2.854081982716815702e+01 1.138738591368225884e-06
-2.850591431317724656e+01 1.159123052040150023e-06
-2.847100879918633254e+01 1.178105275457245714e-06
-2.843610328519542207e+01 1.195274467826900708e-06
-2.840119777120450806e+01 1.210204179071156580e-06
-2.836629225721359759e+01 1.222466195192856725e-06
-2.833138674322268358e+01 1.231642987039982038e-06
-2.829648122923177311e+01 1.237338894684633066e-06
-2.826157571524085910e+01 1.239190472314824662e-06
-2.822667020124994863e+01 1.236876489229026186e-06
-2.819176468725903817e+01 1.230127975336865034e-06
-2.815685917326812415e+01 1.218738446043711129e-06
-2.812195365927721369e+01 1.202574100576609206e-06
-2.808704814528629967e+01 1.181583434542965152e-06
-2.805214263129538921e+01 1.155805418254952020e-06
-2.801723711730447519e+01 1.125375231125139478e-06
-2.798233160331356473e+01 1.090526549503218714e-06
-2.794742608932265071e+01 1.051589570486925450e-06
-2.791252057533174025e+01 1.008984295819893471e-06
-2.787761506134082623e+01 9.632090493611251369e-07
-2.784270954734991577e+01 9.148246922742130552e-07
-2.780780403335900175e+01 8.644354594002617352e-07
-2.777289851936809129e+01 8.126677016876343785e-07
-2.773799300537717727e+01 7.601480331061545090e-07
-2.770308749138626681e+01 7.074824199878206953e-07
-2.766818197739535279e+01 6.552376165587496949e-07
-2.763327646340444232e+01 6.039260677104243825e-07
-2.759837094941353186e+01 5.539950131709430273e-07
-2.756346543542261784e+01 5.058200916068221573e-07
-2.752855992143170738e+01 4.597033161471689887e-07
-2.749365440744079336e+01 4.158749250827169521e-07
-2.745874889344988290e+01 3.744983405263440883e-07
-2.742384337945896888e+01 3.356773140358364780e-07
-2.738893786546805842e+01 2.994643041458476965e-07
-2.735403235147714440e+01 2.658692031131884885e-07
-2.731912683748623394e+01 2.348676838258308894e-07
-2.728422132349531992e+01 2.064086410503284481e-07
-2.724931580950440946e+01 1.804204210820672641e-07
-2.721441029551349544e+01 1.568157409965302152e-07
-2.717950478152258498e+01 1.354953705587400183e-07
-2.714459926753167096e+01 1.163507726367111601e-07
-2.710969375354076050e+01 9.926596686411263147e-08
-2.707478823954984648e+01 8.411889939304360766e-08
-2.703988272555893602e+01 7.078257788657871205e-08
-2.700497721156802555e+01 5.912617795579607688e-08
-2.697007169757711154e+01 4.901625869293615059e-08
-2.693516618358620107e+01 4.031815349487913500e-08
-2.690026066959528706e+01 3.289753829339966573e-08
-2.686535515560437659e+01 2.662212965275997503e-08
-2.683044964161346257e+01 2.136343356471828191e-08
-2.679554412762255211e+01 1.699845264184229577e-08
-2.676063861363163809e+01 1.341126278333006686e-08
-2.672573309964072763e+01 1.049438661328444323e-08
-2.669082758564981361e+01 8.149915603639404196e-09
-2.665592207165890315e+01 6.290361242856799686e-09
-2.662101655766798913e+01 4.839243816445374112e-09
-2.658611104367707867e+01 3.731452062578950263e-09
-2.655120552968616465e+01 2.913425857980834033e-09
-2.651630001569525419e+01 2.343225830952732379e-09
-2.648139450170434017e+01 1.990557870141706816e-09
-2.644648898771342971e+01 1.836817016387815623e-09
-2.641158347372251924e+01 1.875204743938971541e-09
-2.637667795973160523e+01 2.110956971725199178e-09
-2.634177244574069476e+01 2.561698250668115244e-09
-2.630686693174978075e+01 3.257911487487629339e-09
-2.627196141775887028e+01 4.243483417415612570e-09
-2.623705590376795627e+01 5.576255106338489844e-09
-2.620215038977704580e+01 7.328475570737606282e-09
-2.616724487578613179e+01 9.587027022658621449e-09
-2.613233936179522132e+01 1.245326457735229185e-08
-2.609743384780430731e+01 1.604229426247656137e-08
-2.606252833381339684e+01 2.048150400530558451e-08
-2.602762281982248282e+01 2.590816636101774007e-08
-2.599271730583157236e+01 3.246595245943009381e-08
-2.595781179184065834e+01 4.030023692951171443e-08
-2.592290627784974788e+01 4.955213540149251119e-08
-2.588800076385883386e+01 6.035130005322005804e-08
-2.585309524986792340e+01 7.280760293287969483e-08
-2.581818973587701294e+01 8.700195725104921332e-08
-2.578328422188609892e+01 1.029766564268588449e-07
-2.574837870789518846e+01 1.207257394876462096e-07
-2.571347319390427444e+01 1.401860071143746547e-07
-2.567856767991336397e+01 1.612294012663393916e-07
-2.564366216592244996e+01 1.836575086801581173e-07
-2.560875665193153949e+01 2.071989417345080868e-07
-2.557385113794062548e+01 2.315102795001928534e-07
-2.553894562394971501e+01 2.561811125338535451e-07
-2.550404010995880100e+01 2.807435288759037981e-07
-2.546913459596789053e+01 3.046861148957449081e-07
-2.543422908197697652e+01 3.274722396228854532e-07
-2.539932356798606605e+01 3.485620680137134401e-07
-2.536441805399515204e+01 3.674374347496699735e-07
-2.532951254000424157e+01 3.836284348557991412e-07
-2.529460702601332756e+01 3.967403781974901644e-07
-2.525970151202241709e+01 4.064796341037607618e-07
-2.522479599803150663e+01 4.126768740494479864e-07
-2.518989048404059261e+01 4.153063081237815094e-07
-2.515498497004968215e+01 4.144996972449843998e-07
-2.512007945605876813e+01 4.105541895269704132e-07
-2.508517394206785767e+01 4.039333494279640485e-07
-2.505026842807694365e+01 3.952610913230461841e-07
-2.501536291408603319e+01 3.853085638850936605e-07
-2.498045740009511917e+01 3.749743316126924046e-07
-2.494555188610420871e+01 3.652584469899184626e-07
-2.491064637211329469e+01 3.572311941620453107e-07
-2.487574085812238422e+01 3.519974174585338505e-07
-2.484083534413147021e+01 3.506574405906349848e-07
-2.480592983014055974e+01 3.542656565051913346e-07
-2.477102431614964573e+01 3.637879467394202345e-07
-2.473611880215873526e+01 3.800591912831512096e-07
-2.470121328816782125e+01 4.037422639578463941e-07
-2.466630777417691078e+01 4.352900685022342735e-07
-2.463140226018600032e+01 4.749123352770107521e-07
-2.459649674619508630e+01 5.225490314235440645e-07
-2.456159123220417584e+01 5.778522918425790911e-07
-2.452668571821326182e+01 6.401787049003384938e-07
-2.449178020422235136e+01 7.085935417915404851e-07
-2.445687469023143734e+01 7.818880740430405204e-07
-2.442196917624052688e+01 8.586104756689924578e-07
-2.438706366224961286e+01 9.371099803253194001e-07
-2.435215814825870240e+01 1.015593015577488252e-06
-2.431725263426778838e+01 1.092189049556868768e-06
-2.428234712027687792e+01 1.165022962386347328e-06
-2.424744160628596390e+01 1.232290005216267308e-06
-2.421253609229505344e+01 1.292328935167654853e-06
-2.417763057830413942e+01 1.343688793893801712e-06
-2.414272506431322896e+01 1.385185074226230591e-06
-2.410781955032231494e+01 1.415941692545353807e-06
-2.407291403633140447e+01 1.435416205912314699e-06
-2.403800852234049401e+01 1.443406990723682682e-06
-2.400310300834957999e+01 1.440042507998378582e-06
-2.396819749435866953e+01 1.425754174839997034e-06
-2.393329198036775551e+01 1.401235596787349502e-06
-2.389838646637684505e+01 1.367391864003697248e-06
-2.386348095238593103e+01 1.325283181860316665e-06
-2.382857543839502057e+01 1.276067245423390083e-06
-2.379366992440410655e+01 1.220944480773277155e-06
-2.375876441041319609e+01 1.161109616706392373e-06
-2.372385889642228207e+01 1.097712112358088458e-06
-2.368895338243137161e+01 1.031826871718678207e-06
-2.365404786844045759e+01 9.644355580915010046e-07
-2.361914235444954713e+01 8.964178070265465569e-07
-2.358423684045863311e+01 8.285508296744112662e-07
-2.354933132646772265e+01 7.615153702148992390e-07
-2.351442581247680863e+01 6.959057607002161053e-07
-2.347952029848589817e+01 6.322418927253901054e-07
-2.344461478449498770e+01 5.709812499901029259e-07
-2.340970927050407369e+01 5.125296445787545609e-07
-2.337480375651316322e+01 4.572498838573935307e-07
-2.333989824252224921e+01 4.054681742578546010e-07
-2.330499272853133874e+01 3.574785636513833951e-07
-2.327008721454042472e+01 3.135460763014454784e-07
-2.323518170054951426e+01 2.739093699061787529e-07
-2.320027618655860024e+01 2.387837364418328443e-07
-2.316537067256768978e+01 2.083650956682926905e-07
-2.313046515857677576e+01 1.828353301777218474e-07
-2.309555964458586530e+01 1.623689344038944674e-07
-2.306065413059495128e+01 1.471405529564467837e-07
-2.302574861660404082e+01 1.373326202211775617e-07
-2.299084310261312680e+01 1.331420303371622505e-07
-2.295593758862221634e+01 1.347846003088133668e-07
-2.292103207463130232e+01 1.424960619149389604e-07
-2.288612656064039186e+01 1.565284394201099600e-07
-2.285122104664948139e+01 1.771409360683160831e-07
-2.281631553265856738e+01 2.045848473810961664e-07
-2.278141001866765691e+01 2.390825175526106135e-07
-2.274650450467674290e+01 2.808009221354338276e-07
-2.271159899068583243e+01 3.298210539317004345e-07
-2.267669347669491842e+01 3.861048622442809183e-07
-2.264178796270400795e+01 4.494619977636219541e-07
-2.260688244871309394e+01 5.195189952161503573e-07
-2.257197693472218347e+01 5.956937354335237496e-07
-2.253707142073126946e+01 6.771780271524990402e-07
-2.250216590674035899e+01 7.629309083689831439e-07
-2.246726039274944497e+01 8.516847763154905246e-07
-2.243235487875853451e+01 9.419657241945522551e-07
-2.239744936476762049e+01 1.032128525645418633e-06
-2.236254385077671003e+01 1.120405622878990401e-06
-2.232763833678579601e+01 1.204968321993070394e-06
-2.229273282279488555e+01 1.283997276690051883e-06
-2.225782730880397509e+01 1.355758355984395460e-06
-2.222292179481306107e+01 1.418679247712868080e-06
-2.218801628082215061e+01 1.471421739972471100e-06
-2.215311076683123659e+01 1.512944614533313545e-06
-2.211820525284032612e+01 1.542552512401025167e-06
-2.208329973884941211e+01 1.559926982505667159e-06
-2.204839422485850164e+01 1.565137145507777423e-06
-2.201348871086758763e+01 1.558628899025482249e-06
-2.197858319687667716e+01 1.541193226853152073e-06
-2.194367768288576315e+01 1.513915800194805036e-06
-2.190877216889485268e+01 1.478111516041012633e-06
-2.187386665490393867e+01 1.435248762548885714e-06
-2.183896114091302820e+01 1.386868920550635079e-06
-2.180405562692211419e+01 1.334506836040533399e-06
-2.176915011293120372e+01 1.279617716182997967e-06
-2.173424459894028971e+01 1.223515151794857861e-06
-2.169933908494937924e+01 1.167323842737957669e-06
-2.166443357095846878e+01 1.111949227005586238e-06
-2.162952805696755476e+01 1.058064737846743015e-06
-2.159462254297664430e+01 1.006115985911548541e-06
-2.155971702898573028e+01 9.563399181986400452e-07
-2.152481151499481982e+01 9.087960439482502388e-07
-2.148990600100390580e+01 8.634061998631842802e-07
-2.145500048701299534e+01 8.199990694483683094e-07
-2.142009497302208132e+01 7.783557495965982608e-07
-2.138518945903117086e+01 7.382530157768893165e-07
-2.135028394504025684e+01 6.995014995115438118e-07
-2.131537843104934637e+01 6.619766757574039025e-07
-2.128047291705843236e+01 6.256412859096826129e-07
-2.124556740306752189e+01 5.905585308548924899e-07
-2.121066188907660788e+01 5.568960128529401052e-07
-2.117575637508569741e+01 5.249209592618397507e-07
-2.114085086109478340e+01 4.949877157003483708e-07
-2.110594534710387293e+01 4.675188526000982377e-07
-2.107103983311296247e+01 4.429814934946000903e-07
-2.103613431912204845e+01 4.218606514435943037e-07
-2.100122880513113799e+01 4.046314529461814530e-07
-2.096632329114022397e+01 3.917321321742900843e-07
-2.093141777714931351e+01 3.835395836539129571e-07
-2.089651226315839949e+01 3.803490590791504799e-07
-2.086160674916748903e+01 3.823592781838004507e-07
-2.082670123517657501e+01 3.896637980239850311e-07
-2.079179572118566455e+01 4.022489664966755034e-07
-2.075689020719475053e+01 4.199982070066302659e-07
-2.072198469320384007e+01 4.427017899157949146e-07
-2.068707917921292605e+01 4.700707029201850207e-07
-2.065217366522201559e+01 5.017528028527872684e-07
-2.061726815123110157e+01 5.373491789844733737e-07
-2.058236263724019111e+01 5.764286335521131199e-07
-2.054745712324927709e+01 6.185384176788054345e-07
-2.051255160925836662e+01 6.632098487410691243e-07
-2.047764609526745261e+01 7.099581427837794609e-07
-2.044274058127654214e+01 7.582766526950834051e-07
-2.040783506728563168e+01 8.076266106368495277e-07
-2.037292955329471766e+01 8.574243146229204599e-07
-2.033802403930380720e+01 9.070283536913658650e-07
-2.030311852531289318e+01 9.557298269845199470e-07
-2.026821301132198272e+01 1.002748502789843316e-06
-2.023330749733106870e+01 1.047237452008343295e-06
-2.019840198334015824e+01 1.088297897051350650e-06
-2.016349646934924422e+01 1.125004916059314403e-06
-2.012859095535833376e+01 1.156443354760034181e-06
-2.009368544136741974e+01 1.181751978035200498e-06
-2.005877992737650928e+01 1.200172706806239895e-06
-2.002387441338559526e+01 1.211100889576421466e-06
-1.998896889939468480e+01 1.214132076108139684e-06
-1.995406338540377078e+01 1.209100767365279276e-06
-1.991915787141286032e+01 1.196107123947963462e-06
-1.988425235742194630e+01 1.175528574303798221e-06
-1.984934684343103584e+01 1.148014566937787830e-06
-1.981444132944012537e+01 1.114464208830859124e-06
-1.977953581544921136e+01 1.075988055192937721e-06
-1.974463030145830089e+01 1.033856694981064257e-06
-1.970972478746738688e+01 9.894398671318738102e-07
-1.967481927347647641e+01 9.441405398968052176e-07
-1.963991375948556239e+01 8.993286375134593281e-07
-1.960500824549465193e+01 8.562789070827740656e-07
-1.957010273150373791e+01 8.161168366863789499e-07
-1.953519721751282745e+01 7.797756556555905043e-07
-1.950029170352191343e+01 7.479663860021939340e-07
-1.946538618953100297e+01 7.211617944372136083e-07
-1.943048067554008895e+01 6.995940329915253277e-07
-1.939557516154917849e+01 6.832648478206528985e-07
-1.936066964755826447e+01 6.719665456652666268e-07
-1.932576413356735401e+01 6.653114680127595964e-07
-1.929085861957643999e+01 6.627675347713545765e-07
-1.925595310558552953e+01 6.636974557292510836e-07
-1.922104759159461906e+01 6.673994230219737076e-07
-1.918614207760370505e+01 6.731474337297832270e-07
-1.915123656361279458e+01 6.802297878978910474e-07
-1.911633104962188057e+01 6.879847069998588882e-07
-1.908142553563097010e+01 6.958323738099834977e-07
-1.904652002164005609e+01 7.033029723796119888e-07
-1.901161450764914562e+01 7.100604865092609931e-07
-1.897670899365823161e+01 7.159220917278654528e-07
-1.894180347966732114e+01 7.208729579754797782e-07
-1.890689796567640713e+01 7.250761882733100771e-07
-1.887199245168549666e+01 7.288774820466020296e-07
-1.883708693769458264e+01 7.328039658115328243e-07
-1.880218142370367218e+01 7.375565166374138485e-07
-1.876727590971275816e+01 7.439948522602872476e-07
-1.873237039572184770e+01 7.531147086730461633e-07
-1.869746488173093368e+01 7.660165964194693633e-07
-1.866255936774002322e+01 7.838659348579454960e-07
-1.862765385374911276e+01 8.078448102229018462e-07
-1.859274833975819874e+01 8.390961742179333527e-07
-1.855784282576728828e+01 8.786619650659109577e-07
-1.852293731177637426e+01 9.274173468554804432e-07
-1.848803179778546379e+01 9.860039663707369525e-07
-1.845312628379454978e+01 1.054765749709165417e-06
-1.841822076980363931e+01 1.133691228862121559e-06
-1.838331525581272530e+01 1.222366627287301399e-06
-1.834840974182181483e+01 1.319943878727251462e-06
-1.831350422783090082e+01 1.425127358250191141e-06
-1.827859871383999035e+01 1.536182347953956483e-06
-1.824369319984907634e+01 1.650967154354497283e-06
-1.820878768585816587e+01 1.766989390015773268e-06
-1.817388217186725186e+01 1.881485316263537147e-06
-1.813897665787634139e+01 1.991519438357391901e-06
-1.810407114388542738e+01 2.094099895227492437e-06
-1.806916562989451691e+01 2.186303749442535834e-06
-1.803426011590360645e+01 2.265405209804742808e-06
-1.799935460191269243e+01 2.328999234780373186e-06
-1.796444908792178197e+01 2.375112954602323977e-06
-1.792954357393086795e+01 2.402297944034273512e-06
-1.789463805993995749e+01 2.409697546459607042e-06
-1.785973254594904347e+01 2.397085103242272761e-06
-1.782482703195813301e+01 2.364870938951196653e-06
-1.778992151796721899e+01 2.314078115810173380e-06
-1.775501600397630853e+01 2.246289106453050467e-06
-1.772011048998539451e+01 2.163567455488013926e-06
-1.768520497599448404e+01 2.068360046777690259e-06
-1.765029946200357003e+01 1.963386646920428951e-06
-1.761539394801265956e+01 1.851523891452686096e-06
-1.758048843402174555e+01 1.735690810053683333e-06
-1.754558292003083508e+01 1.618742393709385435e-06
-1.751067740603992107e+01 1.503376675749090807e-06
-1.747577189204901060e+01 1.392059444197290948e-06
-1.744086637805810014e+01 1.286969153821865627e-06
-1.740596086406718612e+01 1.189962992743291578e-06
-1.737105535007627566e+01 1.102563501412042236e-06
-1.733614983608536164e+01 1.025963745863181090e-06
-1.730124432209445118e+01 9.610478972822203544e-07
-1.726633880810353716e+01 9.084232300015093547e-07
-1.723143329411262670e+01 8.684590632838668645e-07
-1.719652778012171268e+01 8.413280612775705108e-07
-1.716162226613080222e+01 8.270455717901387089e-07
-1.712671675213988820e+01 8.255033065837260871e-07
-1.709181123814897774e+01 8.364945972190259327e-07
-1.705690572415806372e+01 8.597296279271236247e-07
-1.702200021016715326e+01 8.948403514391593065e-07
-1.698709469617623924e+01 9.413761142051288954e-07
-1.695218918218532878e+01 9.987922198146512100e-07
-1.691728366819441476e+01 1.066434609271640440e-06
-1.688237815420350429e+01 1.143524415637026255e-06
-1.684747264021259383e+01 1.229146273366045551e-06
-1.681256712622167981e+01 1.322243893345463976e-06
-1.677766161223076935e+01 1.421625576888571759e-06
-1.674275609823985533e+01 1.525981122520542407e-06
-1.670785058424894487e+01 1.633910122078789116e-06
-1.667294507025803085e+01 1.743960132814764972e-06
-1.663803955626712039e+01 1.854671853187822219e-06
-1.660313404227620637e+01 1.964627414768531972e-06
-1.656822852828529591e+01 2.072497384228952472e-06
-1.653332301429438189e+01 2.177082135884612384e-06
-1.649841750030347143e+01 2.277343912933074381e-06
-1.646351198631255741e+01 2.372427063832443185e-06
-1.642860647232164695e+01 2.461665460046579759e-06
-1.639370095833073293e+01 2.544577755961403195e-06
-1.635879544433982247e+01 2.620852697819346414e-06
-1.632388993034890845e+01 2.690327892412952127e-06
-1.628898441635799799e+01 2.752966120289461302e-06
-1.625407890236708752e+01 2.808833310765979546e-06
-1.621917338837617351e+01 2.858081671106140753e-06
-1.618426787438526304e+01 2.900940264484029764e-06
-1.614936236039434903e+01 2.937713736158419420e-06
-1.611445684640343856e+01 2.968788136182408133e-06
-1.607955133241252454e+01 2.994641152873520809e-06
-1.604464581842161408e+01 3.015852817889448596e-06
-1.600974030443070006e+01 3.033112085736697509e-06
-1.597483479043978960e+01 3.047214760146676449e-06
-1.593992927644887558e+01 3.059049065287887291e-06
-1.590502376245796512e+01 3.069566659046111713e-06
-1.587011824846705110e+01 3.079738875489722279e-06
-1.583521273447614064e+01 3.090500204472011855e-06
-1.580030722048522662e+01 3.102683167387383730e-06
-1.576540170649431616e+01 3.116950529065656046e-06
-1.573049619250340214e+01 3.133731938016249671e-06
-1.569559067851249168e+01 3.153172428962741966e-06
-1.566068516452158121e+01 3.175099672185401084e-06
-1.562577965053066720e+01 3.199015444211327843e-06
-1.559087413653975673e+01 3.224114660881657113e-06
-1.555596862254884272e+01 3.249332681780071847e-06
-1.552106310855793225e+01 3.273418748547922006e-06
-1.548615759456701824e+01 3.295030667198017003e-06
-1.545125208057610777e+01 3.312843483142580360e-06
-1.541634656658519376e+01 3.325663180412619008e-06
-1.538144105259428329e+01 3.332535547429112981e-06
-1.534653553860336928e+01 3.332840389247729568e-06
-1.531163002461245881e+01 3.326362237147178913e-06
-1.527672451062154835e+01 3.313330528404111260e-06
-1.524181899663063433e+01 3.294424741216269562e-06
-1.520691348263972031e+01 3.270742949094260078e-06
-1.517200796864880630e+01 3.243735441228877712e-06
-1.513710245465789939e+01 3.215108157281015654e-06
-1.510219694066698537e+01 3.186703428682777657e-06
-1.506729142667607135e+01 3.160367654046439464e-06
-1.503238591268516444e+01 3.137816863405876296e-06
-1.499748039869425043e+01 3.120511512210731911e-06
-1.496257488470333641e+01 3.109551239665078507e-06
-1.492766937071242239e+01 3.105598763405405032e-06
-1.489276385672151548e+01 3.108839686990126838e-06
-1.485785834273060146e+01 3.118981969594370050e-06
-1.482295282873968745e+01 3.135295410962027354e-06
-1.478804731474877343e+01 3.156688038426229317e-06
-1.475314180075786652e+01 3.181813054840220151e-06
-1.471823628676695250e+01 3.209197303940317719e-06
-1.468333077277603849e+01 3.237380272048240355e-06
-1.464842525878512447e+01 3.265051640598930854e-06
-1.461351974479421756e+01 3.291175416179255156e-06
-1.457861423080330354e+01 3.315089686609887327e-06
-1.454370871681238953e+01 3.336572989633353761e-06
-1.450880320282148261e+01 3.355870967082011166e-06
-1.447389768883056860e+01 3.373680187768953247e-06
-1.443899217483965458e+01 3.391089497841441195e-06
-1.440408666084874056e+01 3.409482726755749421e-06
-1.436918114685783365e+01 3.430409777875169273e-06
-1.433427563286691964e+01 3.455435829052536624e-06
-1.429937011887600562e+01 3.485980365050211251e-06
-1.426446460488509160e+01 3.523158915250103139e-06
-1.422955909089418469e+01 3.567640588276882581e-06
-1.419465357690327068e+01 3.619533750916912805e-06
-1.415974806291235666e+01 3.678310523274198705e-06
-1.412484254892144264e+01 3.742778245498771269e-06
-1.408993703493053573e+01 3.811102859218090783e-06
-1.405503152093962171e+01 3.880885434651219125e-06
-1.402012600694870770e+01 3.949289099989283643e-06
-1.398522049295779368e+01 4.013209661657599285e-06
-1.395031497896688677e+01 4.069479527795970115e-06
-1.391540946497597275e+01 4.115091447009659345e-06
-1.388050395098505874e+01 4.147426313434636680e-06
-1.384559843699415183e+01 4.164468088335650325e-06
-1.381069292300323781e+01 4.164988905441762225e-06
-1.377578740901232379e+01 4.148688738008528135e-06
-1.374088189502140978e+01 4.116276590899736054e-06
-1.370597638103050286e+01 4.069483919411106134e-06
-1.367107086703958885e+01 4.011005646065171301e-06
-1.363616535304867483e+01 3.944369435054728563e-06
-1.360125983905776081e+01 3.873739408712716902e-06
-1.356635432506685390e+01 3.803665825466655559e-06
-1.353144881107593989e+01 3.738796948269483573e-06
-1.349654329708502587e+01 3.683573006618246696e-06
-1.346163778309411185e+01 3.641924446026075669e-06
-1.342673226910320494e+01 3.616997312501012622e-06
-1.339182675511229093e+01 3.610927502535182144e-06
-1.335692124112137691e+01 3.624682724494605207e-06
-1.332201572713047000e+01 3.657986511329057315e-06
-1.328711021313955598e+01 3.709332781235965604e-06
-1.325220469914864196e+01 3.776092667725646263e-06
-1.321729918515772795e+01 3.854708133454702833e-06
-1.318239367116682104e+01 3.940959802389470536e-06
-1.314748815717590702e+01 4.030290068892465414e-06
-1.311258264318499300e+01 4.118157418815229536e-06
-1.307767712919407899e+01 4.200394501660884655e-06
-1.304277161520317208e+01 4.273541183238381998e-06
-1.300786610121225806e+01 4.335124791837849461e-06
-1.297296058722134404e+01 4.383863076776935005e-06
-1.293805507323043003e+01 4.419770864283743115e-06
-1.290314955923952311e+01 4.444158671296414365e-06
-1.286824404524860910e+01 4.459520101244112567e-06
-1.283333853125769508e+01 4.469314038569792313e-06
-1.279843301726678106e+01 4.477656732908419634e-06
-1.276352750327587415e+01 4.488947041618469774e-06
-1.272862198928496014e+01 4.507454638743315908e-06
-1.269371647529404612e+01 4.536905260661192804e-06
-1.265881096130313921e+01 4.580098571294694193e-06
-1.262390544731222519e+01 4.638592739621645914e-06
-1.258899993332131118e+01 4.712485331940853312e-06
-1.255409441933039716e+01 4.800312904536704455e-06
-1.251918890533949025e+01 4.899082274199534806e-06
-1.248428339134857623e+01 5.004435605225224561e-06
-1.244937787735766221e+01 5.110940107137478069e-06
-1.241447236336674820e+01 5.212482294512141534e-06
-1.237956684937584129e+01 5.302737411472479571e-06
-1.234466133538492727e+01 5.375677645926550023e-06
-1.230975582139401325e+01 5.426078820851237044e-06
-1.227485030740309924e+01 5.449984736964175086e-06
-1.223994479341219233e+01 5.445091309610334136e-06
-1.220503927942127831e+01 5.411018812453040232e-06
-1.217013376543036429e+01 5.349449325424958198e-06
-1.213522825143945738e+01 5.264117059259000093e-06
-1.210032273744854336e+01 5.160650624609239484e-06
-1.206541722345762935e+01 5.046277526809565582e-06
-1.203051170946671533e+01 4.929411269189504866e-06
-1.199560619547580842e+01 4.819149678452316600e-06
-1.196070068148489440e+01 4.724718898082543782e-06
-1.192579516749398039e+01 4.654900665194334216e-06
-1.189088965350306637e+01 4.617480980712228799e-06
-1.185598413951215946e+01 4.618756301836892609e-06
-1.182107862552124544e+01 4.663129277078316334e-06
-1.178617311153033143e+01 4.752820232327203917e-06
-1.175126759753941741e+01 4.887713538231066776e-06
-1.171636208354851050e+01 5.065350047298095865e-06
-1.168145656955759648e+01 5.281068332067671194e-06
-1.164655105556668246e+01 5.528288783868297437e-06
-1.161164554157576845e+01 5.798926025725668730e-06
-1.157674002758486154e+01 6.083906852607335511e-06
-1.154183451359394752e+01 6.373763393133854445e-06
-1.150692899960303350e+01 6.659264822370480780e-06
-1.147202348561212659e+01 6.932046251933936871e-06
-1.143711797162121258e+01 7.185190926662933464e-06
-1.140221245763029856e+01 7.413722086857058984e-06
-1.136730694363938454e+01 7.614964222720766552e-06
-1.133240142964847763e+01 7.788740163597246072e-06
-1.129749591565756361e+01 7.937380436369263366e-06
-1.126259040166664960e+01 8.065534183119394502e-06
-1.122768488767573558e+01 8.179785879203180479e-06
-1.119277937368482867e+01 8.288098044284141860e-06
-1.115787385969391465e+01 8.399115748157935784e-06
-1.112296834570300064e+01 8.521382512049704253e-06
-1.108806283171208662e+01 8.662527751851776379e-06
-1.105315731772117971e+01 8.828491949141521167e-06
-1.101825180373026569e+01 9.022856360358597885e-06
-1.098334628973935168e+01 9.246338848020191771e-06
-1.094844077574843766e+01 9.496506457927289814e-06
-1.091353526175753075e+01 9.767739367784766564e-06
-1.087862974776661673e+01 1.005146102694769784e-05
-1.084372423377570271e+01 1.033662735921816614e-05
-1.080881871978479580e+01 1.061044575368024066e-05
-1.077391320579388179e+01 1.085927425050607246e-05
-1.073900769180296777e+01 1.106963474436723251e-05
-1.070410217781205375e+01 1.122926275939435854e-05
-1.066919666382114684e+01 1.132811148779039341e-05
-1.063429114983023283e+01 1.135922981509670561e-05
-1.059938563583931881e+01 1.131944281156850476e-05
-1.056448012184840479e+01 1.120977785625338138e-05
-1.052957460785749788e+01 1.103559885008203823e-05
-1.049466909386658386e+01 1.080643315589445121e-05
-1.045976357987566985e+01 1.053549906972756751e-05
-1.042485806588475583e+01 1.023896387205209502e-05
-1.038995255189384892e+01 9.934982105300359102e-06
-1.035504703790293490e+01 9.642579277784435427e-06
-1.032014152391202089e+01 9.380456728431442120e-06
-1.028523600992111398e+01 9.165798385316494652e-06
-1.025033049593019996e+01 9.013159541551575188e-06
-1.021542498193928594e+01 8.933511870743554494e-06
-1.018051946794837193e+01 8.933508335226153935e-06
-1.014561395395746501e+01 9.015017249200102509e-06
-1.011070843996655100e+01 9.174957533528279455e-06
-1.007580292597563698e+01 9.405448206275569822e-06
-1.004089741198472296e+01 9.694265494611681519e-06
-1.000599189799381605e+01 1.002558173362866860e-05
-9.971086384002902037e+00 1.038094251575589407e-05
-9.936180870011988020e+00 1.074042339382211171e-05
-9.901275356021074003e+00 1.108389574343319827e-05
-9.866369842030167092e+00 1.139232391940252638e-05
-9.831464328039253076e+00 1.164901313461436759e-05
-9.796558814048339059e+00 1.184072979683598347e-05
-9.761653300057425042e+00 1.195862327143334838e-05
-9.726747786066518131e+00 1.199888975229015844e-05
-9.691842272075604114e+00 1.196313434224343232e-05
-9.656936758084690098e+00 1.185840552009342557e-05
-9.622031244093783187e+00 1.169689568388992870e-05
-9.587125730102869170e+00 1.149532113822576403e-05
-9.552220216111955153e+00 1.127401353558850033e-05
-9.517314702121041137e+00 1.105577136093281999e-05
-9.482409188130134226e+00 1.086453377754804380e-05
-9.447503674139220209e+00 1.072394950534958516e-05
-9.412598160148306192e+00 1.065592009077066842e-05
-9.377692646157392176e+00 1.067919983815096987e-05
-9.342787132166485264e+00 1.080813379514338806e-05
-9.307881618175571248e+00 1.105161054228926144e-05
-9.272976104184657231e+00 1.141229814834177148e-05
-9.238070590193743215e+00 1.188621953880086812e-05
-9.203165076202836303e+00 1.246270776218909684e-05
-9.168259562211922287e+00 1.312476245249002450e-05
-9.133354048221008270e+00 1.384980666138250935e-05
-9.098448534230101359e+00 1.461081901133399142e-05
-9.063543020239187342e+00 1.537779105131563011e-05
-9.028637506248273326e+00 1.611943542629846112e-05
-8.993731992257359309e+00 1.680504894037109287e-05
-8.958826478266452398e+00 1.740641785726846263e-05
-8.923920964275538381e+00 1.789964277294001964e-05
-8.889015450284624364e+00 1.826675865525043864e-05
-8.854109936293710348e+00 1.849703308497277271e-05
-8.819204422302803437e+00 1.858784244391455847e-05
-8.784298908311889420e+00 1.854505097750052368e-05
-8.749393394320975403e+00 1.838284964695560678e-05
-8.714487880330061387e+00 1.812304810885230274e-05
-8.679582366339154476e+00 1.779385118378558542e-05
-8.644676852348240459e+00 1.742818780695330793e-05
-8.609771338357326442e+00 1.706169284443213708e-05
-8.574865824366412426e+00 1.673046787990561650e-05
-8.539960310375505514e+00 1.646876430991816656e-05
-8.505054796384591498e+00 1.630673972903873788e-05
-8.470149282393677481e+00 1.626843626385782065e-05
-8.435243768402770570e+00 1.637011751554038699e-05
-8.400338254411856553e+00 1.661907994322588551e-05
-8.365432740420942537e+00 1.701302615602834343e-05
-8.330527226430028520e+00 1.754005331108718821e-05
-8.295621712439121609e+00 1.817927153576585027e-05
-8.260716198448207592e+00 1.890202711639412457e-05
-8.225810684457293576e+00 1.967366541284805499e-05
-8.190905170466379559e+00 2.045573147954408063e-05
-8.155999656475472648e+00 2.120847464381669977e-05
-8.121094142484558631e+00 2.189349915001275737e-05
-8.086188628493644615e+00 2.247638846476646756e-05
-8.051283114502730598e+00 2.292912748640530988e-05
-8.016377600511823687e+00 2.323215551518729654e-05
-7.981472086520909670e+00 2.337590333625563658e-05
-7.946566572529995653e+00 2.336169908746991869e-05
-7.911661058539088742e+00 2.320196773344798609e-05
-7.876755544548174726e+00 2.291969516006119002e-05
-7.841850030557260709e+00 2.254717682028382049e-05
-7.806944516566346692e+00 2.212411896854141907e-05
-7.772039002575439781e+00 2.169520440562202121e-05
-7.737133488584525765e+00 2.130727133413031231e-05
-7.702227974593611748e+00 2.100628105870413727e-05
-7.667322460602697731e+00 2.083426628926221403e-05
-7.632416946611790820e+00 2.082645594068374049e-05
-7.597511432620876803e+00 2.100876451263964322e-05
-7.562605918629962787e+00 2.139581493480554141e-05
-7.527700404639048770e+00 2.198963422729692410e-05
-7.492794890648141859e+00 2.277912291472136295e-05
-7.457889376657227842e+00 2.374035367358824547e-05
-7.422983862666313826e+00 2.483770438416565935e-05
-7.388078348675399809e+00 2.602577818107848043e-05
-7.353172834684492898e+00 2.725201121188202498e-05
-7.318267320693578881e+00 2.845982088789139025e-05
-7.283361806702664865e+00 2.959210686194911670e-05
-7.248456292711757953e+00 3.059488709588578155e-05
-7.213550778720843937e+00 3.142083503848260907e-05
-7.178645264729929920e+00 3.203248315897762387e-05
-7.143739750739015903e+00 3.240487376138700466e-05
-7.108834236748108992e+00 3.252746965937108853e-05
-7.073928722757194976e+00 3.240518300251524691e-05
-7.039023208766280959e+00 3.205843708507043855e-05
-7.004117694775366942e+00 3.152223910847411009e-05
-6.969212180784460031e+00 3.084430682730644627e-05
-6.934306666793546015e+00 3.008235396498137030e-05
-6.899401152802631998e+00 2.930069387947490853e-05
-6.864495638811717981e+00 2.856636468503383674e-05
-6.829590124820811070e+00 2.794500948053923873e-05
-6.794684610829897053e+00 2.749676123597569893e-05
-6.759779096838983037e+00 2.727238302367352069e-05
-6.724873582848076126e+00 2.730990124962201252e-05
-6.689968068857162109e+00 2.763194350140844757e-05
-6.655062554866248092e+00 2.824395507799041245e-05
-6.620157040875334076e+00 2.913342090218033103e-05
-6.585251526884427165e+00 3.027016423227358672e-05
-6.550346012893513148e+00 3.160773256393147648e-05
-6.515440498902599131e+00 3.308581695931893954e-05
-6.480534984911685115e+00 3.463358692732564141e-05
-6.445629470920778203e+00 3.617376265797172928e-05
-6.410723956929864187e+00 3.762719408235825496e-05
-6.375818442938950170e+00 3.891767620715925731e-05
-6.340912928948036154e+00 3.997670642345712308e-05
-6.306007414957129242e+00 4.074788505256414972e-05
-6.271101900966215226e+00 4.119067683104127645e-05
-6.236196386975301209e+00 4.128328803185034172e-05
-6.201290872984387192e+00 4.102446909043730986e-05
-6.166385358993480281e+00 4.043412165431330444e-05
-6.131479845002566265e+00 3.955266612907840074e-05
-6.096574331011652248e+00 3.843920450629526253e-05
-6.061668817020745337e+00 3.716858705084694021e-05
-6.026763303029831320e+00 3.582755472133879052e-05
-5.991857789038917304e+00 3.451017799709063175e-05
-5.956952275048003287e+00 3.331284505552877667e-05
-5.922046761057096376e+00 3.232906795095992399e-05
-5.887141247066182359e+00 3.164437623749098846e-05
-5.852235733075268342e+00 3.133155608511603997e-05
-5.817330219084354326e+00 3.144647242434133594e-05
-5.782424705093447415e+00 3.202468469314172602e-05
-5.747519191102533398e+00 3.307903507689330061e-05
-5.712613677111619381e+00 3.459835225679715989e-05
-5.677708163120705365e+00 3.654737305498061850e-05
-5.642802649129798453e+00 3.886793777851206338e-05
-5.607897135138884437e+00 4.148146134930698792e-05
-5.572991621147970420e+00 4.429262109192046355e-05
-5.538086107157063509e+00 4.719413443313160100e-05
-5.503180593166149492e+00 5.007242871084123200e-05
-5.468275079175235476e+00 5.281393564708961562e-05
-5.433369565184321459e+00 5.531168114591684357e-05
-5.398464051193414548e+00 5.747179397046843122e-05
-5.363558537202500531e+00 5.921953125415975331e-05
-5.328653023211586515e+00 6.050442002108772987e-05
-5.293747509220672498e+00 6.130414489662297409e-05
-5.258841995229765587e+00 6.162687297844809768e-05
-5.223936481238851570e+00 6.151179426574974291e-05
-5.189030967247937554e+00 6.102776411919562177e-05
-5.154125453257023537e+00 6.027005482585762332e-05
-5.119219939266116626e+00 5.935534721235069837e-05
-5.084314425275202609e+00 5.841521107193471294e-05
-5.049408911284288592e+00 5.758842655771618965e-05
-5.014503397293374576e+00 5.701258089835870767e-05
-4.979597883302467665e+00 5.681543108027671036e-05
-4.944692369311553648e+00 5.710655080153778743e-05
-4.909786855320639631e+00 5.796977809074379330e-05
-4.874881341329732720e+00 5.945694891318107847e-05
-4.839975827338818704e+00 6.158334324805966474e-05
-4.805070313347904687e+00 6.432518565198849770e-05
-4.770164799356990670e+00 6.761943510301589039e-05
-4.735259285366083759e+00 7.136597277870945116e-05
-4.700353771375169742e+00 7.543215648781668829e-05
-4.665448257384255726e+00 7.965956348467315119e-05
-4.630542743393341709e+00 8.387259780946569338e-05
-4.595637229402434798e+00 8.788850406451652244e-05
-4.560731715411520781e+00 9.152821743030591919e-05
-4.525826201420606765e+00 9.462740027439422400e-05
-4.490920687429692748e+00 9.704697785812814860e-05
-4.456015173438785837e+00 9.868249537558294914e-05
-4.421109659447871820e+00 9.947167770699556722e-05
-4.386204145456957804e+00 9.939967885769777261e-05
-4.351298631466050892e+00 9.850165227862646802e-05
-4.316393117475136876e+00 9.686244422583734385e-05
-4.281487603484222859e+00 9.461339541931053235e-05
-4.246582089493308843e+00 9.192641607227330144e-05
-4.211676575502401931e+00 8.900566160715750658e-05
-4.176771061511487915e+00 8.607726972209205562e-05
-4.141865547520573898e+00 8.337771678041117345e-05
-4.106960033529659881e+00 8.114141029512876525e-05
-4.072054519538752970e+00 7.958815641932604347e-05
-4.037149005547838954e+00 7.891113190178783584e-05
-4.002243491556924937e+00 7.926595562293766871e-05
-3.967337977566010920e+00 8.076140217543713990e-05
-3.932432463575104009e+00 8.345223396776337618e-05
-3.897526949584189992e+00 8.733455142753362727e-05
-3.862621435593275976e+00 9.234397277625824765e-05
-3.827715921602361959e+00 9.835685320585502525e-05
-3.792810407611455048e+00 1.051946350742043347e-04
-3.757904893620541031e+00 1.126312839366281422e-04
-3.722999379629627015e+00 1.204036105525172141e-04
-3.688093865638720104e+00 1.282241111660352775e-04
-3.653188351647806087e+00 1.357957865869219229e-04
-3.618282837656892070e+00 1.428282381910759484e-04
-3.583377323665978054e+00 1.490542018873385521e-04
-3.548471809675071142e+00 1.542455858400130955e-04
-3.513566295684157126e+00 1.582280387695145934e-04
-3.478660781693243109e+00 1.608931030022336744e-04
-3.443755267702329093e+00 1.622071038075862119e-04
-3.408849753711422181e+00 1.622160903786725567e-04
-3.373944239720508165e+00 1.610463634338734663e-04
-3.339038725729594148e+00 1.589003834028267800e-04
-3.304133211738680131e+00 1.560481314502816161e-04
-3.269227697747773220e+00 1.528142721217044331e-04
-3.234322183756859204e+00 1.495617216830580267e-04
-3.199416669765945187e+00 1.466724444424331137e-04
-3.164511155775038276e+00 1.445264695028692726e-04
-3.129605641784124259e+00 1.434802365514613093e-04
-3.094700127793210243e+00 1.438454397457300125e-04
-3.059794613802296226e+00 1.458695446549372490e-04
-3.024889099811389315e+00 1.497191068865037517e-04
-2.989983585820475298e+00 1.554669246289872454e-04
-2.955078071829561281e+00 1.630839121398939271e-04
-2.920172557838647265e+00 1.724363877773892333e-04
-2.885267043847740354e+00 1.832892295011436207e-04
-2.850361529856826337e+00 1.953150659582378367e-04
-2.815456015865912320e+00 2.081093494587171679e-04
-2.780550501874998304e+00 2.212108109999349104e-04
-2.745644987884091393e+00 2.341264458149442881e-04
-2.710739473893177376e+00 2.463598449382004376e-04
-2.675833959902263359e+00 2.574414016277709887e-04
-2.640928445911349343e+00 2.669587089592235498e-04
-2.606022931920442431e+00 2.745853506381442126e-04
-2.571117417929528415e+00 2.801062877383397377e-04
-2.536211903938614398e+00 2.834381659408529699e-04
-2.501306389947707487e+00 2.846431053687513272e-04
-2.466400875956793470e+00 2.839348713256704786e-04
-2.431495361965879454e+00 2.816767331177626957e-04
-2.396589847974965437e+00 2.783707683854619807e-04
-2.361684333984058526e+00 2.746388300635396675e-04
-2.326778819993144509e+00 2.711958340994510288e-04
-2.291873306002230493e+00 2.688164274384867414e-04
-2.256967792011316476e+00 2.682964453144483555e-04
-2.222062278020409565e+00 2.704108605036887117e-04
-2.187156764029495548e+00 2.758701664040015262e-04
-2.152251250038581531e+00 2.852773236622141765e-04
-2.117345736047667515e+00 2.990875368794882047e-04
-2.082440222056760604e+00 3.175732075802141161e-04
-2.047534708065846587e+00 3.407964179652137439e-04
-2.012629194074932570e+00 3.685912156560683969e-04
-1.977723680084025659e+00 4.005577679975451779e-04
-1.942818166093111643e+00 4.360701137798789553e-04
-1.907912652102197626e+00 4.742987494988570797e-04
-1.873007138111283609e+00 5.142486543139121067e-04
-1.838101624120376698e+00 5.548126161329496866e-04
-1.803196110129462681e+00 5.948389342443415962e-04
-1.768290596138548665e+00 6.332118366348254979e-04
-1.733385082147634648e+00 6.689423877011172566e-04
-1.698479568156727737e+00 7.012674263808978126e-04
-1.663574054165813720e+00 7.297543405718324473e-04
-1.628668540174899704e+00 7.544104456995576191e-04
-1.593763026183985687e+00 7.757976065726466565e-04
-1.558857512193078776e+00 7.951557536776724354e-04
-1.523951998202164759e+00 8.145433460224363277e-04
-1.489046484211250743e+00 8.370088796086465333e-04
-1.454140970220336726e+00 8.668154781850429414e-04
-1.419235456229429815e+00 9.097506194939239009e-04
-1.384329942238515798e+00 9.735652031624621346e-04
-1.349424428247601782e+00 1.068600269523648470e-03
-1.314518914256694870e+00 1.208675150770558782e-03
-1.279613400265780854e+00 1.412326518072493965e-03
-1.244707886274866837e+00 1.704501750439978581e-03
-1.209802372283952820e+00 2.118819422433277679e-03
-1.174896858293045909e+00 2.700510583015673649e-03
-1.139991344302131893e+00 3.510141983569107713e-03
-1.105085830311217876e+00 4.628190885792471398e-03
-1.070180316320303859e+00 6.160484722612931223e-03
-1.035274802329396948e+00 8.244432545669696383e-03
-1.000369288338482932e+00 1.105585556966632438e-02
-9.654637743475689149e-01 1.481607121144910139e-02
-9.305582603566548983e-01 1.979870367307180745e-02
-8.956527463657479871e-01 2.633549548458917824e-02
-8.607472323748339704e-01 3.482019694896634071e-02
-8.258417183839199538e-01 4.570944003179435583e-02
-7.909362043930130426e-01 5.951939227458951515e-02
-7.560306904020990260e-01 7.681697108368633342e-02
-7.211251764111850093e-01 9.820451538069099873e-02
-6.862196624202709927e-01 1.242970904610007921e-01
-6.513141484293640815e-01 1.556920610399869231e-01
-6.164086344384500649e-01 1.929312058909129768e-01
-5.815031204475360482e-01 2.364564394686314019e-01
-5.465976064566220316e-01 2.865610975872061039e-01
-5.116920924657151204e-01 3.433396536995466097e-01
-4.767865784748011038e-01 4.066395544393330841e-01
-4.418810644838870871e-01 4.760194789715823105e-01
-4.069755504929730705e-01 5.507186179132012027e-01
-3.720700365020661593e-01 6.296414333008372166e-01
-3.371645225111521427e-01 7.113617361739555944e-01
-3.022590085202381260e-01 7.941487894469073661e-01
-2.673534945293241094e-01 8.760165602630585191e-01
-2.324479805384171982e-01 9.547953232749423202e-01
-1.975424665475031816e-01 1.028222729088336562e+00
-1.626369525565891649e-01 1.094049418345414137e+00
-1.277314385656822537e-01 1.150152517595813384e+00
-9.282592457476823711e-02 1.194649121721592877e+00
-5.792041058385422048e-02 1.226001328492608788e+00
-2.301489659294020385e-02 1.243104650842709713e+00
1.189061739796670736e-02 1.245352707060711328e+00
4.679613138888072399e-02 1.232672894928806828e+00
8.170164537979474062e-02 1.205530117764422204e+00
1.166071593707087573e-01 1.164898301912610012e+00
1.515126733616156685e-01 1.112202140107359627e+00
1.864181873525296851e-01 1.049233924307829025e+00
2.213237013434437017e-01 9.780522413189081110e-01
2.562292153343577183e-01 9.008705083666698199e-01
2.911347293252646296e-01 8.199437268949104629e-01
3.260402433161786462e-01 7.374614323512200809e-01
3.609457573070926628e-01 6.554537095042923811e-01
3.958512712979995740e-01 5.757154955087808723e-01
4.307567852889135906e-01 4.997524229663949935e-01
4.656622992798276073e-01 4.287493956104366233e-01
5.005678132707416239e-01 3.635611588577933873e-01
5.354733272616485351e-01 3.047225055746887179e-01
5.703788412525625517e-01 2.524745662948652547e-01
6.052843552434765684e-01 2.068029306630608244e-01
6.401898692343905850e-01 1.674831285114106727e-01
6.750953832252974962e-01 1.341292077891725609e-01
7.100008972162115128e-01 1.062416885633157282e-01
7.449064112071255295e-01 8.325193403126932012e-02
7.798119251980395461e-01 6.456084502435883998e-02
8.147174391889464573e-01 4.957064961842827522e-02
8.496229531798604739e-01 3.770934155885458106e-02
8.845284671707744906e-01 2.844796425305702592e-02
9.194339811616885072e-01 2.131141234293174036e-02
9.543394951525954184e-01 1.588372589703693910e-02
9.892450091435094350e-01 1.180899760029670981e-02
1.024150523134423452e+00 8.789028125969046770e-03
1.059056037125330363e+00 6.578782604775637588e-03
1.093961551116244380e+00 4.980556073892243585e-03
1.128867065107158396e+00 3.837579099412084284e-03
1.163772579098072413e+00 3.027611773927923414e-03
1.198678093088979324e+00 2.456903479447118590e-03
1.233583607079893341e+00 2.054748820821076377e-03
1.268489121070807357e+00 1.768752618387409159e-03
1.303394635061721374e+00 1.560829719099308000e-03
1.338300149052628285e+00 1.403906261182265823e-03
1.373205663043542302e+00 1.279253567257911594e-03
1.408111177034456318e+00 1.174368864826946671e-03
1.443016691025370335e+00 1.081313358073680278e-03
1.477922205016277246e+00 9.954231639507031115e-04
1.512827719007191263e+00 9.143184826087673040e-04
1.547733232998105279e+00 8.371482402700806480e-04
1.582638746989012191e+00 7.640193613642408356e-04
1.617544260979926207e+00 6.955706070409487136e-04
1.652449774970840224e+00 6.326599757683270750e-04
1.687355288961754241e+00 5.761418494045635703e-04
1.722260802952661152e+00 5.267155131304131340e-04
1.757166316943575168e+00 4.848306564291085573e-04
1.792071830934489185e+00 4.506383027241793330e-04
1.826977344925403202e+00 4.239776315974742686e-04
1.861882858916310113e+00 4.043906137769928493e-04
1.896788372907224129e+00 3.911574750987447920e-04
1.931693886898138146e+00 3.833468788895815133e-04
1.966599400889052163e+00 3.798754533936837667e-04
2.001504914879959074e+00 3.795719433292011453e-04
2.036410428870873091e+00 3.812418632743498365e-04
2.071315942861787107e+00 3.837290970781447562e-04
2.106221456852701124e+00 3.859714409954753071e-04
2.141126970843608035e+00 3.870476470130533326e-04
2.176032484834522052e+00 3.862141023332524531e-04
2.210937998825436068e+00 3.829298901100653589e-04
2.245843512816342979e+00 3.768696138106553519e-04
2.280749026807256996e+00 3.679240189696797729e-04
2.315654540798171013e+00 3.561890853776111506e-04
2.350560054789085029e+00 3.419448545941825338e-04
2.385465568779991941e+00 3.256257630796259767e-04
2.420371082770905957e+00 3.077846339327932148e-04
2.455276596761819974e+00 2.890527130073929107e-04
2.490182110752733990e+00 2.700982046689165005e-04
2.525087624743640902e+00 2.515856714657785115e-04
2.559993138734554918e+00 2.341384290307293732e-04
2.594898652725468935e+00 2.183057236905571515e-04
2.629804166716382952e+00 2.045360641556557039e-04
2.664709680707289863e+00 1.931576305220047052e-04
2.699615194698203879e+00 1.843662399263094409e-04
2.734520708689117896e+00 1.782209366570350123e-04
2.769426222680024807e+00 1.746469130952534141e-04
2.804331736670938824e+00 1.734451640261842811e-04
2.839237250661852840e+00 1.743080299089565222e-04
2.874142764652766857e+00 1.768395890861048259e-04
2.909048278643673768e+00 1.805797081106190710e-04
2.943953792634587785e+00 1.850304491074911952e-04
2.978859306625501802e+00 1.896834634379076850e-04
3.013764820616415818e+00 1.940469766625481905e-04
3.048670334607322729e+00 1.976709990417204680e-04
3.083575848598236746e+00 2.001694874291527456e-04
3.118481362589150763e+00 2.012383447163336708e-04
3.153386876580064779e+00 2.006683725760892130e-04
3.188292390570971691e+00 1.983525848494816163e-04
3.223197904561885707e+00 1.942876266102471611e-04
3.258103418552799724e+00 1.885694041930315870e-04
3.293008932543713740e+00 1.813833857134418664e-04
3.327914446534620652e+00 1.729903499345663588e-04
3.362819960525534668e+00 1.637086166424728544e-04
3.397725474516448685e+00 1.538939634657401846e-04
3.432630988507355596e+00 1.439185111216139052e-04
3.467536502498269613e+00 1.341498407478071680e-04
3.502442016489183629e+00 1.249315027013173953e-04
3.537347530480097646e+00 1.165659034366526431e-04
3.572253044471004557e+00 1.093003382103350097e-04
3.607158558461918574e+00 1.033166961377722623e-04
3.642064072452832590e+00 9.872512226075628875e-05
3.676969586443746607e+00 9.556169585516086182e-05
3.711875100434653518e+00 9.378998627930894825e-05
3.746780614425567535e+00 9.330618217418130262e-05
3.781686128416481552e+00 9.394735667213804584e-05
3.816591642407395568e+00 9.550232717630718654e-05
3.851497156398302479e+00 9.772448897265543100e-05
3.886402670389216496e+00 1.003459441361978407e-04
3.921308184380130513e+00 1.030922098823437044e-04
3.956213698371037424e+00 1.056967753802365924e-04
3.991119212361951440e+00 1.079147869369256679e-04
4.026024726352865457e+00 1.095351830943265932e-04
4.060930240343779474e+00 1.103906774120513173e-04
4.095835754334686385e+00 1.103650988158679414e-04
4.130741268325600402e+00 1.093977447698806513e-04
4.165646782316514418e+00 1.074845741286281869e-04
4.200552296307428435e+00 1.046762531665775578e-04
4.235457810298335346e+00 1.010732558390892659e-04
4.270363324289249363e+00 9.681839252833628518e-05
4.305268838280163379e+00 9.208728604617950116e-05
4.340174352271077396e+00 8.707741810957039656e-05
4.375079866261984307e+00 8.199642690777608984e-05
4.409985380252898324e+00 7.705034496188870085e-05
4.444890894243812340e+00 7.243242953344852331e-05
4.479796408234726357e+00 6.831316285223431011e-05
4.514701922225633268e+00 6.483189659183472822e-05
4.549607436216547285e+00 6.209049547531944764e-05
4.584512950207461301e+00 6.014920908794290570e-05
4.619418464198368213e+00 5.902487737048835040e-05
4.654323978189282229e+00 5.869145965449203801e-05
4.689229492180196246e+00 5.908277256819739168e-05
4.724135006171110263e+00 6.009722963735080565e-05
4.759040520162017174e+00 6.160429468230054916e-05
4.793946034152931190e+00 6.345229180452114054e-05
4.828851548143845207e+00 6.547715728771428959e-05
4.863757062134759224e+00 6.751167486469923727e-05
4.898662576125666135e+00 6.939470862562850618e-05
4.933568090116580152e+00 7.097994132770529048e-05
4.968473604107494168e+00 7.214364393844341057e-05
5.003379118098408185e+00 7.279104771111706822e-05
5.038284632089315096e+00 7.286096361723334706e-05
5.073190146080229113e+00 7.232839334838130822e-05
5.108095660071143129e+00 7.120499604607952323e-05
5.143001174062050040e+00 6.953740733058287333e-05
5.177906688052964057e+00 6.740354202414021629e-05
5.212812202043878074e+00 6.490713838403699770e-05
5.247717716034792090e+00 6.217090944543654377e-05
5.282623230025699002e+00 5.932874783755736101e-05
5.317528744016613018e+00 5.651747858722792732e-05
5.352434258007527035e+00 5.386866765841663769e-05
5.387339771998441051e+00 5.150097326939210668e-05
5.422245285989347963e+00 4.951347616548205596e-05
5.457150799980261979e+00 4.798034980992629670e-05
5.492056313971175996e+00 4.694713878348381295e-05
5.526961827962090013e+00 4.642881065864266801e-05
5.561867341952996924e+00 4.640963986585050618e-05
5.596772855943910940e+00 4.684487735614272061e-05
5.631678369934824957e+00 4.766406197261137189e-05
5.666583883925738974e+00 4.877574230868772992e-05
5.701489397916645885e+00 5.007330477752773237e-05
5.736394911907559901e+00 5.144154757236282967e-05
5.771300425898473918e+00 5.276360378648929444e-05
5.806205939889380829e+00 5.392780240513193630e-05
5.841111453880294846e+00 5.483406471613113276e-05
5.876016967871208863e+00 5.539946636277850306e-05
5.910922481862122879e+00 5.556265073648582929e-05
5.945827995853029790e+00 5.528685485242554017e-05
5.980733509843943807e+00 5.456139959737174079e-05
6.015639023834857824e+00 5.340159600322215010e-05
6.050544537825771840e+00 5.184712061145704018e-05
6.085450051816678751e+00 4.995900834433880422e-05
6.120355565807592768e+00 4.781549339870943736e-05
6.155261079798506785e+00 4.550699167692243130e-05
6.190166593789420801e+00 4.313055829185641175e-05
6.225072107780327713e+00 4.078416917868548654e-05
6.259977621771241729e+00 3.856116759651586083e-05
6.294883135762155746e+00 3.654518710295359007e-05
6.329788649753069762e+00 3.480581667340264002e-05
6.364694163743976674e+00 3.339521599854415243e-05
6.399599677734890690e+00 3.234582466169698525e-05
6.434505191725804707e+00 3.166924238901269479e-05
6.469410705716711618e+00 3.135629252551730065e-05
6.504316219707625635e+00 3.137821998794116995e-05
6.539221733698539651e+00 3.168891999029794452e-05
6.574127247689453668e+00 3.222804604963746183e-05
6.609032761680360579e+00 3.292480611073291197e-05
6.643938275671274596e+00 3.370222504316967691e-05
6.678843789662188613e+00 3.448163138190341541e-05
6.713749303653102629e+00 3.518711725098720619e-05
6.748654817644009540e+00 3.574972410976642357e-05
6.783560331634923557e+00 3.611112408611315012e-05
6.818465845625837574e+00 3.622659726568214472e-05
6.853371359616751590e+00 3.606714840159061611e-05
6.888276873607658501e+00 3.562065990570943062e-05
6.923182387598572518e+00 3.489203832666746635e-05
6.958087901589486535e+00 3.390237453986238975e-05
6.992993415580393446e+00 3.268719881229245562e-05
7.027898929571307463e+00 3.129396605261719461e-05
7.062804443562221479e+00 2.977894981702957437e-05
7.097709957553135496e+00 2.820375300595052572e-05
7.132615471544042407e+00 2.663165705569716326e-05
7.167520985534956424e+00 2.512402972278180078e-05
7.202426499525870440e+00 2.373699560838723135e-05
7.237332013516784457e+00 2.251854582876317273e-05
7.272237527507691368e+00 2.150622686235113354e-05
7.307143041498605385e+00 2.072550700821697769e-05
7.342048555489519401e+00 2.018887532635481915e-05
7.376954069480433418e+00 1.989568518750920370e-05
7.411859583471340329e+00 1.983271479817019727e-05
7.446765097462254346e+00 1.997538179562778475e-05
7.481670611453168362e+00 2.028951918536472891e-05
7.516576125444082379e+00 2.073359608556679049e-05
7.551481639434989290e+00 2.126124930186248436e-05
7.586387153425903307e+00 2.182398094692869782e-05
7.621292667416817324e+00 2.237387338652708574e-05
7.656198181407724235e+00 2.286617592678541198e-05
7.691103695398638251e+00 2.326162790085872811e-05
7.726009209389552268e+00 2.352839993147722659e-05
7.760914723380466285e+00 2.364355850142097729e-05
7.795820237371373196e+00 2.359398744100552460e-05
7.830725751362287212e+00 2.337673195058487393e-05
7.865631265353201229e+00 2.299876434603189077e-05
7.900536779344115246e+00 2.247620366520825671e-05
7.935442293335022157e+00 2.183305143303034974e-05
7.970347807325936174e+00 2.109953132153941744e-05
8.005253321316850190e+00 2.031013966683803857e-05
8.040158835307764207e+00 1.950152589327927373e-05
8.075064349298671118e+00 1.871032653802183371e-05
8.109969863289585135e+00 1.797107403095571384e-05
8.144875377280499151e+00 1.731429239399389175e-05
8.179780891271406063e+00 1.676487761859500519e-05
8.214686405262320079e+00 1.634084185194653114e-05
8.249591919253234096e+00 1.605247887910361265e-05
8.284497433244148112e+00 1.590198486943970033e-05
8.319402947235055024e+00 1.588354399719938551e-05
8.354308461225969040e+00 1.598386429610743051e-05
8.389213975216883057e+00 1.618312587163938922e-05
8.424119489207797074e+00 1.645628228110152864e-05
8.459025003198703985e+00 1.677463744256546348e-05
8.493930517189618001e+00 1.710760581064113789e-05
8.528836031180532018e+00 1.742455368387018725e-05
8.563741545171446035e+00 1.769661517297946960e-05
8.598647059162352946e+00 1.789837809296021366e-05
8.633552573153266962e+00 1.800934300413428461e-05
8.668458087144180979e+00 1.801507252014289526e-05
8.703363601135094996e+00 1.790796703914679153e-05
8.738269115126001907e+00 1.768762600376667520e-05
8.773174629116915924e+00 1.736077907540292456e-05
8.808080143107829940e+00 1.694079745118144106e-05
8.842985657098736851e+00 1.644682018456406229e-05
8.877891171089650868e+00 1.590255219828862524e-05
8.912796685080564885e+00 1.533480842964562725e-05
8.947702199071478901e+00 1.477189136700820573e-05
8.982607713062385812e+00 1.424189670511660105e-05
9.017513227053299829e+00 1.377104394418464313e-05
9.052418741044213846e+00 1.338212577199635697e-05
9.087324255035127862e+00 1.309316248298216892e-05
9.122229769026034774e+00 1.291633607912855632e-05
9.157135283016948790e+00 1.285726365633169048e-05
9.192040797007862807e+00 1.291465178688456964e-05
9.226946310998776823e+00 1.308035345412305957e-05
9.261851824989683735e+00 1.333982733691578387e-05
9.296757338980597751e+00 1.367297667960345168e-05
9.331662852971511768e+00 1.405532261962128334e-05
9.366568366962418679e+00 1.445944590555580436e-05
9.401473880953332696e+00 1.485661283110593147e-05
9.436379394944246712e+00 1.521848742109689302e-05
9.471284908935160729e+00 1.551882383496442603e-05
9.506190422926067640e+00 1.573503172089188502e-05
9.541095936916981657e+00 1.584951350474377572e-05
9.576001450907895673e+00 1.585068634574053511e-05
9.610906964898809690e+00 1.573362203438317960e-05
9.645812478889716601e+00 1.550026404211954627e-05
9.680717992880630618e+00 1.515921025758864459e-05
9.715623506871544635e+00 1.472508026675100148e-05
9.750529020862458651e+00 1.421751482311332869e-05
9.785434534853365562e+00 1.365988002270818564e-05
9.820340048844279579e+00 1.307776766327752323e-05
9.855245562835193596e+00 1.249739495049305161e-05
9.890151076826107612e+00 1.194401046088095381e-05
9.925056590817014524e+00 1.144040917011450000e-05
9.959962104807928540e+00 1.100564816934684290e-05
9.994867618798842557e+00 1.065403771697588105e-05
1.002977313278974947e+01 1.039446115263261658e-05
1.006467864678066348e+01 1.023005373055863281e-05
1.009958416077157750e+01 1.015824638066491377e-05
1.013448967476249152e+01 1.017115737999020417e-05
1.016939518875339843e+01 1.025629425790443826e-05
1.020430070274431245e+01 1.039751100415838296e-05
1.023920621673522646e+01 1.057615252971437374e-05
1.027411173072614048e+01 1.077230978783205762e-05
1.030901724471704739e+01 1.096610518240058674e-05
1.034392275870796141e+01 1.113892883257021132e-05
1.037882827269887542e+01 1.127455168786535617e-05
1.041373378668978944e+01 1.136005097327122907e-05
1.044863930068069635e+01 1.138649639501832037e-05
1.048354481467161037e+01 1.134936120283275938e-05
1.051845032866252438e+01 1.124863969438146845e-05
1.055335584265343130e+01 1.108867106971132154e-05
1.058826135664434531e+01 1.087768764654258848e-05
1.062316687063525933e+01 1.062712227790899478e-05
1.065807238462617335e+01 1.035072437759545619e-05
1.069297789861708026e+01 1.006354538195579839e-05
1.072788341260799427e+01 9.780862059539927110e-06
1.076278892659890829e+01 9.517109341929428723e-06
1.079769444058982231e+01 9.284893059987168779e-06
1.083259995458072922e+01 9.094147167705732171e-06
1.086750546857164323e+01 8.951490033470489878e-06
1.090241098256255725e+01 8.859820755648228677e-06
1.093731649655347127e+01 8.818180043368310510e-06
1.097222201054437818e+01 8.821882035013109877e-06
1.100712752453529220e+01 8.862904709785329477e-06
1.104203303852620621e+01 8.930508579100756450e-06
1.107693855251712023e+01 9.012037429023404792e-06
1.111184406650802714e+01 9.093842233697658120e-06
1.114674958049894116e+01 9.162260983512866545e-06
1.118165509448985517e+01 9.204583778690946116e-06
1.121656060848076208e+01 9.209934450671890184e-06
1.125146612247167610e+01 9.170007072954054403e-06
1.128637163646259012e+01 9.079607444742480036e-06
1.132127715045350413e+01 8.936965000751103324e-06
1.135618266444441105e+01 8.743798322235743338e-06
1.139108817843532506e+01 8.505136004144529921e-06
1.142599369242623908e+01 8.228912529636647037e-06
1.146089920641715310e+01 7.925374580738193527e-06
1.149580472040806001e+01 7.606345681953083514e-06
1.153071023439897402e+01 7.284405391967604541e-06
1.156561574838988804e+01 6.972042997617121444e-06
1.160052126238080206e+01 6.680844815247275271e-06
1.163542677637170897e+01 6.420769142366642955e-06
1.167033229036262298e+01 6.199554310813588243e-06
1.170523780435353700e+01 6.022294066294350933e-06
1.174014331834444391e+01 5.891201638618459238e-06
1.177504883233535793e+01 5.805570380814242258e-06
1.180995434632627195e+01 5.761925680618825151e-06
1.184485986031718596e+01 5.754350794742501811e-06
1.187976537430809287e+01 5.774958976968678766e-06
1.191467088829900689e+01 5.814476249165149093e-06
1.194957640228992091e+01 5.862893717981444571e-06
1.198448191628083492e+01 5.910145632504492721e-06
1.201938743027174183e+01 5.946769428419598128e-06
1.205429294426265585e+01 5.964506696100445366e-06
1.208919845825356987e+01 5.956809098992759935e-06
1.212410397224448388e+01 5.919220388847232700e-06
1.215900948623539080e+01 5.849614339958854317e-06
1.219391500022630481e+01 5.748278088955031990e-06
1.222882051421721883e+01 5.617840391963341059e-06
1.226372602820813285e+01 5.463054047740462765e-06
1.229863154219903976e+01 5.290450559499701487e-06
1.233353705618995377e+01 5.107892469994652516e-06
1.236844257018086779e+01 4.924054272879559154e-06
1.240334808417177470e+01 4.747866099569098409e-06
1.243825359816268872e+01 4.587955395465150718e-06
1.247315911215360273e+01 4.452120591980637100e-06
1.250806462614451675e+01 4.346867561129378571e-06
1.254297014013542366e+01 4.277034735479730862e-06
1.257787565412633768e+01 4.245526593466125257e-06
1.261278116811725170e+01 4.253168189543740845e-06
1.264768668210816571e+01 4.298685990090288021e-06
1.268259219609907262e+01 4.378812869711597776e-06
1.271749771008998664e+01 4.488508093636117422e-06
1.275240322408090066e+01 4.621276774378822718e-06
1.278730873807181467e+01 4.769567910993923596e-06
1.282221425206272158e+01 4.925225921543226990e-06
1.285711976605363560e+01 5.079967752002771893e-06
1.289202528004454962e+01 5.225856339578594156e-06
1.292693079403545653e+01 5.355741533797196092e-06
1.296183630802637055e+01 5.463641585550561310e-06
1.299674182201728456e+01 5.545041976408727353e-06
1.303164733600819858e+01 5.597093555194617439e-06
1.306655284999910549e+01 5.618698441402004215e-06
1.310145836399001951e+01 5.610479593501027495e-06
1.313636387798093352e+01 5.574637863238571679e-06
1.317126939197184754e+01 5.514708217955585683e-06
1.320617490596275445e+01 5.435234018356691943e-06
1.324108041995366847e+01 5.341384199980679686e-06
1.327598593394458248e+01 5.238542395513666675e-06
1.331089144793549650e+01 5.131899043891956152e-06
1.334579696192640341e+01 5.026077121720651770e-06
1.338070247591731743e+01 4.924819268287019511e-06
1.341560798990823145e+01 4.830758943100759033e-06
1.345051350389914546e+01 4.745291253391260237e-06
1.348541901789005237e+01 4.668550800101996222e-06
1.352032453188096639e+01 4.599495027928987228e-06
1.355523004587188041e+01 4.536082905513247545e-06
1.359013555986278732e+01 4.475531072119619501e-06
1.362504107385370133e+01 4.414623545226527331e-06
1.365994658784461535e+01 4.350047211552386726e-06
1.369485210183552937e+01 4.278723936054140452e-06
1.372975761582643628e+01 4.198111294877931205e-06
1.376466312981735030e+01 4.106447501665316026e-06
1.379956864380826431e+01 4.002921662942081320e-06
1.383447415779917833e+01 3.887757501423586950e-06
1.386937967179008524e+01 3.762206445099418519e-06
1.390428518578099926e+01 3.628453771642564895e-06
1.393919069977191327e+01 3.489448630069136108e-06
1.397409621376282729e+01 3.348674640530140271e-06
1.400900172775373420e+01 3.209881954457055949e-06
1.404390724174464822e+01 3.076803879393326643e-06
1.407881275573556223e+01 2.952881367722360700e-06
1.411371826972646915e+01 2.841016951872781229e-06
1.414862378371738316e+01 2.743376352422264606e-06
1.418352929770829718e+01 2.661251378091493382e-06
1.421843481169921120e+01 2.594992336038010473e-06
1.425334032569011811e+01 2.544012458124507699e-06
1.428824583968103212e+01 2.506861285289723535e-06
1.432315135367194614e+01 2.481358944927722378e-06
1.435805686766286016e+01 2.464779133454874590e-06
1.439296238165376707e+01 2.454065612580094030e-06
1.442786789564468108e+01 2.446065278689392290e-06
1.446277340963559510e+01 2.437760408758131476e-06
1.449767892362650912e+01 2.426483472753678219e-06
1.453258443761741603e+01 2.410099803794445160e-06
1.456748995160833005e+01 2.387146242893413306e-06
1.460239546559924406e+01 2.356917387940510983e-06
1.463730097959015808e+01 2.319495010317614368e-06
1.467220649358106499e+01 2.275720278962407042e-06
1.470711200757197901e+01 2.227112377846991584e-06
1.474201752156289302e+01 2.175740667104305765e-06
1.477692303555379993e+01 2.124060504277764978e-06
1.481182854954471395e+01 2.074725041043783035e-06
1.484673406353562797e+01 2.030386627556246489e-06
1.488163957752654198e+01 1.993501835202124127e-06
1.491654509151744890e+01 1.966153551726019974e-06
1.495145060550836291e+01 1.949902168589214316e-06
1.498635611949927693e+01 1.945675676912926738e-06
1.502126163349019095e+01 1.953705665194576743e-06
1.505616714748109786e+01 1.973512952235407194e-06
1.509107266147201187e+01 2.003943099586919030e-06
1.512597817546292589e+01 2.043248551266100715e-06
1.516088368945383991e+01 2.089210871313248442e-06
1.519578920344474682e+01 2.139293712854488167e-06
1.523069471743566083e+01 2.190814958589468122e-06
1.526560023142657485e+01 2.241125093550741979e-06
1.530050574541748176e+01 2.287778432312277799e-06
1.533541125940839578e+01 2.328684390367071635e-06
1.537031677339930980e+01 2.362227556816190386e-06
1.540522228739022381e+01 2.387347806270602868e-06
1.544012780138113072e+01 2.403574913521403945e-06
1.547503331537204474e+01 2.411015861249684686e-06
1.550993882936295876e+01 2.410296955190770132e-06
1.554484434335387277e+01 2.402466643628271962e-06
1.557974985734477968e+01 2.388868235514259305e-06
1.561465537133569370e+01 2.370994211287436508e-06
1.564956088532660772e+01 2.350335275366972710e-06
1.568446639931752173e+01 2.328237557223379291e-06
1.571937191330842865e+01 2.305780392463255485e-06
1.575427742729934266e+01 2.283684994006575340e-06
1.578918294129025668e+01 2.262261261664672158e-06
1.582408845528117070e+01 2.241396279832395366e-06
1.585899396927207761e+01 2.220584087503706722e-06
1.589389948326299162e+01 2.198992468659309937e-06
1.592880499725390564e+01 2.175559183507149789e-06
1.596371051124481255e+01 2.149107562928731818e-06
1.599861602523572657e+01 2.118469947844850206e-06
1.603352153922664058e+01 2.082607184019864181e-06
1.606842705321755460e+01 2.040713267397392449e-06
1.610333256720846151e+01 1.992296141161880116e-06
1.613823808119937553e+01 1.937228337241079175e-06
1.617314359519028955e+01 1.875764323604802880e-06
1.620804910918120356e+01 1.808524720717586427e-06
1.624295462317211047e+01 1.736450645804545376e-06
1.627786013716302449e+01 1.660734032635490317e-06
1.631276565115393851e+01 1.582731628521709259e-06
1.634767116514485252e+01 1.503871351557174947e-06
1.638257667913575943e+01 1.425559762282229788e-06
1.641748219312667345e+01 1.349098624373004949e-06
1.645238770711758747e+01 1.275617041441624341e-06
1.648729322110849438e+01 1.206023665716487756e-06
1.652219873509940840e+01 1.140981217893900879e-06
1.655710424909032241e+01 1.080903280680494978e-06
1.659200976308123643e+01 1.025971256391956368e-06
1.662691527707214334e+01 9.761676950562905160e-07
1.666182079106305736e+01 9.313210315279037936e-07
1.669672630505397137e+01 8.911561830221709995e-07
1.673163181904487828e+01 8.553454546216788982e-07
1.676653733303579941e+01 8.235547263371921997e-07
1.680144284702670632e+01 7.954808535470596674e-07
1.683634836101761323e+01 7.708774752394128341e-07
1.687125387500853435e+01 7.495678484375910214e-07
1.690615938899944126e+01 7.314447685709829790e-07
1.694106490299036238e+01 7.164589617794615698e-07
1.697597041698126930e+01 7.045984345746431723e-07
1.701087593097217621e+01 6.958620549385761108e-07
1.704578144496309733e+01 6.902310643940102950e-07
1.708068695895400424e+01 6.876422633950659988e-07
1.711559247294491115e+01 6.879662854641592411e-07
1.715049798693583227e+01 6.909937216439313016e-07
1.718540350092673918e+01 6.964309447672521114e-07
1.722030901491764610e+01 7.039064020058169781e-07
1.725521452890856722e+01 7.129869971064303710e-07
1.729012004289947413e+01 7.232030793903489559e-07
1.732502555689039525e+01 7.340796005728314393e-07
1.735993107088130216e+01 7.451702859631218532e-07
1.739483658487220907e+01 7.560912655718190509e-07
1.742974209886313020e+01 7.665505662186962111e-07
1.746464761285403711e+01 7.763701870087204686e-07
1.749955312684494402e+01 7.854981405584534432e-07
1.753445864083586514e+01 7.940087797400008238e-07
1.756936415482677205e+01 8.020908541915124341e-07
1.760426966881769317e+01 8.100239421296569239e-07
1.763917518280860008e+01 8.181450621249977487e-07
1.767408069679950700e+01 8.268082713057709578e-07
1.770898621079042812e+01 8.363408016817980254e-07
1.774389172478133503e+01 8.469997018178764600e-07
1.777879723877224194e+01 8.589329971467652879e-07
1.781370275276316306e+01 8.721490556805055792e-07
1.784860826675406997e+01 8.864971796091411380e-07
1.788351378074497688e+01 9.016615016458711793e-07
1.791841929473589801e+01 9.171691364628600314e-07
1.795332480872680492e+01 9.324123253719425294e-07
1.798823032271772604e+01 9.466831243343729865e-07
1.802313583670863295e+01 9.592181239707815522e-07
1.805804135069953986e+01 9.692498441158448219e-07
1.809294686469046098e+01 9.760608825050593194e-07
1.812785237868136790e+01 9.790366598617054251e-07
1.816275789267227481e+01 9.777127066146832406e-07
1.819766340666319593e+01 9.718128663424175541e-07
1.823256892065410284e+01 9.612755082245415521e-07
1.826747443464500975e+01 9.462657831349198727e-07
1.830237994863593087e+01 9.271730459534776103e-07
1.833728546262683778e+01 9.045937096106163474e-07
1.837219097661775891e+01 8.793008999468725860e-07
1.840709649060866582e+01 8.522032542484950279e-07
1.844200200459957273e+01 8.242959714102961808e-07
1.847690751859049385e+01 7.966077175961417497e-07
1.851181303258140076e+01 7.701471814580933005e-07
1.854671854657230767e+01 7.458529483717639501e-07
1.858162406056322880e+01 7.245499432691423016e-07
1.861652957455413571e+01 7.069150229650329230e-07
1.865143508854505683e+01 6.934534503825295290e-07
1.868634060253596374e+01 6.844870394500442379e-07
1.872124611652687065e+01 6.801538122550427023e-07
1.875615163051779177e+01 6.804181480988284751e-07
1.879105714450869868e+01 6.850897037990178624e-07
1.882596265849960560e+01 6.938489015759159845e-07
1.886086817249052672e+01 7.062765440233745679e-07
1.889577368648143363e+01 7.218851243680472059e-07
1.893067920047234054e+01 7.401496252812666438e-07
1.896558471446326166e+01 7.605359879622266297e-07
1.900049022845416857e+01 7.825259163770231677e-07
1.903539574244508970e+01 8.056371853448932466e-07
1.907030125643599661e+01 8.294390773195368610e-07
1.910520677042690352e+01 8.535629290201965067e-07
1.914011228441782464e+01 8.777079971856554104e-07
1.917501779840873155e+01 9.016429520259046304e-07
1.920992331239963846e+01 9.252033035813467336e-07
1.924482882639055958e+01 9.482850073340925814e-07
1.927973434038146650e+01 9.708344393971625001e-07
1.931463985437238762e+01 9.928349356245724874e-07
1.934954536836329453e+01 1.014290196375752267e-06
1.938445088235420144e+01 1.035205088227428226e-06
1.941935639634512256e+01 1.055564713389478144e-06
1.945426191033602947e+01 1.075313022826313796e-06
1.948916742432693638e+01 1.094332649607245338e-06
1.952407293831785751e+01 1.112427949105363475e-06
1.955897845230876442e+01 1.129313366608706172e-06
1.959388396629967133e+01 1.144609141548891787e-06
1.962878948029059245e+01 1.157845963339776390e-06
1.966369499428149936e+01 1.168479521363709225e-06
1.969860050827242048e+01 1.175914991609992152e-06
1.973350602226332740e+01 1.179540467702438745e-06
1.976841153625423431e+01 1.178767298198087130e-06
1.980331705024515543e+01 1.173074372302386142e-06
1.983822256423606234e+01 1.162052732899646521e-06
1.987312807822696925e+01 1.145446592374320273e-06
1.990803359221789037e+01 1.123186942749651858e-06
1.994293910620879728e+01 1.095414492858651886e-06
1.997784462019971841e+01 1.062489581025642012e-06
2.001275013419062532e+01 1.024987901473124207e-06
2.004765564818153223e+01 9.836822093162684943e-07
2.008256116217245335e+01 9.395114778144204692e-07
2.011746667616336026e+01 8.935401210403767453e-07
2.015237219015426717e+01 8.469107370862934714e-07
2.018727770414518830e+01 8.007942824638012889e-07
2.022218321813609521e+01 7.563416179700062999e-07
2.025708873212700212e+01 7.146399828125045885e-07
2.029199424611792324e+01 6.766772182979196607e-07
2.032689976010883015e+01 6.433155742022036040e-07
2.036180527409975127e+01 6.152758134854119172e-07
2.039671078809065818e+01 5.931312158293491541e-07
2.043161630208156510e+01 5.773100915478022915e-07
2.046652181607248622e+01 5.681046577165317098e-07
2.050142733006339313e+01 5.656836699033670856e-07
2.053633284405430004e+01 5.701060809798645304e-07
2.057123835804522116e+01 5.813332103788975597e-07
2.060614387203612807e+01 5.992374143990292812e-07
2.064104938602703498e+01 6.236059823663223142e-07
2.067595490001795611e+01 6.541398543982600219e-07
2.071086041400886302e+01 6.904476616982565640e-07
2.074576592799978414e+01 7.320364254403408088e-07
2.078067144199069105e+01 7.783009196532995447e-07
2.081557695598159796e+01 8.285141295863113304e-07
2.085048246997251908e+01 8.818213687005925745e-07
2.088538798396342600e+01 9.372404357494364710e-07
2.092029349795433291e+01 9.936697143994930821e-07
2.095519901194525403e+01 1.049905391593916916e-06
2.099010452593616094e+01 1.104668076694124667e-06
2.102501003992708206e+01 1.156638141362688119e-06
2.105991555391798897e+01 1.204498179262330264e-06
2.109482106790889588e+01 1.246980209839044768e-06
2.112972658189981701e+01 1.282914709109691111e-06
2.116463209589072392e+01 1.311278300970856565e-06
2.119953760988163083e+01 1.331237006958796238e-06
2.123444312387255195e+01 1.342182313206631720e-06
2.126934863786345886e+01 1.343757916782512086e-06
2.130425415185436577e+01 1.335875777709605983e-06
2.133915966584528690e+01 1.318720929968221525e-06
2.137406517983619381e+01 1.292745295467511376e-06
2.140897069382711493e+01 1.258651413070113101e-06
2.144387620781802184e+01 1.217367478765575865e-06
2.147878172180892875e+01 1.170015363864654573e-06
2.151368723579984987e+01 1.117873340958155183e-06
2.154859274979075678e+01 1.062335138713535222e-06
2.158349826378166370e+01 1.004866725521405321e-06
2.161840377777258482e+01 9.469619589912395251e-07
2.165330929176349173e+01 8.900980023326298530e-07
2.168821480575441285e+01 8.356912554907236019e-07
2.172312031974531976e+01 7.850545119423035709e-07
2.175802583373622667e+01 7.393561373528015977e-07
2.179293134772714780e+01 6.995822521554954876e-07
2.182783686171805471e+01 6.665031411693851535e-07
2.186274237570896162e+01 6.406453482955939799e-07
2.189764788969988274e+01 6.222710758968301811e-07
2.193255340369078965e+01 6.113665344313224396e-07
2.196745891768169656e+01 6.076407311935530222e-07
2.200236443167261768e+01 6.105358237406460872e-07
2.203726994566352460e+01 6.192495980591140726e-07
2.207217545965444572e+01 6.327698974310005039e-07
2.210708097364535263e+01 6.499199856328305812e-07
2.214198648763625954e+01 6.694129582227591765e-07
2.217689200162718066e+01 6.899125100235015788e-07
2.221179751561808757e+01 7.100967173384934652e-07
2.224670302960899448e+01 7.287210803425585766e-07
2.228160854359991561e+01 7.446769528933509088e-07
2.231651405759082252e+01 7.570416920615335072e-07
2.235141957158174364e+01 7.651173816951471686e-07
2.238632508557265055e+01 7.684557821781317029e-07
2.242123059956355746e+01 7.668681604573835307e-07
2.245613611355447858e+01 7.604197662635061007e-07
2.249104162754538550e+01 7.494098369063609075e-07
2.252594714153629241e+01 7.343390301246558520e-07
2.256085265552721353e+01 7.158670118096530399e-07
2.259575816951812044e+01 6.947634962580598485e-07
2.263066368350902735e+01 6.718563144360136029e-07
2.266556919749994847e+01 6.479800665692518645e-07
2.270047471149085538e+01 6.239286255652587992e-07
2.273538022548177651e+01 6.004142479717553872e-07
2.277028573947268342e+01 5.780353856108832795e-07
2.280519125346359033e+01 5.572545456599238059e-07
2.284009676745451145e+01 5.383867881399855757e-07
2.287500228144541836e+01 5.215987348851304499e-07
2.290990779543632527e+01 5.069173349734810493e-07
2.294481330942724639e+01 4.942471134767258971e-07
2.297971882341815331e+01 4.833942334553789336e-07
2.301462433740906022e+01 4.740954246320370468e-07
2.304952985139998134e+01 4.660496693058609350e-07
2.308443536539088825e+01 4.589504786707376014e-07
2.311934087938180937e+01 4.525166346152525429e-07
2.315424639337271628e+01 4.465194104881714858e-07
2.318915190736362320e+01 4.408045188216949169e-07
2.322405742135454432e+01 4.353073639444005109e-07
2.325896293534545123e+01 4.300605980728184957e-07
2.329386844933635814e+01 4.251934783723191301e-07
2.332877396332727926e+01 4.209230767878421535e-07
2.336367947731818617e+01 4.175379703304678530e-07
2.339858499130910729e+01 4.153755939196246825e-07
2.343349050530001421e+01 4.147949226809168537e-07
2.346839601929092112e+01 4.161465184296985958e-07
2.350330153328184224e+01 4.197421860232812966e-07
2.353820704727274915e+01 4.258265131456495377e-07
2.357311256126365606e+01 4.345524041290173806e-07
2.360801807525457718e+01 4.459623775232821824e-07
2.364292358924548410e+01 4.599769111830203526e-07
2.367782910323639101e+01 4.763905368876272974e-07
2.371273461722731213e+01 4.948757684870866099e-07
2.374764013121821904e+01 5.149943555878311275e-07
2.378254564520914016e+01 5.362148460585238470e-07
2.381745115920004707e+01 5.579350601807922000e-07
2.385235667319095398e+01 5.795078547844387245e-07
2.388726218718187511e+01 6.002684949028962036e-07
2.392216770117278202e+01 6.195620413224021431e-07
2.395707321516368893e+01 6.367693759826980451e-07
2.399197872915461005e+01 6.513307828126758888e-07
2.402688424314551696e+01 6.627663330760017093e-07
2.406178975713643808e+01 6.706926466773266095e-07
2.409669527112734499e+01 6.748358763789682535e-07
2.413160078511825191e+01 6.750409645386831407e-07
2.416650629910917303e+01 6.712773402144685293e-07
2.420141181310007994e+01 6.636412614371467694e-07
2.423631732709098685e+01 6.523549792270386555e-07
2.427122284108190797e+01 6.377628320803961495e-07
2.430612835507281488e+01 6.203243025362408625e-07
2.434103386906372180e+01 6.006040111638453511e-07
2.437593938305464292e+01 5.792586129756693076e-07
2.441084489704554983e+01 5.570206130976141360e-07
2.444575041103647095e+01 5.346792374279961189e-07
2.448065592502737786e+01 5.130586727641769419e-07
2.451556143901828477e+01 4.929942109716694461e-07
2.455046695300920589e+01 4.753070658163445531e-07
2.458537246700011281e+01 4.607788463254965208e-07
2.462027798099101972e+01 4.501268331849616821e-07
2.465518349498194084e+01 4.439812843886130863e-07
2.469008900897284775e+01 4.428659705395235520e-07
2.472499452296376887e+01 4.471829975094866952e-07
2.475990003695467578e+01 4.572027168334486001e-07
2.479480555094558270e+01 4.730591689418560374e-07
2.482971106493650382e+01 4.947510814623320863e-07
2.486461657892741073e+01 5.221479958300552106e-07
2.489952209291831764e+01 5.550006688431213172e-07
2.493442760690923876e+01 5.929545417663551045e-07
2.496933312090014567e+01 6.355648338829049152e-07
2.500423863489105258e+01 6.823117352005935157e-07
2.503914414888197371e+01 7.326142635440379852e-07
2.507404966287288062e+01 7.858416138831785190e-07
2.510895517686380174e+01 8.413212404234911326e-07
2.514386069085470865e+01 8.983434323903404610e-07
2.517876620484561556e+01 9.561627139510168310e-07
2.521367171883653668e+01 1.013996948887619478e-06
2.524857723282744359e+01 1.071025491510078613e-06
2.528348274681835051e+01 1.126388034415836775e-06
2.531838826080927163e+01 1.179185914544668457e-06
2.535329377480017854e+01 1.228487527613254752e-06
2.538819928879109966e+01 1.273339169889578825e-06
2.542310480278200657e+01 1.312782104551472066e-06
2.545801031677291348e+01 1.345875990271363566e-06
2.549291583076383461e+01 1.371728082154318331e-06
2.552782134475474152e+01 1.389526898586133829e-06
2.556272685874564843e+01 1.398578420313405268e-06
2.559763237273656955e+01 1.398342419122752279e-06
2.563253788672747646e+01 1.388466254795887095e-06
2.566744340071838337e+01 1.368813460407629779e-06
2.570234891470930449e+01 1.339484662686025005e-06
2.573725442870021141e+01 1.300828836894792366e-06
2.577215994269113253e+01 1.253443533744756032e-06
2.580706545668203944e+01 1.198163481474425911e-06
2.584197097067294635e+01 1.136037790790927897e-06
2.587687648466386747e+01 1.068296800898030302e-06
2.591178199865477438e+01 9.963103309464905882e-07
2.594668751264568129e+01 9.215396814458578539e-07
2.598159302663660242e+01 8.454861174705127523e-07
2.601649854062750933e+01 7.696387315934057701e-07
2.605140405461841624e+01 6.954245224047384497e-07
2.608630956860933736e+01 6.241632490829184692e-07
2.612121508260024427e+01 5.570291688405735321e-07
2.615612059659116539e+01 4.950211835878832152e-07
2.619102611058207231e+01 4.389422768490036051e-07
2.622593162457297922e+01 3.893884773201021175e-07
2.626083713856390034e+01 3.467470027842218893e-07
2.629574265255480725e+01 3.112027672876369431e-07
2.633064816654571416e+01 2.827521081866340064e-07
2.636555368053663528e+01 2.612224197090205679e-07
2.640045919452754219e+01 2.462963562407875829e-07
2.643536470851846332e+01 2.375393624134657494e-07
2.647027022250937023e+01 2.344294544528626118e-07
2.650517573650027714e+01 2.363883667739706808e-07
2.654008125049119826e+01 2.428133385277979030e-07
2.657498676448210517e+01 2.531089042376449031e-07
2.660989227847301208e+01 2.667180436665289989e-07
2.664479779246393321e+01 2.831519316311185922e-07
2.667970330645484012e+01 3.020173237703056101e-07
2.671460882044574703e+01 3.230403555065897893e-07
2.674951433443666815e+01 3.460852717861764312e-07
2.678441984842757506e+01 3.711664081070242019e-07
2.681932536241849618e+01 3.984516740672457955e-07
2.685423087640940309e+01 4.282559068245697095e-07
2.688913639040031001e+01 4.610228043831246905e-07
2.692404190439123113e+01 4.972947339548213223e-07
2.695894741838213804e+01 5.376705252631628350e-07
2.699385293237304495e+01 5.827523567359091302e-07
2.702875844636396607e+01 6.330839472134928802e-07
2.706366396035487298e+01 6.890833743300268371e-07
2.709856947434579411e+01 7.509748332461190441e-07
2.713347498833670102e+01 8.187244008562621006e-07
2.716838050232760793e+01 8.919852646761444814e-07
2.720328601631852905e+01 9.700578195880602687e-07
2.723819153030943596e+01 1.051869474146768634e-06
2.727309704430034287e+01 1.135977934435634982e-06
2.730800255829126399e+01 1.220600195979397493e-06
2.734290807228217091e+01 1.303667577451370859e-06
2.737781358627307782e+01 1.382905028298585629e-06
2.741271910026399894e+01 1.455930827380811425e-06
2.744762461425490585e+01 1.520370870714526800e-06
2.748253012824582697e+01 1.573980227727341096e-06
2.751743564223673388e+01 1.614763701681065014e-06
2.755234115622764079e+01 1.641086883344987846e-06
2.758724667021856192e+01 1.651769689869913700e-06
2.762215218420946883e+01 1.646155605886979243e-06
2.765705769820037574e+01 1.624151684597459893e-06
2.769196321219129686e+01 1.586236647737873702e-06
2.772686872618220377e+01 1.533436920461218859e-06
2.776177424017312489e+01 1.467272903379061198e-06
2.779667975416403181e+01 1.389679979066789518e-06
2.783158526815493872e+01 1.302910469219375623e-06
2.786649078214585984e+01 1.209423854851627827e-06
2.790139629613676675e+01 1.111772972602820739e-06
2.793630181012767366e+01 1.012493611210562708e-06
2.797120732411859478e+01 9.140040329238427090e-07
2.800611283810950169e+01 8.185195735560642518e-07
2.804101835210040861e+01 7.279858089120267743e-07
2.807592386609132973e+01 6.440320056747517904e-07
2.811082938008223664e+01 5.679448834268733382e-07
2.814573489407315776e+01 5.006612538331064321e-07
2.818064040806406467e+01 4.427769820223531556e-07
2.821554592205497158e+01 3.945689920459512347e-07
2.825045143604589271e+01 3.560267205018364279e-07
2.828535695003679962e+01 3.268894732712176518e-07
2.832026246402770653e+01 3.066864897366971364e-07
2.835516797801862765e+01 2.947770767687819037e-07
2.839007349200953456e+01 2.903888448296947490e-07
2.842497900600044147e+01 2.926527703117846814e-07
2.845988451999136259e+01 3.006344465187853336e-07
2.849479003398226951e+01 3.133614163501555816e-07
2.852969554797319063e+01 3.298468716907218419e-07
2.856460106196409754e+01 3.491102485383310289e-07
2.859950657595500445e+01 3.701953519762926002e-07
2.863441208994592557e+01 3.921866331079656603e-07
2.866931760393683248e+01 4.142241401692519486e-07
2.870422311792773939e+01 4.355175093867107628e-07
2.873912863191866052e+01 4.553591768163253538e-07
2.877403414590956743e+01 4.731368047142252358e-07
2.880893965990048855e+01 4.883447434863952669e-07
2.884384517389139546e+01 5.005942059224955012e-07
2.887875068788230237e+01 5.096217228144331700e-07
2.891365620187322349e+01 5.152953838380829283e-07
2.894856171586413041e+01 5.176183487419397579e-07
2.898346722985503732e+01 5.167291444729815175e-07
2.901837274384595844e+01 5.128983457902126260e-07
2.905327825783686535e+01 5.065213700151846061e-07
2.908818377182777226e+01 4.981072971610636790e-07
2.912308928581869338e+01 4.882638460301868590e-07
2.915799479980960029e+01 4.776788801389292192e-07
2.919290031380052142e+01 4.670990635179400897e-07
2.922780582779142833e+01 4.573065096258595147e-07
2.926271134178233524e+01 4.490944385998651451e-07
2.929761685577325636e+01 4.432429521490943210e-07
2.933252236976416327e+01 4.404960308064964970e-07
2.936742788375507018e+01 4.415407444588264391e-07
2.940233339774599131e+01 4.469894471347234094e-07
2.943723891173689822e+01 4.573654192404862368e-07
2.947214442572781934e+01 4.730920576903253474e-07
2.950704993971872625e+01 4.944853410978520684e-07
2.954195545370963316e+01 5.217489639964493147e-07
2.957686096770055428e+01 5.549712908533665501e-07
2.961176648169146119e+01 5.941231691395017041e-07
2.964667199568236811e+01 6.390556874409598777e-07
2.968157750967328923e+01 6.894971756414688997e-07
2.971648302366419614e+01 7.450491026121230660e-07
2.975138853765510305e+01 8.051809932111677653e-07
2.978629405164602417e+01 8.692250027599964311e-07
2.982119956563693108e+01 9.363712837606215660e-07
2.985610507962785221e+01 1.005665683621782629e-06
2.989101059361875912e+01 1.076011557190399078e-06
2.992591610760966603e+01 1.146177513034023396e-06
2.996082162160058715e+01 1.214812709494404492e-06
2.999572713559149406e+01 1.280470874629203891e-06
3.003063264958240097e+01 1.341643570929736683e-06
3.006553816357332209e+01 1.396802415252811263e-06
3.010044367756422901e+01 1.444449072084441789e-06
3.013534919155515013e+01 1.483170952994959971e-06
3.017025470554605704e+01 1.511699770248128644e-06
3.020516021953696395e+01 1.528969495853140141e-06
3.024006573352788507e+01 1.534169941920906691e-06
3.027497124751879198e+01 1.526792154133553227e-06
3.030987676150969889e+01 1.506662118710135191e-06
3.034478227550062002e+01 1.473959913581919629e-06
3.037968778949152693e+01 1.429222343439802229e-06
3.041459330348243384e+01 1.373328213622255820e-06
3.044949881747335496e+01 1.307466624383406105e-06
3.048440433146426187e+01 1.233089895982765294e-06
3.051930984545518299e+01 1.151853854386913889e-06
3.055421535944608991e+01 1.065549114012564117e-06
3.058912087343699682e+01 9.760276045761296053e-07
3.062402638742791794e+01 8.851288495543924269e-07
3.065893190141882485e+01 7.946103949501348492e-07
3.069383741540973176e+01 7.060863271096657350e-07
3.072874292940065288e+01 6.209770601121379194e-07
3.076364844339155979e+01 5.404725977663751536e-07
3.079855395738246671e+01 4.655103818396166409e-07
3.083345947137338783e+01 3.967677326289424016e-07
3.086836498536429474e+01 3.346678705934041457e-07
3.090327049935521586e+01 2.793976623760717922e-07
3.093817601334612277e+01 2.309346206800816624e-07
3.097308152733702968e+01 1.890803359012095127e-07
3.100798704132795081e+01 1.534974297701014800e-07
3.104289255531885772e+01 1.237472731181303521e-07
3.107779806930976463e+01 9.932605682918502683e-08
3.111270358330068575e+01 7.969729022341554961e-08
3.114760909729159266e+01 6.431936323319370422e-08
3.118251461128251378e+01 5.266738921073666807e-08
3.121742012527342069e+01 4.424909376939290269e-08
3.125232563926432761e+01 3.861499315306108342e-08
3.128723115325524873e+01 3.536348771126186092e-08
3.132213666724615564e+01 3.414176903192160600e-08
3.135704218123706255e+01 3.464360062134012570e-08
3.139194769522798367e+01 3.660508723238866441e-08
3.142685320921889058e+01 3.979950801763205723e-08
3.146175872320979749e+01 4.403216796389487066e-08
3.149666423720071862e+01 4.913603680184701081e-08
3.153156975119162553e+01 5.496871222559154374e-08
3.156647526518254665e+01 6.141098326730054066e-08
3.160138077917345356e+01 6.836699959266383363e-08
3.163628629316436047e+01 7.576579388111483508e-08
3.167119180715528159e+01 8.356367844858454899e-08
3.170609732114618851e+01 9.174686445648784379e-08
3.174100283513709542e+01 1.003335508105460096e-07
3.177590834912801654e+01 1.093747142122584295e-07
3.181081386311892345e+01 1.189529091810345855e-07
3.184571937710984457e+01 1.291785560011615723e-07
3.188062489110075148e+01 1.401834443866094494e-07
3.191553040509165839e+01 1.521114901088901703e-07
3.195043591908257952e+01 1.651071209832011260e-07
3.198534143307348643e+01 1.793020012685516670e-07
3.202024694706439334e+01 1.948010909696543938e-07
3.205515246105531446e+01 2.116692419320703850e-07
3.209005797504622137e+01 2.299196258224455128e-07
3.212496348903712828e+01 2.495052507621220667e-07
3.215986900302804941e+01 2.703146482064004515e-07
3.219477451701895632e+01 2.921725098148019117e-07
3.222968003100987744e+01 3.148456508081125112e-07
3.226458554500078435e+01 3.380542095986992004e-07
3.229949105899169126e+01 3.614875097648284061e-07
3.233439657298261238e+01 3.848235592720156516e-07
3.236930208697351929e+01 4.077507899639389375e-07
3.240420760096442621e+01 4.299903860544983893e-07
3.243911311495534733e+01 4.513174390181253089e-07
3.247401862894625424e+01 4.715792075902065492e-07
3.250892414293717536e+01 4.907089489805570772e-07
3.254382965692808227e+01 5.087340996399400849e-07
3.257873517091898918e+01 5.257779886055508364e-07
3.261364068490991031e+01 5.420547247743850989e-07
3.264854619890081722e+01 5.578573713939615217e-07
3.268345171289172413e+01 5.735399701579336701e-07
3.271835722688264525e+01 5.894943742385690046e-07
3.275326274087355216e+01 6.061231741117523421e-07
3.278816825486445907e+01 6.238102409699318651e-07
3.282307376885538019e+01 6.428905662782284029e-07
3.285797928284628711e+01 6.636211440027556397e-07
3.289288479683720823e+01 6.861546277535659741e-07
3.292779031082811514e+01 7.105174018441474577e-07
3.296269582481902205e+01 7.365935349473831790e-07
3.299760133880994317e+01 7.641158383040950778e-07
3.303250685280085008e+01 7.926649284577610508e-07
3.306741236679175699e+01 8.216768014653605621e-07
3.310231788078267812e+01 8.504589716299731110e-07
3.313722339477358503e+01 8.782147313894212631e-07
3.317212890876449194e+01 9.040745775711902638e-07
3.320703442275541306e+01 9.271333584477509029e-07
3.324193993674631997e+01 9.464912667845505431e-07
3.327684545073724109e+01 9.612964778682234258e-07
3.331175096472814801e+01 9.707870448921966351e-07
3.334665647871905492e+01 9.743296431042206201e-07
3.338156199270997604e+01 9.714529097600319675e-07
3.341646750670088295e+01 9.618734524287247717e-07
3.345137302069178986e+01 9.455130688591249376e-07
3.348627853468271098e+01 9.225062971519043816e-07
3.352118404867361789e+01 8.931980441051135887e-07
3.355608956266453902e+01 8.581316661786764951e-07
3.359099507665544593e+01 8.180284473163371644e-07
3.362590059064635284e+01 7.737598848426086469e-07
3.366080610463727396e+01 7.263145260070541998e-07
3.369571161862818087e+01 6.767612769092815602e-07
3.373061713261908778e+01 6.262111329382505315e-07
3.376552264661000891e+01 5.757791714518747085e-07
3.380042816060091582e+01 5.265484313339303379e-07
3.383533367459182273e+01 4.795370159753905625e-07
3.387023918858274385e+01 4.356694341684436663e-07
3.390514470257365076e+01 3.957528727065980832e-07
3.394005021656457188e+01 3.604588035333721325e-07
3.397495573055547879e+01 3.303100855315237508e-07
3.400986124454638571e+01 3.056735336797649189e-07
3.404476675853730683e+01 2.867577926360698551e-07
3.407967227252821374e+01 2.736162553013586575e-07
3.411457778651912065e+01 2.661546915935785681e-07
3.414948330051004177e+01 2.641431793297339112e-07
3.418438881450094868e+01 2.672318418319219317e-07
3.421929432849186981e+01 2.749697868849040528e-07
3.425419984248277672e+01 2.868265100805848889e-07
3.428910535647368363e+01 3.022148841963734047e-07
3.432401087046460475e+01 3.205147262453492279e-07
3.435891638445551166e+01 3.410958422786089441e-07
3.439382189844641857e+01 3.633394247258149073e-07
3.442872741243733969e+01 3.866567405911392406e-07
3.446363292642824661e+01 4.105042127999421067e-07
3.449853844041915352e+01 4.343942579072288767e-07
3.453344395441007464e+01 4.579015809541234334e-07
3.456834946840098155e+01 4.806650069845812694e-07
3.460325498239190267e+01 5.023853026115723913e-07
3.463816049638280958e+01 5.228197608596574393e-07
3.467306601037371649e+01 5.417745445270652250e-07
3.470797152436463762e+01 5.590958773751926580e-07
3.474287703835554453e+01 5.746611282779718621e-07
3.477778255234645144e+01 5.883706632945088460e-07
3.481268806633737256e+01 6.001410776985973204e-07
3.484759358032827947e+01 6.099001127947628200e-07
3.488249909431920059e+01 6.175832656761795068e-07
3.491740460831010751e+01 6.231318646232728696e-07
3.495231012230101442e+01 6.264922453435895824e-07
3.498721563629193554e+01 6.276156393343725167e-07
3.502212115028284245e+01 6.264584668646470570e-07
3.505702666427374936e+01 6.229828828888846958e-07
3.509193217826467048e+01 6.171576085727170464e-07
3.512683769225557739e+01 6.089592423279154364e-07
3.516174320624648431e+01 5.983743360548073030e-07
3.519664872023740543e+01 5.854025138711001688e-07
3.523155423422831234e+01 5.700607934519016348e-07
3.526645974821923346e+01 5.523890601972871189e-07
3.530136526221014037e+01 5.324563793783600208e-07
3.533627077620104728e+01 5.103675630514304484e-07
3.537117629019196841e+01 4.862691927155955161e-07
3.540608180418287532e+01 4.603541841456986665e-07
3.544098731817378223e+01 4.328639995094154352e-07
3.547589283216470335e+01 4.040877726174534335e-07
3.551079834615561026e+01 3.743578998650902343e-07
3.554570386014651717e+01 3.440420239590261963e-07
3.558060937413743829e+01 3.135317465771778949e-07
3.561551488812834521e+01 2.832287906173030871e-07
3.565042040211926633e+01 2.535296379024679461e-07
3.568532591611017324e+01 2.248098525200949636e-07
3.572023143010108015e+01 1.974093409983570842e-07
3.575513694409200127e+01 1.716196975800889094e-07
3.579004245808290818e+01 1.476745556171832556e-07
3.582494797207381509e+01 1.257435501103941214e-07
3.585985348606473622e+01 1.059301364048321444e-07
3.589475900005564313e+01 8.827315256469884782e-08
3.592966451404656425e+01 7.275169947393488748e-08
3.596457002803747116e+01 5.929267440073499536e-08
3.599947554202837807e+01 4.778014844458935226e-08
3.603438105601929919e+01 3.806572983584801731e-08
3.606928657001020611e+01 2.997909494867150456e-08
3.610419208400111302e+01 2.333797926946492079e-08
3.613909759799203414e+01 1.795707816727188938e-08
3.617400311198294105e+01 1.365548743218323392e-08
3.620890862597384796e+01 1.026249346774833676e-08
3.624381413996476908e+01 7.621684504046632776e-09
3.627871965395567599e+01 5.593484835986427908e-09
3.631362516794659712e+01 4.056307597760495848e-09
3.634853068193750403e+01 2.906577181590889958e-09
3.638343619592841094e+01 2.057893637488359434e-09
3.641834170991933206e+01 1.439604637780190167e-09
3.645324722391023897e+01 9.950236152452774743e-10
3.648815273790114588e+01 6.794933512085899022e-10
3.652305825189206701e+01 4.584496263685531473e-10
3.655796376588297392e+01 3.055951651726068776e-10
3.659286927987389504e+01 2.012539681554577323e-10
3.662777479386480195e+01 1.309425894652404500e-10
3.666268030785570886e+01 8.416894734384680377e-11
3.669758582184662998e+01 5.345076140705036443e-11
3.673249133583753689e+01 3.353388893349301998e-11
3.676739684982844381e+01 2.078448984070951806e-11
3.680230236381936493e+01 1.272676380973841387e-11
3.683720787781027184e+01 7.698707435915820439e-12
3.687211339180117875e+01 4.600840532503652113e-12
3.690701890579209987e+01 2.716280677948052517e-12
3.694192441978300678e+01 1.584269483703797740e-12
3.697682993377392791e+01 9.128507357266220195e-13
3.701173544776483482e+01 5.196220104901788202e-13
3.704664096175574173e+01 2.922119736673536731e-13
3.708154647574666285e+01 1.623509989807563509e-13
3.711645198973756976e+01 8.913547850480965582e-14
3.715135750372847667e+01 4.839890352365449850e-14
3.718626301771939779e+01 2.606948344781429630e-14
3.722116853171030471e+01 1.408799613857923711e-14
3.725607404570122583e+01 7.946465366658972879e-15
3.729097955969213274e+01 5.243422987692132761e-15
3.732588507368303965e+01 4.879344086311891636e-15
3.736079058767396077e+01 6.670953323918394639e-15
3.739569610166486768e+01 1.127213586530793199e-14
3.743060161565577459e+01 2.037294938738827399e-14
3.746550712964669572e+01 3.722382416175818549e-14
3.750041264363760263e+01 6.761487700595017041e-14
3.753531815762850954e+01 1.215459472089975276e-13
3.757022367161943066e+01 2.159688984952597471e-13
3.760512918561033757e+01 3.791905039019967002e-13
3.764003469960125869e+01 6.578165276806582378e-13
3.767494021359216561e+01 1.127524484269582424e-12
3.770984572758307252e+01 1.909506581785230138e-12
3.774475124157399364e+01 3.195159306942223038e-12
3.777965675556490055e+01 5.282542346463125112e-12
3.781456226955580746e+01 8.629306671562158020e-12
3.784946778354672858e+01 1.392819780897126075e-11
3.788437329753763549e+01 2.221283819624098783e-11
3.791927881152854241e+01 3.500319200816450161e-11
3.795418432551946353e+01 5.450175551905980644e-11
3.798908983951037044e+01 8.385284553908253055e-11
3.802399535350129156e+01 1.274780259557029724e-10
3.805890086749219847e+01 1.915002630631090609e-10
3.809380638148310538e+01 2.842672918121985213e-10
3.812871189547402651e+01 4.169803171283571178e-10
3.816361740946493342e+01 6.044269981953313985e-10
3.819852292345584033e+01 8.658072231118649977e-10
3.823342843744676145e+01 1.225626284435355275e-09
3.826833395143766836e+01 1.714612925074445261e-09
3.830323946542858948e+01 2.370600106922660581e-09
3.833814497941949639e+01 3.239285710523257091e-09
3.837305049341040331e+01 4.374770896544845134e-09
3.840795600740132443e+01 5.839758452022893790e-09
3.844286152139223134e+01 7.705285550996201117e-09
3.847776703538313825e+01 1.004986864400661256e-08
3.851267254937405937e+01 1.295795605812964953e-08
3.854757806336496628e+01 1.651761887796992244e-08
3.858248357735587319e+01 2.081746379181524901e-08
3.861738909134679432e+01 2.594282165306430017e-08
3.865229460533770123e+01 3.197134868565676017e-08
3.868720011932862235e+01 3.896826683533818241e-08
3.872210563331952926e+01 4.698155632200941587e-08
3.875701114731043617e+01 5.603748552632818120e-08
3.879191666130135729e+01 6.613690858595504151e-08
3.882682217529226421e+01 7.725276777614784245e-08
3.886172768928317112e+01 8.932919666747192995e-08
3.889663320327409224e+01 1.022825262685403390e-07
3.893153871726499915e+01 1.160043508600823733e-07
3.896644423125592027e+01 1.303666209385738525e-07
3.900134974524682718e+01 1.452285127114209471e-07
3.903625525923773409e+01 1.604445984216389483e-07
3.907116077322865522e+01 1.758736355231689502e-07
3.910606628721956213e+01 1.913871333331815988e-07
3.914097180121046904e+01 2.068767696494866157e-07
3.917587731520139016e+01 2.222597380746084443e-07
3.921078282919229707e+01 2.374812218009986274e-07
3.924568834318320398e+01 2.525134121789129113e-07
3.928059385717412511e+01 2.673508081020978455e-07
3.931549937116503202e+01 2.820019194017585632e-07
3.935040488515595314e+01 2.964779166690350905e-07
3.938531039914686005e+01 3.107791755548909720e-07
3.942021591313776696e+01 3.248810064641032529e-07
3.945512142712868808e+01 3.387200938434194764e-07
3.949002694111959499e+01 3.521832546412975045e-07
3.952493245511050191e+01 3.651000388752668706e-07
3.955983796910142303e+01 3.772404311204604037e-07
3.959474348309232994e+01 3.883184857368380728e-07
3.962964899708325106e+01 3.980021773115837161e-07
3.966455451107415797e+01 4.059291255993057590e-07
3.969946002506506488e+01 4.117272280250593090e-07
3.973436553905598601e+01 4.150386739997711392e-07
3.976927105304689292e+01 4.155453909952940920e-07
3.980417656703779983e+01 4.129937364393566191e-07
3.983908208102872095e+01 4.072162351502285629e-07
3.987398759501962786e+01 3.981483765459395618e-07
3.990889310901053477e+01 3.858389090559575167e-07
3.994379862300145589e+01 3.704526554736446059e-07
3.997870413699236281e+01 3.522655571356086980e-07
4.001360965098328393e+01 3.316523602517326529e-07
4.004851516497419084e+01 3.090680066192342031e-07
4.008342067896509775e+01 2.850243142928496500e-07
4.011832619295601887e+01 2.600638798872276283e-07
4.015323170694692578e+01 2.347332746737723873e-07
4.018813722093783269e+01 2.095575388403441079e-07
4.022304273492875382e+01 1.850177240287082238e-07
4.025794824891966073e+01 1.615328353436444215e-07
4.029285376291056764e+01 1.394470353109658185e-07
4.032775927690148876e+01 1.190224536195388838e-07
4.036266479089239567e+01 1.004374548090836151e-07
4.039757030488331679e+01 8.378979856135307940e-08
4.043247581887422371e+01 6.910381678681140825e-08
4.046738133286513062e+01 5.634054467659295936e-08
4.050228684685605174e+01 4.540967959260257482e-08
4.053719236084695865e+01 3.618228866382040748e-08
4.057209787483786556e+01 2.850331992644145521e-08
4.060700338882878668e+01 2.220316405260018655e-08
4.064190890281969359e+01 1.710773437827655440e-08
4.067681441681061472e+01 1.304675493611397324e-08
4.071171993080152163e+01 9.860147670915865827e-09
4.074662544479242854e+01 7.402575813598526459e-09
4.078153095878334966e+01 5.546322349496413950e-09
4.081643647277425657e+01 4.182758827154208040e-09
4.085134198676516348e+01 3.222693708177446019e-09
4.088624750075608461e+01 2.595887916559074707e-09
4.092115301474699152e+01 2.249997080865783173e-09
4.095605852873789843e+01 2.149154705912277995e-09
4.099096404272881955e+01 2.272357302018341960e-09
4.102586955671972646e+01 2.611759377268064195e-09
4.106077507071064758e+01 3.170939683848930154e-09
4.109568058470155449e+01 3.963165016957404527e-09
4.113058609869246141e+01 5.009657232190826847e-09
4.116549161268338253e+01 6.337864221194024928e-09
4.120039712667428944e+01 7.979745807054301502e-09
4.123530264066519635e+01 9.970108512636749661e-09
4.127020815465611747e+01 1.234505474039225495e-08
4.130511366864702438e+01 1.514064623040813814e-08
4.134001918263794551e+01 1.839191151748108922e-08
4.137492469662885242e+01 2.213234446854733225e-08
4.140983021061975933e+01 2.639403788554037845e-08
4.144473572461068045e+01 3.120856582985954156e-08
4.147964123860158736e+01 3.660866649245755709e-08
4.151454675259249427e+01 4.263068366873437259e-08
4.154945226658341539e+01 4.931760374314769922e-08
4.158435778057432231e+01 5.672238672473966764e-08
4.161926329456522922e+01 6.491115006293672466e-08
4.165416880855615034e+01 7.396564308890410573e-08
4.168907432254705725e+01 8.398437100236429590e-08
4.172397983653797837e+01 9.508171316523076517e-08
4.175888535052888528e+01 1.073844501187233094e-07
4.179379086451979219e+01 1.210252787280215783e-07
4.182869637851071332e+01 1.361331557365589384e-07
4.186360189250162023e+01 1.528206539278629730e-07
4.189850740649252714e+01 1.711689148974022327e-07
4.193341292048344826e+01 1.912111978281864681e-07
4.196831843447435517e+01 2.129164045446908451e-07
4.200322394846527629e+01 2.361742530233495475e-07
4.203812946245618321e+01 2.607839226082819105e-07
4.207303497644709012e+01 2.864479628431171069e-07
4.210794049043801124e+01 3.127730200391688258e-07
4.214284600442891815e+01 3.392784905938034278e-07
4.217775151841982506e+01 3.654135829168850658e-07
4.221265703241074618e+01 3.905825115133984191e-07
4.224756254640165309e+01 4.141767295907708184e-07
4.228246806039256001e+01 4.356123165101143211e-07
4.231737357438348113e+01 4.543699630025870865e-07
4.235227908837438804e+01 4.700345220240110809e-07
4.238718460236530916e+01 4.823308794666185036e-07
4.242209011635621607e+01 4.911529824192900621e-07
4.245699563034712298e+01 4.965832465656095719e-07
4.249190114433804411e+01 4.989002187264948093e-07
4.252680665832895102e+01 4.985732360873358561e-07
4.256171217231985793e+01 4.962438189462084696e-07
4.259661768631077905e+01 4.926945657495797314e-07
4.263152320030168596e+01 4.888072939873158655e-07
4.266642871429260708e+01 4.855130042445335439e-07
4.270133422828351399e+01 4.837368714349869352e-07
4.273623974227442091e+01 4.843418441459476151e-07
4.277114525626534203e+01 4.880745419375244521e-07
4.280605077025624894e+01 4.955169862169227603e-07
4.284095628424715585e+01 5.070473068810358663e-07
4.287586179823807697e+01 5.228119721517310377e-07
4.291076731222898388e+01 5.427113395440960148e-07
4.294567282621989079e+01 5.663994728114326620e-07
4.298057834021081192e+01 5.932982656519405651e-07
4.301548385420171883e+01 6.226250105506125646e-07
4.305038936819263995e+01 6.534317022269109964e-07
4.308529488218354686e+01 6.846536203325941394e-07
4.312020039617445377e+01 7.151641434356337035e-07
4.315510591016537489e+01 7.438323493695946823e-07
4.319001142415628181e+01 7.695797908957753182e-07
4.322491693814718872e+01 7.914329226918331636e-07
4.325982245213810984e+01 8.085680007993199432e-07
4.329472796612901675e+01 8.203458622956082864e-07
4.332963348011992366e+01 8.263347812698966663e-07
4.336453899411084478e+01 8.263205250264806344e-07
4.339944450810175169e+01 8.203037216456856503e-07
4.343435002209267282e+01 8.084856059232796245e-07
4.346925553608357973e+01 7.912440440087040462e-07
4.350416105007448664e+01 7.691023669228962666e-07
4.353906656406540776e+01 7.426939096191578247e-07
4.357397207805631467e+01 7.127252245811949289e-07
4.360887759204722158e+01 6.799407201374026708e-07
4.364378310603814271e+01 6.450910005884798881e-07
4.367868862002904962e+01 6.089065240456997119e-07
4.371359413401997074e+01 5.720774312796198396e-07
4.374849964801087765e+01 5.352396306208665228e-07
4.378340516200178456e+01 4.989665421003544288e-07
4.381831067599270568e+01 4.637653850173385702e-07
4.385321618998361259e+01 4.300765883302199318e-07
4.388812170397451951e+01 3.982748332328609386e-07
4.392302721796544063e+01 3.686703905168311457e-07
4.395793273195634754e+01 3.415097514851708790e-07
4.399283824594725445e+01 3.169750080496241336e-07
4.402774375993817557e+01 2.951819406442144251e-07
4.406264927392908248e+01 2.761772454723897327e-07
4.409755478792000360e+01 2.599357076768421392e-07
4.413246030191091052e+01 2.463583536076343824e-07
4.416736581590181743e+01 2.352726655244964272e-07
4.420227132989273855e+01 2.264358129984558988e-07
4.423717684388364546e+01 2.195415683284503555e-07
4.427208235787455237e+01 2.142311699904857444e-07
4.430698787186547349e+01 2.101079339050231385e-07
4.434189338585638041e+01 2.067549487740813057e-07
4.437679889984730153e+01 2.037547887200622972e-07
4.441170441383820844e+01 2.007098845510361238e-07
4.444660992782911535e+01 1.972620496402802273e-07
4.448151544182003647e+01 1.931096741640368460e-07
4.451642095581094338e+01 1.880212785701017084e-07
4.455132646980185029e+01 1.818444309287042032e-07
4.458623198379277142e+01 1.745094450607710843e-07
4.462113749778367833e+01 1.660277387102592140e-07
4.465604301177458524e+01 1.564851913864139351e-07
4.469094852576550636e+01 1.460312504343535185e-07
4.472585403975641327e+01 1.348648505667929656e-07
4.476075955374733439e+01 1.232184087026123306e-07
4.479566506773824131e+01 1.113412202467472834e-07
4.483057058172914822e+01 9.948351854224982443e-08
4.486547609572006934e+01 8.788228394306152241e-08
4.490038160971097625e+01 7.674963138501441287e-08
4.493528712370188316e+01 6.626430035217899483e-08
4.497019263769280428e+01 5.656645504719428150e-08
4.500509815168371119e+01 4.775570856732138025e-08
4.504000366567463232e+01 3.989203942985844091e-08
4.507490917966553923e+01 3.299908932718130074e-08
4.510981469365644614e+01 2.706922511850778208e-08
4.514472020764736726e+01 2.206971408694086121e-08
4.517962572163827417e+01 1.794939008843870277e-08
4.521453123562918108e+01 1.464526484434721214e-08
4.524943674962010220e+01 1.208864616291123267e-08
4.528434226361100912e+01 1.021044616682714417e-08
4.531924777760191603e+01 8.945482555989197083e-09
4.535415329159283715e+01 8.235682942501176733e-09
4.538905880558374406e+01 8.032188971135245745e-09
4.542396431957466518e+01 8.296420161585284269e-09
4.545886983356557209e+01 9.000197822290019137e-09
4.549377534755647901e+01 1.012505051282058238e-08
4.552868086154740013e+01 1.166082969063053808e-08
4.556358637553830704e+01 1.360376335900076773e-08
4.559849188952921395e+01 1.595407237859263031e-08
4.563339740352013507e+01 1.871327308577594405e-08
4.566830291751104198e+01 2.188129371143152209e-08
4.570320843150194889e+01 2.545354153491577201e-08
4.573811394549287002e+01 2.941807145631437872e-08
4.577301945948377693e+01 3.375302171608675695e-08
4.580792497347469805e+01 3.842449459956335054e-08
4.584283048746560496e+01 4.338506434280177261e-08
4.587773600145651187e+01 4.857308651804507446e-08
4.591264151544743299e+01 5.391295930036017728e-08
4.594754702943833991e+01 5.931644522395870034e-08
4.598245254342924682e+01 6.468510248724705982e-08
4.601735805742016794e+01 6.991380010228128211e-08
4.605226357141107485e+01 7.489520607665756976e-08
4.608716908540199597e+01 7.952504919707429678e-08
4.612207459939290288e+01 8.370787101323164008e-08
4.615698011338380979e+01 8.736291394507776685e-08
4.619188562737473092e+01 9.042974225271994307e-08
4.622679114136563783e+01 9.287317175208276290e-08
4.626169665535654474e+01 9.468709632766766488e-08
4.629660216934746586e+01 9.589684650080861279e-08
4.633150768333837277e+01 9.655979662649459213e-08
4.636641319732927968e+01 9.676404886526548450e-08
4.640131871132020080e+01 9.662515742357247747e-08
4.643622422531110772e+01 9.628100701918714842e-08
4.647112973930202884e+01 9.588511484548678582e-08
4.650603525329293575e+01 9.559877420771563512e-08
4.654094076728384266e+01 9.558258878127516304e-08
4.657584628127476378e+01 9.598804751232892113e-08
4.661075179526567069e+01 9.694985063555165358e-08
4.664565730925657761e+01 9.857970750128178356e-08
4.668056282324749873e+01 1.009622792728431765e-07
4.671546833723840564e+01 1.041538293327872104e-07
4.675037385122932676e+01 1.081839705298970436e-07
4.678527936522023367e+01 1.130606651677114894e-07
4.682018487921114058e+01 1.187783505861117591e-07
4.685509039320206170e+01 1.253287463464360009e-07
4.688999590719296862e+01 1.327135707934859413e-07
4.692490142118387553e+01 1.409580832290303708e-07
4.695980693517479665e+01 1.501241053650948496e-07
4.699471244916570356e+01 1.603209961813515891e-07
4.702961796315661047e+01 1.717129904058283484e-07
4.706452347714753159e+01 1.845213899500738402e-07
4.709942899113843851e+01 1.990203378245539067e-07
4.713433450512935963e+01 2.155253101795286916e-07
4.716924001912026654e+01 2.343740225434987223e-07
4.720414553311117345e+01 2.559001309710704968e-07
4.723905104710209457e+01 2.804008688161410948e-07
4.727395656109300148e+01 3.081005295221602624e-07
4.730886207508390839e+01 3.391124069767985170e-07
4.734376758907482952e+01 3.734023537121698511e-07
4.737867310306573643e+01 4.107574328113717042e-07
4.741357861705665755e+01 4.507631544609119200e-07
4.744848413104756446e+01 4.927924591301719511e-07
4.748338964503847137e+01 5.360089258196903116e-07
4.751829515902939249e+01 5.793856744987574900e-07
4.755320067302029940e+01 6.217401669708138166e-07
4.758810618701120632e+01 6.617836983119239144e-07
4.762301170100212744e+01 6.981829491944353801e-07
4.765791721499303435e+01 7.296296901897537931e-07
4.769282272898394126e+01 7.549137417682072600e-07
4.772772824297486238e+01 7.729937247977945493e-07
4.776263375696576929e+01 7.830600717512296744e-07
4.779753927095669042e+01 7.845852397816483574e-07
4.783244478494759733e+01 7.773570427502702168e-07
4.786735029893850424e+01 7.614924089644289855e-07
4.790225581292942536e+01 7.374305326700249027e-07
4.793716132692033227e+01 7.059061443676982078e-07
4.797206684091123918e+01 6.679052904381998070e-07
4.800697235490216030e+01 6.246074115730265879e-07
4.804187786889306722e+01 5.773185020333837419e-07
4.807678338288397413e+01 5.274006294351008963e-07
4.811168889687489525e+01 4.762030702748278420e-07
4.814659441086580216e+01 4.249998041034014256e-07
4.818149992485672328e+01 3.749371971719082393e-07
4.821640543884763019e+01 3.269945215460098062e-07
4.825131095283853710e+01 2.819586451186934296e-07
4.828621646682945823e+01 2.404129385953137973e-07
4.832112198082036514e+01 2.027393060887690774e-07
4.835602749481127205e+01 1.691313531569265558e-07
4.839093300880219317e+01 1.396161167273863355e-07
4.842583852279310008e+01 1.140815106421019793e-07
4.846074403678402120e+01 9.230666632868131494e-08
4.849564955077492812e+01 7.399261912748408393e-08
4.853055506476583503e+01 5.879123765246202763e-08
4.856546057875675615e+01 4.633084005178336092e-08
4.860036609274766306e+01 3.623751447176122755e-08
4.863527160673856997e+01 2.815170013877925108e-08
4.867017712072949109e+01 2.174004529757989220e-08
4.870508263472039800e+01 1.670291196447910672e-08
4.873998814871130492e+01 1.277813554544637374e-08
4.877489366270222604e+01 9.741774757362799794e-09
4.880979917669313295e+01 7.406619365645931044e-09
4.884470469068405407e+01 5.619181533842291188e-09
4.887961020467496098e+01 4.255804708433888833e-09
4.891451571866586789e+01 3.218404446571350571e-09
4.894942123265678902e+01 2.430227576859198695e-09
4.898432674664769593e+01 1.831894114515978364e-09
4.901923226063860284e+01 1.377880075616796556e-09
4.905413777462952396e+01 1.033513854825474186e-09
4.908904328862043087e+01 7.724955191088833604e-10
4.912394880261135199e+01 5.749058763914660223e-10
4.915885431660225890e+01 4.256474516908269523e-10
4.919375983059316582e+01 3.132486891802022690e-10
4.922866534458408694e+01 2.289618380138947390e-10
4.926357085857499385e+01 1.660904870231009526e-10
4.929847637256590076e+01 1.194916453763833657e-10
4.933338188655682188e+01 8.520742034335956312e-11
4.936828740054772879e+01 6.019123175505341720e-11
4.940319291453863570e+01 4.210225115068250571e-11
4.943809842852955683e+01 2.914896316002232228e-11
4.947300394252046374e+01 1.996835186041650137e-11
4.950790945651138486e+01 1.353135597010430157e-11
4.954281497050229177e+01 9.068158039487227996e-12
4.957772048449319868e+01 6.008849161905600966e-12
4.961262599848411980e+01 3.936300972215110934e-12
4.964753151247502672e+01 2.548898745107079112e-12
4.968243702646593363e+01 1.631311407511514903e-12
4.971734254045685475e+01 1.031816224953555688e-12
4.975224805444776166e+01 6.449368927045449834e-13
4.978715356843868278e+01 3.983414133724396246e-13
4.982205908242958969e+01 2.431060740178904047e-13
4.985696459642049660e+01 1.465955929991547510e-13
4.989187011041141773e+01 8.734068967615839780e-14
4.992677562440232464e+01 5.141281414121160847e-14
4.996168113839323155e+01 2.990031676621232743e-14
4.999658665238415267e+01 1.717996199222775389e-14
5.003149216637505958e+01 9.752239761522556891e-15
5.006639768036596649e+01 5.469117186942309385e-15
5.010130319435688762e+01 3.030097808079342676e-15
5.013620870834779453e+01 1.658514471739315222e-15
5.017111422233871565e+01 8.968139420018536186e-16
5.020601973632962256e+01 4.790751921909822435e-16
5.024092525032052947e+01 2.528258359617466937e-16
5.027583076431145059e+01 1.318117693719099510e-16
5.031073627830235750e+01 6.788920159692524947e-17
5.034564179229326442e+01 3.454299697233802090e-17
5.038054730628418554e+01 1.736326284766590118e-17
5.041545282027509245e+01 8.622119435387101342e-18
5.045035833426599936e+01 4.229680633214448991e-18
5.048526384825692048e+01 2.049800250508326039e-18
5.052016936224782739e+01 9.813537465746456562e-19
5.055507487623874852e+01 4.641404565695876398e-19
5.058998039022965543e+01 2.168616885240574447e-19
5.062488590422056234e+01 1.000980531432746970e-19
5.065979141821148346e+01 4.564336698225814659e-20
5.069469693220239037e+01 2.056074823392711523e-20
5.072960244619329728e+01 9.149760438233421196e-21
5.076450796018421840e+01 4.022471377394900088e-21
5.079941347417512532e+01 1.747057188259326108e-21
5.083431898816604644e+01 7.498407094374210423e-22
5.086922450215695335e+01 3.185763781314598001e-22
5.090413001614786026e+01 1.353997790749741981e-22
5.093903553013878138e+01 6.124131948090168545e-23
5.097394104412968829e+01 3.850319009626937082e-23
5.100884655812059520e+01 4.982808107099073004e-23
5.104375207211151633e+01 1.060310524796522587e-22
5.107865758610242324e+01 2.556825336139799861e-22
5.111356310009333015e+01 6.241756884371747449e-22
5.114846861408425127e+01 1.511318808387278684e-21
5.118337412807515818e+01 3.617472629604915380e-21
5.121827964206607930e+01 8.555097734155952677e-21
5.125318515605698622e+01 1.998846279321605642e-20
5.128809067004789313e+01 4.613849510228853918e-20
5.132299618403881425e+01 1.052148142117160557e-19
5.135790169802972116e+01 2.370393532707886739e-19
5.139280721202062807e+01 5.275880378970326085e-19
5.142771272601154919e+01 1.160115592428535628e-18
5.146261824000245610e+01 2.520231319775191995e-18
5.149752375399337723e+01 5.408955543576431071e-18
5.153242926798428414e+01 1.146889069704883665e-17
5.156733478197519105e+01 2.402512301523891268e-17
5.160224029596611217e+01 4.972185600613315042e-17
5.163714580995701908e+01 1.016641764778599301e-16
5.167205132394792599e+01 2.053662023465783529e-16
5.170695683793884712e+01 4.098566899578387593e-16
5.174186235192975403e+01 8.081255965233921546e-16
5.177676786592066094e+01 1.574241508859057498e-15
5.181167337991158206e+01 3.029783182339037190e-15
5.184657889390248897e+01 5.761049798316749941e-15
5.188148440789341009e+01 1.082290791347490563e-14
5.191638992188431700e+01 2.008820398072009845e-14
5.195129543587522392e+01 3.683798194364788012e-14
5.198620094986614504e+01 6.674382791610264224e-14
5.202110646385705195e+01 1.194786138279130065e-13
5.205601197784795886e+01 2.113180087803690586e-13
5.209091749183887998e+01 3.692783793242513296e-13
5.212582300582978689e+01 6.375971406578177190e-13
5.216072851982070802e+01 1.087723091257996128e-12
5.219563403381161493e+01 1.833473330952154765e-12
5.223053954780252184e+01 3.053656924096553555e-12
5.226544506179344296e+01 5.025286544545553183e-12
5.230035057578434987e+01 8.171510571305457281e-12
5.233525608977525678e+01 1.312959264161994299e-11
5.237016160376617790e+01 2.084560540916550434e-11
5.240506711775708482e+01 3.270390697899588175e-11
5.243997263174799173e+01 5.070078917831624868e-11
5.247487814573891285e+01 7.767271042455861996e-11
5.250978365972981976e+01 1.175899549525612802e-10
5.254468917372074088e+01 1.759260162345946847e-10
5.257959468771164779e+01 2.601110411045294380e-10
5.261450020170255470e+01 3.800738152502931672e-10
5.264940571569347583e+01 5.488705664232513275e-10
5.268431122968438274e+01 7.833899574497633440e-10
5.271921674367528965e+01 1.105111887540023035e-09
5.275412225766621077e+01 1.540883281880563575e-09
5.278902777165711768e+01 2.123657513665448182e-09
5.282393328564802459e+01 2.893126567429208413e-09
5.285883879963894572e+01 3.896158166795477731e-09
5.289374431362985263e+01 5.186936023793474620e-09
5.292864982762077375e+01 6.826692690822230264e-09
5.296355534161168066e+01 8.882923956299856129e-09
5.299846085560258757e+01 1.142798392086014144e-08
5.303336636959350869e+01 1.453698287756997455e-08
5.306827188358441560e+01 1.828494697620918470e-08
5.310317739757532252e+01 2.274324907786621736e-08
5.313808291156624364e+01 2.797538221834351436e-08
5.317298842555715055e+01 3.403221689740995979e-08
5.320789393954807167e+01 4.094695547585854856e-08
5.324279945353897858e+01 4.873006441049159587e-08
5.327770496752988549e+01 5.736452025370118120e-08
5.331261048152080662e+01 6.680174071703344209e-08
5.334751599551171353e+01 7.695858106928783430e-08
5.338242150950262044e+01 8.771575404812646365e-08
5.341732702349354156e+01 9.891797635080658810e-08
5.345223253748444847e+01 1.103760578992187168e-07
5.348713805147535538e+01 1.218710360995420329e-07
5.352204356546627650e+01 1.331603240428863832e-07
5.355694907945718342e+01 1.439856993529614843e-07
5.359185459344810454e+01 1.540828210904776804e-07
5.362676010743901145e+01 1.631918381001101005e-07
5.366166562142991836e+01 1.710685549438399770e-07
5.369657113542083948e+01 1.774955606172142561e-07
5.373147664941174639e+01 1.822927071218347036e-07
5.376638216340265330e+01 1.853263524987059813e-07
5.380128767739357443e+01 1.865168548715519057e-07
5.383619319138448134e+01 1.858439150791077048e-07
5.387109870537540246e+01 1.833495065227161470e-07
5.390600421936630937e+01 1.791382897997452305e-07
5.394090973335721628e+01 1.733755723529079257e-07
5.397581524734813740e+01 1.662830247477410074e-07
5.401072076133904432e+01 1.581324909275416622e-07
5.404562627532995123e+01 1.492383176706016897e-07
5.408053178932087235e+01 1.399486699072549732e-07
5.411543730331177926e+01 1.306362898719761307e-07
5.415034281730268617e+01 1.216891013851439168e-07
5.418524833129360729e+01 1.135009640801960009e-07
5.422015384528451420e+01 1.064627599588522592e-07
5.425505935927543533e+01 1.009538645064826377e-07
5.428996487326634224e+01 9.733393732187318140e-08
5.432487038725724915e+01 9.593488309028543130e-08
5.435977590124817027e+01 9.705279972679389504e-08
5.439468141523907718e+01 1.009397573677796489e-07
5.442958692922998409e+01 1.077953416882204632e-07
5.446449244322090522e+01 1.177580398395607242e-07
5.449939795721181213e+01 1.308967291670371277e-07
5.453430347120273325e+01 1.472027213442729333e-07
5.456920898519364016e+01 1.665829859052171776e-07
5.460411449918454707e+01 1.888552947003850086e-07
5.463902001317546819e+01 2.137460641035931693e-07
5.467392552716637510e+01 2.408916056599039740e-07
5.470883104115728202e+01 2.698433224963148987e-07
5.474373655514820314e+01 3.000771181839100688e-07
5.477864206913911005e+01 3.310069426017805614e-07
5.481354758313001696e+01 3.620020246466637258e-07
5.484845309712093808e+01 3.924069814325512564e-07
5.488335861111184499e+01 4.215636963113206446e-07
5.491826412510276612e+01 4.488336657277779973e-07
5.495316963909367303e+01 4.736194564124330083e-07
5.498807515308457994e+01 4.953840000339695524e-07
5.502298066707550106e+01 5.136666716916537139e-07
5.505788618106640797e+01 5.280954213763922028e-07
5.509279169505731488e+01 5.383946084990995846e-07
5.512769720904823600e+01 5.443885756545788944e-07
5.516260272303914292e+01 5.460013367058104473e-07
5.519750823703004983e+01 5.432530032720696678e-07
5.523241375102097095e+01 5.362537064327785119e-07
5.526731926501187786e+01 5.251957809153946563e-07
5.530222477900279898e+01 5.103448817964232316e-07
5.533713029299370589e+01 4.920305304809742219e-07
5.537203580698461280e+01 4.706363797221214004e-07
5.540694132097553393e+01 4.465902914148460599e-07
5.544184683496644084e+01 4.203541747150785838e-07
5.547675234895734775e+01 3.924134618919935217e-07
5.551165786294826887e+01 3.632661146411546363e-07
5.554656337693917578e+01 3.334111462449184058e-07
5.558146889093009690e+01 3.033367918588306550e-07
5.561637440492100382e+01 2.735086274318941732e-07
5.565127991891191073e+01 2.443580913290394338e-07
5.568618543290283185e+01 2.162719693208746218e-07
5.572109094689373876e+01 1.895834403048857165e-07
5.575599646088464567e+01 1.645652369068482441e-07
5.579090197487556679e+01 1.414253558375963399e-07
5.582580748886647370e+01 1.203055737150840125e-07
5.586071300285738062e+01 1.012828099219357033e-07
5.589561851684830174e+01 8.437315789930578329e-08
5.593052403083920865e+01 6.953820813351479635e-08
5.596542954483012977e+01 5.669313289896013588e-08
5.600033505882103668e+01 4.571590945503628151e-08
5.603524057281194359e+01 3.645703040162114487e-08
5.607014608680286472e+01 2.874908383722440982e-08
5.610505160079377163e+01 2.241567107597111762e-08
5.613995711478467854e+01 1.727925040647218453e-08
5.617486262877559966e+01 1.316763418461628030e-08
5.620976814276650657e+01 9.919006572248735451e-09
5.624467365675742769e+01 7.385456326323541009e-09
5.627957917074833460e+01 5.435123099705389595e-09
5.631448468473924152e+01 3.953131139420690353e-09
5.634939019873016264e+01 2.841529744272081692e-09
5.638429571272106955e+01 2.018477573336416843e-09
5.641920122671197646e+01 1.416902544975185205e-09
5.645410674070289758e+01 9.828466284133007568e-10
5.648901225469380449e+01 6.736716059476793479e-10
5.652391776868471140e+01 4.562636701846453715e-10
5.655882328267563253e+01 3.053362810004305679e-10
5.659372879666653944e+01 2.018955149334440894e-10
5.662863431065746056e+01 1.319023546258470034e-10
5.666353982464836747e+01 8.514297612992533806e-11
5.669844533863927438e+01 5.430115831180031532e-11
5.673335085263019550e+01 3.421587498602530958e-11
5.676825636662110242e+01 2.130097246202131655e-11
5.680316188061200933e+01 1.310146710379381446e-11
5.683806739460293045e+01 7.961321158917909415e-12
5.687297290859383736e+01 4.779599479304412083e-12
5.690787842258475848e+01 2.834887585489142582e-12
5.694278393657566539e+01 1.661174777973796908e-12
5.697768945056657230e+01 9.616730513422425383e-13
5.701259496455749343e+01 5.500091943558466243e-13
5.704750047854840034e+01 3.107712504285694367e-13
5.708240599253930725e+01 1.734755664459449499e-13
5.711731150653022837e+01 9.566669882760962570e-14
5.715221702052113528e+01 5.212029040011882873e-14
5.718712253451204219e+01 2.805273123710171710e-14
5.722202804850296332e+01 1.491642035971391668e-14
5.725693356249387023e+01 7.835634809134158700e-15
5.729183907648479135e+01 4.066333058403198200e-15
5.732674459047569826e+01 2.084731194865027120e-15
5.736165010446660517e+01 1.055880559013696094e-15
5.739655561845750498e+01 5.283192811557101236e-16


==> img/gen_spec_2.dat <==
-4.728508084028797498e+01 0.000000000000000000e+00
-4.725017532629706096e+01 0.000000000000000000e+00
-4.721526981230615405e+01 0.000000000000000000e+00
-4.718036429831524003e+01 0.000000000000000000e+00
-4.714545878432432602e+01 0.000000000000000000e+00
-4.711055327033341200e+01 0.000000000000000000e+00
-4.707564775634250509e+01 0.000000000000000000e+00
-4.704074224235159107e+01 0.000000000000000000e+00
-4.700583672836067706e+01 0.000000000000000000e+00
-4.697093121436976304e+01 0.000000000000000000e+00
-4.693602570037885613e+01 0.000000000000000000e+00
-4.690112018638794211e+01 0.000000000000000000e+00
-4.686621467239702810e+01 0.000000000000000000e+00
-4.683130915840611408e+01 0.000000000000000000e+00
-4.679640364441520717e+01 0.000000000000000000e+00
-4.676149813042429315e+01 0.000000000000000000e+00
-4.672659261643337913e+01 0.000000000000000000e+00
-4.669168710244247222e+01 0.000000000000000000e+00
-4.665678158845155821e+01 0.000000000000000000e+00
-4.662187607446064419e+01 0.000000000000000000e+00
-4.658697056046973017e+01 0.000000000000000000e+00
-4.655206504647882326e+01 0.000000000000000000e+00
-4.651715953248790925e+01 0.000000000000000000e+00
-4.648225401849699523e+01 0.000000000000000000e+00
-4.644734850450608121e+01 0.000000000000000000e+00
-4.641244299051517430e+01 0.000000000000000000e+00
-4.637753747652426028e+01 0.000000000000000000e+00
-4.634263196253334627e+01 0.000000000000000000e+00
-4.630772644854243225e+01 0.000000000000000000e+00
-4.627282093455152534e+01 0.000000000000000000e+00
-4.623791542056061132e+01 0.000000000000000000e+00
-4.620300990656969731e+01 0.000000000000000000e+00
-4.616810439257878329e+01 0.000000000000000000e+00
-4.613319887858787638e+01 0.000000000000000000e+00
-4.609829336459696236e+01 0.000000000000000000e+00
-4.606338785060604835e+01 0.000000000000000000e+00
-4.602848233661514143e+01 0.000000000000000000e+00
-4.599357682262422742e+01 0.000000000000000000e+00
-4.595867130863331340e+01 0.000000000000000000e+00
-4.592376579464239938e+01 0.000000000000000000e+00
-4.588886028065149247e+01 0.000000000000000000e+00
-4.585395476666057846e+01 0.000000000000000000e+00
-4.581904925266966444e+01 0.000000000000000000e+00
-4.578414373867875042e+01 0.000000000000000000e+00
-4.574923822468784351e+01 0.000000000000000000e+00
-4.571433271069692950e+01 0.000000000000000000e+00
-4.567942719670601548e+01 0.000000000000000000e+00
-4.564452168271510146e+01 0.000000000000000000e+00
-4.560961616872419455e+01 0.000000000000000000e+00
-4.557471065473328053e+01 0.000000000000000000e+00
-4.553980514074236652e+01 0.000000000000000000e+00
-4.550489962675145250e+01 0.000000000000000000e+00
-4.546999411276054559e+01 0.000000000000000000e+00
-4.543508859876963157e+01 0.000000000000000000e+00
-4.540018308477871756e+01 0.000000000000000000e+00
-4.536527757078781065e+01 0.000000000000000000e+00
-4.533037205679689663e+01 0.000000000000000000e+00
-4.529546654280598261e+01 0.000000000000000000e+00
-4.526056102881506860e+01 0.000000000000000000e+00
-4.522565551482416168e+01 0.000000000000000000e+00
-4.519075000083324767e+01 0.000000000000000000e+00
-4.515584448684233365e+01 0.000000000000000000e+00
-4.512093897285141963e+01 0.000000000000000000e+00
-4.508603345886051272e+01 0.000000000000000000e+00
-4.505112794486959871e+01 0.000000000000000000e+00
-4.501622243087868469e+01 0.000000000000000000e+00
-4.498131691688777067e+01 0.000000000000000000e+00
-4.494641140289686376e+01 0.000000000000000000e+00
-4.491150588890594975e+01 0.000000000000000000e+00
-4.487660037491503573e+01 0.000000000000000000e+00
-4.484169486092412171e+01 0.000000000000000000e+00
-4.480678934693321480e+01 0.000000000000000000e+00
-4.477188383294230078e+01 0.000000000000000000e+00
-4.473697831895138677e+01 0.000000000000000000e+00
-4.470207280496047986e+01 0.000000000000000000e+00
-4.466716729096956584e+01 0.000000000000000000e+00
-4.463226177697865182e+01 0.000000000000000000e+00
-4.459735626298773781e+01 0.000000000000000000e+00
-4.456245074899683090e+01 0.000000000000000000e+00
-4.452754523500591688e+01 0.000000000000000000e+00
-4.449263972101500286e+01 0.000000000000000000e+00
-4.445773420702408885e+01 0.000000000000000000e+00
-4.442282869303318193e+01 0.000000000000000000e+00
-4.438792317904226792e+01 0.000000000000000000e+00
-4.435301766505135390e+01 0.000000000000000000e+00
-4.431811215106044699e+01 0.000000000000000000e+00
-4.428320663706953297e+01 0.000000000000000000e+00
-4.424830112307861896e+01 0.000000000000000000e+00
-4.421339560908770494e+01 0.000000000000000000e+00
-4.417849009509679803e+01 0.000000000000000000e+00
-4.414358458110588401e+01 0.000000000000000000e+00
-4.410867906711497000e+01 0.000000000000000000e+00
-4.407377355312405598e+01 0.000000000000000000e+00
-4.403886803913314907e+01 0.000000000000000000e+00
-4.400396252514223505e+01 0.000000000000000000e+00
-4.396905701115132103e+01 0.000000000000000000e+00
-4.393415149716040702e+01 0.000000000000000000e+00
-4.389924598316950011e+01 0.000000000000000000e+00
-4.386434046917858609e+01 0.000000000000000000e+00
-4.382943495518767207e+01 0.000000000000000000e+00
-4.379452944119675806e+01 0.000000000000000000e+00
-4.375962392720585115e+01 0.000000000000000000e+00
-4.372471841321493713e+01 0.000000000000000000e+00
-4.368981289922402311e+01 0.000000000000000000e+00
-4.365490738523311620e+01 0.000000000000000000e+00
-4.362000187124220218e+01 0.000000000000000000e+00
-4.358509635725128817e+01 0.000000000000000000e+00
-4.355019084326037415e+01 0.000000000000000000e+00
-4.351528532926946724e+01 0.000000000000000000e+00
-4.348037981527855322e+01 0.000000000000000000e+00
-4.344547430128763921e+01 0.000000000000000000e+00
-4.341056878729672519e+01 0.000000000000000000e+00
-4.337566327330581828e+01 0.000000000000000000e+00
-4.334075775931490426e+01 0.000000000000000000e+00
-4.330585224532399025e+01 0.000000000000000000e+00
-4.327094673133307623e+01 0.000000000000000000e+00
-4.323604121734216932e+01 0.000000000000000000e+00
-4.320113570335125530e+01 0.000000000000000000e+00
-4.316623018936034129e+01 0.000000000000000000e+00
-4.313132467536942727e+01 0.000000000000000000e+00
-4.309641916137852036e+01 0.000000000000000000e+00
-4.306151364738760634e+01 0.000000000000000000e+00
-4.302660813339669232e+01 0.000000000000000000e+00
-4.299170261940578541e+01 0.000000000000000000e+00
-4.295679710541487140e+01 0.000000000000000000e+00
-4.292189159142395738e+01 0.000000000000000000e+00
-4.288698607743304336e+01 0.000000000000000000e+00
-4.285208056344213645e+01 0.000000000000000000e+00
-4.281717504945122243e+01 0.000000000000000000e+00
-4.278226953546030842e+01 0.000000000000000000e+00
-4.274736402146939440e+01 0.000000000000000000e+00
-4.271245850747848749e+01 0.000000000000000000e+00
-4.267755299348757347e+01 0.000000000000000000e+00
-4.264264747949665946e+01 0.000000000000000000e+00
-4.260774196550575255e+01 0.000000000000000000e+00
-4.257283645151483853e+01 0.000000000000000000e+00
-4.253793093752392451e+01 0.000000000000000000e+00
-4.250302542353301050e+01 0.000000000000000000e+00
-4.246811990954209648e+01 0.000000000000000000e+00
-4.243321439555118957e+01 0.000000000000000000e+00
-4.239830888156027555e+01 0.000000000000000000e+00
-4.236340336756936154e+01 0.000000000000000000e+00
-4.232849785357845462e+01 0.000000000000000000e+00
-4.229359233958754061e+01 0.000000000000000000e+00
-4.225868682559662659e+01 0.000000000000000000e+00
-4.222378131160571257e+01 0.000000000000000000e+00
-4.218887579761480566e+01 0.000000000000000000e+00
-4.215397028362389165e+01 0.000000000000000000e+00
-4.211906476963297763e+01 0.000000000000000000e+00
-4.208415925564206361e+01 0.000000000000000000e+00
-4.204925374165115670e+01 0.000000000000000000e+00
-4.201434822766024269e+01 0.000000000000000000e+00
-4.197944271366932867e+01 0.000000000000000000e+00
-4.194453719967842176e+01 0.000000000000000000e+00
-4.190963168568750774e+01 0.000000000000000000e+00
-4.187472617169659372e+01 0.000000000000000000e+00
-4.183982065770567971e+01 0.000000000000000000e+00
-4.180491514371476569e+01 0.000000000000000000e+00
-4.177000962972385878e+01 0.000000000000000000e+00
-4.173510411573294476e+01 0.000000000000000000e+00
-4.170019860174203075e+01 0.000000000000000000e+00
-4.166529308775112384e+01 0.000000000000000000e+00
-4.163038757376020982e+01 0.000000000000000000e+00
-4.159548205976929580e+01 0.000000000000000000e+00
-4.156057654577838179e+01 0.000000000000000000e+00
-4.152567103178747487e+01 0.000000000000000000e+00
-4.149076551779656086e+01 0.000000000000000000e+00
-4.145586000380564684e+01 0.000000000000000000e+00
-4.142095448981473282e+01 0.000000000000000000e+00
-4.138604897582382591e+01 0.000000000000000000e+00
-4.135114346183291190e+01 0.000000000000000000e+00
-4.131623794784199788e+01 0.000000000000000000e+00
-4.128133243385109097e+01 0.000000000000000000e+00
-4.124642691986017695e+01 0.000000000000000000e+00
-4.121152140586926294e+01 0.000000000000000000e+00
-4.117661589187834892e+01 0.000000000000000000e+00
-4.114171037788744201e+01 0.000000000000000000e+00
-4.110680486389652799e+01 0.000000000000000000e+00
-4.107189934990561397e+01 0.000000000000000000e+00
-4.103699383591469996e+01 0.000000000000000000e+00
-4.100208832192379305e+01 0.000000000000000000e+00
-4.096718280793287903e+01 0.000000000000000000e+00
-4.093227729394196501e+01 0.000000000000000000e+00
-4.089737177995105100e+01 0.000000000000000000e+00
-4.086246626596014409e+01 0.000000000000000000e+00
-4.082756075196923007e+01 0.000000000000000000e+00
-4.079265523797831605e+01 0.000000000000000000e+00
-4.075774972398740204e+01 0.000000000000000000e+00
-4.072284420999649512e+01 0.000000000000000000e+00
-4.068793869600558111e+01 0.000000000000000000e+00
-4.065303318201466709e+01 0.000000000000000000e+00
-4.061812766802376018e+01 0.000000000000000000e+00
-4.058322215403284616e+01 0.000000000000000000e+00
-4.054831664004193215e+01 0.000000000000000000e+00
-4.051341112605101813e+01 0.000000000000000000e+00
-4.047850561206011122e+01 0.000000000000000000e+00
-4.044360009806919720e+01 0.000000000000000000e+00
-4.040869458407828319e+01 0.000000000000000000e+00
-4.037378907008736917e+01 0.000000000000000000e+00
-4.033888355609646226e+01 0.000000000000000000e+00
-4.030397804210554824e+01 0.000000000000000000e+00
-4.026907252811463422e+01 0.000000000000000000e+00
-4.023416701412372731e+01 0.000000000000000000e+00
-4.019926150013281330e+01 0.000000000000000000e+00
-4.016435598614189928e+01 0.000000000000000000e+00
-4.012945047215098526e+01 0.000000000000000000e+00
-4.009454495816007125e+01 0.000000000000000000e+00
-4.005963944416916434e+01 0.000000000000000000e+00
-4.002473393017825032e+01 0.000000000000000000e+00
-3.998982841618733630e+01 0.000000000000000000e+00
-3.995492290219642939e+01 0.000000000000000000e+00
-3.992001738820551537e+01 0.000000000000000000e+00
-3.988511187421460136e+01 0.000000000000000000e+00
-3.985020636022368734e+01 0.000000000000000000e+00
-3.981530084623278043e+01 0.000000000000000000e+00
-3.978039533224186641e+01 0.000000000000000000e+00
-3.974548981825095240e+01 0.000000000000000000e+00
-3.971058430426003838e+01 0.000000000000000000e+00
-3.967567879026913147e+01 0.000000000000000000e+00
-3.964077327627821745e+01 0.000000000000000000e+00
-3.960586776228730344e+01 0.000000000000000000e+00
-3.957096224829639652e+01 0.000000000000000000e+00
-3.953605673430548251e+01 0.000000000000000000e+00
-3.950115122031456849e+01 0.000000000000000000e+00
-3.946624570632365447e+01 0.000000000000000000e+00
-3.943134019233274046e+01 0.000000000000000000e+00
-3.939643467834183355e+01 0.000000000000000000e+00
-3.936152916435091953e+01 0.000000000000000000e+00
-3.932662365036000551e+01 0.000000000000000000e+00
-3.929171813636909860e+01 0.000000000000000000e+00
-3.925681262237818459e+01 0.000000000000000000e+00
-3.922190710838727057e+01 0.000000000000000000e+00
-3.918700159439636366e+01 0.000000000000000000e+00
-3.915209608040544964e+01 0.000000000000000000e+00
-3.911719056641453562e+01 0.000000000000000000e+00
-3.908228505242362161e+01 0.000000000000000000e+00
-3.904737953843270759e+01 0.000000000000000000e+00
-3.901247402444180068e+01 0.000000000000000000e+00
-3.897756851045088666e+01 0.000000000000000000e+00
-3.894266299645997265e+01 0.000000000000000000e+00
-3.890775748246906574e+01 0.000000000000000000e+00
-3.887285196847815172e+01 0.000000000000000000e+00
-3.883794645448723770e+01 0.000000000000000000e+00
-3.880304094049632369e+01 0.000000000000000000e+00
-3.876813542650540967e+01 0.000000000000000000e+00
-3.873322991251450276e+01 0.000000000000000000e+00
-3.869832439852358874e+01 0.000000000000000000e+00
-3.866341888453267472e+01 0.000000000000000000e+00
-3.862851337054176781e+01 0.000000000000000000e+00
-3.859360785655085380e+01 0.000000000000000000e+00
-3.855870234255993978e+01 0.000000000000000000e+00
-3.852379682856903287e+01 0.000000000000000000e+00
-3.848889131457811885e+01 0.000000000000000000e+00
-3.845398580058720484e+01 0.000000000000000000e+00
-3.841908028659629082e+01 0.000000000000000000e+00
-3.838417477260537680e+01 0.000000000000000000e+00
-3.834926925861446989e+01 0.000000000000000000e+00
-3.831436374462355587e+01 0.000000000000000000e+00
-3.827945823063264186e+01 0.000000000000000000e+00
-3.824455271664173495e+01 0.000000000000000000e+00
-3.820964720265082093e+01 0.000000000000000000e+00
-3.817474168865990691e+01 0.000000000000000000e+00
-3.813983617466899290e+01 0.000000000000000000e+00
-3.810493066067807888e+01 0.000000000000000000e+00
-3.807002514668717197e+01 0.000000000000000000e+00
-3.803511963269625795e+01 0.000000000000000000e+00
-3.800021411870534394e+01 0.000000000000000000e+00
-3.796530860471443702e+01 0.000000000000000000e+00
-3.793040309072352301e+01 0.000000000000000000e+00
-3.789549757673260899e+01 0.000000000000000000e+00
-3.786059206274170208e+01 0.000000000000000000e+00
-3.782568654875078806e+01 0.000000000000000000e+00
-3.779078103475987405e+01 0.000000000000000000e+00
-3.775587552076896003e+01 0.000000000000000000e+00
-3.772097000677804601e+01 0.000000000000000000e+00
-3.768606449278713910e+01 0.000000000000000000e+00
-3.765115897879622509e+01 0.000000000000000000e+00
-3.761625346480531107e+01 0.000000000000000000e+00
-3.758134795081440416e+01 0.000000000000000000e+00
-3.754644243682349014e+01 0.000000000000000000e+00
-3.751153692283257612e+01 0.000000000000000000e+00
-3.747663140884166211e+01 0.000000000000000000e+00
-3.744172589485075520e+01 0.000000000000000000e+00
-3.740682038085984118e+01 0.000000000000000000e+00
-3.737191486686892716e+01 0.000000000000000000e+00
-3.733700935287801315e+01 0.000000000000000000e+00
-3.730210383888710624e+01 0.000000000000000000e+00
-3.726719832489619222e+01 0.000000000000000000e+00
-3.723229281090527820e+01 0.000000000000000000e+00
-3.719738729691437129e+01 0.000000000000000000e+00
-3.716248178292345727e+01 0.000000000000000000e+00
-3.712757626893254326e+01 0.000000000000000000e+00
-3.709267075494162924e+01 0.000000000000000000e+00
-3.705776524095071522e+01 0.000000000000000000e+00
-3.702285972695980831e+01 0.000000000000000000e+00
-3.698795421296889430e+01 0.000000000000000000e+00
-3.695304869897798028e+01 0.000000000000000000e+00
-3.691814318498707337e+01 0.000000000000000000e+00
-3.688323767099615935e+01 0.000000000000000000e+00
-3.684833215700524534e+01 0.000000000000000000e+00
-3.681342664301433842e+01 0.000000000000000000e+00
-3.677852112902342441e+01 0.000000000000000000e+00
-3.674361561503251039e+01 0.000000000000000000e+00
-3.670871010104159637e+01 0.000000000000000000e+00
-3.667380458705068236e+01 0.000000000000000000e+00
-3.663889907305977545e+01 0.000000000000000000e+00
-3.660399355906886143e+01 0.000000000000000000e+00
-3.656908804507794741e+01 0.000000000000000000e+00
-3.653418253108704050e+01 0.000000000000000000e+00
-3.649927701709612649e+01 0.000000000000000000e+00
-3.646437150310521247e+01 0.000000000000000000e+00
-3.642946598911429845e+01 0.000000000000000000e+00
-3.639456047512338444e+01 0.000000000000000000e+00
-3.635965496113247752e+01 0.000000000000000000e+00
-3.632474944714156351e+01 0.000000000000000000e+00
-3.628984393315064949e+01 0.000000000000000000e+00
-3.625493841915974258e+01 0.000000000000000000e+00
-3.622003290516882856e+01 0.000000000000000000e+00
-3.618512739117791455e+01 0.000000000000000000e+00
-3.615022187718700764e+01 0.000000000000000000e+00
-3.611531636319609362e+01 0.000000000000000000e+00
-3.608041084920517960e+01 0.000000000000000000e+00
-3.604550533521426559e+01 0.000000000000000000e+00
-3.601059982122335157e+01 0.000000000000000000e+00
-3.597569430723244466e+01 0.000000000000000000e+00
-3.594078879324153064e+01 0.000000000000000000e+00
-3.590588327925061662e+01 0.000000000000000000e+00
-3.587097776525970971e+01 0.000000000000000000e+00
-3.583607225126879570e+01 0.000000000000000000e+00
-3.580116673727788168e+01 0.000000000000000000e+00
-3.576626122328696766e+01 0.000000000000000000e+00
-3.573135570929605365e+01 0.000000000000000000e+00
-3.569645019530514674e+01 0.000000000000000000e+00
-3.566154468131423272e+01 0.000000000000000000e+00
-3.562663916732331870e+01 0.000000000000000000e+00
-3.559173365333241179e+01 0.000000000000000000e+00
-3.555682813934149777e+01 0.000000000000000000e+00
-3.552192262535058376e+01 0.000000000000000000e+00
-3.548701711135967685e+01 0.000000000000000000e+00
-3.545211159736876283e+01 0.000000000000000000e+00
-3.541720608337784881e+01 0.000000000000000000e+00
-3.538230056938693480e+01 0.000000000000000000e+00
-3.534739505539602078e+01 0.000000000000000000e+00
-3.531248954140511387e+01 0.000000000000000000e+00
-3.527758402741419985e+01 0.000000000000000000e+00
-3.524267851342328584e+01 0.000000000000000000e+00
-3.520777299943237892e+01 0.000000000000000000e+00
-3.517286748544146491e+01 0.000000000000000000e+00
-3.513796197145055089e+01 0.000000000000000000e+00
-3.510305645745963687e+01 0.000000000000000000e+00
-3.506815094346872996e+01 0.000000000000000000e+00
-3.503324542947781595e+01 0.000000000000000000e+00
-3.499833991548690193e+01 0.000000000000000000e+00
-3.496343440149598791e+01 0.000000000000000000e+00
-3.492852888750508100e+01 0.000000000000000000e+00
-3.489362337351416699e+01 0.000000000000000000e+00
-3.485871785952325297e+01 0.000000000000000000e+00
-3.482381234553234606e+01 0.000000000000000000e+00
-3.478890683154143204e+01 0.000000000000000000e+00
-3.475400131755051802e+01 0.000000000000000000e+00
-3.471909580355960401e+01 0.000000000000000000e+00
-3.468419028956868999e+01 0.000000000000000000e+00
-3.464928477557778308e+01 0.000000000000000000e+00
-3.461437926158686906e+01 0.000000000000000000e+00
-3.457947374759595505e+01 0.000000000000000000e+00
-3.454456823360504814e+01 0.000000000000000000e+00
-3.450966271961413412e+01 0.000000000000000000e+00
-3.447475720562322010e+01 0.000000000000000000e+00
-3.443985169163231319e+01 0.000000000000000000e+00
-3.440494617764139917e+01 0.000000000000000000e+00
-3.437004066365048516e+01 0.000000000000000000e+00
-3.433513514965957114e+01 0.000000000000000000e+00
-3.430022963566865712e+01 0.000000000000000000e+00
-3.426532412167775021e+01 0.000000000000000000e+00
-3.423041860768683620e+01 0.000000000000000000e+00
-3.419551309369592218e+01 0.000000000000000000e+00
-3.416060757970501527e+01 0.000000000000000000e+00
-3.412570206571410125e+01 0.000000000000000000e+00
-3.409079655172318724e+01 0.000000000000000000e+00
-3.405589103773227322e+01 0.000000000000000000e+00
-3.402098552374135920e+01 0.000000000000000000e+00
-3.398608000975045229e+01 0.000000000000000000e+00
-3.395117449575953827e+01 0.000000000000000000e+00
-3.391626898176862426e+01 0.000000000000000000e+00
-3.388136346777771735e+01 0.000000000000000000e+00
-3.384645795378680333e+01 0.000000000000000000e+00
-3.381155243979588931e+01 0.000000000000000000e+00
-3.377664692580498240e+01 0.000000000000000000e+00
-3.374174141181406839e+01 0.000000000000000000e+00
-3.370683589782315437e+01 0.000000000000000000e+00
-3.367193038383224035e+01 0.000000000000000000e+00
-3.363702486984132634e+01 0.000000000000000000e+00
-3.360211935585041942e+01 0.000000000000000000e+00
-3.356721384185950541e+01 0.000000000000000000e+00
-3.353230832786859139e+01 0.000000000000000000e+00
-3.349740281387768448e+01 0.000000000000000000e+00
-3.346249729988677046e+01 0.000000000000000000e+00
-3.342759178589585645e+01 0.000000000000000000e+00
-3.339268627190494243e+01 0.000000000000000000e+00
-3.335778075791402841e+01 0.000000000000000000e+00
-3.332287524392312150e+01 0.000000000000000000e+00
-3.328796972993220749e+01 0.000000000000000000e+00
-3.325306421594129347e+01 0.000000000000000000e+00
-3.321815870195038656e+01 0.000000000000000000e+00
-3.318325318795947254e+01 0.000000000000000000e+00
-3.314834767396855852e+01 0.000000000000000000e+00
-3.311344215997765161e+01 0.000000000000000000e+00
-3.307853664598673760e+01 0.000000000000000000e+00
-3.304363113199582358e+01 0.000000000000000000e+00
-3.300872561800490956e+01 0.000000000000000000e+00
-3.297382010401399555e+01 0.000000000000000000e+00
-3.293891459002308864e+01 0.000000000000000000e+00
-3.290400907603217462e+01 0.000000000000000000e+00
-3.286910356204126060e+01 0.000000000000000000e+00
-3.283419804805035369e+01 0.000000000000000000e+00
-3.279929253405943967e+01 0.000000000000000000e+00
-3.276438702006852566e+01 0.000000000000000000e+00
-3.272948150607761164e+01 0.000000000000000000e+00
-3.269457599208669762e+01 0.000000000000000000e+00
-3.265967047809579071e+01 0.000000000000000000e+00
-3.262476496410487670e+01 0.000000000000000000e+00
-3.258985945011396268e+01 0.000000000000000000e+00
-3.255495393612305577e+01 0.000000000000000000e+00
-3.252004842213214175e+01 0.000000000000000000e+00
-3.248514290814122774e+01 0.000000000000000000e+00
-3.245023739415032082e+01 0.000000000000000000e+00
-3.241533188015940681e+01 0.000000000000000000e+00
-3.238042636616849279e+01 0.000000000000000000e+00
-3.234552085217757877e+01 0.000000000000000000e+00
-3.231061533818666476e+01 0.000000000000000000e+00
-3.227570982419575785e+01 0.000000000000000000e+00
-3.224080431020484383e+01 0.000000000000000000e+00
-3.220589879621392981e+01 0.000000000000000000e+00
-3.217099328222302290e+01 0.000000000000000000e+00
-3.213608776823210889e+01 0.000000000000000000e+00
-3.210118225424119487e+01 0.000000000000000000e+00
-3.206627674025028796e+01 0.000000000000000000e+00
-3.203137122625937394e+01 0.000000000000000000e+00
-3.199646571226845992e+01 0.000000000000000000e+00
-3.196156019827754591e+01 0.000000000000000000e+00
-3.192665468428663544e+01 0.000000000000000000e+00
-3.189174917029572498e+01 0.000000000000000000e+00
-3.185684365630481096e+01 0.000000000000000000e+00
-3.182193814231389695e+01 0.000000000000000000e+00
-3.178703262832298648e+01 0.000000000000000000e+00
-3.175212711433207602e+01 0.000000000000000000e+00
-3.171722160034116200e+01 0.000000000000000000e+00
-3.168231608635024799e+01 0.000000000000000000e+00
-3.164741057235933752e+01 0.000000000000000000e+00
-3.161250505836842706e+01 0.000000000000000000e+00
-3.157759954437751304e+01 0.000000000000000000e+00
-3.154269403038659902e+01 0.000000000000000000e+00
-3.150778851639568856e+01 0.000000000000000000e+00
-3.147288300240477810e+01 0.000000000000000000e+00
-3.143797748841386408e+01 0.000000000000000000e+00
-3.140307197442295362e+01 0.000000000000000000e+00
-3.136816646043204315e+01 0.000000000000000000e+00
-3.133326094644112914e+01 0.000000000000000000e+00
-3.129835543245021512e+01 0.000000000000000000e+00
-3.126344991845930466e+01 0.000000000000000000e+00
-3.122854440446839064e+01 0.000000000000000000e+00
-3.119363889047748017e+01 0.000000000000000000e+00
-3.115873337648656971e+01 0.000000000000000000e+00
-3.112382786249565569e+01 0.000000000000000000e+00
-3.108892234850474523e+01 0.000000000000000000e+00
-3.105401683451383121e+01 0.000000000000000000e+00
-3.101911132052292075e+01 0.000000000000000000e+00
-3.098420580653200673e+01 0.000000000000000000e+00
-3.094930029254109627e+01 0.000000000000000000e+00
-3.091439477855018225e+01 0.000000000000000000e+00
-3.087948926455927179e+01 0.000000000000000000e+00
-3.084458375056835777e+01 0.000000000000000000e+00
-3.080967823657744731e+01 0.000000000000000000e+00
-3.077477272258653329e+01 0.000000000000000000e+00
-3.073986720859562283e+01 0.000000000000000000e+00
-3.070496169460470881e+01 0.000000000000000000e+00
-3.067005618061379835e+01 0.000000000000000000e+00
-3.063515066662288433e+01 0.000000000000000000e+00
-3.060024515263197387e+01 0.000000000000000000e+00
-3.056533963864106340e+01 0.000000000000000000e+00
-3.053043412465014939e+01 0.000000000000000000e+00
-3.049552861065923892e+01 0.000000000000000000e+00
-3.046062309666832491e+01 0.000000000000000000e+00
-3.042571758267741444e+01 0.000000000000000000e+00
-3.039081206868650042e+01 0.000000000000000000e+00
-3.035590655469558996e+01 0.000000000000000000e+00
-3.032100104070467594e+01 0.000000000000000000e+00
-3.028609552671376548e+01 0.000000000000000000e+00
-3.025119001272285146e+01 0.000000000000000000e+00
-3.021628449873194100e+01 0.000000000000000000e+00
-3.018137898474102698e+01 0.000000000000000000e+00
-3.014647347075011652e+01 0.000000000000000000e+00
-3.011156795675920250e+01 0.000000000000000000e+00
-3.007666244276829204e+01 0.000000000000000000e+00
-3.004175692877737802e+01 0.000000000000000000e+00
-3.000685141478646756e+01 0.000000000000000000e+00
-2.997194590079555709e+01 0.000000000000000000e+00
-2.993704038680464308e+01 0.000000000000000000e+00
-2.990213487281373261e+01 0.000000000000000000e+00
-2.986722935882281860e+01 0.000000000000000000e+00
-2.983232384483190813e+01 0.000000000000000000e+00
-2.979741833084099412e+01 0.000000000000000000e+00
-2.976251281685008365e+01 0.000000000000000000e+00
-2.972760730285916964e+01 0.000000000000000000e+00
-2.969270178886825917e+01 0.000000000000000000e+00
-2.965779627487734516e+01 0.000000000000000000e+00
-2.962289076088643469e+01 0.000000000000000000e+00
-2.958798524689552067e+01 0.000000000000000000e+00
-2.955307973290461021e+01 0.000000000000000000e+00
-2.951817421891369619e+01 0.000000000000000000e+00
-2.948326870492278573e+01 0.000000000000000000e+00
-2.944836319093187171e+01 0.000000000000000000e+00
-2.941345767694096125e+01 0.000000000000000000e+00
-2.937855216295005079e+01 0.000000000000000000e+00
-2.934364664895913677e+01 0.000000000000000000e+00
-2.930874113496822631e+01 0.000000000000000000e+00
-2.927383562097731229e+01 0.000000000000000000e+00
-2.923893010698640182e+01 0.000000000000000000e+00
-2.920402459299548781e+01 0.000000000000000000e+00
-2.916911907900457734e+01 0.000000000000000000e+00
-2.913421356501366333e+01 0.000000000000000000e+00
-2.909930805102275286e+01 0.000000000000000000e+00
-2.906440253703183885e+01 0.000000000000000000e+00
-2.902949702304092838e+01 0.000000000000000000e+00
-2.899459150905001437e+01 0.000000000000000000e+00
-2.895968599505910390e+01 0.000000000000000000e+00
-2.892478048106818989e+01 0.000000000000000000e+00
-2.888987496707727942e+01 0.000000000000000000e+00
-2.885496945308636541e+01 0.000000000000000000e+00
-2.882006393909545494e+01 0.000000000000000000e+00
-2.878515842510454448e+01 0.000000000000000000e+00
-2.875025291111363046e+01 0.000000000000000000e+00
-2.871534739712272000e+01 0.000000000000000000e+00
-2.868044188313180598e+01 0.000000000000000000e+00
-2.864553636914089552e+01 0.000000000000000000e+00
-2.861063085514998150e+01 0.000000000000000000e+00
-2.857572534115907104e+01 0.000000000000000000e+00
-2.854081982716815702e+01 0.000000000000000000e+00
-2.850591431317724656e+01 0.000000000000000000e+00
-2.847100879918633254e+01 0.000000000000000000e+00
-2.843610328519542207e+01 0.000000000000000000e+00
-2.840119777120450806e+01 0.000000000000000000e+00
-2.836629225721359759e+01 0.000000000000000000e+00
-2.833138674322268358e+01 0.000000000000000000e+00
-2.829648122923177311e+01 0.000000000000000000e+00
-2.826157571524085910e+01 0.000000000000000000e+00
-2.822667020124994863e+01 0.000000000000000000e+00
-2.819176468725903817e+01 0.000000000000000000e+00
-2.815685917326812415e+01 0.000000000000000000e+00
-2.812195365927721369e+01 0.000000000000000000e+00
-2.808704814528629967e+01 0.000000000000000000e+00
-2.805214263129538921e+01 0.000000000000000000e+00
-2.801723711730447519e+01 0.000000000000000000e+00
-2.798233160331356473e+01 0.000000000000000000e+00
-2.794742608932265071e+01 0.000000000000000000e+00
-2.791252057533174025e+01 0.000000000000000000e+00
-2.787761506134082623e+01 0.000000000000000000e+00
-2.784270954734991577e+01 0.000000000000000000e+00
-2.780780403335900175e+01 0.000000000000000000e+00
-2.777289851936809129e+01 0.000000000000000000e+00
-2.773799300537717727e+01 0.000000000000000000e+00
-2.770308749138626681e+01 0.000000000000000000e+00
-2.766818197739535279e+01 0.000000000000000000e+00
-2.763327646340444232e+01 0.000000000000000000e+00
-2.759837094941353186e+01 0.000000000000000000e+00
-2.756346543542261784e+01 0.000000000000000000e+00
-2.752855992143170738e+01 0.000000000000000000e+00
-2.749365440744079336e+01 0.000000000000000000e+00
-2.745874889344988290e+01 0.000000000000000000e+00
-2.742384337945896888e+01 0.000000000000000000e+00
-2.738893786546805842e+01 0.000000000000000000e+00
-2.735403235147714440e+01 0.000000000000000000e+00
-2.731912683748623394e+01 0.000000000000000000e+00
-2.728422132349531992e+01 0.000000000000000000e+00
-2.724931580950440946e+01 0.000000000000000000e+00
-2.721441029551349544e+01 0.000000000000000000e+00
-2.717950478152258498e+01 0.000000000000000000e+00
-2.714459926753167096e+01 0.000000000000000000e+00
-2.710969375354076050e+01 0.000000000000000000e+00
-2.707478823954984648e+01 0.000000000000000000e+00
-2.703988272555893602e+01 0.000000000000000000e+00
-2.700497721156802555e+01 0.000000000000000000e+00
-2.697007169757711154e+01 0.000000000000000000e+00
-2.693516618358620107e+01 0.000000000000000000e+00
-2.690026066959528706e+01 0.000000000000000000e+00
-2.686535515560437659e+01 0.000000000000000000e+00
-2.683044964161346257e+01 0.000000000000000000e+00
-2.679554412762255211e+01 0.000000000000000000e+00
-2.676063861363163809e+01 0.000000000000000000e+00
-2.672573309964072763e+01 0.000000000000000000e+00
-2.669082758564981361e+01 0.000000000000000000e+00
-2.665592207165890315e+01 0.000000000000000000e+00
-2.662101655766798913e+01 0.000000000000000000e+00
-2.658611104367707867e+01 0.000000000000000000e+00
-2.655120552968616465e+01 0.000000000000000000e+00
-2.651630001569525419e+01 0.000000000000000000e+00
-2.648139450170434017e+01 0.000000000000000000e+00
-2.644648898771342971e+01 0.000000000000000000e+00
-2.641158347372251924e+01 0.000000000000000000e+00
-2.637667795973160523e+01 0.000000000000000000e+00
-2.634177244574069476e+01 0.000000000000000000e+00
-2.630686693174978075e+01 0.000000000000000000e+00
-2.627196141775887028e+01 0.000000000000000000e+00
-2.623705590376795627e+01 0.000000000000000000e+00
-2.620215038977704580e+01 0.000000000000000000e+00
-2.616724487578613179e+01 0.000000000000000000e+00
-2.613233936179522132e+01 0.000000000000000000e+00
-2.609743384780430731e+01 0.000000000000000000e+00
-2.606252833381339684e+01 0.000000000000000000e+00
-2.602762281982248282e+01 0.000000000000000000e+00
-2.599271730583157236e+01 0.000000000000000000e+00
-2.595781179184065834e+01 0.000000000000000000e+00
-2.592290627784974788e+01 0.000000000000000000e+00
-2.588800076385883386e+01 0.000000000000000000e+00
-2.585309524986792340e+01 0.000000000000000000e+00
-2.581818973587701294e+01 0.000000000000000000e+00
-2.578328422188609892e+01 0.000000000000000000e+00
-2.574837870789518846e+01 0.000000000000000000e+00
-2.571347319390427444e+01 0.000000000000000000e+00
-2.567856767991336397e+01 0.000000000000000000e+00
-2.564366216592244996e+01 0.000000000000000000e+00
-2.560875665193153949e+01 0.000000000000000000e+00
-2.557385113794062548e+01 0.000000000000000000e+00
-2.553894562394971501e+01 0.000000000000000000e+00
-2.550404010995880100e+01 0.000000000000000000e+00
-2.546913459596789053e+01 0.000000000000000000e+00
-2.543422908197697652e+01 0.000000000000000000e+00
-2.539932356798606605e+01 0.000000000000000000e+00
-2.536441805399515204e+01 0.000000000000000000e+00
-2.532951254000424157e+01 0.000000000000000000e+00
-2.529460702601332756e+01 0.000000000000000000e+00
-2.525970151202241709e+01 0.000000000000000000e+00
-2.522479599803150663e+01 0.000000000000000000e+00
-2.518989048404059261e+01 0.000000000000000000e+00
-2.515498497004968215e+01 0.000000000000000000e+00
-2.512007945605876813e+01 0.000000000000000000e+00
-2.508517394206785767e+01 0.000000000000000000e+00
-2.505026842807694365e+01 0.000000000000000000e+00
-2.501536291408603319e+01 0.000000000000000000e+00
-2.498045740009511917e+01 0.000000000000000000e+00
-2.494555188610420871e+01 0.000000000000000000e+00
-2.491064637211329469e+01 0.000000000000000000e+00
-2.487574085812238422e+01 0.000000000000000000e+00
-2.484083534413147021e+01 0.000000000000000000e+00
-2.480592983014055974e+01 0.000000000000000000e+00
-2.477102431614964573e+01 0.000000000000000000e+00
-2.473611880215873526e+01 0.000000000000000000e+00
-2.470121328816782125e+01 0.000000000000000000e+00
-2.466630777417691078e+01 0.000000000000000000e+00
-2.463140226018600032e+01 0.000000000000000000e+00
-2.459649674619508630e+01 0.000000000000000000e+00
-2.456159123220417584e+01 0.000000000000000000e+00
-2.452668571821326182e+01 0.000000000000000000e+00
-2.449178020422235136e+01 0.000000000000000000e+00
-2.445687469023143734e+01 0.000000000000000000e+00
-2.442196917624052688e+01 0.000000000000000000e+00
-2.438706366224961286e+01 0.000000000000000000e+00
-2.435215814825870240e+01 0.000000000000000000e+00
-2.431725263426778838e+01 0.000000000000000000e+00
-2.428234712027687792e+01 0.000000000000000000e+00
-2.424744160628596390e+01 0.000000000000000000e+00
-2.421253609229505344e+01 0.000000000000000000e+00
-2.417763057830413942e+01 0.000000000000000000e+00
-2.414272506431322896e+01 0.000000000000000000e+00
-2.410781955032231494e+01 0.000000000000000000e+00
-2.407291403633140447e+01 0.000000000000000000e+00
-2.403800852234049401e+01 0.000000000000000000e+00
-2.400310300834957999e+01 0.000000000000000000e+00
-2.396819749435866953e+01 0.000000000000000000e+00
-2.393329198036775551e+01 0.000000000000000000e+00
-2.389838646637684505e+01 0.000000000000000000e+00
-2.386348095238593103e+01 0.000000000000000000e+00
-2.382857543839502057e+01 0.000000000000000000e+00
-2.379366992440410655e+01 0.000000000000000000e+00
-2.375876441041319609e+01 0.000000000000000000e+00
-2.372385889642228207e+01 0.000000000000000000e+00
-2.368895338243137161e+01 0.000000000000000000e+00
-2.365404786844045759e+01 0.000000000000000000e+00
-2.361914235444954713e+01 0.000000000000000000e+00
-2.358423684045863311e+01 0.000000000000000000e+00
-2.354933132646772265e+01 0.000000000000000000e+00
-2.351442581247680863e+01 0.000000000000000000e+00
-2.347952029848589817e+01 0.000000000000000000e+00
-2.344461478449498770e+01 0.000000000000000000e+00
-2.340970927050407369e+01 0.000000000000000000e+00
-2.337480375651316322e+01 0.000000000000000000e+00
-2.333989824252224921e+01 0.000000000000000000e+00
-2.330499272853133874e+01 0.000000000000000000e+00
-2.327008721454042472e+01 0.000000000000000000e+00
-2.323518170054951426e+01 0.000000000000000000e+00
-2.320027618655860024e+01 0.000000000000000000e+00
-2.316537067256768978e+01 0.000000000000000000e+00
-2.313046515857677576e+01 0.000000000000000000e+00
-2.309555964458586530e+01 0.000000000000000000e+00
-2.306065413059495128e+01 0.000000000000000000e+00
-2.302574861660404082e+01 0.000000000000000000e+00
-2.299084310261312680e+01 0.000000000000000000e+00
-2.295593758862221634e+01 0.000000000000000000e+00
-2.292103207463130232e+01 0.000000000000000000e+00
-2.288612656064039186e+01 0.000000000000000000e+00
-2.285122104664948139e+01 0.000000000000000000e+00
-2.281631553265856738e+01 0.000000000000000000e+00
-2.278141001866765691e+01 0.000000000000000000e+00
-2.274650450467674290e+01 0.000000000000000000e+00
-2.271159899068583243e+01 0.000000000000000000e+00
-2.267669347669491842e+01 0.000000000000000000e+00
-2.264178796270400795e+01 0.000000000000000000e+00
-2.260688244871309394e+01 0.000000000000000000e+00
-2.257197693472218347e+01 0.000000000000000000e+00
-2.253707142073126946e+01 0.000000000000000000e+00
-2.250216590674035899e+01 0.000000000000000000e+00
-2.246726039274944497e+01 0.000000000000000000e+00
-2.243235487875853451e+01 0.000000000000000000e+00
-2.239744936476762049e+01 0.000000000000000000e+00
-2.236254385077671003e+01 0.000000000000000000e+00
-2.232763833678579601e+01 0.000000000000000000e+00
-2.229273282279488555e+01 0.000000000000000000e+00
-2.225782730880397509e+01 0.000000000000000000e+00
-2.222292179481306107e+01 0.000000000000000000e+00
-2.218801628082215061e+01 0.000000000000000000e+00
-2.215311076683123659e+01 0.000000000000000000e+00
-2.211820525284032612e+01 0.000000000000000000e+00
-2.208329973884941211e+01 0.000000000000000000e+00
-2.204839422485850164e+01 0.000000000000000000e+00
-2.201348871086758763e+01 0.000000000000000000e+00
-2.197858319687667716e+01 0.000000000000000000e+00
-2.194367768288576315e+01 0.000000000000000000e+00
-2.190877216889485268e+01 0.000000000000000000e+00
-2.187386665490393867e+01 0.000000000000000000e+00
-2.183896114091302820e+01 0.000000000000000000e+00
-2.180405562692211419e+01 0.000000000000000000e+00
-2.176915011293120372e+01 0.000000000000000000e+00
-2.173424459894028971e+01 0.000000000000000000e+00
-2.169933908494937924e+01 0.000000000000000000e+00
-2.166443357095846878e+01 0.000000000000000000e+00
-2.162952805696755476e+01 0.000000000000000000e+00
-2.159462254297664430e+01 0.000000000000000000e+00
-2.155971702898573028e+01 0.000000000000000000e+00
-2.152481151499481982e+01 0.000000000000000000e+00
-2.148990600100390580e+01 0.000000000000000000e+00
-2.145500048701299534e+01 0.000000000000000000e+00
-2.142009497302208132e+01 0.000000000000000000e+00
-2.138518945903117086e+01 0.000000000000000000e+00
-2.135028394504025684e+01 0.000000000000000000e+00
-2.131537843104934637e+01 0.000000000000000000e+00
-2.128047291705843236e+01 0.000000000000000000e+00
-2.124556740306752189e+01 0.000000000000000000e+00
-2.121066188907660788e+01 0.000000000000000000e+00
-2.117575637508569741e+01 0.000000000000000000e+00
-2.114085086109478340e+01 0.000000000000000000e+00
-2.110594534710387293e+01 0.000000000000000000e+00
-2.107103983311296247e+01 0.000000000000000000e+00
-2.103613431912204845e+01 0.000000000000000000e+00
-2.100122880513113799e+01 0.000000000000000000e+00
-2.096632329114022397e+01 0.000000000000000000e+00
-2.093141777714931351e+01 0.000000000000000000e+00
-2.089651226315839949e+01 0.000000000000000000e+00
-2.086160674916748903e+01 0.000000000000000000e+00
-2.082670123517657501e+01 0.000000000000000000e+00
-2.079179572118566455e+01 0.000000000000000000e+00
-2.075689020719475053e+01 0.000000000000000000e+00
-2.072198469320384007e+01 0.000000000000000000e+00
-2.068707917921292605e+01 0.000000000000000000e+00
-2.065217366522201559e+01 0.000000000000000000e+00
-2.061726815123110157e+01 0.000000000000000000e+00
-2.058236263724019111e+01 0.000000000000000000e+00
-2.054745712324927709e+01 0.000000000000000000e+00
-2.051255160925836662e+01 0.000000000000000000e+00
-2.047764609526745261e+01 0.000000000000000000e+00
-2.044274058127654214e+01 0.000000000000000000e+00
-2.040783506728563168e+01 0.000000000000000000e+00
-2.037292955329471766e+01 0.000000000000000000e+00
-2.033802403930380720e+01 0.000000000000000000e+00
-2.030311852531289318e+01 0.000000000000000000e+00
-2.026821301132198272e+01 0.000000000000000000e+00
-2.023330749733106870e+01 0.000000000000000000e+00
-2.019840198334015824e+01 0.000000000000000000e+00
-2.016349646934924422e+01 0.000000000000000000e+00
-2.012859095535833376e+01 0.000000000000000000e+00
-2.009368544136741974e+01 0.000000000000000000e+00
-2.005877992737650928e+01 0.000000000000000000e+00
-2.002387441338559526e+01 0.000000000000000000e+00
-1.998896889939468480e+01 0.000000000000000000e+00
-1.995406338540377078e+01 0.000000000000000000e+00
-1.991915787141286032e+01 0.000000000000000000e+00
-1.988425235742194630e+01 0.000000000000000000e+00
-1.984934684343103584e+01 0.000000000000000000e+00
-1.981444132944012537e+01 0.000000000000000000e+00
-1.977953581544921136e+01 0.000000000000000000e+00
-1.974463030145830089e+01 0.000000000000000000e+00
-1.970972478746738688e+01 0.000000000000000000e+00
-1.967481927347647641e+01 0.000000000000000000e+00
-1.963991375948556239e+01 0.000000000000000000e+00
-1.960500824549465193e+01 0.000000000000000000e+00
-1.957010273150373791e+01 0.000000000000000000e+00
-1.953519721751282745e+01 0.000000000000000000e+00
-1.950029170352191343e+01 0.000000000000000000e+00
-1.946538618953100297e+01 0.000000000000000000e+00
-1.943048067554008895e+01 0.000000000000000000e+00
-1.939557516154917849e+01 0.000000000000000000e+00
-1.936066964755826447e+01 0.000000000000000000e+00
-1.932576413356735401e+01 0.000000000000000000e+00
-1.929085861957643999e+01 0.000000000000000000e+00
-1.925595310558552953e+01 0.000000000000000000e+00
-1.922104759159461906e+01 0.000000000000000000e+00
-1.918614207760370505e+01 0.000000000000000000e+00
-1.915123656361279458e+01 0.000000000000000000e+00
-1.911633104962188057e+01 0.000000000000000000e+00
-1.908142553563097010e+01 0.000000000000000000e+00
-1.904652002164005609e+01 0.000000000000000000e+00
-1.901161450764914562e+01 0.000000000000000000e+00
-1.897670899365823161e+01 0.000000000000000000e+00
-1.894180347966732114e+01 0.000000000000000000e+00
-1.890689796567640713e+01 0.000000000000000000e+00
-1.887199245168549666e+01 0.000000000000000000e+00
-1.883708693769458264e+01 0.000000000000000000e+00
-1.880218142370367218e+01 0.000000000000000000e+00
-1.876727590971275816e+01 0.000000000000000000e+00
-1.873237039572184770e+01 0.000000000000000000e+00
-1.869746488173093368e+01 0.000000000000000000e+00
-1.866255936774002322e+01 0.000000000000000000e+00
-1.862765385374911276e+01 0.000000000000000000e+00
-1.859274833975819874e+01 0.000000000000000000e+00
-1.855784282576728828e+01 0.000000000000000000e+00
-1.852293731177637426e+01 0.000000000000000000e+00
-1.848803179778546379e+01 0.000000000000000000e+00
-1.845312628379454978e+01 0.000000000000000000e+00
-1.841822076980363931e+01 0.000000000000000000e+00
-1.838331525581272530e+01 0.000000000000000000e+00
-1.834840974182181483e+01 0.000000000000000000e+00
-1.831350422783090082e+01 0.000000000000000000e+00
-1.827859871383999035e+01 0.000000000000000000e+00
-1.824369319984907634e+01 0.000000000000000000e+00
-1.820878768585816587e+01 0.000000000000000000e+00
-1.817388217186725186e+01 0.000000000000000000e+00
-1.813897665787634139e+01 0.000000000000000000e+00
-1.810407114388542738e+01 0.000000000000000000e+00
-1.806916562989451691e+01 0.000000000000000000e+00
-1.803426011590360645e+01 0.000000000000000000e+00
-1.799935460191269243e+01 0.000000000000000000e+00
-1.796444908792178197e+01 0.000000000000000000e+00
-1.792954357393086795e+01 0.000000000000000000e+00
-1.789463805993995749e+01 0.000000000000000000e+00
-1.785973254594904347e+01 0.000000000000000000e+00
-1.782482703195813301e+01 0.000000000000000000e+00
-1.778992151796721899e+01 0.000000000000000000e+00
-1.775501600397630853e+01 0.000000000000000000e+00
-1.772011048998539451e+01 0.000000000000000000e+00
-1.768520497599448404e+01 0.000000000000000000e+00
-1.765029946200357003e+01 0.000000000000000000e+00
-1.761539394801265956e+01 0.000000000000000000e+00
-1.758048843402174555e+01 0.000000000000000000e+00
-1.754558292003083508e+01 0.000000000000000000e+00
-1.751067740603992107e+01 0.000000000000000000e+00
-1.747577189204901060e+01 0.000000000000000000e+00
-1.744086637805810014e+01 0.000000000000000000e+00
-1.740596086406718612e+01 0.000000000000000000e+00
-1.737105535007627566e+01 0.000000000000000000e+00
-1.733614983608536164e+01 0.000000000000000000e+00
-1.730124432209445118e+01 0.000000000000000000e+00
-1.726633880810353716e+01 0.000000000000000000e+00
-1.723143329411262670e+01 0.000000000000000000e+00
-1.719652778012171268e+01 0.000000000000000000e+00
-1.716162226613080222e+01 0.000000000000000000e+00
-1.712671675213988820e+01 0.000000000000000000e+00
-1.709181123814897774e+01 0.000000000000000000e+00
-1.705690572415806372e+01 0.000000000000000000e+00
-1.702200021016715326e+01 0.000000000000000000e+00
-1.698709469617623924e+01 0.000000000000000000e+00
-1.695218918218532878e+01 0.000000000000000000e+00
-1.691728366819441476e+01 0.000000000000000000e+00
-1.688237815420350429e+01 0.000000000000000000e+00
-1.684747264021259383e+01 0.000000000000000000e+00
-1.681256712622167981e+01 0.000000000000000000e+00
-1.677766161223076935e+01 0.000000000000000000e+00
-1.674275609823985533e+01 0.000000000000000000e+00
-1.670785058424894487e+01 0.000000000000000000e+00
-1.667294507025803085e+01 0.000000000000000000e+00
-1.663803955626712039e+01 0.000000000000000000e+00
-1.660313404227620637e+01 0.000000000000000000e+00
-1.656822852828529591e+01 0.000000000000000000e+00
-1.653332301429438189e+01 0.000000000000000000e+00
-1.649841750030347143e+01 0.000000000000000000e+00
-1.646351198631255741e+01 0.000000000000000000e+00
-1.642860647232164695e+01 0.000000000000000000e+00
-1.639370095833073293e+01 0.000000000000000000e+00
-1.635879544433982247e+01 0.000000000000000000e+00
-1.632388993034890845e+01 0.000000000000000000e+00
-1.628898441635799799e+01 0.000000000000000000e+00
-1.625407890236708752e+01 0.000000000000000000e+00
-1.621917338837617351e+01 2.470328229206232721e-323
-1.618426787438526304e+01 1.699585821693888112e-321
-1.614936236039434903e+01 1.122023081705470902e-319
-1.611445684640343856e+01 7.309404790833737873e-318
-1.607955133241252454e+01 4.704159684202535920e-316
-1.604464581842161408e+01 2.990890080560850871e-314
-1.600974030443070006e+01 1.878611731514088764e-312
-1.597483479043978960e+01 1.165713409682519153e-310
-1.593992927644887558e+01 7.146028449300624032e-309
-1.590502376245796512e+01 4.327687341305768010e-307
-1.587011824846705110e+01 2.589197641697352899e-305
-1.583521273447614064e+01 1.530356876626802485e-303
-1.580030722048522662e+01 8.935902642472276000e-302
-1.576540170649431616e+01 5.154687381976717563e-300
-1.573049619250340214e+01 2.937544338452440470e-298
-1.569559067851249168e+01 1.653806621958861776e-296
-1.566068516452158121e+01 9.198207903643969960e-295
-1.562577965053066720e+01 5.054054457297278882e-293
-1.559087413653975673e+01 2.743435884612235892e-291
-1.555596862254884272e+01 1.471187129593687294e-289
-1.552106310855793225e+01 7.793978881525192508e-288
-1.548615759456701824e+01 4.079141214374281078e-286
-1.545125208057610777e+01 2.109096570853657429e-284
-1.541634656658519376e+01 1.077314245620108008e-282
-1.538144105259428329e+01 5.436339288138735770e-281
-1.534653553860336928e+01 2.710122494562060581e-279
-1.531163002461245881e+01 1.334717967211033445e-277
-1.527672451062154835e+01 6.493940625668664803e-276
-1.524181899663063433e+01 3.121370661209818107e-274
-1.520691348263972031e+01 1.482178812494548713e-272
-1.517200796864880630e+01 6.953029738767686329e-271
-1.513710245465789939e+01 3.222298768610783157e-269
-1.510219694066698537e+01 1.475284431294221065e-267
-1.506729142667607135e+01 6.672736145548585490e-266
-1.503238591268516444e+01 2.981606920002224758e-264
-1.499748039869425043e+01 1.316179340140896066e-262
-1.496257488470333641e+01 5.739816409606955716e-261
-1.492766937071242239e+01 2.472858055294003438e-259
-1.489276385672151548e+01 1.052491588459382933e-257
-1.485785834273060146e+01 4.425438836335412253e-256
-1.482295282873968745e+01 1.838282786267194034e-254
-1.478804731474877343e+01 7.543737571192408395e-253
-1.475314180075786652e+01 3.058293083635790482e-251
-1.471823628676695250e+01 1.224869775250056664e-249
-1.468333077277603849e+01 4.846397419986195660e-248
-1.464842525878512447e+01 1.894377072181450622e-246
-1.461351974479421756e+01 7.315299925432838267e-245
-1.457861423080330354e+01 2.790719299916997952e-243
-1.454370871681238953e+01 1.051764464340859003e-241
-1.450880320282148261e+01 3.915968204826615073e-240
-1.447389768883056860e+01 1.440383556400374036e-238
-1.443899217483965458e+01 5.234021415509308778e-237
-1.440408666084874056e+01 1.878932538125624433e-235
-1.436918114685783365e+01 6.663543546429034230e-234
-1.433427563286691964e+01 2.334627858824219548e-232
-1.429937011887600562e+01 8.080690399364600879e-231
-1.426446460488509160e+01 2.763106745163424946e-229
-1.422955909089418469e+01 9.333945499124939933e-228
-1.419465357690327068e+01 3.114951379539953838e-226
-1.415974806291235666e+01 1.026965158559607796e-224
-1.412484254892144264e+01 3.344864934082343158e-223
-1.408993703493053573e+01 1.076266724152319651e-221
-1.405503152093962171e+01 3.421209785825408798e-220
-1.402012600694870770e+01 1.074380154042419994e-218
-1.398522049295779368e+01 3.333149116703945488e-217
-1.395031497896688677e+01 1.021574440797816505e-215
-1.391540946497597275e+01 3.093170211874306557e-214
-1.388050395098505874e+01 9.252437530001208748e-213
-1.384559843699415183e+01 2.734179752937625620e-211
-1.381069292300323781e+01 7.982088547759703085e-210
-1.377578740901232379e+01 2.302102279572180795e-208
-1.374088189502140978e+01 6.559206489972267354e-207
-1.370597638103050286e+01 1.846276006517107317e-205
-1.367107086703958885e+01 5.134056025231211585e-204
-1.363616535304867483e+01 1.410403112894725656e-202
-1.360125983905776081e+01 3.827759214482640270e-201
-1.356635432506685390e+01 1.026277210134778382e-199
-1.353144881107593989e+01 2.718338301381593723e-198
-1.349654329708502587e+01 7.113135692405535642e-197
-1.346163778309411185e+01 1.838812628356238713e-195
-1.342673226910320494e+01 4.696049683872605246e-194
-1.339182675511229093e+01 1.184804613893583978e-192
-1.335692124112137691e+01 2.953110288745590064e-191
-1.332201572713047000e+01 7.271625464051338602e-190
-1.328711021313955598e+01 1.768895885922621041e-188
-1.325220469914864196e+01 4.251008835673658145e-187
-1.321729918515772795e+01 1.009254607868195276e-185
-1.318239367116682104e+01 2.367164855609371893e-184
-1.314748815717590702e+01 5.484983580993671488e-183
-1.311258264318499300e+01 1.255570947772678991e-181
-1.307767712919407899e+01 2.839398307341303380e-180
-1.304277161520317208e+01 6.343523479580712978e-179
-1.300786610121225806e+01 1.400083682114030817e-177
-1.297296058722134404e+01 3.052788275933276817e-176
-1.293805507323043003e+01 6.575952470925152728e-175
-1.290314955923952311e+01 1.399393901160156719e-173
-1.286824404524860910e+01 2.941986405845954980e-172
-1.283333853125769508e+01 6.110275103329350174e-171
-1.279843301726678106e+01 1.253719350493594579e-169
-1.276352750327587415e+01 2.541320286750127550e-168
-1.272862198928496014e+01 5.089065431288904659e-167
-1.269371647529404612e+01 1.006783924170468362e-165
-1.265881096130313921e+01 1.967678619339592508e-164
-1.262390544731222519e+01 3.799196614052220868e-163
-1.258899993332131118e+01 7.246847700160349520e-162
-1.255409441933039716e+01 1.365608828028089267e-160
-1.251918890533949025e+01 2.542279934810152841e-159
-1.248428339134857623e+01 4.675632345330941900e-158
-1.244937787735766221e+01 8.495272782855098870e-157
-1.241447236336674820e+01 1.524875382508036053e-155
-1.237956684937584129e+01 2.704029906759795050e-154
-1.234466133538492727e+01 4.737059117135501730e-153
-1.230975582139401325e+01 8.198348221209742367e-152
-1.227485030740309924e+01 1.401729542313760703e-150
-1.223994479341219233e+01 2.367677082055550145e-149
-1.220503927942127831e+01 3.950946631167423233e-148
-1.217013376543036429e+01 6.513289434916274979e-147
-1.213522825143945738e+01 1.060767456376687478e-145
-1.210032273744854336e+01 1.706713676768033405e-144
-1.206541722345762935e+01 2.712825751918020276e-143
-1.203051170946671533e+01 4.259944677874959368e-142
-1.199560619547580842e+01 6.608561403029040433e-141
-1.196070068148489440e+01 1.012816794683580959e-139
-1.192579516749398039e+01 1.533472311652517367e-138
-1.189088965350306637e+01 2.293729238547885874e-137
-1.185598413951215946e+01 3.389453026076719364e-136
-1.182107862552124544e+01 4.948099645366425019e-135
-1.178617311153033143e+01 7.136227665191037922e-134
-1.175126759753941741e+01 1.016764781876627600e-132
-1.171636208354851050e+01 1.431178915874852558e-131
-1.168145656955759648e+01 1.990165076487153184e-130
-1.164655105556668246e+01 2.734047853235294405e-129
-1.161164554157576845e+01 3.710607913580575836e-128
-1.157674002758486154e+01 4.975148778971426676e-127
-1.154183451359394752e+01 6.590058040744178776e-126
-1.150692899960303350e+01 8.623720638434456051e-125
-1.147202348561212659e+01 1.114865576607911569e-123
-1.143711797162121258e+01 1.423878186316246630e-122
-1.140221245763029856e+01 1.796576813959996658e-121
-1.136730694363938454e+01 2.239450612887182202e-120
-1.133240142964847763e+01 2.757782792516563281e-119
-1.129749591565756361e+01 3.355070280299424040e-118
-1.126259040166664960e+01 4.032425129623616369e-117
-1.122768488767573558e+01 4.788001320420917664e-116
-1.119277937368482867e+01 5.616497939398202111e-115
-1.115787385969391465e+01 6.508793264936033544e-114
-1.112296834570300064e+01 7.451762813046320087e-113
-1.108806283171208662e+01 8.428327133866980998e-112
-1.105315731772117971e+01 9.417761896062185197e-111
-1.101825180373026569e+01 1.039628411216234372e-109
-1.098334628973935168e+01 1.133790557596986592e-108
-1.094844077574843766e+01 1.221551975167074300e-107
-1.091353526175753075e+01 1.300216404462580887e-106
-1.087862974776661673e+01 1.367237840119322212e-105
-1.084372423377570271e+01 1.420356620563581728e-104
-1.080881871978479580e+01 1.457725663769339583e-103
-1.077391320579388179e+01 1.478017035185084312e-102
-1.073900769180296777e+01 1.480500278587704870e-101
-1.070410217781205375e+01 1.465086067243425495e-100
-1.066919666382114684e+01 1.432331537894511502e-99
-1.063429114983023283e+01 1.383406863445413371e-98
-1.059938563583931881e+01 1.320025860896248984e-97
-1.056448012184840479e+01 1.244346372184445060e-96
-1.052957460785749788e+01 1.158848489163897855e-95
-1.049466909386658386e+01 1.066200190476419868e-94
-1.045976357987566985e+01 9.691204935228199581e-94
-1.042485806588475583e+01 8.702497925448810934e-93
-1.038995255189384892e+01 7.720357593916817457e-92
-1.035504703790293490e+01 6.766412242211138420e-91
-1.032014152391202089e+01 5.858780866246093622e-90
-1.028523600992111398e+01 5.011688139803378232e-89
-1.025033049593019996e+01 4.235347295810827678e-88
-1.021542498193928594e+01 3.536082992278166739e-87
-1.018051946794837193e+01 2.916651452102168833e-86
-1.014561395395746501e+01 2.376706271801041200e-85
-1.011070843996655100e+01 1.913355307114019947e-84
-1.007580292597563698e+01 1.521756318898718196e-83
-1.004089741198472296e+01 1.195705489498084639e-82
-1.000599189799381605e+01 9.281821297875687801e-82
-9.971086384002902037e+00 7.118234745022737394e-81
-9.936180870011988020e+00 5.393141194922197221e-80
-9.901275356021074003e+00 4.036843539781953481e-79
-9.866369842030167092e+00 2.985196694419351358e-78
-9.831464328039253076e+00 2.180897045197896520e-77
-9.796558814048339059e+00 1.574087343568086330e-76
-9.761653300057425042e+00 1.122416954944486285e-75
-9.726747786066518131e+00 7.906997839223715919e-75
-9.691842272075604114e+00 5.503022874158127984e-74
-9.656936758084690098e+00 3.783760178431097746e-73
-9.622031244093783187e+00 2.570270117219685648e-72
-9.587125730102869170e+00 1.724912664537195345e-71
-9.552220216111955153e+00 1.143638945624042140e-70
-9.517314702121041137e+00 7.491081995838299304e-70
-9.482409188130134226e+00 4.847683584964184874e-69
-9.447503674139220209e+00 3.099262737796890970e-68
-9.412598160148306192e+00 1.957569815112838727e-67
-9.377692646157392176e+00 1.221549819968734051e-66
-9.342787132166485264e+00 7.530789285669357059e-66
-9.307881618175571248e+00 4.586754846704938294e-65
-9.272976104184657231e+00 2.759984344450421342e-64
-9.238070590193743215e+00 1.640756402816768869e-63
-9.203165076202836303e+00 9.636478164102916736e-63
-9.168259562211922287e+00 5.591517270439041779e-62
-9.133354048221008270e+00 3.205372076504890882e-61
-9.098448534230101359e+00 1.815369508100696508e-60
-9.063543020239187342e+00 1.015756934350797441e-59
-9.028637506248273326e+00 5.615043111044553137e-59
-8.993731992257359309e+00 3.066587113582076646e-58
-8.958826478266452398e+00 1.654614426209110230e-57
-8.923920964275538381e+00 8.820190733852118934e-57
-8.889015450284624364e+00 4.645144222951487174e-56
-8.854109936293710348e+00 2.416912201420715866e-55
-8.819204422302803437e+00 1.242405559785741531e-54
-8.784298908311889420e+00 6.309677145080106040e-54
-8.749393394320975403e+00 3.165866027039108945e-53
-8.714487880330061387e+00 1.569350602932009997e-52
-8.679582366339154476e+00 7.685814331645050450e-52
-8.644676852348240459e+00 3.718798787957548036e-51
-8.609771338357326442e+00 1.777701243307238544e-50
-8.574865824366412426e+00 8.395732672136261706e-50
-8.539960310375505514e+00 3.917442124326544888e-49
-8.505054796384591498e+00 1.805889503881004068e-48
-8.470149282393677481e+00 8.224789602364318390e-48
-8.435243768402770570e+00 3.700870635593680456e-47
-8.400338254411856553e+00 1.645238813696189644e-46
-8.365432740420942537e+00 7.226040291951663965e-46
-8.330527226430028520e+00 3.135585602364657079e-45
-8.295621712439121609e+00 1.344263047802346599e-44
-8.260716198448207592e+00 5.693740193291488877e-44
-8.225810684457293576e+00 2.382644752936339753e-43
-8.190905170466379559e+00 9.850758847992337190e-43
-8.155999656475472648e+00 4.023734445918938940e-42
-8.121094142484558631e+00 1.623822884400400837e-41
-8.086188628493644615e+00 6.474380593445327036e-41
-8.051283114502730598e+00 2.550401287563615236e-40
-8.016377600511823687e+00 9.925903478013892471e-40
-7.981472086520909670e+00 3.816658723171733821e-39
-7.946566572529995653e+00 1.449936166538410956e-38
-7.911661058539088742e+00 5.442109067013251336e-38
-7.876755544548174726e+00 2.018082609452648843e-37
-7.841850030557260709e+00 7.393745915193512740e-37
-7.806944516566346692e+00 2.676360049998404952e-36
-7.772039002575439781e+00 9.571489960319041480e-36
-7.737133488584525765e+00 3.381972856038756399e-35
-7.702227974593611748e+00 1.180638176312656523e-34
-7.667322460602697731e+00 4.072116984167219654e-34
-7.632416946611790820e+00 1.387653330686504878e-33
-7.597511432620876803e+00 4.671965582412319908e-33
-7.562605918629962787e+00 1.554092327724453116e-32
-7.527700404639048770e+00 5.107556173587521994e-32
-7.492794890648141859e+00 1.658476325918942439e-31
-7.457889376657227842e+00 5.320664054150340071e-31
-7.422983862666313826e+00 1.686488943319462006e-30
-7.388078348675399809e+00 5.281568659392083583e-30
-7.353172834684492898e+00 1.634198553439667558e-29
-7.318267320693578881e+00 4.995855602493312403e-29
-7.283361806702664865e+00 1.508963782349925977e-28
-7.248456292711757953e+00 4.503108123871779086e-28
-7.213550778720843937e+00 1.327734708856704692e-27
-7.178645264729929920e+00 3.867910273362467988e-27
-7.143739750739015903e+00 1.113290278598747156e-26
-7.108834236748108992e+00 3.165980258792068802e-26
-7.073928722757194976e+00 8.895627481511077843e-26
-7.039023208766280959e+00 2.469530743752287351e-25
-7.004117694775366942e+00 6.773648264543222834e-25
-6.969212180784460031e+00 1.835701737954422202e-24
-6.934306666793546015e+00 4.915342892944034217e-24
-6.899401152802631998e+00 1.300405277358966970e-23
-6.864495638811717981e+00 3.399208823683641746e-23
-6.829590124820811070e+00 8.779145304064857164e-23
-6.794684610829897053e+00 2.240283541930865960e-22
-6.759779096838983037e+00 5.648475256133502600e-22
-6.724873582848076126e+00 1.407142691445859419e-21
-6.689968068857162109e+00 3.463577719151416813e-21
-6.655062554866248092e+00 8.423506146875788844e-21
-6.620157040875334076e+00 2.024153042610314679e-20
-6.585251526884427165e+00 4.805932498290165562e-20
-6.550346012893513148e+00 1.127450036648195880e-19
-6.515440498902599131e+00 2.613387269396062193e-19
-6.480534984911685115e+00 5.985475327317231450e-19
-6.445629470920778203e+00 1.354514257165560227e-18
-6.410723956929864187e+00 3.028728275258873583e-18
-6.375818442938950170e+00 6.691610556571049928e-18
-6.340912928948036154e+00 1.460819396126404417e-17
-6.306007414957129242e+00 3.151083595470250795e-17
-6.271101900966215226e+00 6.716189807037973354e-17
-6.236196386975301209e+00 1.414450832494443201e-16
-6.201290872984387192e+00 2.943451912590414982e-16
-6.166385358993480281e+00 6.052470662995987020e-16
-6.131479845002566265e+00 1.229752452361492263e-15
-6.096574331011652248e+00 2.468963670377660768e-15
-6.061668817020745337e+00 4.898088132103823622e-15
-6.026763303029831320e+00 9.601883757837637450e-15
-5.991857789038917304e+00 1.859976604605181785e-14
-5.956952275048003287e+00 3.560271611240312860e-14
-5.922046761057096376e+00 6.734215623882726990e-14
-5.887141247066182359e+00 1.258702171714990201e-13
-5.852235733075268342e+00 2.324850828814744541e-13
-5.817330219084354326e+00 4.243338395202990964e-13
-5.782424705093447415e+00 7.653591655494211226e-13
-5.747519191102533398e+00 1.364183580895791807e-12
-5.712613677111619381e+00 2.402898505265369048e-12
-5.677708163120705365e+00 4.182718225597150043e-12
-5.642802649129798453e+00 7.195288397975595019e-12
-5.607897135138884437e+00 1.223236514726628393e-11
-5.572991621147970420e+00 2.055189736197177954e-11
-5.538086107157063509e+00 3.412555446636887062e-11
-5.503180593166149492e+00 5.600171637012618088e-11
-5.468275079175235476e+00 9.082905694233514872e-11
-5.433369565184321459e+00 1.455990950269200964e-10
-5.398464051193414548e+00 2.306811384714449690e-10
-5.363558537202500531e+00 3.612391379709215428e-10
-5.328653023211586515e+00 5.591357260895793393e-10
-5.293747509220672498e+00 8.554420222415779804e-10
-5.258841995229765587e+00 1.293679666859811465e-09
-5.223936481238851570e+00 1.933920171206287010e-09
-5.189030967247937554e+00 2.857851447758340186e-09
-5.154125453257023537e+00 4.174887286281306953e-09
-5.119219939266116626e+00 6.029337606297912315e-09
-5.084314425275202609e+00 8.608571435387345998e-09
-5.049408911284288592e+00 1.215198845338661045e-08
-5.014503397293374576e+00 1.696046929063043591e-08
-4.979597883302467665e+00 2.340580437739021088e-08
-4.944692369311553648e+00 3.193941590867893538e-08
-4.909786855320639631e+00 4.309950296462679822e-08
-4.874881341329732720e+00 5.751557710810740846e-08
-4.839975827338818704e+00 7.590924050252683879e-08
-4.805070313347904687e+00 9.909001887553839354e-08
-4.770164799356990670e+00 1.279451250077125017e-07
-4.735259285366083759e+00 1.634222177759994000e-07
-4.700353771375169742e+00 2.065045510363161614e-07
-4.665448257384255726e+00 2.581783763536935740e-07
-4.630542743393341709e+00 3.193930575543948447e-07
-4.595637229402434798e+00 3.910150384436971030e-07
-4.560731715411520781e+00 4.737775248677999877e-07
-4.525826201420606765e+00 5.682284308169396889e-07
-4.490920687429692748e+00 6.746797188988232811e-07
-4.456015173438785837e+00 7.931616612933992228e-07
-4.421109659447871820e+00 9.233856907068306720e-07
-4.386204145456957804e+00 1.064719353697147453e-06
-4.351298631466050892e+00 1.216176400689648554e-06
-4.316393117475136876e+00 1.376424260997412405e-06
-4.281487603484222859e+00 1.543810104879825575e-06
-4.246582089493308843e+00 1.716405467157103247e-06
-4.211676575502401931e+00 1.892068100739759577e-06
-4.176771061511487915e+00 2.068518458412367840e-06
-4.141865547520573898e+00 2.243427081077472457e-06
-4.106960033529659881e+00 2.414508300115012212e-06
-4.072054519538752970e+00 2.579615115385567414e-06
-4.037149005547838954e+00 2.736829931792675922e-06
-4.002243491556924937e+00 2.884546035389108614e-06
-3.967337977566010920e+00 3.021535242560906847e-06
-3.932432463575104009e+00 3.146998015464372898e-06
-3.897526949584189992e+00 3.260593439234634675e-06
-3.862621435593275976e+00 3.362447728225500188e-06
-3.827715921602361959e+00 3.453141293731144224e-06
-3.792810407611455048e+00 3.533675788957561842e-06
-3.757904893620541031e+00 3.605423873968173820e-06
-3.722999379629627015e+00 3.670065638322956186e-06
-3.688093865638720104e+00 3.729516603215045379e-06
-3.653188351647806087e+00 3.785852915418093790e-06
-3.618282837656892070e+00 3.841239659421872950e-06
-3.583377323665978054e+00 3.897868077117248539e-06
-3.548471809675071142e+00 3.957906843013732295e-06
-3.513566295684157126e+00 4.023471381276759488e-06
-3.478660781693243109e+00 4.096613565854879710e-06
-3.443755267702329093e+00 4.179332117915586168e-06
-3.408849753711422181e+00 4.273601774390687934e-06
-3.373944239720508165e+00 4.381417075642895775e-06
-3.339038725729594148e+00 4.504844676106313976e-06
-3.304133211738680131e+00 4.646076693944887618e-06
-3.269227697747773220e+00 4.807477028166426117e-06
-3.234322183756859204e+00 4.991612957030513602e-06
-3.199416669765945187e+00 5.201265756683100253e-06
-3.164511155775038276e+00 5.439416480975161532e-06
-3.129605641784124259e+00 5.709206223701780063e-06
-3.094700127793210243e+00 6.013873821595226081e-06
-3.059794613802296226e+00 6.356677638409921637e-06
-3.024889099811389315e+00 6.740811342767223562e-06
-2.989983585820475298e+00 7.169326014864385942e-06
-2.955078071829561281e+00 7.645072122043638463e-06
-2.920172557838647265e+00 8.170674646629165174e-06
-2.885267043847740354e+00 8.748552847791702349e-06
-2.850361529856826337e+00 9.380992886353075813e-06
-2.815456015865912320e+00 1.007027710375461023e-05
-2.780550501874998304e+00 1.081886853670163559e-05
-2.745644987884091393e+00 1.162964378272861033e-05
-2.710739473893177376e+00 1.250616217142727974e-05
-2.675833959902263359e+00 1.345295488918447862e-05
-2.640928445911349343e+00 1.447581472559676892e-05
-2.606022931920442431e+00 1.558206580447234909e-05
-2.571117417929528415e+00 1.678079321311810198e-05
-2.536211903938614398e+00 1.808301484367578075e-05
-2.501306389947707487e+00 1.950178181064648358e-05
-2.466400875956793470e+00 2.105219913389549079e-05
-2.431495361965879454e+00 2.275136445918777737e-05
-2.396589847974965437e+00 2.461822882172687654e-05
-2.361684333984058526e+00 2.667338921102023160e-05
-2.326778819993144509e+00 2.893882738617832145e-05
-2.291873306002230493e+00 3.143761256329998801e-05
-2.256967792011316476e+00 3.419358699007378537e-05
-2.222062278020409565e+00 3.723105302775317829e-05
-2.187156764029495548e+00 4.057447845610624487e-05
-2.152251250038581531e+00 4.424823388419413044e-05
-2.117345736047667515e+00 4.827637326967512113e-05
-2.082440222056760604e+00 5.268246679424238741e-05
-2.047534708065846587e+00 5.748949619295258898e-05
-2.012629194074932570e+00 6.271982796078813982e-05
-1.977723680084025659e+00 6.839529213557972258e-05
-1.942818166093111643e+00 7.453741709559767877e-05
-1.907912652102197626e+00 8.116790933455257998e-05
-1.873007138111283609e+00 8.830952986555403220e-05
-1.838101624120376698e+00 9.598761909149544961e-05
-1.803196110129462681e+00 1.042326806760459376e-04
-1.768290596138548665e+00 1.130846845820435495e-04
-1.733385082147634648e+00 1.226001387036108241e-04
-1.698479568156727737e+00 1.328635783258644840e-04
-1.663574054165813720e+00 1.440060329708915503e-04
-1.628668540174899704e+00 1.562343870484726943e-04
-1.593763026183985687e+00 1.698775320928172083e-04
-1.558857512193078776e+00 1.854580368161176445e-04
-1.523951998202164759e+00 2.038020001802453836e-04
-1.489046484211250743e+00 2.262050918759653251e-04
-1.454140970220336726e+00 2.546798090635955304e-04
-1.419235456229429815e+00 2.923179150080716985e-04
-1.384329942238515798e+00 3.438129616012114529e-04
-1.349424428247601782e+00 4.162005670655038536e-04
-1.314518914256694870e+00 5.198881555191612767e-04
-1.279613400265780854e+00 6.700600283161562689e-04
-1.244707886274866837e+00 8.885560402685032484e-04
-1.209802372283952820e+00 1.206330005009429752e-03
-1.174896858293045909e+00 1.666593471752381584e-03
-1.139991344302131893e+00 2.328736973985846923e-03
-1.105085830311217876e+00 3.273088817072530247e-03
-1.070180316320303859e+00 4.606515310309946404e-03
-1.035274802329396948e+00 6.468781031429384105e-03
-1.000369288338482932e+00 9.039469948245405437e-03
-9.654637743475689149e-01 1.254511786220333797e-02
-9.305582603566548983e-01 1.726602820609847086e-02
-8.956527463657479871e-01 2.354204737185804086e-02
-8.607472323748339704e-01 3.177638028710013524e-02
-8.258417183839199538e-01 4.243635717542264263e-02
-7.909362043930130426e-01 5.604995017191410911e-02
-7.560306904020990260e-01 7.319681979325050325e-02
-7.211251764111850093e-01 9.449278250871062657e-02
-6.862196624202709927e-01 1.205668629299741224e-01
-6.513141484293640815e-01 1.520305467690997725e-01
-6.164086344384500649e-01 1.894394844624917862e-01
-5.815031204475360482e-01 2.332486864557438144e-01
-5.465976064566220316e-01 2.837631475423783578e-01
-5.116920924657151204e-01 3.410867587634114351e-01
-4.767865784748011038e-01 4.050732063616986345e-01
-4.418810644838870871e-01 4.752831983159159224e-01
-4.069755504929730705e-01 5.509526791688975633e-01
-3.720700365020661593e-01 6.309765885571501087e-01
-3.371645225111521427e-01 7.139121180667643563e-01
-3.022590085202381260e-01 7.980043062010634403e-01
-2.673534945293241094e-01 8.812352269972129060e-01
-2.324479805384171982e-01 9.613960861534428526e-01
-1.975424665475031816e-01 1.036179413161255392e+00
-1.626369525565891649e-01 1.103286448554310795e+00
-1.277314385656822537e-01 1.160543012785929307e+00
-9.282592457476823711e-02 1.206015838440850807e+00
-5.792041058385422048e-02 1.238120739079816346e+00
-2.301489659294020385e-02 1.255714192953668595e+00
1.189061739796670736e-02 1.258160962496796431e+00
4.679613138888072399e-02 1.245372174125654929e+00
8.170164537979474062e-02 1.217810675165020617e+00
1.166071593707087573e-01 1.176463217781291037e+00
1.515126733616156685e-01 1.122781801288259995e+00
1.864181873525296851e-01 1.058599035432825186e+00
2.213237013434437017e-01 9.860244022927029395e-01
2.562292153343577183e-01 9.073295939641131680e-01
2.911347293252646296e-01 8.248315786036388708e-01
3.260402433161786462e-01 7.407816908810057610e-01
3.609457573070926628e-01 6.572679435604760201e-01
3.958512712979995740e-01 5.761360832873769766e-01
4.307567852889135906e-01 4.989328866330471901e-01
4.656622992798276073e-01 4.268730532385167087e-01
5.005678132707416239e-01 3.608290309874322421e-01
5.354733272616485351e-01 3.013413941577618438e-01
5.703788412525625517e-01 2.486461222940367088e-01
6.052843552434765684e-01 2.027143613013600576e-01
6.401898692343905850e-01 1.632999896821122343e-01
6.750953832252974962e-01 1.299905067548592918e-01
7.100008972162115128e-01 1.022573105845088204e-01
7.449064112071255295e-01 7.950222355293803944e-02
7.798119251980395461e-01 6.109803114879144847e-02
8.147174391889464573e-01 4.642171378322948461e-02
8.496229531798604739e-01 3.487988320467273057e-02
8.845284671707744906e-01 2.592662304272679366e-02
9.194339811616885072e-01 1.907444460649331333e-02
9.543394951525954184e-01 1.389939776803894057e-02
9.892450091435094350e-01 1.004153668253686404e-02
1.024150523134423452e+00 7.201959303582684130e-03
1.059056037125330363e+00 5.137553447453570288e-03
1.093961551116244380e+00 3.654427192650064327e-03
1.128867065107158396e+00 2.600811189590639810e-03
1.163772579098072413e+00 1.860022528946443741e-03
1.198678093088979324e+00 1.343894395141021891e-03
1.233583607079893341e+00 9.869156708366252830e-04
1.268489121070807357e+00 7.411962979692452618e-04
1.303394635061721374e+00 5.722787211602050781e-04
1.338300149052628285e+00 4.557506980489122849e-04
1.373205663043542302e+00 3.745755553446212388e-04
1.408111177034456318e+00 3.170370608169812191e-04
1.443016691025370335e+00 2.751919106461993324e-04
1.477922205016277246e+00 2.437284146101593237e-04
1.512827719007191263e+00 2.191412066322594339e-04
1.547733232998105279e+00 1.991456141734704278e-04
1.582638746989012191e+00 1.822695256737729428e-04
1.617544260979926207e+00 1.675738417127755318e-04
1.652449774970840224e+00 1.544641513697698446e-04
1.687355288961754241e+00 1.425658609829351354e-04
1.722260802952661152e+00 1.316426354838447297e-04
1.757166316943575168e+00 1.215438824478070180e-04
1.792071830934489185e+00 1.121713865531507291e-04
1.826977344925403202e+00 1.034583771518701164e-04
1.861882858916310113e+00 9.535655606053629351e-05
1.896788372907224129e+00 8.782816147755337464e-05
1.931693886898138146e+00 8.084118854642746114e-05
1.966599400889052163e+00 7.436657638001973410e-05
2.001504914879959074e+00 6.837661671410694435e-05
2.036410428870873091e+00 6.284412134627629916e-05
2.071315942861787107e+00 5.774206071009109226e-05
2.106221456852701124e+00 5.304349298025300109e-05
2.141126970843608035e+00 4.872166773863037656e-05
2.176032484834522052e+00 4.475022718032416424e-05
2.210937998825436068e+00 4.110345171200894610e-05
2.245843512816342979e+00 3.775651213955423080e-05
2.280749026807256996e+00 3.468570136225092787e-05
2.315654540798171013e+00 3.186862679437532761e-05
2.350560054789085029e+00 2.928435175685869347e-05
2.385465568779991941e+00 2.691348029536547873e-05
2.420371082770905957e+00 2.473818536879275680e-05
2.455276596761819974e+00 2.274218499387425384e-05
2.490182110752733990e+00 2.091067453585327137e-05
2.525087624743640902e+00 1.923022573318554192e-05
2.559993138734554918e+00 1.768866415118218813e-05
2.594898652725468935e+00 1.627493660854609193e-05
2.629804166716382952e+00 1.497897886969658420e-05
2.664709680707289863e+00 1.379159181068770600e-05
2.699615194698203879e+00 1.270433168641235726e-05
2.734520708689117896e+00 1.170941741716437525e-05
2.769426222680024807e+00 1.079965531566564330e-05
2.804331736670938824e+00 9.968379665909081881e-06
2.839237250661852840e+00 9.209406217512285816e-06
2.874142764652766857e+00 8.516995034227384649e-06
2.909048278643673768e+00 7.885819182716787522e-06
2.943953792634587785e+00 7.310936327528983850e-06
2.978859306625501802e+00 6.787761212969347843e-06
3.013764820616415818e+00 6.312038045821432782e-06
3.048670334607322729e+00 5.879812746225769309e-06
3.083575848598236746e+00 5.487405756417162341e-06
3.118481362589150763e+00 5.131386502423723218e-06
3.153386876580064779e+00 4.808550675250571737e-06
3.188292390570971691e+00 4.515901279190801284e-06
3.223197904561885707e+00 4.250633972314266589e-06
3.258103418552799724e+00 4.010126704976209109e-06
3.293008932543713740e+00 3.791933151631716050e-06
3.327914446534620652e+00 3.593779014843200236e-06
3.362819960525534668e+00 3.413560012892042603e-06
3.397725474516448685e+00 3.249340264877288868e-06
3.432630988507355596e+00 3.099349850857378933e-06
3.467536502498269613e+00 2.961980519777906517e-06
3.502442016489183629e+00 2.835778804719810930e-06
3.537347530480097646e+00 2.719436143135841310e-06
3.572253044471004557e+00 2.611775955442606316e-06
3.607158558461918574e+00 2.511737984096295956e-06
3.642064072452832590e+00 2.418360520779389681e-06
3.676969586443746607e+00 2.330761439584415649e-06
3.711875100434653518e+00 2.248119196725898645e-06
3.746780614425567535e+00 2.169655135796225947e-06
3.781686128416481552e+00 2.094618529938247817e-06
3.816591642407395568e+00 2.022275773149373618e-06
3.851497156398302479e+00 1.951904978543274604e-06
3.886402670389216496e+00 1.882796936777640515e-06
3.921308184380130513e+00 1.814262934007565642e-06
3.956213698371037424e+00 1.745649348121850489e-06
3.991119212361951440e+00 1.676358280586205898e-06
4.026024726352865457e+00 1.605872805651576366e-06
4.060930240343779474e+00 1.533784809071281728e-06
4.095835754334686385e+00 1.459822927091943344e-06
4.130741268325600402e+00 1.383877854709990559e-06
4.165646782316514418e+00 1.306022317866628451e-06
4.200552296307428435e+00 1.226523312097339859e-06
4.235457810298335346e+00 1.145844777170409913e-06
4.270363324289249363e+00 1.064639644398039802e-06
4.305268838280163379e+00 9.837310733291722064e-07
4.340174352271077396e+00 9.040835847871977035e-07
4.375079866261984307e+00 8.267655952757761330e-07
4.409985380252898324e+00 7.529054770742427431e-07
4.444890894243812340e+00 6.836436510473788491e-07
4.479796408234726357e+00 6.200833440196994833e-07
4.514701922225633268e+00 5.632425262254426472e-07
4.549607436216547285e+00 5.140092364506766012e-07
4.584512950207461301e+00 4.731020749733252162e-07
4.619418464198368213e+00 4.410371775278988988e-07
4.654323978189282229e+00 4.181025509898905635e-07
4.689229492180196246e+00 4.043403074982364609e-07
4.724135006171110263e+00 3.995371042249803347e-07
4.759040520162017174e+00 4.032229754506339941e-07
4.793946034152931190e+00 4.146786980713494432e-07
4.828851548143845207e+00 4.329518072235748884e-07
4.863757062134759224e+00 4.568813137254998631e-07
4.898662576125666135e+00 4.851310139841373784e-07
4.933568090116580152e+00 5.162309893546486702e-07
4.968473604107494168e+00 5.486264576074804579e-07
5.003379118098408185e+00 5.807325890164156649e-07
5.038284632089315096e+00 6.109932898321512798e-07
5.073190146080229113e+00 6.379413666962429630e-07
5.108095660071143129e+00 6.602570088486762541e-07
5.143001174062050040e+00 6.768212497395674679e-07
5.177906688052964057e+00 6.867610666767182779e-07
5.212812202043878074e+00 6.894830862260544340e-07
5.247717716034792090e+00 6.846934846145314667e-07
5.282623230025699002e+00 6.724025648469999088e-07
5.317528744016613018e+00 6.529135761603849901e-07
5.352434258007527035e+00 6.267965091627738086e-07
5.387339771998441051e+00 5.948487298961680097e-07
5.422245285989347963e+00 5.580452887439992815e-07
5.457150799980261979e+00 5.174824543430094929e-07
5.492056313971175996e+00 4.743184084127240797e-07
5.526961827962090013e+00 4.297150641706826453e-07
5.561867341952996924e+00 3.847846503158362605e-07
5.596772855943910940e+00 3.405440846962073446e-07
5.631678369934824957e+00 2.978793272431261549e-07
5.666583883925738974e+00 2.575209493363105610e-07
5.701489397916645885e+00 2.200311900120609495e-07
5.736394911907559901e+00 1.858018836871449278e-07
5.771300425898473918e+00 1.550619158641204590e-07
5.806205939889380829e+00 1.278923432761197357e-07
5.841111453880294846e+00 1.042470250919119736e-07
5.876016967871208863e+00 8.397654662393485076e-08
5.910922481862122879e+00 6.685334803538137510e-08
5.945827995853029790e+00 5.259625328501455742e-08
5.980733509843943807e+00 4.089297608574693189e-08
6.015639023834857824e+00 3.141960625155243983e-08
6.050544537825771840e+00 2.385650317485318356e-08
6.085450051816678751e+00 1.790040489654153454e-08
6.120355565807592768e+00 1.327287510276416698e-08
6.155261079798506785e+00 9.725442783984702975e-09
6.190166593789420801e+00 7.041937924558723073e-09
6.225072107780327713e+00 5.038598136356945972e-09
6.259977621771241729e+00 3.562528385745904165e-09
6.294883135762155746e+00 2.489054849734002390e-09
6.329788649753069762e+00 1.718441054776917204e-09
6.364694163743976674e+00 1.172345033335124584e-09
6.399599677734890690e+00 7.903028843832689005e-10
6.434505191725804707e+00 5.264362085724548684e-10
6.469410705716711618e+00 3.465044693044808993e-10
6.504316219707625635e+00 2.253615116650506122e-10
6.539221733698539651e+00 1.448289788785171704e-10
6.574127247689453668e+00 9.196722493750132276e-11
6.609032761680360579e+00 5.770450819006809714e-11
6.643938275671274596e+00 3.577525106782673261e-11
6.678843789662188613e+00 2.191539163376274278e-11
6.713749303653102629e+00 1.326498533212321994e-11
6.748654817644009540e+00 7.933279855611097505e-12
6.783560331634923557e+00 4.687969578612614817e-12
6.818465845625837574e+00 2.737161521025789839e-12
6.853371359616751590e+00 1.579055501080626012e-12
6.888276873607658501e+00 9.000641440136727795e-13
6.923182387598572518e+00 5.069048721548117915e-13
6.958087901589486535e+00 2.820683256289849986e-13
6.992993415580393446e+00 1.550797197700992816e-13
7.027898929571307463e+00 8.424159401386483580e-14
7.062804443562221479e+00 4.521339739601761351e-14
7.097709957553135496e+00 2.397589821274393678e-14
7.132615471544042407e+00 1.256168950125624137e-14
7.167520985534956424e+00 6.502568765605373139e-15
7.202426499525870440e+00 3.325706753206636701e-15
7.237332013516784457e+00 1.680519198242356261e-15
7.272237527507691368e+00 8.390001086852660799e-16
7.307143041498605385e+00 4.138453800123953253e-16
7.342048555489519401e+00 2.016834948169388783e-16
7.376954069480433418e+00 9.710853654937853780e-17
7.411859583471340329e+00 4.619531869619065976e-17
7.446765097462254346e+00 2.171154793049887833e-17
7.481670611453168362e+00 1.008172096941374554e-17
7.516576125444082379e+00 4.625178269594818085e-18
7.551481639434989290e+00 2.096385253093557473e-18
7.586387153425903307e+00 9.387749144802575999e-19
7.621292667416817324e+00 4.153350714886054245e-19
7.656198181407724235e+00 1.815438388187871527e-19
7.691103695398638251e+00 7.839877511855234511e-20
7.726009209389552268e+00 3.344883585960417408e-20
7.760914723380466285e+00 1.409924499591265591e-20
7.795820237371373196e+00 5.871553437456737065e-21
7.830725751362287212e+00 2.415748493185406965e-21
7.865631265353201229e+00 9.819541720970796164e-22
7.900536779344115246e+00 3.943399923630977379e-22
7.935442293335022157e+00 1.564551495140182345e-22
7.970347807325936174e+00 6.132643227019345956e-23
8.005253321316850190e+00 2.374891290379913087e-23
8.040158835307764207e+00 9.086097541621164381e-24
8.075064349298671118e+00 3.434378351974398602e-24
8.109969863289585135e+00 1.282494323637057491e-24
8.144875377280499151e+00 4.731500071383077214e-25
8.179780891271406063e+00 1.724558293267957089e-25
8.214686405262320079e+00 6.210007214039468102e-26
8.249591919253234096e+00 2.209230973368495366e-26
8.284497433244148112e+00 7.764697752694847309e-27
8.319402947235055024e+00 2.696137545218984078e-27
8.354308461225969040e+00 9.248967613671160145e-28
8.389213975216883057e+00 3.134569398006838970e-28
8.424119489207797074e+00 1.049531914497929778e-28
8.459025003198703985e+00 3.471732644544798490e-29
8.493930517189618001e+00 1.134565351453909501e-29
8.528836031180532018e+00 3.663069472806234470e-30
8.563741545171446035e+00 1.168403867497499337e-30
8.598647059162352946e+00 3.681907069168811589e-31
8.633552573153266962e+00 1.146263596344968166e-31
8.668458087144180979e+00 3.525558048880635878e-32
8.703363601135094996e+00 1.071279518306304902e-32
8.738269115126001907e+00 3.215949222825153098e-33
8.773174629116915924e+00 9.537771580129077578e-34
8.808080143107829940e+00 2.794575999789543699e-34
8.842985657098736851e+00 8.089396858273717399e-35
8.877891171089650868e+00 2.313382895297868155e-35
8.912796685080564885e+00 6.535969639487417292e-36
8.947702199071478901e+00 1.824331015062498818e-36
8.982607713062385812e+00 5.030699336791119284e-37
9.017513227053299829e+00 1.370516277704005080e-37
9.052418741044213846e+00 3.688681628508488629e-38
9.087324255035127862e+00 9.808200230200243650e-39
9.122229769026034774e+00 2.576550740301546601e-39
9.157135283016948790e+00 6.686815867501760816e-40
9.192040797007862807e+00 1.714475932593614607e-40
9.226946310998776823e+00 4.342850434065412400e-41
9.261851824989683735e+00 1.086800683222727325e-41
9.296757338980597751e+00 2.686931495252357142e-42
9.331662852971511768e+00 6.562889145532650350e-43
9.366568366962418679e+00 1.583672807984907813e-43
9.401473880953332696e+00 3.775442948094174184e-44
9.436379394944246712e+00 8.892063992868700728e-45
9.471284908935160729e+00 2.069043530244579452e-45
9.506190422926067640e+00 4.756299918405696526e-46
9.541095936916981657e+00 1.080193545234705896e-46
9.576001450907895673e+00 2.423633014258907599e-47
9.610906964898809690e+00 5.372362172283649780e-48
9.645812478889716601e+00 1.176513892900296373e-48
9.680717992880630618e+00 2.545437365269163085e-49
9.715623506871544635e+00 5.440785187948593401e-50
9.750529020862458651e+00 1.148933239732378916e-50
9.785434534853365562e+00 2.396968397056172751e-51
9.820340048844279579e+00 4.940425774287598492e-52
9.855245562835193596e+00 1.006007623632294377e-52
9.890151076826107612e+00 2.023826419512798380e-53
9.925056590817014524e+00 4.022357132231101863e-54
9.959962104807928540e+00 7.898118777675448536e-55
9.994867618798842557e+00 1.532154837540175534e-55
1.002977313278974947e+01 2.936418283010628940e-56
1.006467864678066348e+01 5.559935579000315373e-57
1.009958416077157750e+01 1.040060241359736983e-57
1.013448967476249152e+01 1.922137490127395824e-58
1.016939518875339843e+01 3.509521880037292790e-59
1.020430070274431245e+01 6.330665206644152785e-60
1.023920621673522646e+01 1.128207467356536388e-60
1.027411173072614048e+01 1.986402134140766412e-61
1.030901724471704739e+01 3.455288474386766484e-62
1.034392275870796141e+01 5.938007552257379511e-63
1.037882827269887542e+01 1.008177130016589922e-63
1.041373378668978944e+01 1.691114332292069417e-64
1.044863930068069635e+01 2.802525081542675663e-65
1.048354481467161037e+01 4.588458793444780936e-66
1.051845032866252438e+01 7.422075010913297964e-67
1.055335584265343130e+01 1.186111203007387169e-67
1.058826135664434531e+01 1.872696660209652404e-68
1.062316687063525933e+01 2.921136298166633544e-69
1.065807238462617335e+01 4.501725043532786332e-70
1.069297789861708026e+01 6.854081654681598858e-71
1.072788341260799427e+01 1.031010658079588311e-71
1.076278892659890829e+01 1.532219621224968245e-72
1.079769444058982231e+01 2.249693130641685785e-73
1.083259995458072922e+01 3.263400379396734022e-74
1.086750546857164323e+01 4.676949396138685329e-75
1.090241098256255725e+01 6.622174750382610417e-76
1.093731649655347127e+01 9.263704235835853962e-77
1.097222201054437818e+01 1.280310262479185798e-77
1.100712752453529220e+01 1.748206377450835020e-78
1.104203303852620621e+01 2.358400336431323813e-79
1.107693855251712023e+01 3.143331160307329601e-80
1.111184406650802714e+01 4.139148015268894579e-81
1.114674958049894116e+01 5.384934358663066350e-82
1.118165509448985517e+01 6.921479481822316695e-83
1.121656060848076208e+01 8.789556268909594212e-84
1.125146612247167610e+01 1.102769853570805152e-84
1.128637163646259012e+01 1.366951686559838020e-85
1.132127715045350413e+01 1.674064607730990563e-86
1.135618266444441105e+01 2.025547617312927754e-87
1.139108817843532506e+01 2.421387594916669511e-88
1.142599369242623908e+01 2.859816723011647484e-89
1.146089920641715310e+01 3.337064017890072274e-90
1.149580472040806001e+01 3.847190900497458831e-91
1.153071023439897402e+01 4.382038688575990766e-92
1.156561574838988804e+01 4.931310594552993293e-93
1.160052126238080206e+01 5.482802324609430002e-94
1.163542677637170897e+01 6.022784164453639546e-95
1.167033229036262298e+01 6.536524393597747007e-96
1.170523780435353700e+01 7.008930232895216804e-97
1.174014331834444391e+01 7.425269767481074740e-98
1.177504883233535793e+01 7.771927920220953005e-99
1.180995434632627195e+01 8.037142950800183519e-100
1.184485986031718596e+01 8.211668145826686109e-101
1.187976537430809287e+01 8.289306855847753907e-102
1.191467088829900689e+01 8.267277720565253210e-103
1.194957640228992091e+01 8.146380066255960066e-104
1.198448191628083492e+01 7.930945760945561245e-105
1.201938743027174183e+01 7.628581570893779604e-106
1.205429294426265585e+01 7.249723384833213173e-107
1.208919845825356987e+01 6.807038726492112516e-108
1.212410397224448388e+01 6.314725219940520214e-109
1.215900948623539080e+01 5.787759050995218816e-110
1.219391500022630481e+01 5.241148529200428456e-111
1.222882051421721883e+01 4.689243782543770362e-112
1.226372602820813285e+01 4.145145170924760311e-113
1.229863154219903976e+01 3.620241388384162519e-114
1.233353705618995377e+01 3.123894900337723775e-115
1.236844257018086779e+01 2.663278848290918539e-116
1.240334808417177470e+01 2.243357230495538189e-117
1.243825359816268872e+01 1.866990121746681917e-118
1.247315911215360273e+01 1.535138628780478190e-119
1.250806462614451675e+01 1.247140466980915404e-120
1.254297014013542366e+01 1.001026370450878068e-121
1.257787565412633768e+01 7.938495696878304158e-123
1.261278116811725170e+01 6.220046304156279908e-124
1.264768668210816571e+01 4.815172820754531967e-125
1.268259219609907262e+01 3.682927192989768374e-126
1.271749771008998664e+01 2.783155712362901982e-127
1.275240322408090066e+01 2.077997901334167099e-128
1.278730873807181467e+01 1.532907788296600649e-129
1.282221425206272158e+01 1.117250014639308529e-130
1.285711976605363560e+01 8.045410205681865197e-132
1.289202528004454962e+01 5.724130937688100978e-133
1.292693079403545653e+01 4.023782690398222633e-134
1.296183630802637055e+01 2.794622176059379172e-135
1.299674182201728456e+01 1.917676421850629791e-136
1.303164733600819858e+01 1.300143256631458264e-137
1.306655284999910549e+01 8.709048967432978783e-139
1.310145836399001951e+01 5.763866096053022937e-140
1.313636387798093352e+01 3.768952173244155638e-141
1.317126939197184754e+01 2.434954873804742081e-142
1.320617490596275445e+01 1.554263668506912919e-143
1.324108041995366847e+01 9.802162298393350565e-145
1.327598593394458248e+01 6.107766316320280092e-146
1.331089144793549650e+01 3.760158633789787156e-147
1.334579696192640341e+01 2.287141540530847353e-148
1.338070247591731743e+01 1.374494200745749922e-149
1.341560798990823145e+01 8.161230425339062475e-151
1.345051350389914546e+01 4.787745718668068675e-152
1.348541901789005237e+01 2.775038798282461880e-153
1.352032453188096639e+01 1.589166545637570640e-154
1.355523004587188041e+01 8.991495954719478516e-156
1.359013555986278732e+01 5.026393424142691464e-157
1.362504107385370133e+01 2.776149048238098713e-158
1.365994658784461535e+01 1.514923256742697953e-159
1.369485210183552937e+01 8.167700526188936730e-161
1.372975761582643628e+01 4.350809345687141524e-162
1.376466312981735030e+01 2.289818806208780966e-163
1.379956864380826431e+01 1.190673627042436901e-164
1.383447415779917833e+01 6.117086537529027252e-166
1.386937967179008524e+01 3.104963509677184159e-167
1.390428518578099926e+01 1.557141447980961033e-168
1.393919069977191327e+01 7.715410001226038358e-170
1.397409621376282729e+01 3.777017679204352932e-171
1.400900172775373420e+01 1.826828432669355982e-172
1.404390724174464822e+01 8.729812342888977451e-174
1.407881275573556223e+01 4.121640519475510415e-175
1.411371826972646915e+01 1.922618061054021568e-176
1.414862378371738316e+01 8.860806811440826775e-178
1.418352929770829718e+01 4.034692979450650858e-179
1.421843481169921120e+01 1.815115709471101641e-180
1.425334032569011811e+01 8.067785687161697270e-182
1.428824583968103212e+01 3.542910771333284984e-183
1.432315135367194614e+01 1.537168595373963118e-184
1.435805686766286016e+01 6.589277759714159042e-186
1.439296238165376707e+01 2.790671647978818279e-187
1.442786789564468108e+01 1.167706946071009666e-188
1.446277340963559510e+01 4.827394200410162962e-190
1.449767892362650912e+01 1.971718976889753722e-191
1.453258443761741603e+01 7.956648793891931036e-193
1.456748995160833005e+01 3.172253214480253555e-194
1.460239546559924406e+01 1.249561249861141129e-195
1.463730097959015808e+01 4.862939351407450170e-197
1.467220649358106499e+01 1.869783453179631409e-198
1.470711200757197901e+01 7.102879956117491096e-200
1.474201752156289302e+01 2.665801989158929336e-201
1.477692303555379993e+01 9.884873006570465110e-203
1.481182854954471395e+01 3.621292751899450460e-204
1.484673406353562797e+01 1.310705283453352875e-205
1.488163957752654198e+01 4.686999153534846321e-207
1.491654509151744890e+01 1.655894431174561365e-208
1.495145060550836291e+01 5.779867670000349904e-210
1.498635611949927693e+01 1.993196688598536796e-211
1.502126163349019095e+01 6.790925438860925616e-213
1.505616714748109786e+01 2.285882179316493224e-214
1.509107266147201187e+01 7.601938063418436028e-216
1.512597817546292589e+01 2.497698123470115562e-217
1.516088368945383991e+01 8.107747863719402437e-219
1.519578920344474682e+01 2.600187812857431082e-220
1.523069471743566083e+01 8.238590765534424187e-222
1.526560023142657485e+01 2.578958796164151494e-223
1.530050574541748176e+01 7.975881073484640435e-225
1.533541125940839578e+01 2.436998508671658563e-226
1.537031677339930980e+01 7.356542022936027864e-228
1.540522228739022381e+01 2.193984610048693071e-229
1.544012780138113072e+01 6.464491551167890924e-231
1.547503331537204474e+01 1.881809456942473950e-232
1.550993882936295876e+01 5.411989471802598439e-234
1.554484434335387277e+01 1.537721922916843446e-235
1.557974985734477968e+01 4.316560008358098642e-237
1.561465537133569370e+01 1.197116517387885589e-238
1.564956088532660772e+01 3.279995736912745642e-240
1.568446639931752173e+01 8.878669834967189412e-242
1.571937191330842865e+01 2.374432690496033298e-243
1.575427742729934266e+01 6.273482771251384196e-245
1.578918294129025668e+01 1.637547895035552737e-246
1.582408845528117070e+01 4.222944122602738280e-248
1.585899396927207761e+01 1.075900853922357995e-249
1.589389948326299162e+01 2.708097756971413750e-251
1.592880499725390564e+01 6.734279988201883556e-253
1.596371051124481255e+01 1.654444977970492968e-254
1.599861602523572657e+01 4.015571854027705390e-256
1.603352153922664058e+01 9.628884511962574747e-258
1.606842705321755460e+01 2.281064947125527660e-259
1.610333256720846151e+01 5.338656985273352872e-261
1.613823808119937553e+01 1.234407865873965978e-262
1.617314359519028955e+01 2.819793105410890777e-264
1.620804910918120356e+01 6.363665147282639312e-266
1.624295462317211047e+01 1.418823977498333068e-267
1.627786013716302449e+01 3.125219048504859550e-269
1.631276565115393851e+01 6.800843362754658766e-271
1.634767116514485252e+01 1.462093259529658725e-272
1.638257667913575943e+01 3.105396092053073652e-274
1.641748219312667345e+01 6.516106736882164771e-276
1.645238770711758747e+01 1.350791371220946010e-277
1.648729322110849438e+01 2.766412326796462225e-279
1.652219873509940840e+01 5.597237549352617499e-281
1.655710424909032241e+01 1.118815346864872216e-282
1.659200976308123643e+01 2.209380910898413322e-284
1.662691527707214334e+01 4.310324319793717193e-286
1.666182079106305736e+01 8.307610690291927866e-288
1.669672630505397137e+01 1.581862869700225187e-289
1.673163181904487828e+01 2.975690181961929071e-291
1.676653733303579941e+01 5.530093279492961892e-293
1.680144284702670632e+01 1.015319557579578704e-294
1.683634836101761323e+01 1.841612638354660492e-296
1.687125387500853435e+01 3.300036592797352920e-298
1.690615938899944126e+01 5.842031000946616302e-300
1.694106490299036238e+01 1.021723293500725127e-301
1.697597041698126930e+01 1.765333551320217698e-303
1.701087593097217621e+01 3.013311376411677283e-305
1.704578144496309733e+01 5.081415623595991407e-307
1.708068695895400424e+01 8.465422106838963387e-309
1.711559247294491115e+01 1.393270476338339912e-310
1.715049798693583227e+01 2.265400005012881569e-312
1.718540350092673918e+01 3.638955457090244684e-314
1.722030901491764610e+01 5.774716935712015852e-316
1.725521452890856722e+01 9.053293478990210563e-318
1.729012004289947413e+01 1.402158302897457692e-319
1.732502555689039525e+01 2.144244902951010002e-321
1.735993107088130216e+01 3.458459520888725809e-323
1.739483658487220907e+01 0.000000000000000000e+00
1.742974209886313020e+01 0.000000000000000000e+00
1.746464761285403711e+01 0.000000000000000000e+00
1.749955312684494402e+01 0.000000000000000000e+00
1.753445864083586514e+01 0.000000000000000000e+00
1.756936415482677205e+01 0.000000000000000000e+00
1.760426966881769317e+01 0.000000000000000000e+00
1.763917518280860008e+01 0.000000000000000000e+00
1.767408069679950700e+01 0.000000000000000000e+00
1.770898621079042812e+01 0.000000000000000000e+00
1.774389172478133503e+01 0.000000000000000000e+00
1.777879723877224194e+01 0.000000000000000000e+00
1.781370275276316306e+01 0.000000000000000000e+00
1.784860826675406997e+01 0.000000000000000000e+00
1.788351378074497688e+01 0.000000000000000000e+00
1.791841929473589801e+01 0.000000000000000000e+00
1.795332480872680492e+01 0.000000000000000000e+00
1.798823032271772604e+01 0.000000000000000000e+00
1.802313583670863295e+01 0.000000000000000000e+00
1.805804135069953986e+01 0.000000000000000000e+00
1.809294686469046098e+01 0.000000000000000000e+00
1.812785237868136790e+01 0.000000000000000000e+00
1.816275789267227481e+01 0.000000000000000000e+00
1.819766340666319593e+01 0.000000000000000000e+00
1.823256892065410284e+01 0.000000000000000000e+00
1.826747443464500975e+01 0.000000000000000000e+00
1.830237994863593087e+01 0.000000000000000000e+00
1.833728546262683778e+01 0.000000000000000000e+00
1.837219097661775891e+01 0.000000000000000000e+00
1.840709649060866582e+01 0.000000000000000000e+00
1.844200200459957273e+01 0.000000000000000000e+00
1.847690751859049385e+01 0.000000000000000000e+00
1.851181303258140076e+01 0.000000000000000000e+00
1.854671854657230767e+01 0.000000000000000000e+00
1.858162406056322880e+01 0.000000000000000000e+00
1.861652957455413571e+01 0.000000000000000000e+00
1.865143508854505683e+01 0.000000000000000000e+00
1.868634060253596374e+01 0.000000000000000000e+00
1.872124611652687065e+01 0.000000000000000000e+00
1.875615163051779177e+01 0.000000000000000000e+00
1.879105714450869868e+01 0.000000000000000000e+00
1.882596265849960560e+01 0.000000000000000000e+00
1.886086817249052672e+01 0.000000000000000000e+00
1.889577368648143363e+01 0.000000000000000000e+00
1.893067920047234054e+01 0.000000000000000000e+00
1.896558471446326166e+01 0.000000000000000000e+00
1.900049022845416857e+01 0.000000000000000000e+00
1.903539574244508970e+01 0.000000000000000000e+00
1.907030125643599661e+01 0.000000000000000000e+00
1.910520677042690352e+01 0.000000000000000000e+00
1.914011228441782464e+01 0.000000000000000000e+00
1.917501779840873155e+01 0.000000000000000000e+00
1.920992331239963846e+01 0.000000000000000000e+00
1.924482882639055958e+01 0.000000000000000000e+00
1.927973434038146650e+01 0.000000000000000000e+00
1.931463985437238762e+01 0.000000000000000000e+00
1.934954536836329453e+01 0.000000000000000000e+00
1.938445088235420144e+01 0.000000000000000000e+00
1.941935639634512256e+01 0.000000000000000000e+00
1.945426191033602947e+01 0.000000000000000000e+00
1.948916742432693638e+01 0.000000000000000000e+00
1.952407293831785751e+01 0.000000000000000000e+00
1.955897845230876442e+01 0.000000000000000000e+00
1.959388396629967133e+01 0.000000000000000000e+00
1.962878948029059245e+01 0.000000000000000000e+00
1.966369499428149936e+01 0.000000000000000000e+00
1.969860050827242048e+01 0.000000000000000000e+00
1.973350602226332740e+01 0.000000000000000000e+00
1.976841153625423431e+01 0.000000000000000000e+00
1.980331705024515543e+01 0.000000000000000000e+00
1.983822256423606234e+01 0.000000000000000000e+00
1.987312807822696925e+01 0.000000000000000000e+00
1.990803359221789037e+01 0.000000000000000000e+00
1.994293910620879728e+01 0.000000000000000000e+00
1.997784462019971841e+01 0.000000000000000000e+00
2.001275013419062532e+01 0.000000000000000000e+00
2.004765564818153223e+01 0.000000000000000000e+00
2.008256116217245335e+01 0.000000000000000000e+00
2.011746667616336026e+01 0.000000000000000000e+00
2.015237219015426717e+01 0.000000000000000000e+00
2.018727770414518830e+01 0.000000000000000000e+00
2.022218321813609521e+01 0.000000000000000000e+00
2.025708873212700212e+01 0.000000000000000000e+00
2.029199424611792324e+01 0.000000000000000000e+00
2.032689976010883015e+01 0.000000000000000000e+00
2.036180527409975127e+01 0.000000000000000000e+00
2.039671078809065818e+01 0.000000000000000000e+00
2.043161630208156510e+01 0.000000000000000000e+00
2.046652181607248622e+01 0.000000000000000000e+00
2.050142733006339313e+01 0.000000000000000000e+00
2.053633284405430004e+01 0.000000000000000000e+00
2.057123835804522116e+01 0.000000000000000000e+00
2.060614387203612807e+01 0.000000000000000000e+00
2.064104938602703498e+01 0.000000000000000000e+00
2.067595490001795611e+01 0.000000000000000000e+00
2.071086041400886302e+01 0.000000000000000000e+00
2.074576592799978414e+01 0.000000000000000000e+00
2.078067144199069105e+01 0.000000000000000000e+00
2.081557695598159796e+01 0.000000000000000000e+00
2.085048246997251908e+01 0.000000000000000000e+00
2.088538798396342600e+01 0.000000000000000000e+00
2.092029349795433291e+01 0.000000000000000000e+00
2.095519901194525403e+01 0.000000000000000000e+00
2.099010452593616094e+01 0.000000000000000000e+00
2.102501003992708206e+01 0.000000000000000000e+00
2.105991555391798897e+01 0.000000000000000000e+00
2.109482106790889588e+01 0.000000000000000000e+00
2.112972658189981701e+01 0.000000000000000000e+00
2.116463209589072392e+01 0.000000000000000000e+00
2.119953760988163083e+01 0.000000000000000000e+00
2.123444312387255195e+01 0.000000000000000000e+00
2.126934863786345886e+01 0.000000000000000000e+00
2.130425415185436577e+01 0.000000000000000000e+00
2.133915966584528690e+01 0.000000000000000000e+00
2.137406517983619381e+01 0.000000000000000000e+00
2.140897069382711493e+01 0.000000000000000000e+00
2.144387620781802184e+01 0.000000000000000000e+00
2.147878172180892875e+01 0.000000000000000000e+00
2.151368723579984987e+01 0.000000000000000000e+00
2.154859274979075678e+01 0.000000000000000000e+00
2.158349826378166370e+01 0.000000000000000000e+00
2.161840377777258482e+01 0.000000000000000000e+00
2.165330929176349173e+01 0.000000000000000000e+00
2.168821480575441285e+01 0.000000000000000000e+00
2.172312031974531976e+01 0.000000000000000000e+00
2.175802583373622667e+01 0.000000000000000000e+00
2.179293134772714780e+01 0.000000000000000000e+00
2.182783686171805471e+01 0.000000000000000000e+00
2.186274237570896162e+01 0.000000000000000000e+00
2.189764788969988274e+01 0.000000000000000000e+00
2.193255340369078965e+01 0.000000000000000000e+00
2.196745891768169656e+01 0.000000000000000000e+00
2.200236443167261768e+01 0.000000000000000000e+00
2.203726994566352460e+01 0.000000000000000000e+00
2.207217545965444572e+01 0.000000000000000000e+00
2.210708097364535263e+01 0.000000000000000000e+00
2.214198648763625954e+01 0.000000000000000000e+00
2.217689200162718066e+01 0.000000000000000000e+00
2.221179751561808757e+01 0.000000000000000000e+00
2.224670302960899448e+01 0.000000000000000000e+00
2.228160854359991561e+01 0.000000000000000000e+00
2.231651405759082252e+01 0.000000000000000000e+00
2.235141957158174364e+01 0.000000000000000000e+00
2.238632508557265055e+01 0.000000000000000000e+00
2.242123059956355746e+01 0.000000000000000000e+00
2.245613611355447858e+01 0.000000000000000000e+00
2.249104162754538550e+01 0.000000000000000000e+00
2.252594714153629241e+01 0.000000000000000000e+00
2.256085265552721353e+01 0.000000000000000000e+00
2.259575816951812044e+01 0.000000000000000000e+00
2.263066368350902735e+01 0.000000000000000000e+00
2.266556919749994847e+01 0.000000000000000000e+00
2.270047471149085538e+01 0.000000000000000000e+00
2.273538022548177651e+01 0.000000000000000000e+00
2.277028573947268342e+01 0.000000000000000000e+00
2.280519125346359033e+01 0.000000000000000000e+00
2.284009676745451145e+01 0.000000000000000000e+00
2.287500228144541836e+01 0.000000000000000000e+00
2.290990779543632527e+01 0.000000000000000000e+00
2.294481330942724639e+01 0.000000000000000000e+00
2.297971882341815331e+01 0.000000000000000000e+00
2.301462433740906022e+01 0.000000000000000000e+00
2.304952985139998134e+01 0.000000000000000000e+00
2.308443536539088825e+01 0.000000000000000000e+00
2.311934087938180937e+01 0.000000000000000000e+00
2.315424639337271628e+01 0.000000000000000000e+00
2.318915190736362320e+01 0.000000000000000000e+00
2.322405742135454432e+01 0.000000000000000000e+00
2.325896293534545123e+01 0.000000000000000000e+00
2.329386844933635814e+01 0.000000000000000000e+00
2.332877396332727926e+01 0.000000000000000000e+00
2.336367947731818617e+01 0.000000000000000000e+00
2.339858499130910729e+01 0.000000000000000000e+00
2.343349050530001421e+01 0.000000000000000000e+00
2.346839601929092112e+01 0.000000000000000000e+00
2.350330153328184224e+01 0.000000000000000000e+00
2.353820704727274915e+01 0.000000000000000000e+00
2.357311256126365606e+01 0.000000000000000000e+00
2.360801807525457718e+01 0.000000000000000000e+00
2.364292358924548410e+01 0.000000000000000000e+00
2.367782910323639101e+01 0.000000000000000000e+00
2.371273461722731213e+01 0.000000000000000000e+00
2.374764013121821904e+01 0.000000000000000000e+00
2.378254564520914016e+01 0.000000000000000000e+00
2.381745115920004707e+01 0.000000000000000000e+00
2.385235667319095398e+01 0.000000000000000000e+00
2.388726218718187511e+01 0.000000000000000000e+00
2.392216770117278202e+01 0.000000000000000000e+00
2.395707321516368893e+01 0.000000000000000000e+00
2.399197872915461005e+01 0.000000000000000000e+00
2.402688424314551696e+01 0.000000000000000000e+00
2.406178975713643808e+01 0.000000000000000000e+00
2.409669527112734499e+01 0.000000000000000000e+00
2.413160078511825191e+01 0.000000000000000000e+00
2.416650629910917303e+01 0.000000000000000000e+00
2.420141181310007994e+01 0.000000000000000000e+00
2.423631732709098685e+01 0.000000000000000000e+00
2.427122284108190797e+01 0.000000000000000000e+00
2.430612835507281488e+01 0.000000000000000000e+00
2.434103386906372180e+01 0.000000000000000000e+00
2.437593938305464292e+01 0.000000000000000000e+00
2.441084489704554983e+01 0.000000000000000000e+00
2.444575041103647095e+01 0.000000000000000000e+00
2.448065592502737786e+01 0.000000000000000000e+00
2.451556143901828477e+01 0.000000000000000000e+00
2.455046695300920589e+01 0.000000000000000000e+00
2.458537246700011281e+01 0.000000000000000000e+00
2.462027798099101972e+01 0.000000000000000000e+00
2.465518349498194084e+01 0.000000000000000000e+00
2.469008900897284775e+01 0.000000000000000000e+00
2.472499452296376887e+01 0.000000000000000000e+00
2.475990003695467578e+01 0.000000000000000000e+00
2.479480555094558270e+01 0.000000000000000000e+00
2.482971106493650382e+01 0.000000000000000000e+00
2.486461657892741073e+01 0.000000000000000000e+00
2.489952209291831764e+01 0.000000000000000000e+00
2.493442760690923876e+01 0.000000000000000000e+00
2.496933312090014567e+01 0.000000000000000000e+00
2.500423863489105258e+01 0.000000000000000000e+00
2.503914414888197371e+01 0.000000000000000000e+00
2.507404966287288062e+01 0.000000000000000000e+00
2.510895517686380174e+01 0.000000000000000000e+00
2.514386069085470865e+01 0.000000000000000000e+00
2.517876620484561556e+01 0.000000000000000000e+00
2.521367171883653668e+01 0.000000000000000000e+00
2.524857723282744359e+01 0.000000000000000000e+00
2.528348274681835051e+01 0.000000000000000000e+00
2.531838826080927163e+01 0.000000000000000000e+00
2.535329377480017854e+01 0.000000000000000000e+00
2.538819928879109966e+01 0.000000000000000000e+00
2.542310480278200657e+01 0.000000000000000000e+00
2.545801031677291348e+01 0.000000000000000000e+00
2.549291583076383461e+01 0.000000000000000000e+00
2.552782134475474152e+01 0.000000000000000000e+00
2.556272685874564843e+01 0.000000000000000000e+00
2.559763237273656955e+01 0.000000000000000000e+00
2.563253788672747646e+01 0.000000000000000000e+00
2.566744340071838337e+01 0.000000000000000000e+00
2.570234891470930449e+01 0.000000000000000000e+00
2.573725442870021141e+01 0.000000000000000000e+00
2.577215994269113253e+01 0.000000000000000000e+00
2.580706545668203944e+01 0.000000000000000000e+00
2.584197097067294635e+01 0.000000000000000000e+00
2.587687648466386747e+01 0.000000000000000000e+00
2.591178199865477438e+01 0.000000000000000000e+00
2.594668751264568129e+01 0.000000000000000000e+00
2.598159302663660242e+01 0.000000000000000000e+00
2.601649854062750933e+01 0.000000000000000000e+00
2.605140405461841624e+01 0.000000000000000000e+00
2.608630956860933736e+01 0.000000000000000000e+00
2.612121508260024427e+01 0.000000000000000000e+00
2.615612059659116539e+01 0.000000000000000000e+00
2.619102611058207231e+01 0.000000000000000000e+00
2.622593162457297922e+01 0.000000000000000000e+00
2.626083713856390034e+01 0.000000000000000000e+00
2.629574265255480725e+01 0.000000000000000000e+00
2.633064816654571416e+01 0.000000000000000000e+00
2.636555368053663528e+01 0.000000000000000000e+00
2.640045919452754219e+01 0.000000000000000000e+00
2.643536470851846332e+01 0.000000000000000000e+00
2.647027022250937023e+01 0.000000000000000000e+00
2.650517573650027714e+01 0.000000000000000000e+00
2.654008125049119826e+01 0.000000000000000000e+00
2.657498676448210517e+01 0.000000000000000000e+00
2.660989227847301208e+01 0.000000000000000000e+00
2.664479779246393321e+01 0.000000000000000000e+00
2.667970330645484012e+01 0.000000000000000000e+00
2.671460882044574703e+01 0.000000000000000000e+00
2.674951433443666815e+01 0.000000000000000000e+00
2.678441984842757506e+01 0.000000000000000000e+00
2.681932536241849618e+01 0.000000000000000000e+00
2.685423087640940309e+01 0.000000000000000000e+00
2.688913639040031001e+01 0.000000000000000000e+00
2.692404190439123113e+01 0.000000000000000000e+00
2.695894741838213804e+01 0.000000000000000000e+00
2.699385293237304495e+01 0.000000000000000000e+00
2.702875844636396607e+01 0.000000000000000000e+00
2.706366396035487298e+01 0.000000000000000000e+00
2.709856947434579411e+01 0.000000000000000000e+00
2.713347498833670102e+01 0.000000000000000000e+00
2.716838050232760793e+01 0.000000000000000000e+00
2.720328601631852905e+01 0.000000000000000000e+00
2.723819153030943596e+01 0.000000000000000000e+00
2.727309704430034287e+01 0.000000000000000000e+00
2.730800255829126399e+01 0.000000000000000000e+00
2.734290807228217091e+01 0.000000000000000000e+00
2.737781358627307782e+01 0.000000000000000000e+00
2.741271910026399894e+01 0.000000000000000000e+00
2.744762461425490585e+01 0.000000000000000000e+00
2.748253012824582697e+01 0.000000000000000000e+00
2.751743564223673388e+01 0.000000000000000000e+00
2.755234115622764079e+01 0.000000000000000000e+00
2.758724667021856192e+01 0.000000000000000000e+00
2.762215218420946883e+01 0.000000000000000000e+00
2.765705769820037574e+01 0.000000000000000000e+00
2.769196321219129686e+01 0.000000000000000000e+00
2.772686872618220377e+01 0.000000000000000000e+00
2.776177424017312489e+01 0.000000000000000000e+00
2.779667975416403181e+01 0.000000000000000000e+00
2.783158526815493872e+01 0.000000000000000000e+00
2.786649078214585984e+01 0.000000000000000000e+00
2.790139629613676675e+01 0.000000000000000000e+00
2.793630181012767366e+01 0.000000000000000000e+00
2.797120732411859478e+01 0.000000000000000000e+00
2.800611283810950169e+01 0.000000000000000000e+00
2.804101835210040861e+01 0.000000000000000000e+00
2.807592386609132973e+01 0.000000000000000000e+00
2.811082938008223664e+01 0.000000000000000000e+00
2.814573489407315776e+01 0.000000000000000000e+00
2.818064040806406467e+01 0.000000000000000000e+00
2.821554592205497158e+01 0.000000000000000000e+00
2.825045143604589271e+01 0.000000000000000000e+00
2.828535695003679962e+01 0.000000000000000000e+00
2.832026246402770653e+01 0.000000000000000000e+00
2.835516797801862765e+01 0.000000000000000000e+00
2.839007349200953456e+01 0.000000000000000000e+00
2.842497900600044147e+01 0.000000000000000000e+00
2.845988451999136259e+01 0.000000000000000000e+00
2.849479003398226951e+01 0.000000000000000000e+00
2.852969554797319063e+01 0.000000000000000000e+00
2.856460106196409754e+01 0.000000000000000000e+00
2.859950657595500445e+01 0.000000000000000000e+00
2.863441208994592557e+01 0.000000000000000000e+00
2.866931760393683248e+01 0.000000000000000000e+00
2.870422311792773939e+01 0.000000000000000000e+00
2.873912863191866052e+01 0.000000000000000000e+00
2.877403414590956743e+01 0.000000000000000000e+00
2.880893965990048855e+01 0.000000000000000000e+00
2.884384517389139546e+01 0.000000000000000000e+00
2.887875068788230237e+01 0.000000000000000000e+00
2.891365620187322349e+01 0.000000000000000000e+00
2.894856171586413041e+01 0.000000000000000000e+00
2.898346722985503732e+01 0.000000000000000000e+00
2.901837274384595844e+01 0.000000000000000000e+00
2.905327825783686535e+01 0.000000000000000000e+00
2.908818377182777226e+01 0.000000000000000000e+00
2.912308928581869338e+01 0.000000000000000000e+00
2.915799479980960029e+01 0.000000000000000000e+00
2.919290031380052142e+01 0.000000000000000000e+00
2.922780582779142833e+01 0.000000000000000000e+00
2.926271134178233524e+01 0.000000000000000000e+00
2.929761685577325636e+01 0.000000000000000000e+00
2.933252236976416327e+01 0.000000000000000000e+00
2.936742788375507018e+01 0.000000000000000000e+00
2.940233339774599131e+01 0.000000000000000000e+00
2.943723891173689822e+01 0.000000000000000000e+00
2.947214442572781934e+01 0.000000000000000000e+00
2.950704993971872625e+01 0.000000000000000000e+00
2.954195545370963316e+01 0.000000000000000000e+00
2.957686096770055428e+01 0.000000000000000000e+00
2.961176648169146119e+01 0.000000000000000000e+00
2.964667199568236811e+01 0.000000000000000000e+00
2.968157750967328923e+01 0.000000000000000000e+00
2.971648302366419614e+01 0.000000000000000000e+00
2.975138853765510305e+01 0.000000000000000000e+00
2.978629405164602417e+01 0.000000000000000000e+00
2.982119956563693108e+01 0.000000000000000000e+00
2.985610507962785221e+01 0.000000000000000000e+00
2.989101059361875912e+01 0.000000000000000000e+00
2.992591610760966603e+01 0.000000000000000000e+00
2.996082162160058715e+01 0.000000000000000000e+00
2.999572713559149406e+01 0.000000000000000000e+00
3.003063264958240097e+01 0.000000000000000000e+00
3.006553816357332209e+01 0.000000000000000000e+00
3.010044367756422901e+01 0.000000000000000000e+00
3.013534919155515013e+01 0.000000000000000000e+00
3.017025470554605704e+01 0.000000000000000000e+00
3.020516021953696395e+01 0.000000000000000000e+00
3.024006573352788507e+01 0.000000000000000000e+00
3.027497124751879198e+01 0.000000000000000000e+00
3.030987676150969889e+01 0.000000000000000000e+00
3.034478227550062002e+01 0.000000000000000000e+00
3.037968778949152693e+01 0.000000000000000000e+00
3.041459330348243384e+01 0.000000000000000000e+00
3.044949881747335496e+01 0.000000000000000000e+00
3.048440433146426187e+01 0.000000000000000000e+00
3.051930984545518299e+01 0.000000000000000000e+00
3.055421535944608991e+01 0.000000000000000000e+00
3.058912087343699682e+01 0.000000000000000000e+00
3.062402638742791794e+01 0.000000000000000000e+00
3.065893190141882485e+01 0.000000000000000000e+00
3.069383741540973176e+01 0.000000000000000000e+00
3.072874292940065288e+01 0.000000000000000000e+00
3.076364844339155979e+01 0.000000000000000000e+00
3.079855395738246671e+01 0.000000000000000000e+00
3.083345947137338783e+01 0.000000000000000000e+00
3.086836498536429474e+01 0.000000000000000000e+00
3.090327049935521586e+01 0.000000000000000000e+00
3.093817601334612277e+01 0.000000000000000000e+00
3.097308152733702968e+01 0.000000000000000000e+00
3.100798704132795081e+01 0.000000000000000000e+00
3.104289255531885772e+01 0.000000000000000000e+00
3.107779806930976463e+01 0.000000000000000000e+00
3.111270358330068575e+01 0.000000000000000000e+00
3.114760909729159266e+01 0.000000000000000000e+00
3.118251461128251378e+01 0.000000000000000000e+00
3.121742012527342069e+01 0.000000000000000000e+00
3.125232563926432761e+01 0.000000000000000000e+00
3.128723115325524873e+01 0.000000000000000000e+00
3.132213666724615564e+01 0.000000000000000000e+00
3.135704218123706255e+01 0.000000000000000000e+00
3.139194769522798367e+01 0.000000000000000000e+00
3.142685320921889058e+01 0.000000000000000000e+00
3.146175872320979749e+01 0.000000000000000000e+00
3.149666423720071862e+01 0.000000000000000000e+00
3.153156975119162553e+01 0.000000000000000000e+00
3.156647526518254665e+01 0.000000000000000000e+00
3.160138077917345356e+01 0.000000000000000000e+00
3.163628629316436047e+01 0.000000000000000000e+00
3.167119180715528159e+01 0.000000000000000000e+00
3.170609732114618851e+01 0.000000000000000000e+00
3.174100283513709542e+01 0.000000000000000000e+00
3.177590834912801654e+01 0.000000000000000000e+00
3.181081386311892345e+01 0.000000000000000000e+00
3.184571937710984457e+01 0.000000000000000000e+00
3.188062489110075148e+01 0.000000000000000000e+00
3.191553040509165839e+01 0.000000000000000000e+00
3.195043591908257952e+01 0.000000000000000000e+00
3.198534143307348643e+01 0.000000000000000000e+00
3.202024694706439334e+01 0.000000000000000000e+00
3.205515246105531446e+01 0.000000000000000000e+00
3.209005797504622137e+01 0.000000000000000000e+00
3.212496348903712828e+01 0.000000000000000000e+00
3.215986900302804941e+01 0.000000000000000000e+00
3.219477451701895632e+01 0.000000000000000000e+00
3.222968003100987744e+01 0.000000000000000000e+00
3.226458554500078435e+01 0.000000000000000000e+00
3.229949105899169126e+01 0.000000000000000000e+00
3.233439657298261238e+01 0.000000000000000000e+00
3.236930208697351929e+01 0.000000000000000000e+00
3.240420760096442621e+01 0.000000000000000000e+00
3.243911311495534733e+01 0.000000000000000000e+00
3.247401862894625424e+01 0.000000000000000000e+00
3.250892414293717536e+01 0.000000000000000000e+00
3.254382965692808227e+01 0.000000000000000000e+00
3.257873517091898918e+01 0.000000000000000000e+00
3.261364068490991031e+01 0.000000000000000000e+00
3.264854619890081722e+01 0.000000000000000000e+00
3.268345171289172413e+01 0.000000000000000000e+00
3.271835722688264525e+01 0.000000000000000000e+00
3.275326274087355216e+01 0.000000000000000000e+00
3.278816825486445907e+01 0.000000000000000000e+00
3.282307376885538019e+01 0.000000000000000000e+00
3.285797928284628711e+01 0.000000000000000000e+00
3.289288479683720823e+01 0.000000000000000000e+00
3.292779031082811514e+01 0.000000000000000000e+00
3.296269582481902205e+01 0.000000000000000000e+00
3.299760133880994317e+01 0.000000000000000000e+00
3.303250685280085008e+01 0.000000000000000000e+00
3.306741236679175699e+01 0.000000000000000000e+00
3.310231788078267812e+01 0.000000000000000000e+00
3.313722339477358503e+01 0.000000000000000000e+00
3.317212890876449194e+01 0.000000000000000000e+00
3.320703442275541306e+01 0.000000000000000000e+00
3.324193993674631997e+01 0.000000000000000000e+00
3.327684545073724109e+01 0.000000000000000000e+00
3.331175096472814801e+01 0.000000000000000000e+00
3.334665647871905492e+01 0.000000000000000000e+00
3.338156199270997604e+01 0.000000000000000000e+00
3.341646750670088295e+01 0.000000000000000000e+00
3.345137302069178986e+01 0.000000000000000000e+00
3.348627853468271098e+01 0.000000000000000000e+00
3.352118404867361789e+01 0.000000000000000000e+00
3.355608956266453902e+01 0.000000000000000000e+00
3.359099507665544593e+01 0.000000000000000000e+00
3.362590059064635284e+01 0.000000000000000000e+00
3.366080610463727396e+01 0.000000000000000000e+00
3.369571161862818087e+01 0.000000000000000000e+00
3.373061713261908778e+01 0.000000000000000000e+00
3.376552264661000891e+01 0.000000000000000000e+00
3.380042816060091582e+01 0.000000000000000000e+00
3.383533367459182273e+01 0.000000000000000000e+00
3.387023918858274385e+01 0.000000000000000000e+00
3.390514470257365076e+01 0.000000000000000000e+00
3.394005021656457188e+01 0.000000000000000000e+00
3.397495573055547879e+01 0.000000000000000000e+00
3.400986124454638571e+01 0.000000000000000000e+00
3.404476675853730683e+01 0.000000000000000000e+00
3.407967227252821374e+01 0.000000000000000000e+00
3.411457778651912065e+01 0.000000000000000000e+00
3.414948330051004177e+01 0.000000000000000000e+00
3.418438881450094868e+01 0.000000000000000000e+00
3.421929432849186981e+01 0.000000000000000000e+00
3.425419984248277672e+01 0.000000000000000000e+00
3.428910535647368363e+01 0.000000000000000000e+00
3.432401087046460475e+01 0.000000000000000000e+00
3.435891638445551166e+01 0.000000000000000000e+00
3.439382189844641857e+01 0.000000000000000000e+00
3.442872741243733969e+01 0.000000000000000000e+00
3.446363292642824661e+01 0.000000000000000000e+00
3.449853844041915352e+01 0.000000000000000000e+00
3.453344395441007464e+01 0.000000000000000000e+00
3.456834946840098155e+01 0.000000000000000000e+00
3.460325498239190267e+01 0.000000000000000000e+00
3.463816049638280958e+01 0.000000000000000000e+00
3.467306601037371649e+01 0.000000000000000000e+00
3.470797152436463762e+01 0.000000000000000000e+00
3.474287703835554453e+01 0.000000000000000000e+00
3.477778255234645144e+01 0.000000000000000000e+00
3.481268806633737256e+01 0.000000000000000000e+00
3.484759358032827947e+01 0.000000000000000000e+00
3.488249909431920059e+01 0.000000000000000000e+00
3.491740460831010751e+01 0.000000000000000000e+00
3.495231012230101442e+01 0.000000000000000000e+00
3.498721563629193554e+01 0.000000000000000000e+00
3.502212115028284245e+01 0.000000000000000000e+00
3.505702666427374936e+01 0.000000000000000000e+00
3.509193217826467048e+01 0.000000000000000000e+00
3.512683769225557739e+01 0.000000000000000000e+00
3.516174320624648431e+01 0.000000000000000000e+00
3.519664872023740543e+01 0.000000000000000000e+00
3.523155423422831234e+01 0.000000000000000000e+00
3.526645974821923346e+01 0.000000000000000000e+00
3.530136526221014037e+01 0.000000000000000000e+00
3.533627077620104728e+01 0.000000000000000000e+00
3.537117629019196841e+01 0.000000000000000000e+00
3.540608180418287532e+01 0.000000000000000000e+00
3.544098731817378223e+01 0.000000000000000000e+00
3.547589283216470335e+01 0.000000000000000000e+00
3.551079834615561026e+01 0.000000000000000000e+00
3.554570386014651717e+01 0.000000000000000000e+00
3.558060937413743829e+01 0.000000000000000000e+00
3.561551488812834521e+01 0.000000000000000000e+00
3.565042040211926633e+01 0.000000000000000000e+00
3.568532591611017324e+01 0.000000000000000000e+00
3.572023143010108015e+01 0.000000000000000000e+00
3.575513694409200127e+01 0.000000000000000000e+00
3.579004245808290818e+01 0.000000000000000000e+00
3.582494797207381509e+01 0.000000000000000000e+00
3.585985348606473622e+01 0.000000000000000000e+00
3.589475900005564313e+01 0.000000000000000000e+00
3.592966451404656425e+01 0.000000000000000000e+00
3.596457002803747116e+01 0.000000000000000000e+00
3.599947554202837807e+01 0.000000000000000000e+00
3.603438105601929919e+01 0.000000000000000000e+00
3.606928657001020611e+01 0.000000000000000000e+00
3.610419208400111302e+01 0.000000000000000000e+00
3.613909759799203414e+01 0.000000000000000000e+00
3.617400311198294105e+01 0.000000000000000000e+00
3.620890862597384796e+01 0.000000000000000000e+00
3.624381413996476908e+01 0.000000000000000000e+00
3.627871965395567599e+01 0.000000000000000000e+00
3.631362516794659712e+01 0.000000000000000000e+00
3.634853068193750403e+01 0.000000000000000000e+00
3.638343619592841094e+01 0.000000000000000000e+00
3.641834170991933206e+01 0.000000000000000000e+00
3.645324722391023897e+01 0.000000000000000000e+00
3.648815273790114588e+01 0.000000000000000000e+00
3.652305825189206701e+01 0.000000000000000000e+00
3.655796376588297392e+01 0.000000000000000000e+00
3.659286927987389504e+01 0.000000000000000000e+00
3.662777479386480195e+01 0.000000000000000000e+00
3.666268030785570886e+01 0.000000000000000000e+00
3.669758582184662998e+01 0.000000000000000000e+00
3.673249133583753689e+01 0.000000000000000000e+00
3.676739684982844381e+01 0.000000000000000000e+00
3.680230236381936493e+01 0.000000000000000000e+00
3.683720787781027184e+01 0.000000000000000000e+00
3.687211339180117875e+01 0.000000000000000000e+00
3.690701890579209987e+01 0.000000000000000000e+00
3.694192441978300678e+01 0.000000000000000000e+00
3.697682993377392791e+01 0.000000000000000000e+00
3.701173544776483482e+01 0.000000000000000000e+00
3.704664096175574173e+01 0.000000000000000000e+00
3.708154647574666285e+01 0.000000000000000000e+00
3.711645198973756976e+01 0.000000000000000000e+00
3.715135750372847667e+01 0.000000000000000000e+00
3.718626301771939779e+01 0.000000000000000000e+00
3.722116853171030471e+01 0.000000000000000000e+00
3.725607404570122583e+01 0.000000000000000000e+00
3.729097955969213274e+01 0.000000000000000000e+00
3.732588507368303965e+01 0.000000000000000000e+00
3.736079058767396077e+01 0.000000000000000000e+00
3.739569610166486768e+01 0.000000000000000000e+00
3.743060161565577459e+01 0.000000000000000000e+00
3.746550712964669572e+01 0.000000000000000000e+00
3.750041264363760263e+01 0.000000000000000000e+00
3.753531815762850954e+01 0.000000000000000000e+00
3.757022367161943066e+01 0.000000000000000000e+00
3.760512918561033757e+01 0.000000000000000000e+00
3.764003469960125869e+01 0.000000000000000000e+00
3.767494021359216561e+01 0.000000000000000000e+00
3.770984572758307252e+01 0.000000000000000000e+00
3.774475124157399364e+01 0.000000000000000000e+00
3.777965675556490055e+01 0.000000000000000000e+00
3.781456226955580746e+01 0.000000000000000000e+00
3.784946778354672858e+01 0.000000000000000000e+00
3.788437329753763549e+01 0.000000000000000000e+00
3.791927881152854241e+01 0.000000000000000000e+00
3.795418432551946353e+01 0.000000000000000000e+00
3.798908983951037044e+01 0.000000000000000000e+00
3.802399535350129156e+01 0.000000000000000000e+00
3.805890086749219847e+01 0.000000000000000000e+00
3.809380638148310538e+01 0.000000000000000000e+00
3.812871189547402651e+01 0.000000000000000000e+00
3.816361740946493342e+01 0.000000000000000000e+00
3.819852292345584033e+01 0.000000000000000000e+00
3.823342843744676145e+01 0.000000000000000000e+00
3.826833395143766836e+01 0.000000000000000000e+00
3.830323946542858948e+01 0.000000000000000000e+00
3.833814497941949639e+01 0.000000000000000000e+00
3.837305049341040331e+01 0.000000000000000000e+00
3.840795600740132443e+01 0.000000000000000000e+00
3.844286152139223134e+01 0.000000000000000000e+00
3.847776703538313825e+01 0.000000000000000000e+00
3.851267254937405937e+01 0.000000000000000000e+00
3.854757806336496628e+01 0.000000000000000000e+00
3.858248357735587319e+01 0.000000000000000000e+00
3.861738909134679432e+01 0.000000000000000000e+00
3.865229460533770123e+01 0.000000000000000000e+00
3.868720011932862235e+01 0.000000000000000000e+00
3.872210563331952926e+01 0.000000000000000000e+00
3.875701114731043617e+01 0.000000000000000000e+00
3.879191666130135729e+01 0.000000000000000000e+00
3.882682217529226421e+01 0.000000000000000000e+00
3.886172768928317112e+01 0.000000000000000000e+00
3.889663320327409224e+01 0.000000000000000000e+00
3.893153871726499915e+01 0.000000000000000000e+00
3.896644423125592027e+01 0.000000000000000000e+00
3.900134974524682718e+01 0.000000000000000000e+00
3.903625525923773409e+01 0.000000000000000000e+00
3.907116077322865522e+01 0.000000000000000000e+00
3.910606628721956213e+01 0.000000000000000000e+00
3.914097180121046904e+01 0.000000000000000000e+00
3.917587731520139016e+01 0.000000000000000000e+00
3.921078282919229707e+01 0.000000000000000000e+00
3.924568834318320398e+01 0.000000000000000000e+00
3.928059385717412511e+01 0.000000000000000000e+00
3.931549937116503202e+01 0.000000000000000000e+00
3.935040488515595314e+01 0.000000000000000000e+00
3.938531039914686005e+01 0.000000000000000000e+00
3.942021591313776696e+01 0.000000000000000000e+00
3.945512142712868808e+01 0.000000000000000000e+00
3.949002694111959499e+01 0.000000000000000000e+00
3.952493245511050191e+01 0.000000000000000000e+00
3.955983796910142303e+01 0.000000000000000000e+00
3.959474348309232994e+01 0.000000000000000000e+00
3.962964899708325106e+01 0.000000000000000000e+00
3.966455451107415797e+01 0.000000000000000000e+00
3.969946002506506488e+01 0.000000000000000000e+00
3.973436553905598601e+01 0.000000000000000000e+00
3.976927105304689292e+01 0.000000000000000000e+00
3.980417656703779983e+01 0.000000000000000000e+00
3.983908208102872095e+01 0.000000000000000000e+00
3.987398759501962786e+01 0.000000000000000000e+00
3.990889310901053477e+01 0.000000000000000000e+00
3.994379862300145589e+01 0.000000000000000000e+00
3.997870413699236281e+01 0.000000000000000000e+00
4.001360965098328393e+01 0.000000000000000000e+00
4.004851516497419084e+01 0.000000000000000000e+00
4.008342067896509775e+01 0.000000000000000000e+00
4.011832619295601887e+01 0.000000000000000000e+00
4.015323170694692578e+01 0.000000000000000000e+00
4.018813722093783269e+01 0.000000000000000000e+00
4.022304273492875382e+01 0.000000000000000000e+00
4.025794824891966073e+01 0.000000000000000000e+00
4.029285376291056764e+01 0.000000000000000000e+00
4.032775927690148876e+01 0.000000000000000000e+00
4.036266479089239567e+01 0.000000000000000000e+00
4.039757030488331679e+01 0.000000000000000000e+00
4.043247581887422371e+01 0.000000000000000000e+00
4.046738133286513062e+01 0.000000000000000000e+00
4.050228684685605174e+01 0.000000000000000000e+00
4.053719236084695865e+01 0.000000000000000000e+00
4.057209787483786556e+01 0.000000000000000000e+00
4.060700338882878668e+01 0.000000000000000000e+00
4.064190890281969359e+01 0.000000000000000000e+00
4.067681441681061472e+01 0.000000000000000000e+00
4.071171993080152163e+01 0.000000000000000000e+00
4.074662544479242854e+01 0.000000000000000000e+00
4.078153095878334966e+01 0.000000000000000000e+00
4.081643647277425657e+01 0.000000000000000000e+00
4.085134198676516348e+01 0.000000000000000000e+00
4.088624750075608461e+01 0.000000000000000000e+00
4.092115301474699152e+01 0.000000000000000000e+00
4.095605852873789843e+01 0.000000000000000000e+00
4.099096404272881955e+01 0.000000000000000000e+00
4.102586955671972646e+01 0.000000000000000000e+00
4.106077507071064758e+01 0.000000000000000000e+00
4.109568058470155449e+01 0.000000000000000000e+00
4.113058609869246141e+01 0.000000000000000000e+00
4.116549161268338253e+01 0.000000000000000000e+00
4.120039712667428944e+01 0.000000000000000000e+00
4.123530264066519635e+01 0.000000000000000000e+00
4.127020815465611747e+01 0.000000000000000000e+00
4.130511366864702438e+01 0.000000000000000000e+00
4.134001918263794551e+01 0.000000000000000000e+00
4.137492469662885242e+01 0.000000000000000000e+00
4.140983021061975933e+01 0.000000000000000000e+00
4.144473572461068045e+01 0.000000000000000000e+00
4.147964123860158736e+01 0.000000000000000000e+00
4.151454675259249427e+01 0.000000000000000000e+00
4.154945226658341539e+01 0.000000000000000000e+00
4.158435778057432231e+01 0.000000000000000000e+00
4.161926329456522922e+01 0.000000000000000000e+00
4.165416880855615034e+01 0.000000000000000000e+00
4.168907432254705725e+01 0.000000000000000000e+00
4.172397983653797837e+01 0.000000000000000000e+00
4.175888535052888528e+01 0.000000000000000000e+00
4.179379086451979219e+01 0.000000000000000000e+00
4.182869637851071332e+01 0.000000000000000000e+00
4.186360189250162023e+01 0.000000000000000000e+00
4.189850740649252714e+01 0.000000000000000000e+00
4.193341292048344826e+01 0.000000000000000000e+00
4.196831843447435517e+01 0.000000000000000000e+00
4.200322394846527629e+01 0.000000000000000000e+00
4.203812946245618321e+01 0.000000000000000000e+00
4.207303497644709012e+01 0.000000000000000000e+00
4.210794049043801124e+01 0.000000000000000000e+00
4.214284600442891815e+01 0.000000000000000000e+00
4.217775151841982506e+01 0.000000000000000000e+00
4.221265703241074618e+01 0.000000000000000000e+00
4.224756254640165309e+01 0.000000000000000000e+00
4.228246806039256001e+01 0.000000000000000000e+00
4.231737357438348113e+01 0.000000000000000000e+00
4.235227908837438804e+01 0.000000000000000000e+00
4.238718460236530916e+01 0.000000000000000000e+00
4.242209011635621607e+01 0.000000000000000000e+00
4.245699563034712298e+01 0.000000000000000000e+00
4.249190114433804411e+01 0.000000000000000000e+00
4.252680665832895102e+01 0.000000000000000000e+00
4.256171217231985793e+01 0.000000000000000000e+00
4.259661768631077905e+01 0.000000000000000000e+00
4.263152320030168596e+01 0.000000000000000000e+00
4.266642871429260708e+01 0.000000000000000000e+00
4.270133422828351399e+01 0.000000000000000000e+00
4.273623974227442091e+01 0.000000000000000000e+00
4.277114525626534203e+01 0.000000000000000000e+00
4.280605077025624894e+01 0.000000000000000000e+00
4.284095628424715585e+01 0.000000000000000000e+00
4.287586179823807697e+01 0.000000000000000000e+00
4.291076731222898388e+01 0.000000000000000000e+00
4.294567282621989079e+01 0.000000000000000000e+00
4.298057834021081192e+01 0.000000000000000000e+00
4.301548385420171883e+01 0.000000000000000000e+00
4.305038936819263995e+01 0.000000000000000000e+00
4.308529488218354686e+01 0.000000000000000000e+00
4.312020039617445377e+01 0.000000000000000000e+00
4.315510591016537489e+01 0.000000000000000000e+00
4.319001142415628181e+01 0.000000000000000000e+00
4.322491693814718872e+01 0.000000000000000000e+00
4.325982245213810984e+01 0.000000000000000000e+00
4.329472796612901675e+01 0.000000000000000000e+00
4.332963348011992366e+01 0.000000000000000000e+00
4.336453899411084478e+01 0.000000000000000000e+00
4.339944450810175169e+01 0.000000000000000000e+00
4.343435002209267282e+01 0.000000000000000000e+00
4.346925553608357973e+01 0.000000000000000000e+00
4.350416105007448664e+01 0.000000000000000000e+00
4.353906656406540776e+01 0.000000000000000000e+00
4.357397207805631467e+01 0.000000000000000000e+00
4.360887759204722158e+01 0.000000000000000000e+00
4.364378310603814271e+01 0.000000000000000000e+00
4.367868862002904962e+01 0.000000000000000000e+00
4.371359413401997074e+01 0.000000000000000000e+00
4.374849964801087765e+01 0.000000000000000000e+00
4.378340516200178456e+01 0.000000000000000000e+00
4.381831067599270568e+01 0.000000000000000000e+00
4.385321618998361259e+01 0.000000000000000000e+00
4.388812170397451951e+01 0.000000000000000000e+00
4.392302721796544063e+01 0.000000000000000000e+00
4.395793273195634754e+01 0.000000000000000000e+00
4.399283824594725445e+01 0.000000000000000000e+00
4.402774375993817557e+01 0.000000000000000000e+00
4.406264927392908248e+01 0.000000000000000000e+00
4.409755478792000360e+01 0.000000000000000000e+00
4.413246030191091052e+01 0.000000000000000000e+00
4.416736581590181743e+01 0.000000000000000000e+00
4.420227132989273855e+01 0.000000000000000000e+00
4.423717684388364546e+01 0.000000000000000000e+00
4.427208235787455237e+01 0.000000000000000000e+00
4.430698787186547349e+01 0.000000000000000000e+00
4.434189338585638041e+01 0.000000000000000000e+00
4.437679889984730153e+01 0.000000000000000000e+00
4.441170441383820844e+01 0.000000000000000000e+00
4.444660992782911535e+01 0.000000000000000000e+00
4.448151544182003647e+01 0.000000000000000000e+00
4.451642095581094338e+01 0.000000000000000000e+00
4.455132646980185029e+01 0.000000000000000000e+00
4.458623198379277142e+01 0.000000000000000000e+00
4.462113749778367833e+01 0.000000000000000000e+00
4.465604301177458524e+01 0.000000000000000000e+00
4.469094852576550636e+01 0.000000000000000000e+00
4.472585403975641327e+01 0.000000000000000000e+00
4.476075955374733439e+01 0.000000000000000000e+00
4.479566506773824131e+01 0.000000000000000000e+00
4.483057058172914822e+01 0.000000000000000000e+00
4.486547609572006934e+01 0.000000000000000000e+00
4.490038160971097625e+01 0.000000000000000000e+00
4.493528712370188316e+01 0.000000000000000000e+00
4.497019263769280428e+01 0.000000000000000000e+00
4.500509815168371119e+01 0.000000000000000000e+00
4.504000366567463232e+01 0.000000000000000000e+00
4.507490917966553923e+01 0.000000000000000000e+00
4.510981469365644614e+01 0.000000000000000000e+00
4.514472020764736726e+01 0.000000000000000000e+00
4.517962572163827417e+01 0.000000000000000000e+00
4.521453123562918108e+01 0.000000000000000000e+00
4.524943674962010220e+01 0.000000000000000000e+00
4.528434226361100912e+01 0.000000000000000000e+00
4.531924777760191603e+01 0.000000000000000000e+00
4.535415329159283715e+01 0.000000000000000000e+00
4.538905880558374406e+01 0.000000000000000000e+00
4.542396431957466518e+01 0.000000000000000000e+00
4.545886983356557209e+01 0.000000000000000000e+00
4.549377534755647901e+01 0.000000000000000000e+00
4.552868086154740013e+01 0.000000000000000000e+00
4.556358637553830704e+01 0.000000000000000000e+00
4.559849188952921395e+01 0.000000000000000000e+00
4.563339740352013507e+01 0.000000000000000000e+00
4.566830291751104198e+01 0.000000000000000000e+00
4.570320843150194889e+01 0.000000000000000000e+00
4.573811394549287002e+01 0.000000000000000000e+00
4.577301945948377693e+01 0.000000000000000000e+00
4.580792497347469805e+01 0.000000000000000000e+00
4.584283048746560496e+01 0.000000000000000000e+00
4.587773600145651187e+01 0.000000000000000000e+00
4.591264151544743299e+01 0.000000000000000000e+00
4.594754702943833991e+01 0.000000000000000000e+00
4.598245254342924682e+01 0.000000000000000000e+00
4.601735805742016794e+01 0.000000000000000000e+00
4.605226357141107485e+01 0.000000000000000000e+00
4.608716908540199597e+01 0.000000000000000000e+00
4.612207459939290288e+01 0.000000000000000000e+00
4.615698011338380979e+01 0.000000000000000000e+00
4.619188562737473092e+01 0.000000000000000000e+00
4.622679114136563783e+01 0.000000000000000000e+00
4.626169665535654474e+01 0.000000000000000000e+00
4.629660216934746586e+01 0.000000000000000000e+00
4.633150768333837277e+01 0.000000000000000000e+00
4.636641319732927968e+01 0.000000000000000000e+00
4.640131871132020080e+01 0.000000000000000000e+00
4.643622422531110772e+01 0.000000000000000000e+00
4.647112973930202884e+01 0.000000000000000000e+00
4.650603525329293575e+01 0.000000000000000000e+00
4.654094076728384266e+01 0.000000000000000000e+00
4.657584628127476378e+01 0.000000000000000000e+00
4.661075179526567069e+01 0.000000000000000000e+00
4.664565730925657761e+01 0.000000000000000000e+00
4.668056282324749873e+01 0.000000000000000000e+00
4.671546833723840564e+01 0.000000000000000000e+00
4.675037385122932676e+01 0.000000000000000000e+00
4.678527936522023367e+01 0.000000000000000000e+00
4.682018487921114058e+01 0.000000000000000000e+00
4.685509039320206170e+01 0.000000000000000000e+00
4.688999590719296862e+01 0.000000000000000000e+00
4.692490142118387553e+01 0.000000000000000000e+00
4.695980693517479665e+01 0.000000000000000000e+00
4.699471244916570356e+01 0.000000000000000000e+00
4.702961796315661047e+01 0.000000000000000000e+00
4.706452347714753159e+01 0.000000000000000000e+00
4.709942899113843851e+01 0.000000000000000000e+00
4.713433450512935963e+01 0.000000000000000000e+00
4.716924001912026654e+01 0.000000000000000000e+00
4.720414553311117345e+01 0.000000000000000000e+00
4.723905104710209457e+01 0.000000000000000000e+00
4.727395656109300148e+01 0.000000000000000000e+00
4.730886207508390839e+01 0.000000000000000000e+00
4.734376758907482952e+01 0.000000000000000000e+00
4.737867310306573643e+01 0.000000000000000000e+00
4.741357861705665755e+01 0.000000000000000000e+00
4.744848413104756446e+01 0.000000000000000000e+00
4.748338964503847137e+01 0.000000000000000000e+00
4.751829515902939249e+01 0.000000000000000000e+00
4.755320067302029940e+01 0.000000000000000000e+00
4.758810618701120632e+01 0.000000000000000000e+00
4.762301170100212744e+01 0.000000000000000000e+00
4.765791721499303435e+01 0.000000000000000000e+00
4.769282272898394126e+01 0.000000000000000000e+00
4.772772824297486238e+01 0.000000000000000000e+00
4.776263375696576929e+01 0.000000000000000000e+00
4.779753927095669042e+01 0.000000000000000000e+00
4.783244478494759733e+01 0.000000000000000000e+00
4.786735029893850424e+01 0.000000000000000000e+00
4.790225581292942536e+01 0.000000000000000000e+00
4.793716132692033227e+01 0.000000000000000000e+00
4.797206684091123918e+01 0.000000000000000000e+00
4.800697235490216030e+01 0.000000000000000000e+00
4.804187786889306722e+01 0.000000000000000000e+00
4.807678338288397413e+01 0.000000000000000000e+00
4.811168889687489525e+01 0.000000000000000000e+00
4.814659441086580216e+01 0.000000000000000000e+00
4.818149992485672328e+01 0.000000000000000000e+00
4.821640543884763019e+01 0.000000000000000000e+00
4.825131095283853710e+01 0.000000000000000000e+00
4.828621646682945823e+01 0.000000000000000000e+00
4.832112198082036514e+01 0.000000000000000000e+00
4.835602749481127205e+01 0.000000000000000000e+00
4.839093300880219317e+01 0.000000000000000000e+00
4.842583852279310008e+01 0.000000000000000000e+00
4.846074403678402120e+01 0.000000000000000000e+00
4.849564955077492812e+01 0.000000000000000000e+00
4.853055506476583503e+01 0.000000000000000000e+00
4.856546057875675615e+01 0.000000000000000000e+00
4.860036609274766306e+01 0.000000000000000000e+00
4.863527160673856997e+01 0.000000000000000000e+00
4.867017712072949109e+01 0.000000000000000000e+00
4.870508263472039800e+01 0.000000000000000000e+00
4.873998814871130492e+01 0.000000000000000000e+00
4.877489366270222604e+01 0.000000000000000000e+00
4.880979917669313295e+01 0.000000000000000000e+00
4.884470469068405407e+01 0.000000000000000000e+00
4.887961020467496098e+01 0.000000000000000000e+00
4.891451571866586789e+01 0.000000000000000000e+00
4.894942123265678902e+01 0.000000000000000000e+00
4.898432674664769593e+01 0.000000000000000000e+00
4.901923226063860284e+01 0.000000000000000000e+00
4.905413777462952396e+01 0.000000000000000000e+00
4.908904328862043087e+01 0.000000000000000000e+00
4.912394880261135199e+01 0.000000000000000000e+00
4.915885431660225890e+01 0.000000000000000000e+00
4.919375983059316582e+01 0.000000000000000000e+00
4.922866534458408694e+01 0.000000000000000000e+00
4.926357085857499385e+01 0.000000000000000000e+00
4.929847637256590076e+01 0.000000000000000000e+00
4.933338188655682188e+01 0.000000000000000000e+00
4.936828740054772879e+01 0.000000000000000000e+00
4.940319291453863570e+01 0.000000000000000000e+00
4.943809842852955683e+01 0.000000000000000000e+00
4.947300394252046374e+01 0.000000000000000000e+00
4.950790945651138486e+01 0.000000000000000000e+00
4.954281497050229177e+01 0.000000000000000000e+00
4.957772048449319868e+01 0.000000000000000000e+00
4.961262599848411980e+01 0.000000000000000000e+00
4.964753151247502672e+01 0.000000000000000000e+00
4.968243702646593363e+01 0.000000000000000000e+00
4.971734254045685475e+01 0.000000000000000000e+00
4.975224805444776166e+01 0.000000000000000000e+00
4.978715356843868278e+01 0.000000000000000000e+00
4.982205908242958969e+01 0.000000000000000000e+00
4.985696459642049660e+01 0.000000000000000000e+00
4.989187011041141773e+01 0.000000000000000000e+00
4.992677562440232464e+01 0.000000000000000000e+00
4.996168113839323155e+01 0.000000000000000000e+00
4.999658665238415267e+01 0.000000000000000000e+00
5.003149216637505958e+01 0.000000000000000000e+00
5.006639768036596649e+01 0.000000000000000000e+00
5.010130319435688762e+01 0.000000000000000000e+00
5.013620870834779453e+01 0.000000000000000000e+00
5.017111422233871565e+01 0.000000000000000000e+00
5.020601973632962256e+01 0.000000000000000000e+00
5.024092525032052947e+01 0.000000000000000000e+00
5.027583076431145059e+01 0.000000000000000000e+00
5.031073627830235750e+01 0.000000000000000000e+00
5.034564179229326442e+01 0.000000000000000000e+00
5.038054730628418554e+01 0.000000000000000000e+00
5.041545282027509245e+01 0.000000000000000000e+00
5.045035833426599936e+01 0.000000000000000000e+00
5.048526384825692048e+01 0.000000000000000000e+00
5.052016936224782739e+01 0.000000000000000000e+00
5.055507487623874852e+01 0.000000000000000000e+00
5.058998039022965543e+01 0.000000000000000000e+00
5.062488590422056234e+01 0.000000000000000000e+00
5.065979141821148346e+01 0.000000000000000000e+00
5.069469693220239037e+01 0.000000000000000000e+00
5.072960244619329728e+01 0.000000000000000000e+00
5.076450796018421840e+01 0.000000000000000000e+00
5.079941347417512532e+01 0.000000000000000000e+00
5.083431898816604644e+01 0.000000000000000000e+00
5.086922450215695335e+01 0.000000000000000000e+00
5.090413001614786026e+01 0.000000000000000000e+00
5.093903553013878138e+01 0.000000000000000000e+00
5.097394104412968829e+01 0.000000000000000000e+00
5.100884655812059520e+01 0.000000000000000000e+00
5.104375207211151633e+01 0.000000000000000000e+00
5.107865758610242324e+01 0.000000000000000000e+00
5.111356310009333015e+01 0.000000000000000000e+00
5.114846861408425127e+01 0.000000000000000000e+00
5.118337412807515818e+01 0.000000000000000000e+00
5.121827964206607930e+01 0.000000000000000000e+00
5.125318515605698622e+01 0.000000000000000000e+00
5.128809067004789313e+01 0.000000000000000000e+00
5.132299618403881425e+01 0.000000000000000000e+00
5.135790169802972116e+01 0.000000000000000000e+00
5.139280721202062807e+01 0.000000000000000000e+00
5.142771272601154919e+01 0.000000000000000000e+00
5.146261824000245610e+01 0.000000000000000000e+00
5.149752375399337723e+01 0.000000000000000000e+00
5.153242926798428414e+01 0.000000000000000000e+00
5.156733478197519105e+01 0.000000000000000000e+00
5.160224029596611217e+01 0.000000000000000000e+00
5.163714580995701908e+01 0.000000000000000000e+00
5.167205132394792599e+01 0.000000000000000000e+00
5.170695683793884712e+01 0.000000000000000000e+00
5.174186235192975403e+01 0.000000000000000000e+00
5.177676786592066094e+01 0.000000000000000000e+00
5.181167337991158206e+01 0.000000000000000000e+00
5.184657889390248897e+01 0.000000000000000000e+00
5.188148440789341009e+01 0.000000000000000000e+00
5.191638992188431700e+01 0.000000000000000000e+00
5.195129543587522392e+01 0.000000000000000000e+00
5.198620094986614504e+01 0.000000000000000000e+00
5.202110646385705195e+01 0.000000000000000000e+00
5.205601197784795886e+01 0.000000000000000000e+00
5.209091749183887998e+01 0.000000000000000000e+00
5.212582300582978689e+01 0.000000000000000000e+00
5.216072851982070802e+01 0.000000000000000000e+00
5.219563403381161493e+01 0.000000000000000000e+00
5.223053954780252184e+01 0.000000000000000000e+00
5.226544506179344296e+01 0.000000000000000000e+00
5.230035057578434987e+01 0.000000000000000000e+00
5.233525608977525678e+01 0.000000000000000000e+00
5.237016160376617790e+01 0.000000000000000000e+00
5.240506711775708482e+01 0.000000000000000000e+00
5.243997263174799173e+01 0.000000000000000000e+00
5.247487814573891285e+01 0.000000000000000000e+00
5.250978365972981976e+01 0.000000000000000000e+00
5.254468917372074088e+01 0.000000000000000000e+00
5.257959468771164779e+01 0.000000000000000000e+00
5.261450020170255470e+01 0.000000000000000000e+00
5.264940571569347583e+01 0.000000000000000000e+00
5.268431122968438274e+01 0.000000000000000000e+00
5.271921674367528965e+01 0.000000000000000000e+00
5.275412225766621077e+01 0.000000000000000000e+00
5.278902777165711768e+01 0.000000000000000000e+00
5.282393328564802459e+01 0.000000000000000000e+00
5.285883879963894572e+01 0.000000000000000000e+00
5.289374431362985263e+01 0.000000000000000000e+00
5.292864982762077375e+01 0.000000000000000000e+00
5.296355534161168066e+01 0.000000000000000000e+00
5.299846085560258757e+01 0.000000000000000000e+00
5.303336636959350869e+01 0.000000000000000000e+00
5.306827188358441560e+01 0.000000000000000000e+00
5.310317739757532252e+01 0.000000000000000000e+00
5.313808291156624364e+01 0.000000000000000000e+00
5.317298842555715055e+01 0.000000000000000000e+00
5.320789393954807167e+01 0.000000000000000000e+00
5.324279945353897858e+01 0.000000000000000000e+00
5.327770496752988549e+01 0.000000000000000000e+00
5.331261048152080662e+01 0.000000000000000000e+00
5.334751599551171353e+01 0.000000000000000000e+00
5.338242150950262044e+01 0.000000000000000000e+00
5.341732702349354156e+01 0.000000000000000000e+00
5.345223253748444847e+01 0.000000000000000000e+00
5.348713805147535538e+01 0.000000000000000000e+00
5.352204356546627650e+01 0.000000000000000000e+00
5.355694907945718342e+01 0.000000000000000000e+00
5.359185459344810454e+01 0.000000000000000000e+00
5.362676010743901145e+01 0.000000000000000000e+00
5.366166562142991836e+01 0.000000000000000000e+00
5.369657113542083948e+01 0.000000000000000000e+00
5.373147664941174639e+01 0.000000000000000000e+00
5.376638216340265330e+01 0.000000000000000000e+00
5.380128767739357443e+01 0.000000000000000000e+00
5.383619319138448134e+01 0.000000000000000000e+00
5.387109870537540246e+01 0.000000000000000000e+00
5.390600421936630937e+01 0.000000000000000000e+00
5.394090973335721628e+01 0.000000000000000000e+00
5.397581524734813740e+01 0.000000000000000000e+00
5.401072076133904432e+01 0.000000000000000000e+00
5.404562627532995123e+01 0.000000000000000000e+00
5.408053178932087235e+01 0.000000000000000000e+00
5.411543730331177926e+01 0.000000000000000000e+00
5.415034281730268617e+01 0.000000000000000000e+00
5.418524833129360729e+01 0.000000000000000000e+00
5.422015384528451420e+01 0.000000000000000000e+00
5.425505935927543533e+01 0.000000000000000000e+00
5.428996487326634224e+01 0.000000000000000000e+00
5.432487038725724915e+01 0.000000000000000000e+00
5.435977590124817027e+01 0.000000000000000000e+00
5.439468141523907718e+01 0.000000000000000000e+00
5.442958692922998409e+01 0.000000000000000000e+00
5.446449244322090522e+01 0.000000000000000000e+00
5.449939795721181213e+01 0.000000000000000000e+00
5.453430347120273325e+01 0.000000000000000000e+00
5.456920898519364016e+01 0.000000000000000000e+00
5.460411449918454707e+01 0.000000000000000000e+00
5.463902001317546819e+01 0.000000000000000000e+00
5.467392552716637510e+01 0.000000000000000000e+00
5.470883104115728202e+01 0.000000000000000000e+00
5.474373655514820314e+01 0.000000000000000000e+00
5.477864206913911005e+01 0.000000000000000000e+00
5.481354758313001696e+01 0.000000000000000000e+00
5.484845309712093808e+01 0.000000000000000000e+00
5.488335861111184499e+01 0.000000000000000000e+00
5.491826412510276612e+01 0.000000000000000000e+00
5.495316963909367303e+01 0.000000000000000000e+00
5.498807515308457994e+01 0.000000000000000000e+00
5.502298066707550106e+01 0.000000000000000000e+00
5.505788618106640797e+01 0.000000000000000000e+00
5.509279169505731488e+01 0.000000000000000000e+00
5.512769720904823600e+01 0.000000000000000000e+00
5.516260272303914292e+01 0.000000000000000000e+00
5.519750823703004983e+01 0.000000000000000000e+00
5.523241375102097095e+01 0.000000000000000000e+00
5.526731926501187786e+01 0.000000000000000000e+00
5.530222477900279898e+01 0.000000000000000000e+00
5.533713029299370589e+01 0.000000000000000000e+00
5.537203580698461280e+01 0.000000000000000000e+00
5.540694132097553393e+01 0.000000000000000000e+00
5.544184683496644084e+01 0.000000000000000000e+00
5.547675234895734775e+01 0.000000000000000000e+00
5.551165786294826887e+01 0.000000000000000000e+00
5.554656337693917578e+01 0.000000000000000000e+00
5.558146889093009690e+01 0.000000000000000000e+00
5.561637440492100382e+01 0.000000000000000000e+00
5.565127991891191073e+01 0.000000000000000000e+00
5.568618543290283185e+01 0.000000000000000000e+00
5.572109094689373876e+01 0.000000000000000000e+00
5.575599646088464567e+01 0.000000000000000000e+00
5.579090197487556679e+01 0.000000000000000000e+00
5.582580748886647370e+01 0.000000000000000000e+00
5.586071300285738062e+01 0.000000000000000000e+00
5.589561851684830174e+01 0.000000000000000000e+00
5.593052403083920865e+01 0.000000000000000000e+00
5.596542954483012977e+01 0.000000000000000000e+00
5.600033505882103668e+01 0.000000000000000000e+00
5.603524057281194359e+01 0.000000000000000000e+00
5.607014608680286472e+01 0.000000000000000000e+00
5.610505160079377163e+01 0.000000000000000000e+00
5.613995711478467854e+01 0.000000000000000000e+00
5.617486262877559966e+01 0.000000000000000000e+00
5.620976814276650657e+01 0.000000000000000000e+00
5.624467365675742769e+01 0.000000000000000000e+00
5.627957917074833460e+01 0.000000000000000000e+00
5.631448468473924152e+01 0.000000000000000000e+00
5.634939019873016264e+01 0.000000000000000000e+00
5.638429571272106955e+01 0.000000000000000000e+00
5.641920122671197646e+01 0.000000000000000000e+00
5.645410674070289758e+01 0.000000000000000000e+00
5.648901225469380449e+01 0.000000000000000000e+00
5.652391776868471140e+01 0.000000000000000000e+00
5.655882328267563253e+01 0.000000000000000000e+00
5.659372879666653944e+01 0.000000000000000000e+00
5.662863431065746056e+01 0.000000000000000000e+00
5.666353982464836747e+01 0.000000000000000000e+00
5.669844533863927438e+01 0.000000000000000000e+00
5.673335085263019550e+01 0.000000000000000000e+00
5.676825636662110242e+01 0.000000000000000000e+00
5.680316188061200933e+01 0.000000000000000000e+00
5.683806739460293045e+01 0.000000000000000000e+00
5.687297290859383736e+01 0.000000000000000000e+00
5.690787842258475848e+01 0.000000000000000000e+00
5.694278393657566539e+01 0.000000000000000000e+00
5.697768945056657230e+01 0.000000000000000000e+00
5.701259496455749343e+01 0.000000000000000000e+00
5.704750047854840034e+01 0.000000000000000000e+00
5.708240599253930725e+01 0.000000000000000000e+00
5.711731150653022837e+01 0.000000000000000000e+00
5.715221702052113528e+01 0.000000000000000000e+00
5.718712253451204219e+01 0.000000000000000000e+00
5.722202804850296332e+01 0.000000000000000000e+00
5.725693356249387023e+01 0.000000000000000000e+00
5.729183907648479135e+01 0.000000000000000000e+00
5.732674459047569826e+01 0.000000000000000000e+00
5.736165010446660517e+01 0.000000000000000000e+00
5.739655561845750498e+01 0.000000000000000000e+00


==> img/gen_spec_25.dat <==
-4.728508084028797498e+01 0.000000000000000000e+00
-4.725017532629706096e+01 0.000000000000000000e+00
-4.721526981230615405e+01 0.000000000000000000e+00
-4.718036429831524003e+01 0.000000000000000000e+00
-4.714545878432432602e+01 0.000000000000000000e+00
-4.711055327033341200e+01 0.000000000000000000e+00
-4.707564775634250509e+01 0.000000000000000000e+00
-4.704074224235159107e+01 0.000000000000000000e+00
-4.700583672836067706e+01 0.000000000000000000e+00
-4.697093121436976304e+01 0.000000000000000000e+00
-4.693602570037885613e+01 0.000000000000000000e+00
-4.690112018638794211e+01 0.000000000000000000e+00
-4.686621467239702810e+01 0.000000000000000000e+00
-4.683130915840611408e+01 0.000000000000000000e+00
-4.679640364441520717e+01 0.000000000000000000e+00
-4.676149813042429315e+01 0.000000000000000000e+00
-4.672659261643337913e+01 0.000000000000000000e+00
-4.669168710244247222e+01 0.000000000000000000e+00
-4.665678158845155821e+01 0.000000000000000000e+00
-4.662187607446064419e+01 0.000000000000000000e+00
-4.658697056046973017e+01 0.000000000000000000e+00
-4.655206504647882326e+01 0.000000000000000000e+00
-4.651715953248790925e+01 0.000000000000000000e+00
-4.648225401849699523e+01 0.000000000000000000e+00
-4.644734850450608121e+01 0.000000000000000000e+00
-4.641244299051517430e+01 0.000000000000000000e+00
-4.637753747652426028e+01 0.000000000000000000e+00
-4.634263196253334627e+01 0.000000000000000000e+00
-4.630772644854243225e+01 0.000000000000000000e+00
-4.627282093455152534e+01 0.000000000000000000e+00
-4.623791542056061132e+01 0.000000000000000000e+00
-4.620300990656969731e+01 0.000000000000000000e+00
-4.616810439257878329e+01 0.000000000000000000e+00
-4.613319887858787638e+01 0.000000000000000000e+00
-4.609829336459696236e+01 0.000000000000000000e+00
-4.606338785060604835e+01 0.000000000000000000e+00
-4.602848233661514143e+01 0.000000000000000000e+00
-4.599357682262422742e+01 0.000000000000000000e+00
-4.595867130863331340e+01 0.000000000000000000e+00
-4.592376579464239938e+01 0.000000000000000000e+00
-4.588886028065149247e+01 0.000000000000000000e+00
-4.585395476666057846e+01 0.000000000000000000e+00
-4.581904925266966444e+01 0.000000000000000000e+00
-4.578414373867875042e+01 0.000000000000000000e+00
-4.574923822468784351e+01 0.000000000000000000e+00
-4.571433271069692950e+01 0.000000000000000000e+00
-4.567942719670601548e+01 0.000000000000000000e+00
-4.564452168271510146e+01 0.000000000000000000e+00
-4.560961616872419455e+01 0.000000000000000000e+00
-4.557471065473328053e+01 0.000000000000000000e+00
-4.553980514074236652e+01 0.000000000000000000e+00
-4.550489962675145250e+01 0.000000000000000000e+00
-4.546999411276054559e+01 0.000000000000000000e+00
-4.543508859876963157e+01 0.000000000000000000e+00
-4.540018308477871756e+01 0.000000000000000000e+00
-4.536527757078781065e+01 0.000000000000000000e+00
-4.533037205679689663e+01 0.000000000000000000e+00
-4.529546654280598261e+01 0.000000000000000000e+00
-4.526056102881506860e+01 0.000000000000000000e+00
-4.522565551482416168e+01 0.000000000000000000e+00
-4.519075000083324767e+01 0.000000000000000000e+00
-4.515584448684233365e+01 0.000000000000000000e+00
-4.512093897285141963e+01 0.000000000000000000e+00
-4.508603345886051272e+01 0.000000000000000000e+00
-4.505112794486959871e+01 0.000000000000000000e+00
-4.501622243087868469e+01 0.000000000000000000e+00
-4.498131691688777067e+01 0.000000000000000000e+00
-4.494641140289686376e+01 0.000000000000000000e+00
-4.491150588890594975e+01 0.000000000000000000e+00
-4.487660037491503573e+01 0.000000000000000000e+00
-4.484169486092412171e+01 0.000000000000000000e+00
-4.480678934693321480e+01 0.000000000000000000e+00
-4.477188383294230078e+01 0.000000000000000000e+00
-4.473697831895138677e+01 0.000000000000000000e+00
-4.470207280496047986e+01 0.000000000000000000e+00
-4.466716729096956584e+01 0.000000000000000000e+00
-4.463226177697865182e+01 0.000000000000000000e+00
-4.459735626298773781e+01 0.000000000000000000e+00
-4.456245074899683090e+01 0.000000000000000000e+00
-4.452754523500591688e+01 0.000000000000000000e+00
-4.449263972101500286e+01 0.000000000000000000e+00
-4.445773420702408885e+01 0.000000000000000000e+00
-4.442282869303318193e+01 0.000000000000000000e+00
-4.438792317904226792e+01 0.000000000000000000e+00
-4.435301766505135390e+01 0.000000000000000000e+00
-4.431811215106044699e+01 0.000000000000000000e+00
-4.428320663706953297e+01 0.000000000000000000e+00
-4.424830112307861896e+01 0.000000000000000000e+00
-4.421339560908770494e+01 0.000000000000000000e+00
-4.417849009509679803e+01 0.000000000000000000e+00
-4.414358458110588401e+01 0.000000000000000000e+00
-4.410867906711497000e+01 0.000000000000000000e+00
-4.407377355312405598e+01 0.000000000000000000e+00
-4.403886803913314907e+01 0.000000000000000000e+00
-4.400396252514223505e+01 0.000000000000000000e+00
-4.396905701115132103e+01 0.000000000000000000e+00
-4.393415149716040702e+01 0.000000000000000000e+00
-4.389924598316950011e+01 0.000000000000000000e+00
-4.386434046917858609e+01 0.000000000000000000e+00
-4.382943495518767207e+01 0.000000000000000000e+00
-4.379452944119675806e+01 0.000000000000000000e+00
-4.375962392720585115e+01 0.000000000000000000e+00
-4.372471841321493713e+01 0.000000000000000000e+00
-4.368981289922402311e+01 0.000000000000000000e+00
-4.365490738523311620e+01 0.000000000000000000e+00
-4.362000187124220218e+01 0.000000000000000000e+00
-4.358509635725128817e+01 0.000000000000000000e+00
-4.355019084326037415e+01 0.000000000000000000e+00
-4.351528532926946724e+01 0.000000000000000000e+00
-4.348037981527855322e+01 0.000000000000000000e+00
-4.344547430128763921e+01 0.000000000000000000e+00
-4.341056878729672519e+01 0.000000000000000000e+00
-4.337566327330581828e+01 0.000000000000000000e+00
-4.334075775931490426e+01 0.000000000000000000e+00
-4.330585224532399025e+01 0.000000000000000000e+00
-4.327094673133307623e+01 0.000000000000000000e+00
-4.323604121734216932e+01 0.000000000000000000e+00
-4.320113570335125530e+01 0.000000000000000000e+00
-4.316623018936034129e+01 0.000000000000000000e+00
-4.313132467536942727e+01 0.000000000000000000e+00
-4.309641916137852036e+01 0.000000000000000000e+00
-4.306151364738760634e+01 0.000000000000000000e+00
-4.302660813339669232e+01 0.000000000000000000e+00
-4.299170261940578541e+01 0.000000000000000000e+00
-4.295679710541487140e+01 0.000000000000000000e+00
-4.292189159142395738e+01 0.000000000000000000e+00
-4.288698607743304336e+01 0.000000000000000000e+00
-4.285208056344213645e+01 0.000000000000000000e+00
-4.281717504945122243e+01 0.000000000000000000e+00
-4.278226953546030842e+01 0.000000000000000000e+00
-4.274736402146939440e+01 0.000000000000000000e+00
-4.271245850747848749e+01 0.000000000000000000e+00
-4.267755299348757347e+01 0.000000000000000000e+00
-4.264264747949665946e+01 0.000000000000000000e+00
-4.260774196550575255e+01 0.000000000000000000e+00
-4.257283645151483853e+01 0.000000000000000000e+00
-4.253793093752392451e+01 0.000000000000000000e+00
-4.250302542353301050e+01 0.000000000000000000e+00
-4.246811990954209648e+01 0.000000000000000000e+00
-4.243321439555118957e+01 0.000000000000000000e+00
-4.239830888156027555e+01 0.000000000000000000e+00
-4.236340336756936154e+01 0.000000000000000000e+00
-4.232849785357845462e+01 0.000000000000000000e+00
-4.229359233958754061e+01 0.000000000000000000e+00
-4.225868682559662659e+01 0.000000000000000000e+00
-4.222378131160571257e+01 0.000000000000000000e+00
-4.218887579761480566e+01 0.000000000000000000e+00
-4.215397028362389165e+01 0.000000000000000000e+00
-4.211906476963297763e+01 0.000000000000000000e+00
-4.208415925564206361e+01 0.000000000000000000e+00
-4.204925374165115670e+01 0.000000000000000000e+00
-4.201434822766024269e+01 0.000000000000000000e+00
-4.197944271366932867e+01 0.000000000000000000e+00
-4.194453719967842176e+01 0.000000000000000000e+00
-4.190963168568750774e+01 0.000000000000000000e+00
-4.187472617169659372e+01 0.000000000000000000e+00
-4.183982065770567971e+01 0.000000000000000000e+00
-4.180491514371476569e+01 0.000000000000000000e+00
-4.177000962972385878e+01 0.000000000000000000e+00
-4.173510411573294476e+01 0.000000000000000000e+00
-4.170019860174203075e+01 0.000000000000000000e+00
-4.166529308775112384e+01 0.000000000000000000e+00
-4.163038757376020982e+01 0.000000000000000000e+00
-4.159548205976929580e+01 0.000000000000000000e+00
-4.156057654577838179e+01 0.000000000000000000e+00
-4.152567103178747487e+01 0.000000000000000000e+00
-4.149076551779656086e+01 0.000000000000000000e+00
-4.145586000380564684e+01 0.000000000000000000e+00
-4.142095448981473282e+01 0.000000000000000000e+00
-4.138604897582382591e+01 0.000000000000000000e+00
-4.135114346183291190e+01 0.000000000000000000e+00
-4.131623794784199788e+01 0.000000000000000000e+00
-4.128133243385109097e+01 0.000000000000000000e+00
-4.124642691986017695e+01 0.000000000000000000e+00
-4.121152140586926294e+01 0.000000000000000000e+00
-4.117661589187834892e+01 0.000000000000000000e+00
-4.114171037788744201e+01 0.000000000000000000e+00
-4.110680486389652799e+01 0.000000000000000000e+00
-4.107189934990561397e+01 0.000000000000000000e+00
-4.103699383591469996e+01 0.000000000000000000e+00
-4.100208832192379305e+01 0.000000000000000000e+00
-4.096718280793287903e+01 0.000000000000000000e+00
-4.093227729394196501e+01 0.000000000000000000e+00
-4.089737177995105100e+01 0.000000000000000000e+00
-4.086246626596014409e+01 0.000000000000000000e+00
-4.082756075196923007e+01 0.000000000000000000e+00
-4.079265523797831605e+01 0.000000000000000000e+00
-4.075774972398740204e+01 0.000000000000000000e+00
-4.072284420999649512e+01 0.000000000000000000e+00
-4.068793869600558111e+01 0.000000000000000000e+00
-4.065303318201466709e+01 0.000000000000000000e+00
-4.061812766802376018e+01 0.000000000000000000e+00
-4.058322215403284616e+01 0.000000000000000000e+00
-4.054831664004193215e+01 0.000000000000000000e+00
-4.051341112605101813e+01 0.000000000000000000e+00
-4.047850561206011122e+01 0.000000000000000000e+00
-4.044360009806919720e+01 0.000000000000000000e+00
-4.040869458407828319e+01 0.000000000000000000e+00
-4.037378907008736917e+01 0.000000000000000000e+00
-4.033888355609646226e+01 0.000000000000000000e+00
-4.030397804210554824e+01 0.000000000000000000e+00
-4.026907252811463422e+01 0.000000000000000000e+00
-4.023416701412372731e+01 0.000000000000000000e+00
-4.019926150013281330e+01 0.000000000000000000e+00
-4.016435598614189928e+01 0.000000000000000000e+00
-4.012945047215098526e+01 0.000000000000000000e+00
-4.009454495816007125e+01 0.000000000000000000e+00
-4.005963944416916434e+01 0.000000000000000000e+00
-4.002473393017825032e+01 0.000000000000000000e+00
-3.998982841618733630e+01 0.000000000000000000e+00
-3.995492290219642939e+01 0.000000000000000000e+00
-3.992001738820551537e+01 0.000000000000000000e+00
-3.988511187421460136e+01 0.000000000000000000e+00
-3.985020636022368734e+01 0.000000000000000000e+00
-3.981530084623278043e+01 0.000000000000000000e+00
-3.978039533224186641e+01 0.000000000000000000e+00
-3.974548981825095240e+01 0.000000000000000000e+00
-3.971058430426003838e+01 0.000000000000000000e+00
-3.967567879026913147e+01 0.000000000000000000e+00
-3.964077327627821745e+01 0.000000000000000000e+00
-3.960586776228730344e+01 0.000000000000000000e+00
-3.957096224829639652e+01 0.000000000000000000e+00
-3.953605673430548251e+01 0.000000000000000000e+00
-3.950115122031456849e+01 0.000000000000000000e+00
-3.946624570632365447e+01 0.000000000000000000e+00
-3.943134019233274046e+01 0.000000000000000000e+00
-3.939643467834183355e+01 0.000000000000000000e+00
-3.936152916435091953e+01 0.000000000000000000e+00
-3.932662365036000551e+01 0.000000000000000000e+00
-3.929171813636909860e+01 0.000000000000000000e+00
-3.925681262237818459e+01 0.000000000000000000e+00
-3.922190710838727057e+01 0.000000000000000000e+00
-3.918700159439636366e+01 0.000000000000000000e+00
-3.915209608040544964e+01 0.000000000000000000e+00
-3.911719056641453562e+01 0.000000000000000000e+00
-3.908228505242362161e+01 0.000000000000000000e+00
-3.904737953843270759e+01 0.000000000000000000e+00
-3.901247402444180068e+01 0.000000000000000000e+00
-3.897756851045088666e+01 0.000000000000000000e+00
-3.894266299645997265e+01 0.000000000000000000e+00
-3.890775748246906574e+01 0.000000000000000000e+00
-3.887285196847815172e+01 0.000000000000000000e+00
-3.883794645448723770e+01 0.000000000000000000e+00
-3.880304094049632369e+01 0.000000000000000000e+00
-3.876813542650540967e+01 0.000000000000000000e+00
-3.873322991251450276e+01 0.000000000000000000e+00
-3.869832439852358874e+01 0.000000000000000000e+00
-3.866341888453267472e+01 0.000000000000000000e+00
-3.862851337054176781e+01 0.000000000000000000e+00
-3.859360785655085380e+01 0.000000000000000000e+00
-3.855870234255993978e+01 0.000000000000000000e+00
-3.852379682856903287e+01 0.000000000000000000e+00
-3.848889131457811885e+01 0.000000000000000000e+00
-3.845398580058720484e+01 0.000000000000000000e+00
-3.841908028659629082e+01 0.000000000000000000e+00
-3.838417477260537680e+01 0.000000000000000000e+00
-3.834926925861446989e+01 0.000000000000000000e+00
-3.831436374462355587e+01 0.000000000000000000e+00
-3.827945823063264186e+01 0.000000000000000000e+00
-3.824455271664173495e+01 0.000000000000000000e+00
-3.820964720265082093e+01 0.000000000000000000e+00
-3.817474168865990691e+01 0.000000000000000000e+00
-3.813983617466899290e+01 0.000000000000000000e+00
-3.810493066067807888e+01 0.000000000000000000e+00
-3.807002514668717197e+01 0.000000000000000000e+00
-3.803511963269625795e+01 0.000000000000000000e+00
-3.800021411870534394e+01 0.000000000000000000e+00
-3.796530860471443702e+01 0.000000000000000000e+00
-3.793040309072352301e+01 0.000000000000000000e+00
-3.789549757673260899e+01 0.000000000000000000e+00
-3.786059206274170208e+01 0.000000000000000000e+00
-3.782568654875078806e+01 0.000000000000000000e+00
-3.779078103475987405e+01 0.000000000000000000e+00
-3.775587552076896003e+01 0.000000000000000000e+00
-3.772097000677804601e+01 0.000000000000000000e+00
-3.768606449278713910e+01 0.000000000000000000e+00
-3.765115897879622509e+01 0.000000000000000000e+00
-3.761625346480531107e+01 0.000000000000000000e+00
-3.758134795081440416e+01 0.000000000000000000e+00
-3.754644243682349014e+01 0.000000000000000000e+00
-3.751153692283257612e+01 0.000000000000000000e+00
-3.747663140884166211e+01 0.000000000000000000e+00
-3.744172589485075520e+01 0.000000000000000000e+00
-3.740682038085984118e+01 0.000000000000000000e+00
-3.737191486686892716e+01 0.000000000000000000e+00
-3.733700935287801315e+01 0.000000000000000000e+00
-3.730210383888710624e+01 0.000000000000000000e+00
-3.726719832489619222e+01 0.000000000000000000e+00
-3.723229281090527820e+01 0.000000000000000000e+00
-3.719738729691437129e+01 0.000000000000000000e+00
-3.716248178292345727e+01 0.000000000000000000e+00
-3.712757626893254326e+01 0.000000000000000000e+00
-3.709267075494162924e+01 0.000000000000000000e+00
-3.705776524095071522e+01 0.000000000000000000e+00
-3.702285972695980831e+01 0.000000000000000000e+00
-3.698795421296889430e+01 0.000000000000000000e+00
-3.695304869897798028e+01 0.000000000000000000e+00
-3.691814318498707337e+01 0.000000000000000000e+00
-3.688323767099615935e+01 0.000000000000000000e+00
-3.684833215700524534e+01 0.000000000000000000e+00
-3.681342664301433842e+01 0.000000000000000000e+00
-3.677852112902342441e+01 0.000000000000000000e+00
-3.674361561503251039e+01 0.000000000000000000e+00
-3.670871010104159637e+01 0.000000000000000000e+00
-3.667380458705068236e+01 0.000000000000000000e+00
-3.663889907305977545e+01 0.000000000000000000e+00
-3.660399355906886143e+01 0.000000000000000000e+00
-3.656908804507794741e+01 0.000000000000000000e+00
-3.653418253108704050e+01 0.000000000000000000e+00
-3.649927701709612649e+01 0.000000000000000000e+00
-3.646437150310521247e+01 0.000000000000000000e+00
-3.642946598911429845e+01 0.000000000000000000e+00
-3.639456047512338444e+01 0.000000000000000000e+00
-3.635965496113247752e+01 0.000000000000000000e+00
-3.632474944714156351e+01 0.000000000000000000e+00
-3.628984393315064949e+01 0.000000000000000000e+00
-3.625493841915974258e+01 0.000000000000000000e+00
-3.622003290516882856e+01 0.000000000000000000e+00
-3.618512739117791455e+01 0.000000000000000000e+00
-3.615022187718700764e+01 0.000000000000000000e+00
-3.611531636319609362e+01 0.000000000000000000e+00
-3.608041084920517960e+01 0.000000000000000000e+00
-3.604550533521426559e+01 0.000000000000000000e+00
-3.601059982122335157e+01 0.000000000000000000e+00
-3.597569430723244466e+01 0.000000000000000000e+00
-3.594078879324153064e+01 0.000000000000000000e+00
-3.590588327925061662e+01 0.000000000000000000e+00
-3.587097776525970971e+01 0.000000000000000000e+00
-3.583607225126879570e+01 0.000000000000000000e+00
-3.580116673727788168e+01 0.000000000000000000e+00
-3.576626122328696766e+01 0.000000000000000000e+00
-3.573135570929605365e+01 0.000000000000000000e+00
-3.569645019530514674e+01 0.000000000000000000e+00
-3.566154468131423272e+01 0.000000000000000000e+00
-3.562663916732331870e+01 0.000000000000000000e+00
-3.559173365333241179e+01 0.000000000000000000e+00
-3.555682813934149777e+01 0.000000000000000000e+00
-3.552192262535058376e+01 0.000000000000000000e+00
-3.548701711135967685e+01 0.000000000000000000e+00
-3.545211159736876283e+01 0.000000000000000000e+00
-3.541720608337784881e+01 0.000000000000000000e+00
-3.538230056938693480e+01 0.000000000000000000e+00
-3.534739505539602078e+01 0.000000000000000000e+00
-3.531248954140511387e+01 0.000000000000000000e+00
-3.527758402741419985e+01 0.000000000000000000e+00
-3.524267851342328584e+01 0.000000000000000000e+00
-3.520777299943237892e+01 0.000000000000000000e+00
-3.517286748544146491e+01 0.000000000000000000e+00
-3.513796197145055089e+01 0.000000000000000000e+00
-3.510305645745963687e+01 0.000000000000000000e+00
-3.506815094346872996e+01 0.000000000000000000e+00
-3.503324542947781595e+01 0.000000000000000000e+00
-3.499833991548690193e+01 0.000000000000000000e+00
-3.496343440149598791e+01 0.000000000000000000e+00
-3.492852888750508100e+01 0.000000000000000000e+00
-3.489362337351416699e+01 0.000000000000000000e+00
-3.485871785952325297e+01 0.000000000000000000e+00
-3.482381234553234606e+01 0.000000000000000000e+00
-3.478890683154143204e+01 0.000000000000000000e+00
-3.475400131755051802e+01 0.000000000000000000e+00
-3.471909580355960401e+01 0.000000000000000000e+00
-3.468419028956868999e+01 0.000000000000000000e+00
-3.464928477557778308e+01 0.000000000000000000e+00
-3.461437926158686906e+01 0.000000000000000000e+00
-3.457947374759595505e+01 0.000000000000000000e+00
-3.454456823360504814e+01 0.000000000000000000e+00
-3.450966271961413412e+01 0.000000000000000000e+00
-3.447475720562322010e+01 0.000000000000000000e+00
-3.443985169163231319e+01 0.000000000000000000e+00
-3.440494617764139917e+01 0.000000000000000000e+00
-3.437004066365048516e+01 0.000000000000000000e+00
-3.433513514965957114e+01 0.000000000000000000e+00
-3.430022963566865712e+01 0.000000000000000000e+00
-3.426532412167775021e+01 0.000000000000000000e+00
-3.423041860768683620e+01 0.000000000000000000e+00
-3.419551309369592218e+01 0.000000000000000000e+00
-3.416060757970501527e+01 0.000000000000000000e+00
-3.412570206571410125e+01 0.000000000000000000e+00
-3.409079655172318724e+01 0.000000000000000000e+00
-3.405589103773227322e+01 0.000000000000000000e+00
-3.402098552374135920e+01 0.000000000000000000e+00
-3.398608000975045229e+01 0.000000000000000000e+00
-3.395117449575953827e+01 0.000000000000000000e+00
-3.391626898176862426e+01 0.000000000000000000e+00
-3.388136346777771735e+01 0.000000000000000000e+00
-3.384645795378680333e+01 0.000000000000000000e+00
-3.381155243979588931e+01 0.000000000000000000e+00
-3.377664692580498240e+01 0.000000000000000000e+00
-3.374174141181406839e+01 0.000000000000000000e+00
-3.370683589782315437e+01 0.000000000000000000e+00
-3.367193038383224035e+01 0.000000000000000000e+00
-3.363702486984132634e+01 0.000000000000000000e+00
-3.360211935585041942e+01 0.000000000000000000e+00
-3.356721384185950541e+01 0.000000000000000000e+00
-3.353230832786859139e+01 0.000000000000000000e+00
-3.349740281387768448e+01 0.000000000000000000e+00
-3.346249729988677046e+01 0.000000000000000000e+00
-3.342759178589585645e+01 0.000000000000000000e+00
-3.339268627190494243e+01 0.000000000000000000e+00
-3.335778075791402841e+01 0.000000000000000000e+00
-3.332287524392312150e+01 0.000000000000000000e+00
-3.328796972993220749e+01 0.000000000000000000e+00
-3.325306421594129347e+01 0.000000000000000000e+00
-3.321815870195038656e+01 0.000000000000000000e+00
-3.318325318795947254e+01 0.000000000000000000e+00
-3.314834767396855852e+01 0.000000000000000000e+00
-3.311344215997765161e+01 0.000000000000000000e+00
-3.307853664598673760e+01 0.000000000000000000e+00
-3.304363113199582358e+01 0.000000000000000000e+00
-3.300872561800490956e+01 0.000000000000000000e+00
-3.297382010401399555e+01 0.000000000000000000e+00
-3.293891459002308864e+01 0.000000000000000000e+00
-3.290400907603217462e+01 0.000000000000000000e+00
-3.286910356204126060e+01 0.000000000000000000e+00
-3.283419804805035369e+01 0.000000000000000000e+00
-3.279929253405943967e+01 0.000000000000000000e+00
-3.276438702006852566e+01 0.000000000000000000e+00
-3.272948150607761164e+01 0.000000000000000000e+00
-3.269457599208669762e+01 0.000000000000000000e+00
-3.265967047809579071e+01 0.000000000000000000e+00
-3.262476496410487670e+01 0.000000000000000000e+00
-3.258985945011396268e+01 0.000000000000000000e+00
-3.255495393612305577e+01 0.000000000000000000e+00
-3.252004842213214175e+01 0.000000000000000000e+00
-3.248514290814122774e+01 0.000000000000000000e+00
-3.245023739415032082e+01 0.000000000000000000e+00
-3.241533188015940681e+01 0.000000000000000000e+00
-3.238042636616849279e+01 0.000000000000000000e+00
-3.234552085217757877e+01 0.000000000000000000e+00
-3.231061533818666476e+01 0.000000000000000000e+00
-3.227570982419575785e+01 0.000000000000000000e+00
-3.224080431020484383e+01 0.000000000000000000e+00
-3.220589879621392981e+01 0.000000000000000000e+00
-3.217099328222302290e+01 0.000000000000000000e+00
-3.213608776823210889e+01 0.000000000000000000e+00
-3.210118225424119487e+01 0.000000000000000000e+00
-3.206627674025028796e+01 0.000000000000000000e+00
-3.203137122625937394e+01 0.000000000000000000e+00
-3.199646571226845992e+01 0.000000000000000000e+00
-3.196156019827754591e+01 0.000000000000000000e+00
-3.192665468428663544e+01 0.000000000000000000e+00
-3.189174917029572498e+01 0.000000000000000000e+00
-3.185684365630481096e+01 0.000000000000000000e+00
-3.182193814231389695e+01 0.000000000000000000e+00
-3.178703262832298648e+01 0.000000000000000000e+00
-3.175212711433207602e+01 0.000000000000000000e+00
-3.171722160034116200e+01 0.000000000000000000e+00
-3.168231608635024799e+01 0.000000000000000000e+00
-3.164741057235933752e+01 0.000000000000000000e+00
-3.161250505836842706e+01 0.000000000000000000e+00
-3.157759954437751304e+01 0.000000000000000000e+00
-3.154269403038659902e+01 0.000000000000000000e+00
-3.150778851639568856e+01 0.000000000000000000e+00
-3.147288300240477810e+01 0.000000000000000000e+00
-3.143797748841386408e+01 0.000000000000000000e+00
-3.140307197442295362e+01 0.000000000000000000e+00
-3.136816646043204315e+01 0.000000000000000000e+00
-3.133326094644112914e+01 0.000000000000000000e+00
-3.129835543245021512e+01 0.000000000000000000e+00
-3.126344991845930466e+01 0.000000000000000000e+00
-3.122854440446839064e+01 0.000000000000000000e+00
-3.119363889047748017e+01 0.000000000000000000e+00
-3.115873337648656971e+01 0.000000000000000000e+00
-3.112382786249565569e+01 0.000000000000000000e+00
-3.108892234850474523e+01 0.000000000000000000e+00
-3.105401683451383121e+01 0.000000000000000000e+00
-3.101911132052292075e+01 0.000000000000000000e+00
-3.098420580653200673e+01 0.000000000000000000e+00
-3.094930029254109627e+01 0.000000000000000000e+00
-3.091439477855018225e+01 0.000000000000000000e+00
-3.087948926455927179e+01 0.000000000000000000e+00
-3.084458375056835777e+01 0.000000000000000000e+00
-3.080967823657744731e+01 0.000000000000000000e+00
-3.077477272258653329e+01 0.000000000000000000e+00
-3.073986720859562283e+01 0.000000000000000000e+00
-3.070496169460470881e+01 0.000000000000000000e+00
-3.067005618061379835e+01 0.000000000000000000e+00
-3.063515066662288433e+01 0.000000000000000000e+00
-3.060024515263197387e+01 0.000000000000000000e+00
-3.056533963864106340e+01 0.000000000000000000e+00
-3.053043412465014939e+01 0.000000000000000000e+00
-3.049552861065923892e+01 0.000000000000000000e+00
-3.046062309666832491e+01 0.000000000000000000e+00
-3.042571758267741444e+01 0.000000000000000000e+00
-3.039081206868650042e+01 0.000000000000000000e+00
-3.035590655469558996e+01 0.000000000000000000e+00
-3.032100104070467594e+01 0.000000000000000000e+00
-3.028609552671376548e+01 0.000000000000000000e+00
-3.025119001272285146e+01 0.000000000000000000e+00
-3.021628449873194100e+01 0.000000000000000000e+00
-3.018137898474102698e+01 0.000000000000000000e+00
-3.014647347075011652e+01 0.000000000000000000e+00
-3.011156795675920250e+01 0.000000000000000000e+00
-3.007666244276829204e+01 0.000000000000000000e+00
-3.004175692877737802e+01 0.000000000000000000e+00
-3.000685141478646756e+01 0.000000000000000000e+00
-2.997194590079555709e+01 0.000000000000000000e+00
-2.993704038680464308e+01 0.000000000000000000e+00
-2.990213487281373261e+01 0.000000000000000000e+00
-2.986722935882281860e+01 0.000000000000000000e+00
-2.983232384483190813e+01 0.000000000000000000e+00
-2.979741833084099412e+01 0.000000000000000000e+00
-2.976251281685008365e+01 0.000000000000000000e+00
-2.972760730285916964e+01 0.000000000000000000e+00
-2.969270178886825917e+01 0.000000000000000000e+00
-2.965779627487734516e+01 0.000000000000000000e+00
-2.962289076088643469e+01 0.000000000000000000e+00
-2.958798524689552067e+01 0.000000000000000000e+00
-2.955307973290461021e+01 0.000000000000000000e+00
-2.951817421891369619e+01 0.000000000000000000e+00
-2.948326870492278573e+01 0.000000000000000000e+00
-2.944836319093187171e+01 0.000000000000000000e+00
-2.941345767694096125e+01 0.000000000000000000e+00
-2.937855216295005079e+01 0.000000000000000000e+00
-2.934364664895913677e+01 0.000000000000000000e+00
-2.930874113496822631e+01 0.000000000000000000e+00
-2.927383562097731229e+01 0.000000000000000000e+00
-2.923893010698640182e+01 0.000000000000000000e+00
-2.920402459299548781e+01 0.000000000000000000e+00
-2.916911907900457734e+01 0.000000000000000000e+00
-2.913421356501366333e+01 0.000000000000000000e+00
-2.909930805102275286e+01 0.000000000000000000e+00
-2.906440253703183885e+01 0.000000000000000000e+00
-2.902949702304092838e+01 0.000000000000000000e+00
-2.899459150905001437e+01 0.000000000000000000e+00
-2.895968599505910390e+01 0.000000000000000000e+00
-2.892478048106818989e+01 0.000000000000000000e+00
-2.888987496707727942e+01 0.000000000000000000e+00
-2.885496945308636541e+01 0.000000000000000000e+00
-2.882006393909545494e+01 0.000000000000000000e+00
-2.878515842510454448e+01 0.000000000000000000e+00
-2.875025291111363046e+01 0.000000000000000000e+00
-2.871534739712272000e+01 0.000000000000000000e+00
-2.868044188313180598e+01 0.000000000000000000e+00
-2.864553636914089552e+01 0.000000000000000000e+00
-2.861063085514998150e+01 0.000000000000000000e+00
-2.857572534115907104e+01 0.000000000000000000e+00
-2.854081982716815702e+01 0.000000000000000000e+00
-2.850591431317724656e+01 0.000000000000000000e+00
-2.847100879918633254e+01 0.000000000000000000e+00
-2.843610328519542207e+01 0.000000000000000000e+00
-2.840119777120450806e+01 0.000000000000000000e+00
-2.836629225721359759e+01 0.000000000000000000e+00
-2.833138674322268358e+01 0.000000000000000000e+00
-2.829648122923177311e+01 0.000000000000000000e+00
-2.826157571524085910e+01 0.000000000000000000e+00
-2.822667020124994863e+01 0.000000000000000000e+00
-2.819176468725903817e+01 0.000000000000000000e+00
-2.815685917326812415e+01 0.000000000000000000e+00
-2.812195365927721369e+01 0.000000000000000000e+00
-2.808704814528629967e+01 0.000000000000000000e+00
-2.805214263129538921e+01 0.000000000000000000e+00
-2.801723711730447519e+01 0.000000000000000000e+00
-2.798233160331356473e+01 0.000000000000000000e+00
-2.794742608932265071e+01 0.000000000000000000e+00
-2.791252057533174025e+01 0.000000000000000000e+00
-2.787761506134082623e+01 0.000000000000000000e+00
-2.784270954734991577e+01 0.000000000000000000e+00
-2.780780403335900175e+01 0.000000000000000000e+00
-2.777289851936809129e+01 0.000000000000000000e+00
-2.773799300537717727e+01 0.000000000000000000e+00
-2.770308749138626681e+01 0.000000000000000000e+00
-2.766818197739535279e+01 0.000000000000000000e+00
-2.763327646340444232e+01 0.000000000000000000e+00
-2.759837094941353186e+01 0.000000000000000000e+00
-2.756346543542261784e+01 0.000000000000000000e+00
-2.752855992143170738e+01 0.000000000000000000e+00
-2.749365440744079336e+01 0.000000000000000000e+00
-2.745874889344988290e+01 0.000000000000000000e+00
-2.742384337945896888e+01 0.000000000000000000e+00
-2.738893786546805842e+01 0.000000000000000000e+00
-2.735403235147714440e+01 0.000000000000000000e+00
-2.731912683748623394e+01 0.000000000000000000e+00
-2.728422132349531992e+01 0.000000000000000000e+00
-2.724931580950440946e+01 0.000000000000000000e+00
-2.721441029551349544e+01 0.000000000000000000e+00
-2.717950478152258498e+01 0.000000000000000000e+00
-2.714459926753167096e+01 0.000000000000000000e+00
-2.710969375354076050e+01 0.000000000000000000e+00
-2.707478823954984648e+01 0.000000000000000000e+00
-2.703988272555893602e+01 0.000000000000000000e+00
-2.700497721156802555e+01 0.000000000000000000e+00
-2.697007169757711154e+01 0.000000000000000000e+00
-2.693516618358620107e+01 0.000000000000000000e+00
-2.690026066959528706e+01 0.000000000000000000e+00
-2.686535515560437659e+01 0.000000000000000000e+00
-2.683044964161346257e+01 0.000000000000000000e+00
-2.679554412762255211e+01 0.000000000000000000e+00
-2.676063861363163809e+01 0.000000000000000000e+00
-2.672573309964072763e+01 0.000000000000000000e+00
-2.669082758564981361e+01 0.000000000000000000e+00
-2.665592207165890315e+01 0.000000000000000000e+00
-2.662101655766798913e+01 0.000000000000000000e+00
-2.658611104367707867e+01 0.000000000000000000e+00
-2.655120552968616465e+01 0.000000000000000000e+00
-2.651630001569525419e+01 0.000000000000000000e+00
-2.648139450170434017e+01 0.000000000000000000e+00
-2.644648898771342971e+01 0.000000000000000000e+00
-2.641158347372251924e+01 0.000000000000000000e+00
-2.637667795973160523e+01 0.000000000000000000e+00
-2.634177244574069476e+01 0.000000000000000000e+00
-2.630686693174978075e+01 0.000000000000000000e+00
-2.627196141775887028e+01 0.000000000000000000e+00
-2.623705590376795627e+01 0.000000000000000000e+00
-2.620215038977704580e+01 0.000000000000000000e+00
-2.616724487578613179e+01 0.000000000000000000e+00
-2.613233936179522132e+01 0.000000000000000000e+00
-2.609743384780430731e+01 0.000000000000000000e+00
-2.606252833381339684e+01 0.000000000000000000e+00
-2.602762281982248282e+01 0.000000000000000000e+00
-2.599271730583157236e+01 0.000000000000000000e+00
-2.595781179184065834e+01 0.000000000000000000e+00
-2.592290627784974788e+01 0.000000000000000000e+00
-2.588800076385883386e+01 0.000000000000000000e+00
-2.585309524986792340e+01 0.000000000000000000e+00
-2.581818973587701294e+01 0.000000000000000000e+00
-2.578328422188609892e+01 0.000000000000000000e+00
-2.574837870789518846e+01 0.000000000000000000e+00
-2.571347319390427444e+01 0.000000000000000000e+00
-2.567856767991336397e+01 0.000000000000000000e+00
-2.564366216592244996e+01 0.000000000000000000e+00
-2.560875665193153949e+01 0.000000000000000000e+00
-2.557385113794062548e+01 0.000000000000000000e+00
-2.553894562394971501e+01 0.000000000000000000e+00
-2.550404010995880100e+01 0.000000000000000000e+00
-2.546913459596789053e+01 0.000000000000000000e+00
-2.543422908197697652e+01 0.000000000000000000e+00
-2.539932356798606605e+01 0.000000000000000000e+00
-2.536441805399515204e+01 0.000000000000000000e+00
-2.532951254000424157e+01 0.000000000000000000e+00
-2.529460702601332756e+01 0.000000000000000000e+00
-2.525970151202241709e+01 0.000000000000000000e+00
-2.522479599803150663e+01 0.000000000000000000e+00
-2.518989048404059261e+01 0.000000000000000000e+00
-2.515498497004968215e+01 0.000000000000000000e+00
-2.512007945605876813e+01 0.000000000000000000e+00
-2.508517394206785767e+01 0.000000000000000000e+00
-2.505026842807694365e+01 0.000000000000000000e+00
-2.501536291408603319e+01 0.000000000000000000e+00
-2.498045740009511917e+01 0.000000000000000000e+00
-2.494555188610420871e+01 0.000000000000000000e+00
-2.491064637211329469e+01 0.000000000000000000e+00
-2.487574085812238422e+01 0.000000000000000000e+00
-2.484083534413147021e+01 0.000000000000000000e+00
-2.480592983014055974e+01 0.000000000000000000e+00
-2.477102431614964573e+01 0.000000000000000000e+00
-2.473611880215873526e+01 0.000000000000000000e+00
-2.470121328816782125e+01 0.000000000000000000e+00
-2.466630777417691078e+01 0.000000000000000000e+00
-2.463140226018600032e+01 0.000000000000000000e+00
-2.459649674619508630e+01 0.000000000000000000e+00
-2.456159123220417584e+01 0.000000000000000000e+00
-2.452668571821326182e+01 0.000000000000000000e+00
-2.449178020422235136e+01 0.000000000000000000e+00
-2.445687469023143734e+01 0.000000000000000000e+00
-2.442196917624052688e+01 0.000000000000000000e+00
-2.438706366224961286e+01 0.000000000000000000e+00
-2.435215814825870240e+01 0.000000000000000000e+00
-2.431725263426778838e+01 0.000000000000000000e+00
-2.428234712027687792e+01 0.000000000000000000e+00
-2.424744160628596390e+01 0.000000000000000000e+00
-2.421253609229505344e+01 0.000000000000000000e+00
-2.417763057830413942e+01 0.000000000000000000e+00
-2.414272506431322896e+01 0.000000000000000000e+00
-2.410781955032231494e+01 0.000000000000000000e+00
-2.407291403633140447e+01 0.000000000000000000e+00
-2.403800852234049401e+01 0.000000000000000000e+00
-2.400310300834957999e+01 0.000000000000000000e+00
-2.396819749435866953e+01 0.000000000000000000e+00
-2.393329198036775551e+01 0.000000000000000000e+00
-2.389838646637684505e+01 0.000000000000000000e+00
-2.386348095238593103e+01 0.000000000000000000e+00
-2.382857543839502057e+01 0.000000000000000000e+00
-2.379366992440410655e+01 0.000000000000000000e+00
-2.375876441041319609e+01 0.000000000000000000e+00
-2.372385889642228207e+01 0.000000000000000000e+00
-2.368895338243137161e+01 0.000000000000000000e+00
-2.365404786844045759e+01 0.000000000000000000e+00
-2.361914235444954713e+01 0.000000000000000000e+00
-2.358423684045863311e+01 0.000000000000000000e+00
-2.354933132646772265e+01 0.000000000000000000e+00
-2.351442581247680863e+01 0.000000000000000000e+00
-2.347952029848589817e+01 0.000000000000000000e+00
-2.344461478449498770e+01 0.000000000000000000e+00
-2.340970927050407369e+01 0.000000000000000000e+00
-2.337480375651316322e+01 0.000000000000000000e+00
-2.333989824252224921e+01 0.000000000000000000e+00
-2.330499272853133874e+01 0.000000000000000000e+00
-2.327008721454042472e+01 0.000000000000000000e+00
-2.323518170054951426e+01 0.000000000000000000e+00
-2.320027618655860024e+01 0.000000000000000000e+00
-2.316537067256768978e+01 0.000000000000000000e+00
-2.313046515857677576e+01 0.000000000000000000e+00
-2.309555964458586530e+01 0.000000000000000000e+00
-2.306065413059495128e+01 0.000000000000000000e+00
-2.302574861660404082e+01 0.000000000000000000e+00
-2.299084310261312680e+01 0.000000000000000000e+00
-2.295593758862221634e+01 0.000000000000000000e+00
-2.292103207463130232e+01 0.000000000000000000e+00
-2.288612656064039186e+01 0.000000000000000000e+00
-2.285122104664948139e+01 0.000000000000000000e+00
-2.281631553265856738e+01 0.000000000000000000e+00
-2.278141001866765691e+01 0.000000000000000000e+00
-2.274650450467674290e+01 0.000000000000000000e+00
-2.271159899068583243e+01 0.000000000000000000e+00
-2.267669347669491842e+01 0.000000000000000000e+00
-2.264178796270400795e+01 0.000000000000000000e+00
-2.260688244871309394e+01 0.000000000000000000e+00
-2.257197693472218347e+01 0.000000000000000000e+00
-2.253707142073126946e+01 0.000000000000000000e+00
-2.250216590674035899e+01 0.000000000000000000e+00
-2.246726039274944497e+01 0.000000000000000000e+00
-2.243235487875853451e+01 0.000000000000000000e+00
-2.239744936476762049e+01 0.000000000000000000e+00
-2.236254385077671003e+01 0.000000000000000000e+00
-2.232763833678579601e+01 0.000000000000000000e+00
-2.229273282279488555e+01 0.000000000000000000e+00
-2.225782730880397509e+01 0.000000000000000000e+00
-2.222292179481306107e+01 0.000000000000000000e+00
-2.218801628082215061e+01 0.000000000000000000e+00
-2.215311076683123659e+01 0.000000000000000000e+00
-2.211820525284032612e+01 0.000000000000000000e+00
-2.208329973884941211e+01 0.000000000000000000e+00
-2.204839422485850164e+01 0.000000000000000000e+00
-2.201348871086758763e+01 0.000000000000000000e+00
-2.197858319687667716e+01 0.000000000000000000e+00
-2.194367768288576315e+01 0.000000000000000000e+00
-2.190877216889485268e+01 0.000000000000000000e+00
-2.187386665490393867e+01 0.000000000000000000e+00
-2.183896114091302820e+01 0.000000000000000000e+00
-2.180405562692211419e+01 0.000000000000000000e+00
-2.176915011293120372e+01 0.000000000000000000e+00
-2.173424459894028971e+01 0.000000000000000000e+00
-2.169933908494937924e+01 0.000000000000000000e+00
-2.166443357095846878e+01 0.000000000000000000e+00
-2.162952805696755476e+01 0.000000000000000000e+00
-2.159462254297664430e+01 0.000000000000000000e+00
-2.155971702898573028e+01 0.000000000000000000e+00
-2.152481151499481982e+01 0.000000000000000000e+00
-2.148990600100390580e+01 0.000000000000000000e+00
-2.145500048701299534e+01 0.000000000000000000e+00
-2.142009497302208132e+01 0.000000000000000000e+00
-2.138518945903117086e+01 0.000000000000000000e+00
-2.135028394504025684e+01 0.000000000000000000e+00
-2.131537843104934637e+01 0.000000000000000000e+00
-2.128047291705843236e+01 0.000000000000000000e+00
-2.124556740306752189e+01 0.000000000000000000e+00
-2.121066188907660788e+01 0.000000000000000000e+00
-2.117575637508569741e+01 0.000000000000000000e+00
-2.114085086109478340e+01 0.000000000000000000e+00
-2.110594534710387293e+01 0.000000000000000000e+00
-2.107103983311296247e+01 0.000000000000000000e+00
-2.103613431912204845e+01 0.000000000000000000e+00
-2.100122880513113799e+01 0.000000000000000000e+00
-2.096632329114022397e+01 0.000000000000000000e+00
-2.093141777714931351e+01 0.000000000000000000e+00
-2.089651226315839949e+01 0.000000000000000000e+00
-2.086160674916748903e+01 0.000000000000000000e+00
-2.082670123517657501e+01 0.000000000000000000e+00
-2.079179572118566455e+01 0.000000000000000000e+00
-2.075689020719475053e+01 0.000000000000000000e+00
-2.072198469320384007e+01 0.000000000000000000e+00
-2.068707917921292605e+01 0.000000000000000000e+00
-2.065217366522201559e+01 0.000000000000000000e+00
-2.061726815123110157e+01 0.000000000000000000e+00
-2.058236263724019111e+01 0.000000000000000000e+00
-2.054745712324927709e+01 0.000000000000000000e+00
-2.051255160925836662e+01 0.000000000000000000e+00
-2.047764609526745261e+01 0.000000000000000000e+00
-2.044274058127654214e+01 0.000000000000000000e+00
-2.040783506728563168e+01 0.000000000000000000e+00
-2.037292955329471766e+01 0.000000000000000000e+00
-2.033802403930380720e+01 0.000000000000000000e+00
-2.030311852531289318e+01 0.000000000000000000e+00
-2.026821301132198272e+01 0.000000000000000000e+00
-2.023330749733106870e+01 0.000000000000000000e+00
-2.019840198334015824e+01 0.000000000000000000e+00
-2.016349646934924422e+01 0.000000000000000000e+00
-2.012859095535833376e+01 0.000000000000000000e+00
-2.009368544136741974e+01 0.000000000000000000e+00
-2.005877992737650928e+01 0.000000000000000000e+00
-2.002387441338559526e+01 0.000000000000000000e+00
-1.998896889939468480e+01 0.000000000000000000e+00
-1.995406338540377078e+01 0.000000000000000000e+00
-1.991915787141286032e+01 0.000000000000000000e+00
-1.988425235742194630e+01 0.000000000000000000e+00
-1.984934684343103584e+01 0.000000000000000000e+00
-1.981444132944012537e+01 0.000000000000000000e+00
-1.977953581544921136e+01 0.000000000000000000e+00
-1.974463030145830089e+01 0.000000000000000000e+00
-1.970972478746738688e+01 0.000000000000000000e+00
-1.967481927347647641e+01 0.000000000000000000e+00
-1.963991375948556239e+01 0.000000000000000000e+00
-1.960500824549465193e+01 0.000000000000000000e+00
-1.957010273150373791e+01 0.000000000000000000e+00
-1.953519721751282745e+01 0.000000000000000000e+00
-1.950029170352191343e+01 0.000000000000000000e+00
-1.946538618953100297e+01 0.000000000000000000e+00
-1.943048067554008895e+01 0.000000000000000000e+00
-1.939557516154917849e+01 0.000000000000000000e+00
-1.936066964755826447e+01 0.000000000000000000e+00
-1.932576413356735401e+01 0.000000000000000000e+00
-1.929085861957643999e+01 0.000000000000000000e+00
-1.925595310558552953e+01 0.000000000000000000e+00
-1.922104759159461906e+01 0.000000000000000000e+00
-1.918614207760370505e+01 0.000000000000000000e+00
-1.915123656361279458e+01 0.000000000000000000e+00
-1.911633104962188057e+01 0.000000000000000000e+00
-1.908142553563097010e+01 0.000000000000000000e+00
-1.904652002164005609e+01 0.000000000000000000e+00
-1.901161450764914562e+01 0.000000000000000000e+00
-1.897670899365823161e+01 0.000000000000000000e+00
-1.894180347966732114e+01 0.000000000000000000e+00
-1.890689796567640713e+01 0.000000000000000000e+00
-1.887199245168549666e+01 0.000000000000000000e+00
-1.883708693769458264e+01 0.000000000000000000e+00
-1.880218142370367218e+01 0.000000000000000000e+00
-1.876727590971275816e+01 0.000000000000000000e+00
-1.873237039572184770e+01 0.000000000000000000e+00
-1.869746488173093368e+01 0.000000000000000000e+00
-1.866255936774002322e+01 0.000000000000000000e+00
-1.862765385374911276e+01 0.000000000000000000e+00
-1.859274833975819874e+01 0.000000000000000000e+00
-1.855784282576728828e+01 0.000000000000000000e+00
-1.852293731177637426e+01 0.000000000000000000e+00
-1.848803179778546379e+01 0.000000000000000000e+00
-1.845312628379454978e+01 0.000000000000000000e+00
-1.841822076980363931e+01 0.000000000000000000e+00
-1.838331525581272530e+01 0.000000000000000000e+00
-1.834840974182181483e+01 0.000000000000000000e+00
-1.831350422783090082e+01 0.000000000000000000e+00
-1.827859871383999035e+01 0.000000000000000000e+00
-1.824369319984907634e+01 0.000000000000000000e+00
-1.820878768585816587e+01 0.000000000000000000e+00
-1.817388217186725186e+01 0.000000000000000000e+00
-1.813897665787634139e+01 0.000000000000000000e+00
-1.810407114388542738e+01 0.000000000000000000e+00
-1.806916562989451691e+01 0.000000000000000000e+00
-1.803426011590360645e+01 0.000000000000000000e+00
-1.799935460191269243e+01 0.000000000000000000e+00
-1.796444908792178197e+01 0.000000000000000000e+00
-1.792954357393086795e+01 0.000000000000000000e+00
-1.789463805993995749e+01 0.000000000000000000e+00
-1.785973254594904347e+01 0.000000000000000000e+00
-1.782482703195813301e+01 0.000000000000000000e+00
-1.778992151796721899e+01 0.000000000000000000e+00
-1.775501600397630853e+01 0.000000000000000000e+00
-1.772011048998539451e+01 0.000000000000000000e+00
-1.768520497599448404e+01 0.000000000000000000e+00
-1.765029946200357003e+01 0.000000000000000000e+00
-1.761539394801265956e+01 0.000000000000000000e+00
-1.758048843402174555e+01 0.000000000000000000e+00
-1.754558292003083508e+01 0.000000000000000000e+00
-1.751067740603992107e+01 0.000000000000000000e+00
-1.747577189204901060e+01 0.000000000000000000e+00
-1.744086637805810014e+01 0.000000000000000000e+00
-1.740596086406718612e+01 0.000000000000000000e+00
-1.737105535007627566e+01 0.000000000000000000e+00
-1.733614983608536164e+01 0.000000000000000000e+00
-1.730124432209445118e+01 0.000000000000000000e+00
-1.726633880810353716e+01 0.000000000000000000e+00
-1.723143329411262670e+01 0.000000000000000000e+00
-1.719652778012171268e+01 0.000000000000000000e+00
-1.716162226613080222e+01 0.000000000000000000e+00
-1.712671675213988820e+01 0.000000000000000000e+00
-1.709181123814897774e+01 0.000000000000000000e+00
-1.705690572415806372e+01 0.000000000000000000e+00
-1.702200021016715326e+01 0.000000000000000000e+00
-1.698709469617623924e+01 0.000000000000000000e+00
-1.695218918218532878e+01 0.000000000000000000e+00
-1.691728366819441476e+01 0.000000000000000000e+00
-1.688237815420350429e+01 0.000000000000000000e+00
-1.684747264021259383e+01 0.000000000000000000e+00
-1.681256712622167981e+01 0.000000000000000000e+00
-1.677766161223076935e+01 0.000000000000000000e+00
-1.674275609823985533e+01 0.000000000000000000e+00
-1.670785058424894487e+01 0.000000000000000000e+00
-1.667294507025803085e+01 0.000000000000000000e+00
-1.663803955626712039e+01 0.000000000000000000e+00
-1.660313404227620637e+01 0.000000000000000000e+00
-1.656822852828529591e+01 0.000000000000000000e+00
-1.653332301429438189e+01 0.000000000000000000e+00
-1.649841750030347143e+01 0.000000000000000000e+00
-1.646351198631255741e+01 0.000000000000000000e+00
-1.642860647232164695e+01 0.000000000000000000e+00
-1.639370095833073293e+01 0.000000000000000000e+00
-1.635879544433982247e+01 0.000000000000000000e+00
-1.632388993034890845e+01 0.000000000000000000e+00
-1.628898441635799799e+01 0.000000000000000000e+00
-1.625407890236708752e+01 0.000000000000000000e+00
-1.621917338837617351e+01 0.000000000000000000e+00
-1.618426787438526304e+01 0.000000000000000000e+00
-1.614936236039434903e+01 0.000000000000000000e+00
-1.611445684640343856e+01 0.000000000000000000e+00
-1.607955133241252454e+01 0.000000000000000000e+00
-1.604464581842161408e+01 0.000000000000000000e+00
-1.600974030443070006e+01 0.000000000000000000e+00
-1.597483479043978960e+01 0.000000000000000000e+00
-1.593992927644887558e+01 0.000000000000000000e+00
-1.590502376245796512e+01 0.000000000000000000e+00
-1.587011824846705110e+01 0.000000000000000000e+00
-1.583521273447614064e+01 0.000000000000000000e+00
-1.580030722048522662e+01 0.000000000000000000e+00
-1.576540170649431616e+01 0.000000000000000000e+00
-1.573049619250340214e+01 0.000000000000000000e+00
-1.569559067851249168e+01 0.000000000000000000e+00
-1.566068516452158121e+01 0.000000000000000000e+00
-1.562577965053066720e+01 0.000000000000000000e+00
-1.559087413653975673e+01 0.000000000000000000e+00
-1.555596862254884272e+01 0.000000000000000000e+00
-1.552106310855793225e+01 0.000000000000000000e+00
-1.548615759456701824e+01 0.000000000000000000e+00
-1.545125208057610777e+01 0.000000000000000000e+00
-1.541634656658519376e+01 0.000000000000000000e+00
-1.538144105259428329e+01 0.000000000000000000e+00
-1.534653553860336928e+01 4.940656458412465442e-324
-1.531163002461245881e+01 2.964393875047479265e-322
-1.527672451062154835e+01 1.977744780302509916e-320
-1.524181899663063433e+01 1.298434161209546393e-318
-1.520691348263972031e+01 8.422585579675587986e-317
-1.517200796864880630e+01 5.397359412502854607e-315
-1.513710245465789939e+01 3.416870167102139501e-313
-1.510219694066698537e+01 2.136912995582138831e-311
-1.506729142667607135e+01 1.320250769893519513e-309
-1.503238591268516444e+01 8.058185213852505481e-308
-1.499748039869425043e+01 4.858802971095470634e-306
-1.496257488470333641e+01 2.894226792431671507e-304
-1.492766937071242239e+01 1.703127100015334702e-302
-1.489276385672151548e+01 9.900857019003718781e-301
-1.485785834273060146e+01 5.686037875513120676e-299
-1.482295282873968745e+01 3.225952278448867555e-297
-1.478804731474877343e+01 1.808078826637467039e-295
-1.475314180075786652e+01 1.001124326688146859e-293
-1.471823628676695250e+01 5.476081482771740633e-292
-1.468333077277603849e+01 2.959123033773410994e-290
-1.464842525878512447e+01 1.579673664229437344e-288
-1.461351974479421756e+01 8.330728255744331894e-287
-1.457861423080330354e+01 4.340200519038436503e-285
-1.454370871681238953e+01 2.233818367213728594e-283
-1.450880320282148261e+01 1.135787691415016997e-281
-1.447389768883056860e+01 5.705026898775259036e-280
-1.443899217483965458e+01 2.830932236505637785e-278
-1.440408666084874056e+01 1.387754010213188873e-276
-1.436918114685783365e+01 6.720579897976648864e-275
-1.433427563286691964e+01 3.215231495695580040e-273
-1.429937011887600562e+01 1.519598962555112624e-271
-1.426446460488509160e+01 7.095074698910675385e-270
-1.422955909089418469e+01 3.272624668426536655e-268
-1.419465357690327068e+01 1.491237003562787622e-266
-1.415974806291235666e+01 6.712872354598742953e-265
-1.412484254892144264e+01 2.985254439003025367e-263
-1.408993703493053573e+01 1.311491751760240411e-261
-1.405503152093962171e+01 5.691949290892339393e-260
-1.402012600694870770e+01 2.440437726020260953e-258
-1.398522049295779368e+01 1.033678986107855545e-256
-1.395031497896688677e+01 4.325286659495101644e-255
-1.391540946497597275e+01 1.787949942728425577e-253
-1.388050395098505874e+01 7.301415581576594819e-252
-1.384559843699415183e+01 2.945574656685556213e-250
-1.381069292300323781e+01 1.173935552839264831e-248
-1.377578740901232379e+01 4.621997775516931528e-247
-1.374088189502140978e+01 1.797738277281911047e-245
-1.370597638103050286e+01 6.907715725070683924e-244
-1.367107086703958885e+01 2.622126904675329271e-242
-1.363616535304867483e+01 9.832958737573980679e-241
-1.360125983905776081e+01 3.642721658180597906e-239
-1.356635432506685390e+01 1.333150013358122279e-237
-1.353144881107593989e+01 4.819958714687318209e-236
-1.349654329708502587e+01 1.721546984369125602e-234
-1.346163778309411185e+01 6.074432458412388164e-233
-1.342673226910320494e+01 2.117404356334046367e-231
-1.339182675511229093e+01 7.291437634217272672e-230
-1.335692124112137691e+01 2.480468970293422229e-228
-1.332201572713047000e+01 8.336153495005797810e-227
-1.328711021313955598e+01 2.767635416810733164e-225
-1.325220469914864196e+01 9.077438814457068509e-224
-1.321729918515772795e+01 2.941230469994609357e-222
-1.318239367116682104e+01 9.414690760115244099e-221
-1.314748815717590702e+01 2.977106295035326580e-219
-1.311258264318499300e+01 9.300234572241072306e-218
-1.307767712919407899e+01 2.870150999214686414e-216
-1.304277161520317208e+01 8.750379165655347222e-215
-1.300786610121225806e+01 2.635483388780831581e-213
-1.297296058722134404e+01 7.841605343622024181e-212
-1.293805507323043003e+01 2.304947125886285545e-210
-1.290314955923952311e+01 6.693114334249738039e-209
-1.286824404524860910e+01 1.920024685273521332e-207
-1.283333853125769508e+01 5.441224875023855349e-206
-1.279843301726678106e+01 1.523343462608083896e-204
-1.276352750327587415e+01 4.213182672155727324e-203
-1.272862198928496014e+01 1.151155639674727033e-201
-1.269371647529404612e+01 3.107199251951934799e-200
-1.265881096130313921e+01 8.285437888843741738e-199
-1.262390544731222519e+01 2.182594893195265357e-197
-1.258899993332131118e+01 5.679918603293854919e-196
-1.255409441933039716e+01 1.460233811806827548e-194
-1.251918890533949025e+01 3.708634225728966443e-193
-1.248428339134857623e+01 9.305011609671337365e-192
-1.244937787735766221e+01 2.306381548573291672e-190
-1.241447236336674820e+01 5.647506135783317236e-189
-1.237956684937584129e+01 1.366134916260018356e-187
-1.234466133538492727e+01 3.264688861052114235e-186
-1.230975582139401325e+01 7.707283470661169004e-185
-1.227485030740309924e+01 1.797513659082362760e-183
-1.223994479341219233e+01 4.141468864230821312e-182
-1.220503927942127831e+01 9.426445040155028473e-181
-1.217013376543036429e+01 2.119594674121624755e-179
-1.213522825143945738e+01 4.708353298021073200e-178
-1.210032273744854336e+01 1.033229064082226983e-176
-1.206541722345762935e+01 2.239935616109315461e-175
-1.203051170946671533e+01 4.797177745907198111e-174
-1.199560619547580842e+01 1.014956531291142128e-172
-1.196070068148489440e+01 2.121389601760967463e-171
-1.192579516749398039e+01 4.380309458437173998e-170
-1.189088965350306637e+01 8.935122672789363895e-169
-1.185598413951215946e+01 1.800560081370827953e-167
-1.182107862552124544e+01 3.584479424350637565e-166
-1.178617311153033143e+01 7.049461551630442759e-165
-1.175126759753941741e+01 1.369610840995837520e-163
-1.171636208354851050e+01 2.628753187711942435e-162
-1.168145656955759648e+01 4.984410850183753678e-161
-1.164655105556668246e+01 9.336610696551035124e-160
-1.161164554157576845e+01 1.727730781272601154e-158
-1.157674002758486154e+01 3.158452120001746415e-157
-1.154183451359394752e+01 5.704058046315272225e-156
-1.150692899960303350e+01 1.017665359781917061e-154
-1.147202348561212659e+01 1.793649039162678251e-153
-1.143711797162121258e+01 3.123067520337520055e-152
-1.140221245763029856e+01 5.372008742593676750e-151
-1.136730694363938454e+01 9.128585465091108305e-150
-1.133240142964847763e+01 1.532433738157610461e-148
-1.129749591565756361e+01 2.541390331955097796e-147
-1.126259040166664960e+01 4.163633533172902874e-146
-1.122768488767573558e+01 6.738839045747719034e-145
-1.119277937368482867e+01 1.077479801496334323e-143
-1.115787385969391465e+01 1.701941648888018702e-142
-1.112296834570300064e+01 2.655777431782133207e-141
-1.108806283171208662e+01 4.094022017369350192e-140
-1.105315731772117971e+01 6.234766122079710733e-139
-1.101825180373026569e+01 9.379974595693443361e-138
-1.098334628973935168e+01 1.394102375033393850e-136
-1.094844077574843766e+01 2.046912081091770048e-135
-1.091353526175753075e+01 2.969034448054911498e-134
-1.087862974776661673e+01 4.254444051654670613e-133
-1.084372423377570271e+01 6.022571136147943613e-132
-1.080881871978479580e+01 8.422336903678591272e-131
-1.077391320579388179e+01 1.163576226630064248e-129
-1.073900769180296777e+01 1.588066324586454786e-128
-1.070410217781205375e+01 2.141184101271109455e-127
-1.066919666382114684e+01 2.852009510075570441e-126
-1.063429114983023283e+01 3.752835465646912292e-125
-1.059938563583931881e+01 4.878425582536448451e-124
-1.056448012184840479e+01 6.264861298936720923e-123
-1.052957460785749788e+01 7.947945168607299411e-122
-1.049466909386658386e+01 9.961159660045304035e-121
-1.045976357987566985e+01 1.233322310459819731e-119
-1.042485806588475583e+01 1.508533412452578694e-118
-1.038995255189384892e+01 1.822824892474216453e-117
-1.035504703790293490e+01 2.175938670530578588e-116
-1.032014152391202089e+01 2.566020050456989865e-115
-1.028523600992111398e+01 2.989407698322321378e-114
-1.025033049593019996e+01 3.440503251280318168e-113
-1.021542498193928594e+01 3.911744953825892037e-112
-1.018051946794837193e+01 4.393704425340797044e-111
-1.014561395395746501e+01 4.875317528866621217e-110
-1.011070843996655100e+01 5.344249833359933726e-109
-1.007580292597563698e+01 5.787385211007358223e-108
-1.004089741198472296e+01 6.191413863875646712e-107
-1.000599189799381605e+01 6.543484886957512311e-106
-9.971086384002902037e+00 6.831879718829696840e-105
-9.936180870011988020e+00 7.046657704438842428e-104
-9.901275356021074003e+00 7.180224343432285800e-103
-9.866369842030167092e+00 7.227776974395022052e-102
-9.831464328039253076e+00 7.187591431824792726e-101
-9.796558814048339059e+00 7.061125818394276480e-100
-9.761653300057425042e+00 6.852932683632664147e-99
-9.726747786066518131e+00 6.570386984429772829e-98
-9.691842272075604114e+00 6.223252494076552591e-97
-9.656936758084690098e+00 5.823122199196147351e-96
-9.622031244093783187e+00 5.382777367109546202e-95
-9.587125730102869170e+00 4.915514544750842850e-94
-9.552220216111955153e+00 4.434489496752005103e-93
-9.517314702121041137e+00 3.952122311813008649e-92
-9.482409188130134226e+00 3.479599412389232138e-91
-9.447503674139220209e+00 3.026497168454162495e-90
-9.412598160148306192e+00 2.600539605038068629e-89
-9.377692646157392176e+00 2.207490670480823140e-88
-9.342787132166485264e+00 1.851170894195585311e-87
-9.307881618175571248e+00 1.533579909186733135e-86
-9.272976104184657231e+00 1.255100774729142718e-85
-9.238070590193743215e+00 1.014759452673264607e-84
-9.203165076202836303e+00 8.105129636300696383e-84
-9.168259562211922287e+00 6.395422050145776828e-83
-9.133354048221008270e+00 4.985295115004799861e-82
-9.098448534230101359e+00 3.839060774644785812e-81
-9.063543020239187342e+00 2.920596701655935777e-80
-9.028637506248273326e+00 2.194980763320233207e-79
-8.993731992257359309e+00 1.629680276611160847e-78
-8.958826478266452398e+00 1.195326926393345600e-77
-8.923920964275538381e+00 8.661311112326210676e-77
-8.889015450284624364e+00 6.200022408599257242e-76
-8.854109936293710348e+00 4.384454903758202864e-75
-8.819204422302803437e+00 3.063026318038572488e-74
-8.784298908311889420e+00 2.113969260438985107e-73
-8.749393394320975403e+00 1.441316882897944807e-72
-8.714487880330061387e+00 9.708076622318155428e-72
-8.679582366339154476e+00 6.459812071843332295e-71
-8.644676852348240459e+00 4.246387194261525738e-70
-8.609771338357326442e+00 2.757607002474398470e-69
-8.574865824366412426e+00 1.769124045254851630e-68
-8.539960310375505514e+00 1.121236910564891834e-67
-8.505054796384591498e+00 7.020204055824157862e-67
-8.470149282393677481e+00 4.342255733489922531e-66
-8.435243768402770570e+00 2.653349351153970737e-65
-8.400338254411856553e+00 1.601721168734562224e-64
-8.365432740420942537e+00 9.551969086198385281e-64
-8.330527226430028520e+00 5.627460886961548102e-63
-8.295621712439121609e+00 3.275259540592420064e-62
-8.260716198448207592e+00 1.883183718845955396e-61
-8.225810684457293576e+00 1.069679015510955863e-60
-8.190905170466379559e+00 6.002444577723302544e-60
-8.155999656475472648e+00 3.327490501215915567e-59
-8.121094142484558631e+00 1.822298684017427575e-58
-8.086188628493644615e+00 9.859081621703402486e-58
-8.051283114502730598e+00 5.269478309820516904e-57
-8.016377600511823687e+00 2.782358824267053083e-56
-7.981472086520909670e+00 1.451353196355060811e-55
-7.946566572529995653e+00 7.479070991543295600e-55
-7.911661058539088742e+00 3.807473359392248728e-54
-7.876755544548174726e+00 1.914876992388137643e-53
-7.841850030557260709e+00 9.513926617472376250e-53
-7.806944516566346692e+00 4.669751228043780968e-52
-7.772039002575439781e+00 2.264346324911123658e-51
-7.737133488584525765e+00 1.084694029322647024e-50
-7.702227974593611748e+00 5.133186888764922177e-50
-7.667322460602697731e+00 2.399841031331699655e-49
-7.632416946611790820e+00 1.108392534606997215e-48
-7.597511432620876803e+00 5.057321729549443419e-48
-7.562605918629962787e+00 2.279626026351961264e-47
-7.527700404639048770e+00 1.015132726969291252e-46
-7.492794890648141859e+00 4.465791296824175184e-46
-7.457889376657227842e+00 1.940843720691538591e-45
-7.422983862666313826e+00 8.332962870175101567e-45
-7.388078348675399809e+00 3.534477780948544290e-44
-7.353172834684492898e+00 1.481044798086588757e-43
-7.318267320693578881e+00 6.130959864395901137e-43
-7.283361806702664865e+00 2.507300034925172884e-42
-7.248456292711757953e+00 1.012982450586729828e-41
-7.213550778720843937e+00 4.043109949149420558e-41
-7.178645264729929920e+00 1.594217019696833788e-40
-7.143739750739015903e+00 6.210089273196239866e-40
-7.108834236748108992e+00 2.389830071723464701e-39
-7.073928722757194976e+00 9.085634250675845054e-39
-7.039023208766280959e+00 3.412422629845840377e-38
-7.004117694775366942e+00 1.266164136679897379e-37
-6.969212180784460031e+00 4.641273304355425215e-37
-6.934306666793546015e+00 1.680755488060965182e-36
-6.899401152802631998e+00 6.013018322757416305e-36
-6.864495638811717981e+00 2.125208076088750116e-35
-6.829590124820811070e+00 7.420474727376336713e-35
-6.794684610829897053e+00 2.559667775369930419e-34
-6.759779096838983037e+00 8.722833455040992509e-34
-6.724873582848076126e+00 2.936662488896957570e-33
-6.689968068857162109e+00 9.767274427187677785e-33
-6.655062554866248092e+00 3.209342621125169743e-32
-6.620157040875334076e+00 1.041795734929887397e-31
-6.585251526884427165e+00 3.340975887244819808e-31
-6.550346012893513148e+00 1.058495164581747230e-30
-6.515440498902599131e+00 3.313063067792378249e-30
-6.480534984911685115e+00 1.024463177852535562e-29
-6.445629470920778203e+00 3.129603997272440595e-29
-6.410723956929864187e+00 9.445161520350803199e-29
-6.375818442938950170e+00 2.816157648794900221e-28
-6.340912928948036154e+00 8.295312280082227023e-28
-6.306007414957129242e+00 2.414000610930858608e-27
-6.271101900966215226e+00 6.940193082772215841e-27
-6.236196386975301209e+00 1.971224019573804330e-26
-6.201290872984387192e+00 5.531353350791828473e-26
-6.166385358993480281e+00 1.533411029919488400e-25
-6.131479845002566265e+00 4.199700527384955644e-25
-6.096574331011652248e+00 1.136348269175194663e-24
-6.061668817020745337e+00 3.037657776617095520e-24
-6.026763303029831320e+00 8.022346065991803233e-24
-5.991857789038917304e+00 2.093148473897145351e-23
-5.956952275048003287e+00 5.395550318453949448e-23
-5.922046761057096376e+00 1.374072160510352910e-22
-5.887141247066182359e+00 3.457183800463019182e-22
-5.852235733075268342e+00 8.593609759901345438e-22
-5.817330219084354326e+00 2.110426132755669602e-21
-5.782424705093447415e+00 5.120439462357138957e-21
-5.747519191102533398e+00 1.227405594249058580e-20
-5.712613677111619381e+00 2.906792438151484822e-20
-5.677708163120705365e+00 6.801212348147314843e-20
-5.642802649129798453e+00 1.572195024948491285e-19
-5.607897135138884437e+00 3.590671752455027783e-19
-5.572991621147970420e+00 8.102064332244138254e-19
-5.538086107157063509e+00 1.806208625650382589e-18
-5.503180593166149492e+00 3.978267547807521871e-18
-5.468275079175235476e+00 8.657162762466380956e-18
-5.433369565184321459e+00 1.861291668258857974e-17
-5.398464051193414548e+00 3.953778543214896362e-17
-5.363558537202500531e+00 8.297956889710470902e-17
-5.328653023211586515e+00 1.720651345023646666e-16
-5.293747509220672498e+00 3.525165170322036027e-16
-5.258841995229765587e+00 7.135641901088938048e-16
-5.223936481238851570e+00 1.427104533031922035e-15
-5.189030967247937554e+00 2.820005459652180847e-15
-5.154125453257023537e+00 5.505767774943973454e-15
-5.119219939266116626e+00 1.062091791480331431e-14
-5.084314425275202609e+00 2.024347106716746453e-14
-5.049408911284288592e+00 3.812319792504624646e-14
-5.014503397293374576e+00 7.093781986505336394e-14
-4.979597883302467665e+00 1.304227625360372542e-13
-4.944692369311553648e+00 2.369294221060412797e-13
-4.909786855320639631e+00 4.252827512824290386e-13
-4.874881341329732720e+00 7.542806911436312256e-13
-4.839975827338818704e+00 1.321867998612528476e-12
-4.805070313347904687e+00 2.289004580616699193e-12
-4.770164799356990670e+00 3.916629501892059084e-12
-4.735259285366083759e+00 6.622005850814490984e-12
-4.700353771375169742e+00 1.106323345559244602e-11
-4.665448257384255726e+00 1.826394107110523749e-11
-4.630542743393341709e+00 2.979418804124762171e-11
-4.595637229402434798e+00 4.802841931178933012e-11
-4.560731715411520781e+00 7.650681304528310249e-11
-4.525826201420606765e+00 1.204322508714821681e-10
-4.490920687429692748e+00 1.873409070073250038e-10
-4.456015173438785837e+00 2.879892817612673433e-10
-4.421109659447871820e+00 4.375032508597011571e-10
-4.386204145456957804e+00 6.568338771595598093e-10
-4.351298631466050892e+00 9.745585568183328944e-10
-4.316393117475136876e+00 1.429052606230698615e-09
-4.281487603484222859e+00 2.071033760744503736e-09
-4.246582089493308843e+00 2.966448769060610196e-09
-4.211676575502401931e+00 4.199626672545368083e-09
-4.176771061511487915e+00 5.876568122981845906e-09
-4.141865547520573898e+00 8.128176703105065755e-09
-4.106960033529659881e+00 1.111317138944825418e-08
-4.072054519538752970e+00 1.502035618700362861e-08
-4.037149005547838954e+00 2.006987302047947948e-08
-4.002243491556924937e+00 2.651303835369168926e-08
-3.967337977566010920e+00 3.463037449790279440e-08
-3.932432463575104009e+00 4.472750389875733078e-08
-3.897526949584189992e+00 5.712868650063855288e-08
-3.862621435593275976e+00 7.216794886000844453e-08
-3.827715921602361959e+00 9.017797382956970528e-08
-3.792810407611455048e+00 1.114771771813917679e-07
-3.757904893620541031e+00 1.363556688356446094e-07
-3.722999379629627015e+00 1.650610493112480705e-07
-3.688093865638720104e+00 1.977851887989135756e-07
-3.653188351647806087e+00 2.346532378177175502e-07
-3.618282837656892070e+00 2.757160903354427696e-07
-3.583377323665978054e+00 3.209473393223034024e-07
-3.548471809675071142e+00 3.702454253002016560e-07
-3.513566295684157126e+00 4.234411971889403203e-07
-3.478660781693243109e+00 4.803105226609495813e-07
-3.443755267702329093e+00 5.405909660938083784e-07
-3.408849753711422181e+00 6.040009768354514679e-07
-3.373944239720508165e+00 6.702595868779304872e-07
-3.339038725729594148e+00 7.391043876408582189e-07
-3.304133211738680131e+00 8.103056032915636619e-07
-3.269227697747773220e+00 8.836744331344840675e-07
-3.234322183756859204e+00 9.590644860905782958e-07
-3.199416669765945187e+00 1.036366017911214552e-06
-3.164511155775038276e+00 1.115493705181696069e-06
-3.129605641784124259e+00 1.196369715579799171e-06
-3.094700127793210243e+00 1.278904712320446001e-06
-3.059794613802296226e+00 1.362980019797297246e-06
-3.024889099811389315e+00 1.448434363991381554e-06
-2.989983585820475298e+00 1.535058321615857572e-06
-2.955078071829561281e+00 1.622598865976849160e-06
-2.920172557838647265e+00 1.710775253203169650e-06
-2.885267043847740354e+00 1.799306080524714151e-06
-2.850361529856826337e+00 1.887945846217384052e-06
-2.815456015865912320e+00 1.976527949248447154e-06
-2.780550501874998304e+00 2.065009980796249848e-06
-2.745644987884091393e+00 2.153516541200712479e-06
-2.710739473893177376e+00 2.242374768404465292e-06
-2.675833959902263359e+00 2.332138318169775006e-06
-2.640928445911349343e+00 2.423596644742369400e-06
-2.606022931920442431e+00 2.517767973923451444e-06
-2.571117417929528415e+00 2.615876164379787289e-06
-2.536211903938614398e+00 2.719313511995096364e-06
-2.501306389947707487e+00 2.829593256927387654e-06
-2.466400875956793470e+00 2.948296917523963507e-06
-2.431495361965879454e+00 3.077022458372870127e-06
-2.396589847974965437e+00 3.217339621104048400e-06
-2.361684333984058526e+00 3.370758493292899416e-06
-2.326778819993144509e+00 3.538716617076863293e-06
-2.291873306002230493e+00 3.722588759243370071e-06
-2.256967792011316476e+00 3.923722043725824053e-06
-2.222062278020409565e+00 4.143497693227220196e-06
-2.187156764029495548e+00 4.383419386923757247e-06
-2.152251250038581531e+00 4.645227514234909845e-06
-2.117345736047667515e+00 4.931038770698536763e-06
-2.082440222056760604e+00 5.243512128440774575e-06
-2.047534708065846587e+00 5.586046014450347740e-06
-2.012629194074932570e+00 5.963018809547204734e-06
-1.977723680084025659e+00 6.380097611686159399e-06
-1.942818166093111643e+00 6.844662006356323373e-06
-1.907912652102197626e+00 7.366425952465669505e-06
-1.873007138111283609e+00 7.958400865067171375e-06
-1.838101624120376698e+00 8.638440888396860603e-06
-1.803196110129462681e+00 9.431769444953547941e-06
-1.768290596138548665e+00 1.037513814044655054e-05
-1.733385082147634648e+00 1.152366486511711524e-05
-1.698479568156727737e+00 1.296200923275603639e-05
-1.663574054165813720e+00 1.482247065935147329e-05
-1.628668540174899704e+00 1.731397313359838686e-05
-1.593763026183985687e+00 2.076790803476501047e-05
-1.558857512193078776e+00 2.570966306011336682e-05
-1.523951998202164759e+00 3.296863245205310404e-05
-1.489046484211250743e+00 4.384486795271188197e-05
-1.454140970220336726e+00 6.035757283216178258e-05
-1.419235456229429815e+00 8.560958612989762813e-05
-1.384329942238515798e+00 1.243129341058372885e-04
-1.349424428247601782e+00 1.835332700115537713e-04
-1.314518914256694870e+00 2.737250107528151413e-04
-1.279613400265780854e+00 4.101430679657631917e-04
-1.244707886274866837e+00 6.147293709027248226e-04
-1.209802372283952820e+00 9.185800963286485125e-04
-1.174896858293045909e+00 1.365098876958350475e-03
-1.139991344302131893e+00 2.013927533864780500e-03
-1.105085830311217876e+00 2.945713648358006583e-03
-1.070180316320303859e+00 4.267717935988605063e-03
-1.035274802329396948e+00 6.120178904713067039e-03
-1.000369288338482932e+00 8.683234410807682754e-03
-9.654637743475689149e-01 1.218404935223788704e-02
-9.305582603566548983e-01 1.690362041778840918e-02
-8.956527463657479871e-01 2.318253321860663102e-02
-8.607472323748339704e-01 3.142475210702929539e-02
-8.258417183839199538e-01 4.209835380812691069e-02
-7.909362043930130426e-01 5.573200447244896355e-02
-7.560306904020990260e-01 7.290596191932424697e-02
-7.211251764111850093e-01 9.423649692193518390e-02
-6.862196624202709927e-01 1.203529003854936219e-01
-6.513141484293640815e-01 1.518666964030185584e-01
-6.164086344384500649e-01 1.893333150798754694e-01
-5.815031204475360482e-01 2.332072698382664788e-01
-5.465976064566220316e-01 2.837927795522331986e-01
-5.116920924657151204e-01 3.411926957541382421e-01
-4.767865784748011038e-01 4.052594345429091915e-01
-4.418810644838870871e-01 4.755522520465914060e-01
-4.069755504929730705e-01 5.513055206837645938e-01
-3.720700365020661593e-01 6.314125566260098132e-01
-3.371645225111521427e-01 7.144289470565922118e-01
-3.022590085202381260e-01 7.985982106605004072e-01
-2.673534945293241094e-01 8.819010410249005227e-01
-2.324479805384171982e-01 9.621274422467660514e-01
-1.975424665475031816e-01 1.036968942631859347e+00
-1.626369525565891649e-01 1.104125985345808525e+00
-1.277314385656822537e-01 1.161423784702122264e+00
-9.282592457476823711e-02 1.206928634083599849e+00
-5.792041058385422048e-02 1.239056044559065706e+00
-2.301489659294020385e-02 1.256662298775352182e+00
1.189061739796670736e-02 1.259112046956093023e+00
4.679613138888072399e-02 1.246316374086589684e+00
8.170164537979474062e-02 1.218738157558846957e+00
1.166071593707087573e-01 1.177364265109213992e+00
1.515126733616156685e-01 1.123646921878161731e+00
1.864181873525296851e-01 1.059419104587791649e+00
2.213237013434437017e-01 9.867908345270820503e-01
2.562292153343577183e-01 9.080345402018468182e-01
2.911347293252646296e-01 8.254681365111604663e-01
3.260402433161786462e-01 7.413441123038394531e-01
3.609457573070926628e-01 6.577518209559699569e-01
3.958512712979995740e-01 5.765384973802655244e-01
4.307567852889135906e-01 4.992525001803064244e-01
4.656622992798276073e-01 4.271101403542078012e-01
5.005678132707416239e-01 3.609854372766469477e-01
5.354733272616485351e-01 3.014204291411659575e-01
5.703788412525625517e-01 2.486523914698366422e-01
6.052843552434765684e-01 2.026535500048565752e-01
6.401898692343905850e-01 1.631786141817959668e-01
6.750953832252974962e-01 1.298156495336821870e-01
7.100008972162115128e-01 1.020363565114299348e-01
7.449064112071255295e-01 7.924261188436464154e-02
7.798119251980395461e-01 6.080703539712850603e-02
8.147174391889464573e-01 4.610625791468032919e-02
8.496229531798604739e-01 3.454639885058828630e-02
8.845284671707744906e-01 2.558094884203115926e-02
9.194339811616885072e-01 1.872176575631936957e-02
9.543394951525954184e-01 1.354422154180108008e-02
9.892450091435094350e-01 9.687698156049990433e-03
1.024150523134423452e+00 6.852650784092285952e-03
1.059056037125330363e+00 4.795371024291199789e-03
1.093961551116244380e+00 3.321428271964745830e-03
1.128867065107158396e+00 2.278577672231657438e-03
1.163772579098072413e+00 1.549725279801105089e-03
1.198678093088979324e+00 1.046355697273136263e-03
1.233583607079893341e+00 7.026673544742206194e-04
1.268489121070807357e+00 4.705321135874578672e-04
1.303394635061721374e+00 3.153002506222836346e-04
1.338300149052628285e+00 2.124066572208192696e-04
1.373205663043542302e+00 1.446947438291547176e-04
1.408111177034456318e+00 1.003554790728636927e-04
1.443016691025370335e+00 7.137471677643113493e-05
1.477922205016277246e+00 5.238745833368560522e-05
1.512827719007191263e+00 3.984888005928053853e-05
1.547733232998105279e+00 3.144571799926001039e-05
1.582638746989012191e+00 2.568578122290299012e-05
1.617544260979926207e+00 2.161659602661198092e-05
1.652449774970840224e+00 1.863573315167002658e-05
1.687355288961754241e+00 1.636495610096827853e-05
1.722260802952661152e+00 1.456796638863124257e-05
1.757166316943575168e+00 1.309739938588570333e-05
1.792071830934489185e+00 1.186111185398316675e-05
1.826977344925403202e+00 1.080098828735688376e-05
1.861882858916310113e+00 9.879749056332438097e-06
1.896788372907224129e+00 9.072803438778515351e-06
1.931693886898138146e+00 8.363245904264865826e-06
1.966599400889052163e+00 7.738792950161923445e-06
2.001504914879959074e+00 7.189911489405115570e-06
2.036410428870873091e+00 6.708678652392994373e-06
2.071315942861787107e+00 6.288093363539749455e-06
2.106221456852701124e+00 5.921670796315225781e-06
2.141126970843608035e+00 5.603217549918937587e-06
2.176032484834522052e+00 5.326724912564214489e-06
2.210937998825436068e+00 5.086340596910943483e-06
2.245843512816342979e+00 4.876392564978596794e-06
2.280749026807256996e+00 4.691446136703323807e-06
2.315654540798171013e+00 4.526380004718921197e-06
2.350560054789085029e+00 4.376469553732107867e-06
2.385465568779991941e+00 4.237467879500229423e-06
2.420371082770905957e+00 4.105676609947644887e-06
2.455276596761819974e+00 3.978000300565836321e-06
2.490182110752733990e+00 3.851979907802156069e-06
2.525087624743640902e+00 3.725802640965440760e-06
2.559993138734554918e+00 3.598287298816381586e-06
2.594898652725468935e+00 3.468845922599129346e-06
2.629804166716382952e+00 3.337424143474306717e-06
2.664709680707289863e+00 3.204423877380736100e-06
2.699615194698203879e+00 3.070612954098076741e-06
2.734520708689117896e+00 2.937026820357756106e-06
2.769426222680024807e+00 2.804867624625133932e-06
2.804331736670938824e+00 2.675405802189459583e-06
2.839237250661852840e+00 2.549888788804337744e-06
2.874142764652766857e+00 2.429460771807891014e-06
2.909048278643673768e+00 2.315096517963108267e-06
2.943953792634587785e+00 2.207551371451564846e-06
2.978859306625501802e+00 2.107328555786286349e-06
3.013764820616415818e+00 2.014663986247324273e-06
3.048670334607322729e+00 1.929527935560124380e-06
3.083575848598236746e+00 1.851642113942294472e-06
3.118481362589150763e+00 1.780510038578102454e-06
3.153386876580064779e+00 1.715457990745199044e-06
3.188292390570971691e+00 1.655683410015352309e-06
3.223197904561885707e+00 1.600307279610323228e-06
3.258103418552799724e+00 1.548426944961731142e-06
3.293008932543713740e+00 1.499165907341396920e-06
3.327914446534620652e+00 1.451717465318721711e-06
3.362819960525534668e+00 1.405379640177502921e-06
3.397725474516448685e+00 1.359579594061641511e-06
3.432630988507355596e+00 1.313886680370140264e-06
3.467536502498269613e+00 1.268014277277852628e-06
3.502442016489183629e+00 1.221811550083824145e-06
3.537347530480097646e+00 1.175247160853566073e-06
3.572253044471004557e+00 1.128387594687986168e-06
3.607158558461918574e+00 1.081373121440048168e-06
3.642064072452832590e+00 1.034394413435112097e-06
3.676969586443746607e+00 9.876724890140689312e-07
3.711875100434653518e+00 9.414439882234137333e-07
3.746780614425567535e+00 8.959528911984431742e-07
3.781686128416481552e+00 8.514487732822375325e-07
3.816591642407395568e+00 8.081906820260538055e-07
3.851497156398302479e+00 7.664548482423187565e-07
3.886402670389216496e+00 7.265438177190277090e-07
3.921308184380130513e+00 6.887942923212912641e-07
3.956213698371037424e+00 6.535810380153380859e-07
3.991119212361951440e+00 6.213146461959520345e-07
4.026024726352865457e+00 5.924316727977608772e-07
4.060930240343779474e+00 5.673766391382265917e-07
4.095835754334686385e+00 5.465764455750369927e-07
4.130741268325600402e+00 5.304087982454017272e-07
4.165646782316514418e+00 5.191671575361575816e-07
4.200552296307428435e+00 5.130253781379571539e-07
4.235457810298335346e+00 5.120055459924843096e-07
4.270363324289249363e+00 5.159524842779760124e-07
4.305268838280163379e+00 5.245179955458685503e-07
4.340174352271077396e+00 5.371571663853381215e-07
4.375079866261984307e+00 5.531380560233422470e-07
4.409985380252898324e+00 5.715649203304796162e-07
4.444890894243812340e+00 5.914139046774360933e-07
4.479796408234726357e+00 6.115789955376399044e-07
4.514701922225633268e+00 6.309250673011328635e-07
4.549607436216547285e+00 6.483441940817190001e-07
4.584512950207461301e+00 6.628110836380936378e-07
4.619418464198368213e+00 6.734335623931921313e-07
4.654323978189282229e+00 6.794944871234035181e-07
4.689229492180196246e+00 6.804822310412985827e-07
4.724135006171110263e+00 6.761079066933952110e-07
4.759040520162017174e+00 6.663086380065658534e-07
4.793946034152931190e+00 6.512373597990617678e-07
4.828851548143845207e+00 6.312406880662706806e-07
4.863757062134759224e+00 6.068272668696097339e-07
4.898662576125666135e+00 5.786295830610454626e-07
4.933568090116580152e+00 5.473625081560670823e-07
4.968473604107494168e+00 5.137817745822684625e-07
5.003379118098408185e+00 4.786452538487077433e-07
5.038284632089315096e+00 4.426793385212912584e-07
5.073190146080229113e+00 4.065520192500408596e-07
5.108095660071143129e+00 3.708534814323973924e-07
5.143001174062050040e+00 3.360843088481051711e-07
5.177906688052964057e+00 3.026507457422419778e-07
5.212812202043878074e+00 2.708659857069334696e-07
5.247717716034792090e+00 2.409561523421270623e-07
5.282623230025699002e+00 2.130695156838073978e-07
5.317528744016613018e+00 1.872875311080453741e-07
5.352434258007527035e+00 1.636364593730685092e-07
5.387339771998441051e+00 1.420985841124613127e-07
5.422245285989347963e+00 1.226223407681299889e-07
5.457150799980261979e+00 1.051309669357476967e-07
5.492056313971175996e+00 8.952954518107090699e-08
5.526961827962090013e+00 7.571051349258906148e-08
5.561867341952996924e+00 6.355785536440184161e-08
5.596772855943910940e+00 5.295025146923916482e-08
5.631678369934824957e+00 4.376348680874706690e-08
5.666583883925738974e+00 3.587237535064711819e-08
5.701489397916645885e+00 2.915240500804359227e-08
5.736394911907559901e+00 2.348123543645977474e-08
5.771300425898473918e+00 1.874011300258718671e-08
5.806205939889380829e+00 1.481521107204475798e-08
5.841111453880294846e+00 1.159886488058423976e-08
5.876016967871208863e+00 8.990650141688147801e-09
5.910922481862122879e+00 6.898251480799758141e-09
5.945827995853029790e+00 5.238076937661001427e-09
5.980733509843943807e+00 3.935593299478624617e-09
6.015639023834857824e+00 2.925379038384288735e-09
6.050544537825771840e+00 2.150912937497141135e-09
6.085450051816678751e+00 1.564134039329391505e-09
6.120355565807592768e+00 1.124820559569166971e-09
6.155261079798506785e+00 7.998413073711425112e-10
6.190166593789420801e+00 5.623333443073474640e-10
6.225072107780327713e+00 3.908551659460661659e-10
6.259977621771241729e+00 2.685570121244894496e-10
6.294883135762155746e+00 1.824004739693268121e-10
6.329788649753069762e+00 1.224496863433085056e-10
6.364694163743976674e+00 8.124711174707146290e-11
6.399599677734890690e+00 5.327893946662540221e-11
6.434505191725804707e+00 3.452881847792038035e-11
6.469410705716711618e+00 2.211411231816913270e-11
6.504316219707625635e+00 1.399599855501831465e-11
6.539221733698539651e+00 8.753291372608820920e-12
6.574127247689453668e+00 5.409535206401870289e-12
6.609032761680360579e+00 3.303382022233194713e-12
6.643938275671274596e+00 1.993233907007264881e-12
6.678843789662188613e+00 1.188364523149074311e-12
6.713749303653102629e+00 7.000438643818162259e-13
6.748654817644009540e+00 4.074534506773684474e-13
6.783560331634923557e+00 2.343158299152842261e-13
6.818465845625837574e+00 1.331344602414807123e-13
6.853371359616751590e+00 7.473765330519015738e-14
6.888276873607658501e+00 4.145185374766979815e-14
6.923182387598572518e+00 2.271432476268014487e-14
6.958087901589486535e+00 1.229711766435716608e-14
6.992993415580393446e+00 6.577351619250636553e-15
7.027898929571307463e+00 3.475681360110484958e-15
7.062804443562221479e+00 1.814542876570284797e-15
7.097709957553135496e+00 9.359020081270924692e-16
7.132615471544042407e+00 4.768997567639279538e-16
7.167520985534956424e+00 2.400796356062928191e-16
7.202426499525870440e+00 1.194024280426667690e-16
7.237332013516784457e+00 5.866767649819610096e-17
7.272237527507691368e+00 2.847809606088931509e-17
7.307143041498605385e+00 1.365676762418933162e-17
7.342048555489519401e+00 6.470062810628656789e-18
7.376954069480433418e+00 3.028248396800036176e-18
7.411859583471340329e+00 1.400218574443500052e-18
7.446765097462254346e+00 6.396177720944557642e-19
7.481670611453168362e+00 2.886454089280885759e-19
7.516576125444082379e+00 1.286848442161859036e-19
7.551481639434989290e+00 5.667715001502211765e-20
7.586387153425903307e+00 2.466072078848709834e-20
7.621292667416817324e+00 1.060034619963013645e-20
7.656198181407724235e+00 4.501427573298284353e-21
7.691103695398638251e+00 1.888408211237437051e-21
7.726009209389552268e+00 7.826298241752569343e-22
7.760914723380466285e+00 3.204286588138968192e-22
7.795820237371373196e+00 1.296045758484205234e-22
7.830725751362287212e+00 5.178726272301754197e-23
7.865631265353201229e+00 2.044272844589896285e-23
7.900536779344115246e+00 7.972007815174540581e-24
7.935442293335022157e+00 3.071207935275885287e-24
7.970347807325936174e+00 1.168861611564763346e-24
8.005253321316850190e+00 4.394698438066587502e-25
8.040158835307764207e+00 1.632326130617101158e-25
8.075064349298671118e+00 5.989580887350504410e-26
8.109969863289585135e+00 2.171187738953934016e-26
8.144875377280499151e+00 7.775164262010826366e-27
8.179780891271406063e+00 2.750634228598548101e-27
8.214686405262320079e+00 9.613178890455044641e-28
8.249591919253234096e+00 3.319036008152369487e-28
8.284497433244148112e+00 1.132054985182471857e-28
8.319402947235055024e+00 3.814464391669266873e-29
8.354308461225969040e+00 1.269725882623668707e-29
8.389213975216883057e+00 4.175385994954135123e-30
8.424119489207797074e+00 1.356417649744064576e-30
8.459025003198703985e+00 4.353116398792312403e-31
8.493930517189618001e+00 1.380120737887393403e-31
8.528836031180532018e+00 4.322587085817951307e-32
8.563741545171446035e+00 1.337458175740309203e-32
8.598647059162352946e+00 4.088145854210384717e-33
8.633552573153266962e+00 1.234474712152665016e-33
8.668458087144180979e+00 3.682541019315054524e-34
8.703363601135094996e+00 1.085231788141901434e-34
8.738269115126001907e+00 3.159416494672014918e-35
8.773174629116915924e+00 9.086584384788842562e-36
8.808080143107829940e+00 2.581688293676610117e-36
8.842985657098736851e+00 7.246299144098903822e-37
8.877891171089650868e+00 2.009268520914293594e-37
8.912796685080564885e+00 5.503879652376782990e-38
8.947702199071478901e+00 1.489392172045594020e-38
8.982607713062385812e+00 3.981606694691316442e-39
9.017513227053299829e+00 1.051518138100658459e-39
9.052418741044213846e+00 2.743369252170629241e-40
9.087324255035127862e+00 7.070674147682177453e-41
9.122229769026034774e+00 1.800306336475687306e-41
9.157135283016948790e+00 4.528360579370522831e-42
9.192040797007862807e+00 1.125238470517913779e-42
9.226946310998776823e+00 2.762212580591240096e-43
9.261851824989683735e+00 6.698515413012138785e-44
9.296757338980597751e+00 1.604755739067932023e-44
9.331662852971511768e+00 3.797940960786746564e-45
9.366568366962418679e+00 8.879660435349469078e-46
9.401473880953332696e+00 2.050941947285209697e-46
9.436379394944246712e+00 4.679713021830350058e-47
9.471284908935160729e+00 1.054857764950716762e-47
9.506190422926067640e+00 2.348969631606399594e-48
9.541095936916981657e+00 5.167371693175632445e-49
9.576001450907895673e+00 1.122976817238282266e-49
9.610906964898809690e+00 2.410908105724434952e-50
9.645812478889716601e+00 5.113276639982718444e-51
9.680717992880630618e+00 1.071338415781179475e-51
9.715623506871544635e+00 2.217495831866728777e-52
9.750529020862458651e+00 4.534273190320686847e-53
9.785434534853365562e+00 9.159278852724917257e-54
9.820340048844279579e+00 1.827778645578186885e-54
9.855245562835193596e+00 3.603251934190276674e-55
9.890151076826107612e+00 7.017369776112708152e-56
9.925056590817014524e+00 1.350090224932453874e-56
9.959962104807928540e+00 2.566019275222978669e-57
9.994867618798842557e+00 4.817988070290351732e-58
1.002977313278974947e+01 8.936762262440305811e-59
1.006467864678066348e+01 1.637583155994662541e-59
1.009958416077157750e+01 2.964388966308239942e-60
1.013448967476249152e+01 5.301218154993821351e-61
1.016939518875339843e+01 9.365367489806926435e-62
1.020430070274431245e+01 1.634491340907504774e-62
1.023920621673522646e+01 2.818052467125072854e-63
1.027411173072614048e+01 4.799811379000870742e-64
1.030901724471704739e+01 8.076215698215269805e-65
1.034392275870796141e+01 1.342456699771712845e-65
1.037882827269887542e+01 2.204455311074327097e-66
1.041373378668978944e+01 3.576110616623574550e-67
1.044863930068069635e+01 5.730984291339902837e-68
1.048354481467161037e+01 9.073108798207438214e-69
1.051845032866252438e+01 1.419030215921356879e-69
1.055335584265343130e+01 2.192480750457333136e-70
1.058826135664434531e+01 3.346482467040497957e-71
1.062316687063525933e+01 5.046031249880963330e-72
1.065807238462617335e+01 7.516573911088302571e-73
1.069297789861708026e+01 1.106110567632945038e-73
1.072788341260799427e+01 1.607998953160169579e-74
1.076278892659890829e+01 2.309306568878309336e-75
1.079769444058982231e+01 3.276317847324244933e-76
1.083259995458072922e+01 4.591970296264069186e-77
1.086750546857164323e+01 6.358002831243538105e-78
1.090241098256255725e+01 8.696629468278962957e-79
1.093731649655347127e+01 1.175140565230630702e-79
1.097222201054437818e+01 1.568690512203567514e-80
1.100712752453529220e+01 2.068680023647050933e-81
1.104203303852620621e+01 2.694995035474278124e-82
1.107693855251712023e+01 3.468416273622836437e-83
1.111184406650802714e+01 4.409740739679607219e-84
1.114674958049894116e+01 5.538644535943759863e-85
1.118165509448985517e+01 6.872306558138616207e-86
1.121656060848076208e+01 8.423840748810398880e-87
1.125146612247167610e+01 1.020061518414633147e-87
1.128637163646259012e+01 1.220256618946499065e-88
1.132127715045350413e+01 1.442064118214818368e-89
1.135618266444441105e+01 1.683552095607870699e-90
1.139108817843532506e+01 1.941677679182868013e-91
1.142599369242623908e+01 2.212260706298668745e-92
1.146089920641715310e+01 2.490027028887557273e-93
1.149580472040806001e+01 2.768728715137941864e-94
1.153071023439897402e+01 3.041342534345434439e-95
1.156561574838988804e+01 3.300341294611495284e-96
1.160052126238080206e+01 3.538025489356437217e-97
1.163542677637170897e+01 3.746896072925268696e-98
1.167033229036262298e+01 3.920043827928702562e-99
1.170523780435353700e+01 4.051527425861996498e-100
1.174014331834444391e+01 4.136711448654794616e-101
1.177504883233535793e+01 4.172537588897992833e-102
1.180995434632627195e+01 4.157706910326525680e-103
1.184485986031718596e+01 4.092758023296417858e-104
1.187976537430809287e+01 3.980034614868661756e-105
1.191467088829900689e+01 3.823545062853886633e-106
1.194957640228992091e+01 3.628725859241316272e-107
1.198448191628083492e+01 3.402128310272146078e-108
1.201938743027174183e+01 3.151053671287918754e-109
1.205429294426265585e+01 2.883164980138894502e-110
1.208919845825356987e+01 2.606104162742947514e-111
1.212410397224448388e+01 2.327140622937734506e-112
1.215900948623539080e+01 2.052872922025172194e-113
1.219391500022630481e+01 1.788998953746483782e-114
1.222882051421721883e+01 1.540163007509482546e-115
1.226372602820813285e+01 1.309881084026890153e-116
1.229863154219903976e+01 1.100539498112267883e-117
1.233353705618995377e+01 9.134567260313764702e-119
1.236844257018086779e+01 7.489949725703045028e-120
1.240334808417177470e+01 6.067061645907171729e-121
1.243825359816268872e+01 4.854969357301580114e-122
1.247315911215360273e+01 3.837983990266583070e-123
1.250806462614451675e+01 2.997287514019588616e-124
1.254297014013542366e+01 2.312396110764294446e-125
1.257787565412633768e+01 1.762400615797398614e-126
1.261278116811725170e+01 1.326953246487446544e-127
1.264768668210816571e+01 9.869955315097285076e-129
1.268259219609907262e+01 7.252426418441499586e-130
1.271749771008998664e+01 5.264535463414096946e-131
1.275240322408090066e+01 3.775246897772963367e-132
1.278730873807181467e+01 2.674479310405104168e-133
1.282221425206272158e+01 1.871723551907126175e-134
1.285711976605363560e+01 1.294055035151915068e-135
1.289202528004454962e+01 8.838373856918540710e-137
1.292693079403545653e+01 5.963490999854791750e-138
1.296183630802637055e+01 3.975001962792798348e-139
1.299674182201728456e+01 2.617475985050623183e-140
1.303164733600819858e+01 1.702694146923002477e-141
1.306655284999910549e+01 1.094206170221369612e-142
1.310145836399001951e+01 6.946567412475330864e-144
1.313636387798093352e+01 4.356622486552934209e-145
1.317126939197184754e+01 2.699219369074286779e-146
1.320617490596275445e+01 1.652094986939612602e-147
1.324108041995366847e+01 9.989423465951454752e-149
1.327598593394458248e+01 5.966977676873443618e-150
1.331089144793549650e+01 3.521088825432746684e-151
1.334579696192640341e+01 2.052617974353022825e-152
1.338070247591731743e+01 1.182082676717325789e-153
1.341560798990823145e+01 6.725059896097968098e-155
1.345051350389914546e+01 3.779662650739892241e-156
1.348541901789005237e+01 2.098546032766010503e-157
1.352032453188096639e+01 1.151045628217066589e-158
1.355523004587188041e+01 6.236991580311605899e-160
1.359013555986278732e+01 3.338615108159165858e-161
1.362504107385370133e+01 1.765493526243318094e-162
1.365994658784461535e+01 9.223048299198405367e-164
1.369485210183552937e+01 4.759829704221275872e-165
1.372975761582643628e+01 2.426704666963502829e-166
1.376466312981735030e+01 1.222224581928866942e-167
1.379956864380826431e+01 6.081261535742146711e-169
1.383447415779917833e+01 2.989130851811117920e-170
1.386937967179008524e+01 1.451458927993941298e-171
1.390428518578099926e+01 6.962627378003489286e-173
1.393919069977191327e+01 3.299515206224710484e-174
1.397409621376282729e+01 1.544669933689122668e-175
1.400900172775373420e+01 7.143808936576414894e-177
1.404390724174464822e+01 3.263867699999341081e-178
1.407881275573556223e+01 1.473139384201162298e-179
1.411371826972646915e+01 6.568462318653463574e-181
1.414862378371738316e+01 2.893291315689448255e-182
1.418352929770829718e+01 1.259010037157404238e-183
1.421843481169921120e+01 5.412211997372327568e-185
1.425334032569011811e+01 2.298417846490714720e-186
1.428824583968103212e+01 9.642546656548148344e-188
1.432315135367194614e+01 3.996346082398489428e-189
1.435805686766286016e+01 1.636224951972172571e-190
1.439296238165376707e+01 6.618072336981693863e-192
1.442786789564468108e+01 2.644408756411482985e-193
1.446277340963559510e+01 1.043840736844509104e-194
1.449767892362650912e+01 4.070506708707741800e-196
1.453258443761741603e+01 1.568091087142859618e-197
1.456748995160833005e+01 5.967640821351695273e-199
1.460239546559924406e+01 2.243585600439040362e-200
1.463730097959015808e+01 8.332804450292395053e-202
1.467220649358106499e+01 3.057372215609729328e-203
1.470711200757197901e+01 1.108189464734842621e-204
1.474201752156289302e+01 3.968151986030954077e-206
1.477692303555379993e+01 1.403689841438042163e-207
1.481182854954471395e+01 4.905266351132670604e-209
1.484673406353562797e+01 1.693411908527271509e-210
1.488163957752654198e+01 5.775255509867810467e-212
1.491654509151744890e+01 1.945755984717266724e-213
1.495145060550836291e+01 6.476108628851096358e-215
1.498635611949927693e+01 2.129356869369337026e-216
1.502126163349019095e+01 6.916579281987699251e-218
1.505616714748109786e+01 2.219437113264563180e-219
1.509107266147201187e+01 7.035628617543760070e-221
1.512597817546292589e+01 2.203289413110552369e-222
1.516088368945383991e+01 6.816301104041016620e-224
1.519578920344474682e+01 2.083217254665169026e-225
1.523069471743566083e+01 6.289685634871603853e-227
1.526560023142657485e+01 1.875995935564106351e-228
1.530050574541748176e+01 5.527686763012997300e-230
1.533541125940839578e+01 1.609027752656761519e-231
1.537031677339930980e+01 4.626922477105338139e-233
1.540522228739022381e+01 1.314405868332469336e-234
1.544012780138113072e+01 3.688716971551744585e-236
1.547503331537204474e+01 1.022656437563540516e-237
1.550993882936295876e+01 2.800868745671311105e-239
1.554484434335387277e+01 7.578169875703627921e-241
1.557974985734477968e+01 2.025557114936834891e-242
1.561465537133569370e+01 5.348515132562274241e-244
1.564956088532660772e+01 1.395180965035068423e-245
1.568446639931752173e+01 3.595310756280261179e-247
1.571937191330842865e+01 9.152735326746226090e-249
1.575427742729934266e+01 2.301833741366931531e-250
1.578918294129025668e+01 5.718808816193094759e-252
1.582408845528117070e+01 1.403607830251678449e-253
1.585899396927207761e+01 3.403255576419940724e-255
1.589389948326299162e+01 8.151770145862043114e-257
1.592880499725390564e+01 1.928936203291576774e-258
1.596371051124481255e+01 4.509126104639832851e-260
1.599861602523572657e+01 1.041299059895634058e-261
1.603352153922664058e+01 2.375566266449212874e-263
1.606842705321755460e+01 5.353864814301958846e-265
1.610333256720846151e+01 1.191999931899953674e-266
1.613823808119937553e+01 2.621764256925251749e-268
1.617314359519028955e+01 5.696651139239496846e-270
1.620804910918120356e+01 1.222796503723997550e-271
1.624295462317211047e+01 2.592969035135616090e-273
1.627786013716302449e+01 5.431866040028786619e-275
1.631276565115393851e+01 1.124111392892913742e-276
1.634767116514485252e+01 2.298149229918793356e-278
1.638257667913575943e+01 4.641471423511312735e-280
1.641748219312667345e+01 9.260655187874682654e-282
1.645238770711758747e+01 1.825308705470773826e-283
1.648729322110849438e+01 3.554180783216260499e-285
1.652219873509940840e+01 6.836774912841736980e-287
1.655710424909032241e+01 1.299186883976405011e-288
1.659200976308123643e+01 2.438936825968003588e-290
1.662691527707214334e+01 4.523119409236283917e-292
1.666182079106305736e+01 8.286748020837623869e-294
1.669672630505397137e+01 1.499818794334904975e-295
1.673163181904487828e+01 2.681649588199999425e-297
1.676653733303579941e+01 4.736677782537203636e-299
1.680144284702670632e+01 8.265216520439839446e-301
1.683634836101761323e+01 1.424764894984255531e-302
1.687125387500853435e+01 2.426279087252401802e-304
1.690615938899944126e+01 4.081754517539471654e-306
1.694106490299036238e+01 6.783621178640943196e-308
1.697597041698126930e+01 1.113742700936012021e-309
1.701087593097217621e+01 1.806411679089711071e-311
1.704578144496309733e+01 2.894390820889345372e-313
1.708068695895400424e+01 4.581484167530789628e-315
1.711559247294491115e+01 7.164135657118327834e-317
1.715049798693583227e+01 1.106702106027933846e-318
1.718540350092673918e+01 1.688716377485380688e-320
1.722030901491764610e+01 2.569141358374482030e-322
1.725521452890856722e+01 4.940656458412465442e-324
1.729012004289947413e+01 0.000000000000000000e+00
1.732502555689039525e+01 0.000000000000000000e+00
1.735993107088130216e+01 0.000000000000000000e+00
1.739483658487220907e+01 0.000000000000000000e+00
1.742974209886313020e+01 0.000000000000000000e+00
1.746464761285403711e+01 0.000000000000000000e+00
1.749955312684494402e+01 0.000000000000000000e+00
1.753445864083586514e+01 0.000000000000000000e+00
1.756936415482677205e+01 0.000000000000000000e+00
1.760426966881769317e+01 0.000000000000000000e+00
1.763917518280860008e+01 0.000000000000000000e+00
1.767408069679950700e+01 0.000000000000000000e+00
1.770898621079042812e+01 0.000000000000000000e+00
1.774389172478133503e+01 0.000000000000000000e+00
1.777879723877224194e+01 0.000000000000000000e+00
1.781370275276316306e+01 0.000000000000000000e+00
1.784860826675406997e+01 0.000000000000000000e+00
1.788351378074497688e+01 0.000000000000000000e+00
1.791841929473589801e+01 0.000000000000000000e+00
1.795332480872680492e+01 0.000000000000000000e+00
1.798823032271772604e+01 0.000000000000000000e+00
1.802313583670863295e+01 0.000000000000000000e+00
1.805804135069953986e+01 0.000000000000000000e+00
1.809294686469046098e+01 0.000000000000000000e+00
1.812785237868136790e+01 0.000000000000000000e+00
1.816275789267227481e+01 0.000000000000000000e+00
1.819766340666319593e+01 0.000000000000000000e+00
1.823256892065410284e+01 0.000000000000000000e+00
1.826747443464500975e+01 0.000000000000000000e+00
1.830237994863593087e+01 0.000000000000000000e+00
1.833728546262683778e+01 0.000000000000000000e+00
1.837219097661775891e+01 0.000000000000000000e+00
1.840709649060866582e+01 0.000000000000000000e+00
1.844200200459957273e+01 0.000000000000000000e+00
1.847690751859049385e+01 0.000000000000000000e+00
1.851181303258140076e+01 0.000000000000000000e+00
1.854671854657230767e+01 0.000000000000000000e+00
1.858162406056322880e+01 0.000000000000000000e+00
1.861652957455413571e+01 0.000000000000000000e+00
1.865143508854505683e+01 0.000000000000000000e+00
1.868634060253596374e+01 0.000000000000000000e+00
1.872124611652687065e+01 0.000000000000000000e+00
1.875615163051779177e+01 0.000000000000000000e+00
1.879105714450869868e+01 0.000000000000000000e+00
1.882596265849960560e+01 0.000000000000000000e+00
1.886086817249052672e+01 0.000000000000000000e+00
1.889577368648143363e+01 0.000000000000000000e+00
1.893067920047234054e+01 0.000000000000000000e+00
1.896558471446326166e+01 0.000000000000000000e+00
1.900049022845416857e+01 0.000000000000000000e+00
1.903539574244508970e+01 0.000000000000000000e+00
1.907030125643599661e+01 0.000000000000000000e+00
1.910520677042690352e+01 0.000000000000000000e+00
1.914011228441782464e+01 0.000000000000000000e+00
1.917501779840873155e+01 0.000000000000000000e+00
1.920992331239963846e+01 0.000000000000000000e+00
1.924482882639055958e+01 0.000000000000000000e+00
1.927973434038146650e+01 0.000000000000000000e+00
1.931463985437238762e+01 0.000000000000000000e+00
1.934954536836329453e+01 0.000000000000000000e+00
1.938445088235420144e+01 0.000000000000000000e+00
1.941935639634512256e+01 0.000000000000000000e+00
1.945426191033602947e+01 0.000000000000000000e+00
1.948916742432693638e+01 0.000000000000000000e+00
1.952407293831785751e+01 0.000000000000000000e+00
1.955897845230876442e+01 0.000000000000000000e+00
1.959388396629967133e+01 0.000000000000000000e+00
1.962878948029059245e+01 0.000000000000000000e+00
1.966369499428149936e+01 0.000000000000000000e+00
1.969860050827242048e+01 0.000000000000000000e+00
1.973350602226332740e+01 0.000000000000000000e+00
1.976841153625423431e+01 0.000000000000000000e+00
1.980331705024515543e+01 0.000000000000000000e+00
1.983822256423606234e+01 0.000000000000000000e+00
1.987312807822696925e+01 0.000000000000000000e+00
1.990803359221789037e+01 0.000000000000000000e+00
1.994293910620879728e+01 0.000000000000000000e+00
1.997784462019971841e+01 0.000000000000000000e+00
2.001275013419062532e+01 0.000000000000000000e+00
2.004765564818153223e+01 0.000000000000000000e+00
2.008256116217245335e+01 0.000000000000000000e+00
2.011746667616336026e+01 0.000000000000000000e+00
2.015237219015426717e+01 0.000000000000000000e+00
2.018727770414518830e+01 0.000000000000000000e+00
2.022218321813609521e+01 0.000000000000000000e+00
2.025708873212700212e+01 0.000000000000000000e+00
2.029199424611792324e+01 0.000000000000000000e+00
2.032689976010883015e+01 0.000000000000000000e+00
2.036180527409975127e+01 0.000000000000000000e+00
2.039671078809065818e+01 0.000000000000000000e+00
2.043161630208156510e+01 0.000000000000000000e+00
2.046652181607248622e+01 0.000000000000000000e+00
2.050142733006339313e+01 0.000000000000000000e+00
2.053633284405430004e+01 0.000000000000000000e+00
2.057123835804522116e+01 0.000000000000000000e+00
2.060614387203612807e+01 0.000000000000000000e+00
2.064104938602703498e+01 0.000000000000000000e+00
2.067595490001795611e+01 0.000000000000000000e+00
2.071086041400886302e+01 0.000000000000000000e+00
2.074576592799978414e+01 0.000000000000000000e+00
2.078067144199069105e+01 0.000000000000000000e+00
2.081557695598159796e+01 0.000000000000000000e+00
2.085048246997251908e+01 0.000000000000000000e+00
2.088538798396342600e+01 0.000000000000000000e+00
2.092029349795433291e+01 0.000000000000000000e+00
2.095519901194525403e+01 0.000000000000000000e+00
2.099010452593616094e+01 0.000000000000000000e+00
2.102501003992708206e+01 0.000000000000000000e+00
2.105991555391798897e+01 0.000000000000000000e+00
2.109482106790889588e+01 0.000000000000000000e+00
2.112972658189981701e+01 0.000000000000000000e+00
2.116463209589072392e+01 0.000000000000000000e+00
2.119953760988163083e+01 0.000000000000000000e+00
2.123444312387255195e+01 0.000000000000000000e+00
2.126934863786345886e+01 0.000000000000000000e+00
2.130425415185436577e+01 0.000000000000000000e+00
2.133915966584528690e+01 0.000000000000000000e+00
2.137406517983619381e+01 0.000000000000000000e+00
2.140897069382711493e+01 0.000000000000000000e+00
2.144387620781802184e+01 0.000000000000000000e+00
2.147878172180892875e+01 0.000000000000000000e+00
2.151368723579984987e+01 0.000000000000000000e+00
2.154859274979075678e+01 0.000000000000000000e+00
2.158349826378166370e+01 0.000000000000000000e+00
2.161840377777258482e+01 0.000000000000000000e+00
2.165330929176349173e+01 0.000000000000000000e+00
2.168821480575441285e+01 0.000000000000000000e+00
2.172312031974531976e+01 0.000000000000000000e+00
2.175802583373622667e+01 0.000000000000000000e+00
2.179293134772714780e+01 0.000000000000000000e+00
2.182783686171805471e+01 0.000000000000000000e+00
2.186274237570896162e+01 0.000000000000000000e+00
2.189764788969988274e+01 0.000000000000000000e+00
2.193255340369078965e+01 0.000000000000000000e+00
2.196745891768169656e+01 0.000000000000000000e+00
2.200236443167261768e+01 0.000000000000000000e+00
2.203726994566352460e+01 0.000000000000000000e+00
2.207217545965444572e+01 0.000000000000000000e+00
2.210708097364535263e+01 0.000000000000000000e+00
2.214198648763625954e+01 0.000000000000000000e+00
2.217689200162718066e+01 0.000000000000000000e+00
2.221179751561808757e+01 0.000000000000000000e+00
2.224670302960899448e+01 0.000000000000000000e+00
2.228160854359991561e+01 0.000000000000000000e+00
2.231651405759082252e+01 0.000000000000000000e+00
2.235141957158174364e+01 0.000000000000000000e+00
2.238632508557265055e+01 0.000000000000000000e+00
2.242123059956355746e+01 0.000000000000000000e+00
2.245613611355447858e+01 0.000000000000000000e+00
2.249104162754538550e+01 0.000000000000000000e+00
2.252594714153629241e+01 0.000000000000000000e+00
2.256085265552721353e+01 0.000000000000000000e+00
2.259575816951812044e+01 0.000000000000000000e+00
2.263066368350902735e+01 0.000000000000000000e+00
2.266556919749994847e+01 0.000000000000000000e+00
2.270047471149085538e+01 0.000000000000000000e+00
2.273538022548177651e+01 0.000000000000000000e+00
2.277028573947268342e+01 0.000000000000000000e+00
2.280519125346359033e+01 0.000000000000000000e+00
2.284009676745451145e+01 0.000000000000000000e+00
2.287500228144541836e+01 0.000000000000000000e+00
2.290990779543632527e+01 0.000000000000000000e+00
2.294481330942724639e+01 0.000000000000000000e+00
2.297971882341815331e+01 0.000000000000000000e+00
2.301462433740906022e+01 0.000000000000000000e+00
2.304952985139998134e+01 0.000000000000000000e+00
2.308443536539088825e+01 0.000000000000000000e+00
2.311934087938180937e+01 0.000000000000000000e+00
2.315424639337271628e+01 0.000000000000000000e+00
2.318915190736362320e+01 0.000000000000000000e+00
2.322405742135454432e+01 0.000000000000000000e+00
2.325896293534545123e+01 0.000000000000000000e+00
2.329386844933635814e+01 0.000000000000000000e+00
2.332877396332727926e+01 0.000000000000000000e+00
2.336367947731818617e+01 0.000000000000000000e+00
2.339858499130910729e+01 0.000000000000000000e+00
2.343349050530001421e+01 0.000000000000000000e+00
2.346839601929092112e+01 0.000000000000000000e+00
2.350330153328184224e+01 0.000000000000000000e+00
2.353820704727274915e+01 0.000000000000000000e+00
2.357311256126365606e+01 0.000000000000000000e+00
2.360801807525457718e+01 0.000000000000000000e+00
2.364292358924548410e+01 0.000000000000000000e+00
2.367782910323639101e+01 0.000000000000000000e+00
2.371273461722731213e+01 0.000000000000000000e+00
2.374764013121821904e+01 0.000000000000000000e+00
2.378254564520914016e+01 0.000000000000000000e+00
2.381745115920004707e+01 0.000000000000000000e+00
2.385235667319095398e+01 0.000000000000000000e+00
2.388726218718187511e+01 0.000000000000000000e+00
2.392216770117278202e+01 0.000000000000000000e+00
2.395707321516368893e+01 0.000000000000000000e+00
2.399197872915461005e+01 0.000000000000000000e+00
2.402688424314551696e+01 0.000000000000000000e+00
2.406178975713643808e+01 0.000000000000000000e+00
2.409669527112734499e+01 0.000000000000000000e+00
2.413160078511825191e+01 0.000000000000000000e+00
2.416650629910917303e+01 0.000000000000000000e+00
2.420141181310007994e+01 0.000000000000000000e+00
2.423631732709098685e+01 0.000000000000000000e+00
2.427122284108190797e+01 0.000000000000000000e+00
2.430612835507281488e+01 0.000000000000000000e+00
2.434103386906372180e+01 0.000000000000000000e+00
2.437593938305464292e+01 0.000000000000000000e+00
2.441084489704554983e+01 0.000000000000000000e+00
2.444575041103647095e+01 0.000000000000000000e+00
2.448065592502737786e+01 0.000000000000000000e+00
2.451556143901828477e+01 0.000000000000000000e+00
2.455046695300920589e+01 0.000000000000000000e+00
2.458537246700011281e+01 0.000000000000000000e+00
2.462027798099101972e+01 0.000000000000000000e+00
2.465518349498194084e+01 0.000000000000000000e+00
2.469008900897284775e+01 0.000000000000000000e+00
2.472499452296376887e+01 0.000000000000000000e+00
2.475990003695467578e+01 0.000000000000000000e+00
2.479480555094558270e+01 0.000000000000000000e+00
2.482971106493650382e+01 0.000000000000000000e+00
2.486461657892741073e+01 0.000000000000000000e+00
2.489952209291831764e+01 0.000000000000000000e+00
2.493442760690923876e+01 0.000000000000000000e+00
2.496933312090014567e+01 0.000000000000000000e+00
2.500423863489105258e+01 0.000000000000000000e+00
2.503914414888197371e+01 0.000000000000000000e+00
2.507404966287288062e+01 0.000000000000000000e+00
2.510895517686380174e+01 0.000000000000000000e+00
2.514386069085470865e+01 0.000000000000000000e+00
2.517876620484561556e+01 0.000000000000000000e+00
2.521367171883653668e+01 0.000000000000000000e+00
2.524857723282744359e+01 0.000000000000000000e+00
2.528348274681835051e+01 0.000000000000000000e+00
2.531838826080927163e+01 0.000000000000000000e+00
2.535329377480017854e+01 0.000000000000000000e+00
2.538819928879109966e+01 0.000000000000000000e+00
2.542310480278200657e+01 0.000000000000000000e+00
2.545801031677291348e+01 0.000000000000000000e+00
2.549291583076383461e+01 0.000000000000000000e+00
2.552782134475474152e+01 0.000000000000000000e+00
2.556272685874564843e+01 0.000000000000000000e+00
2.559763237273656955e+01 0.000000000000000000e+00
2.563253788672747646e+01 0.000000000000000000e+00
2.566744340071838337e+01 0.000000000000000000e+00
2.570234891470930449e+01 0.000000000000000000e+00
2.573725442870021141e+01 0.000000000000000000e+00
2.577215994269113253e+01 0.000000000000000000e+00
2.580706545668203944e+01 0.000000000000000000e+00
2.584197097067294635e+01 0.000000000000000000e+00
2.587687648466386747e+01 0.000000000000000000e+00
2.591178199865477438e+01 0.000000000000000000e+00
2.594668751264568129e+01 0.000000000000000000e+00
2.598159302663660242e+01 0.000000000000000000e+00
2.601649854062750933e+01 0.000000000000000000e+00
2.605140405461841624e+01 0.000000000000000000e+00
2.608630956860933736e+01 0.000000000000000000e+00
2.612121508260024427e+01 0.000000000000000000e+00
2.615612059659116539e+01 0.000000000000000000e+00
2.619102611058207231e+01 0.000000000000000000e+00
2.622593162457297922e+01 0.000000000000000000e+00
2.626083713856390034e+01 0.000000000000000000e+00
2.629574265255480725e+01 0.000000000000000000e+00
2.633064816654571416e+01 0.000000000000000000e+00
2.636555368053663528e+01 0.000000000000000000e+00
2.640045919452754219e+01 0.000000000000000000e+00
2.643536470851846332e+01 0.000000000000000000e+00
2.647027022250937023e+01 0.000000000000000000e+00
2.650517573650027714e+01 0.000000000000000000e+00
2.654008125049119826e+01 0.000000000000000000e+00
2.657498676448210517e+01 0.000000000000000000e+00
2.660989227847301208e+01 0.000000000000000000e+00
2.664479779246393321e+01 0.000000000000000000e+00
2.667970330645484012e+01 0.000000000000000000e+00
2.671460882044574703e+01 0.000000000000000000e+00
2.674951433443666815e+01 0.000000000000000000e+00
2.678441984842757506e+01 0.000000000000000000e+00
2.681932536241849618e+01 0.000000000000000000e+00
2.685423087640940309e+01 0.000000000000000000e+00
2.688913639040031001e+01 0.000000000000000000e+00
2.692404190439123113e+01 0.000000000000000000e+00
2.695894741838213804e+01 0.000000000000000000e+00
2.699385293237304495e+01 0.000000000000000000e+00
2.702875844636396607e+01 0.000000000000000000e+00
2.706366396035487298e+01 0.000000000000000000e+00
2.709856947434579411e+01 0.000000000000000000e+00
2.713347498833670102e+01 0.000000000000000000e+00
2.716838050232760793e+01 0.000000000000000000e+00
2.720328601631852905e+01 0.000000000000000000e+00
2.723819153030943596e+01 0.000000000000000000e+00
2.727309704430034287e+01 0.000000000000000000e+00
2.730800255829126399e+01 0.000000000000000000e+00
2.734290807228217091e+01 0.000000000000000000e+00
2.737781358627307782e+01 0.000000000000000000e+00
2.741271910026399894e+01 0.000000000000000000e+00
2.744762461425490585e+01 0.000000000000000000e+00
2.748253012824582697e+01 0.000000000000000000e+00
2.751743564223673388e+01 0.000000000000000000e+00
2.755234115622764079e+01 0.000000000000000000e+00
2.758724667021856192e+01 0.000000000000000000e+00
2.762215218420946883e+01 0.000000000000000000e+00
2.765705769820037574e+01 0.000000000000000000e+00
2.769196321219129686e+01 0.000000000000000000e+00
2.772686872618220377e+01 0.000000000000000000e+00
2.776177424017312489e+01 0.000000000000000000e+00
2.779667975416403181e+01 0.000000000000000000e+00
2.783158526815493872e+01 0.000000000000000000e+00
2.786649078214585984e+01 0.000000000000000000e+00
2.790139629613676675e+01 0.000000000000000000e+00
2.793630181012767366e+01 0.000000000000000000e+00
2.797120732411859478e+01 0.000000000000000000e+00
2.800611283810950169e+01 0.000000000000000000e+00
2.804101835210040861e+01 0.000000000000000000e+00
2.807592386609132973e+01 0.000000000000000000e+00
2.811082938008223664e+01 0.000000000000000000e+00
2.814573489407315776e+01 0.000000000000000000e+00
2.818064040806406467e+01 0.000000000000000000e+00
2.821554592205497158e+01 0.000000000000000000e+00
2.825045143604589271e+01 0.000000000000000000e+00
2.828535695003679962e+01 0.000000000000000000e+00
2.832026246402770653e+01 0.000000000000000000e+00
2.835516797801862765e+01 0.000000000000000000e+00
2.839007349200953456e+01 0.000000000000000000e+00
2.842497900600044147e+01 0.000000000000000000e+00
2.845988451999136259e+01 0.000000000000000000e+00
2.849479003398226951e+01 0.000000000000000000e+00
2.852969554797319063e+01 0.000000000000000000e+00
2.856460106196409754e+01 0.000000000000000000e+00
2.859950657595500445e+01 0.000000000000000000e+00
2.863441208994592557e+01 0.000000000000000000e+00
2.866931760393683248e+01 0.000000000000000000e+00
2.870422311792773939e+01 0.000000000000000000e+00
2.873912863191866052e+01 0.000000000000000000e+00
2.877403414590956743e+01 0.000000000000000000e+00
2.880893965990048855e+01 0.000000000000000000e+00
2.884384517389139546e+01 0.000000000000000000e+00
2.887875068788230237e+01 0.000000000000000000e+00
2.891365620187322349e+01 0.000000000000000000e+00
2.894856171586413041e+01 0.000000000000000000e+00
2.898346722985503732e+01 0.000000000000000000e+00
2.901837274384595844e+01 0.000000000000000000e+00
2.905327825783686535e+01 0.000000000000000000e+00
2.908818377182777226e+01 0.000000000000000000e+00
2.912308928581869338e+01 0.000000000000000000e+00
2.915799479980960029e+01 0.000000000000000000e+00
2.919290031380052142e+01 0.000000000000000000e+00
2.922780582779142833e+01 0.000000000000000000e+00
2.926271134178233524e+01 0.000000000000000000e+00
2.929761685577325636e+01 0.000000000000000000e+00
2.933252236976416327e+01 0.000000000000000000e+00
2.936742788375507018e+01 0.000000000000000000e+00
2.940233339774599131e+01 0.000000000000000000e+00
2.943723891173689822e+01 0.000000000000000000e+00
2.947214442572781934e+01 0.000000000000000000e+00
2.950704993971872625e+01 0.000000000000000000e+00
2.954195545370963316e+01 0.000000000000000000e+00
2.957686096770055428e+01 0.000000000000000000e+00
2.961176648169146119e+01 0.000000000000000000e+00
2.964667199568236811e+01 0.000000000000000000e+00
2.968157750967328923e+01 0.000000000000000000e+00
2.971648302366419614e+01 0.000000000000000000e+00
2.975138853765510305e+01 0.000000000000000000e+00
2.978629405164602417e+01 0.000000000000000000e+00
2.982119956563693108e+01 0.000000000000000000e+00
2.985610507962785221e+01 0.000000000000000000e+00
2.989101059361875912e+01 0.000000000000000000e+00
2.992591610760966603e+01 0.000000000000000000e+00
2.996082162160058715e+01 0.000000000000000000e+00
2.999572713559149406e+01 0.000000000000000000e+00
3.003063264958240097e+01 0.000000000000000000e+00
3.006553816357332209e+01 0.000000000000000000e+00
3.010044367756422901e+01 0.000000000000000000e+00
3.013534919155515013e+01 0.000000000000000000e+00
3.017025470554605704e+01 0.000000000000000000e+00
3.020516021953696395e+01 0.000000000000000000e+00
3.024006573352788507e+01 0.000000000000000000e+00
3.027497124751879198e+01 0.000000000000000000e+00
3.030987676150969889e+01 0.000000000000000000e+00
3.034478227550062002e+01 0.000000000000000000e+00
3.037968778949152693e+01 0.000000000000000000e+00
3.041459330348243384e+01 0.000000000000000000e+00
3.044949881747335496e+01 0.000000000000000000e+00
3.048440433146426187e+01 0.000000000000000000e+00
3.051930984545518299e+01 0.000000000000000000e+00
3.055421535944608991e+01 0.000000000000000000e+00
3.058912087343699682e+01 0.000000000000000000e+00
3.062402638742791794e+01 0.000000000000000000e+00
3.065893190141882485e+01 0.000000000000000000e+00
3.069383741540973176e+01 0.000000000000000000e+00
3.072874292940065288e+01 0.000000000000000000e+00
3.076364844339155979e+01 0.000000000000000000e+00
3.079855395738246671e+01 0.000000000000000000e+00
3.083345947137338783e+01 0.000000000000000000e+00
3.086836498536429474e+01 0.000000000000000000e+00
3.090327049935521586e+01 0.000000000000000000e+00
3.093817601334612277e+01 0.000000000000000000e+00
3.097308152733702968e+01 0.000000000000000000e+00
3.100798704132795081e+01 0.000000000000000000e+00
3.104289255531885772e+01 0.000000000000000000e+00
3.107779806930976463e+01 0.000000000000000000e+00
3.111270358330068575e+01 0.000000000000000000e+00
3.114760909729159266e+01 0.000000000000000000e+00
3.118251461128251378e+01 0.000000000000000000e+00
3.121742012527342069e+01 0.000000000000000000e+00
3.125232563926432761e+01 0.000000000000000000e+00
3.128723115325524873e+01 0.000000000000000000e+00
3.132213666724615564e+01 0.000000000000000000e+00
3.135704218123706255e+01 0.000000000000000000e+00
3.139194769522798367e+01 0.000000000000000000e+00
3.142685320921889058e+01 0.000000000000000000e+00
3.146175872320979749e+01 0.000000000000000000e+00
3.149666423720071862e+01 0.000000000000000000e+00
3.153156975119162553e+01 0.000000000000000000e+00
3.156647526518254665e+01 0.000000000000000000e+00
3.160138077917345356e+01 0.000000000000000000e+00
3.163628629316436047e+01 0.000000000000000000e+00
3.167119180715528159e+01 0.000000000000000000e+00
3.170609732114618851e+01 0.000000000000000000e+00
3.174100283513709542e+01 0.000000000000000000e+00
3.177590834912801654e+01 0.000000000000000000e+00
3.181081386311892345e+01 0.000000000000000000e+00
3.184571937710984457e+01 0.000000000000000000e+00
3.188062489110075148e+01 0.000000000000000000e+00
3.191553040509165839e+01 0.000000000000000000e+00
3.195043591908257952e+01 0.000000000000000000e+00
3.198534143307348643e+01 0.000000000000000000e+00
3.202024694706439334e+01 0.000000000000000000e+00
3.205515246105531446e+01 0.000000000000000000e+00
3.209005797504622137e+01 0.000000000000000000e+00
3.212496348903712828e+01 0.000000000000000000e+00
3.215986900302804941e+01 0.000000000000000000e+00
3.219477451701895632e+01 0.000000000000000000e+00
3.222968003100987744e+01 0.000000000000000000e+00
3.226458554500078435e+01 0.000000000000000000e+00
3.229949105899169126e+01 0.000000000000000000e+00
3.233439657298261238e+01 0.000000000000000000e+00
3.236930208697351929e+01 0.000000000000000000e+00
3.240420760096442621e+01 0.000000000000000000e+00
3.243911311495534733e+01 0.000000000000000000e+00
3.247401862894625424e+01 0.000000000000000000e+00
3.250892414293717536e+01 0.000000000000000000e+00
3.254382965692808227e+01 0.000000000000000000e+00
3.257873517091898918e+01 0.000000000000000000e+00
3.261364068490991031e+01 0.000000000000000000e+00
3.264854619890081722e+01 0.000000000000000000e+00
3.268345171289172413e+01 0.000000000000000000e+00
3.271835722688264525e+01 0.000000000000000000e+00
3.275326274087355216e+01 0.000000000000000000e+00
3.278816825486445907e+01 0.000000000000000000e+00
3.282307376885538019e+01 0.000000000000000000e+00
3.285797928284628711e+01 0.000000000000000000e+00
3.289288479683720823e+01 0.000000000000000000e+00
3.292779031082811514e+01 0.000000000000000000e+00
3.296269582481902205e+01 0.000000000000000000e+00
3.299760133880994317e+01 0.000000000000000000e+00
3.303250685280085008e+01 0.000000000000000000e+00
3.306741236679175699e+01 0.000000000000000000e+00
3.310231788078267812e+01 0.000000000000000000e+00
3.313722339477358503e+01 0.000000000000000000e+00
3.317212890876449194e+01 0.000000000000000000e+00
3.320703442275541306e+01 0.000000000000000000e+00
3.324193993674631997e+01 0.000000000000000000e+00
3.327684545073724109e+01 0.000000000000000000e+00
3.331175096472814801e+01 0.000000000000000000e+00
3.334665647871905492e+01 0.000000000000000000e+00
3.338156199270997604e+01 0.000000000000000000e+00
3.341646750670088295e+01 0.000000000000000000e+00
3.345137302069178986e+01 0.000000000000000000e+00
3.348627853468271098e+01 0.000000000000000000e+00
3.352118404867361789e+01 0.000000000000000000e+00
3.355608956266453902e+01 0.000000000000000000e+00
3.359099507665544593e+01 0.000000000000000000e+00
3.362590059064635284e+01 0.000000000000000000e+00
3.366080610463727396e+01 0.000000000000000000e+00
3.369571161862818087e+01 0.000000000000000000e+00
3.373061713261908778e+01 0.000000000000000000e+00
3.376552264661000891e+01 0.000000000000000000e+00
3.380042816060091582e+01 0.000000000000000000e+00
3.383533367459182273e+01 0.000000000000000000e+00
3.387023918858274385e+01 0.000000000000000000e+00
3.390514470257365076e+01 0.000000000000000000e+00
3.394005021656457188e+01 0.000000000000000000e+00
3.397495573055547879e+01 0.000000000000000000e+00
3.400986124454638571e+01 0.000000000000000000e+00
3.404476675853730683e+01 0.000000000000000000e+00
3.407967227252821374e+01 0.000000000000000000e+00
3.411457778651912065e+01 0.000000000000000000e+00
3.414948330051004177e+01 0.000000000000000000e+00
3.418438881450094868e+01 0.000000000000000000e+00
3.421929432849186981e+01 0.000000000000000000e+00
3.425419984248277672e+01 0.000000000000000000e+00
3.428910535647368363e+01 0.000000000000000000e+00
3.432401087046460475e+01 0.000000000000000000e+00
3.435891638445551166e+01 0.000000000000000000e+00
3.439382189844641857e+01 0.000000000000000000e+00
3.442872741243733969e+01 0.000000000000000000e+00
3.446363292642824661e+01 0.000000000000000000e+00
3.449853844041915352e+01 0.000000000000000000e+00
3.453344395441007464e+01 0.000000000000000000e+00
3.456834946840098155e+01 0.000000000000000000e+00
3.460325498239190267e+01 0.000000000000000000e+00
3.463816049638280958e+01 0.000000000000000000e+00
3.467306601037371649e+01 0.000000000000000000e+00
3.470797152436463762e+01 0.000000000000000000e+00
3.474287703835554453e+01 0.000000000000000000e+00
3.477778255234645144e+01 0.000000000000000000e+00
3.481268806633737256e+01 0.000000000000000000e+00
3.484759358032827947e+01 0.000000000000000000e+00
3.488249909431920059e+01 0.000000000000000000e+00
3.491740460831010751e+01 0.000000000000000000e+00
3.495231012230101442e+01 0.000000000000000000e+00
3.498721563629193554e+01 0.000000000000000000e+00
3.502212115028284245e+01 0.000000000000000000e+00
3.505702666427374936e+01 0.000000000000000000e+00
3.509193217826467048e+01 0.000000000000000000e+00
3.512683769225557739e+01 0.000000000000000000e+00
3.516174320624648431e+01 0.000000000000000000e+00
3.519664872023740543e+01 0.000000000000000000e+00
3.523155423422831234e+01 0.000000000000000000e+00
3.526645974821923346e+01 0.000000000000000000e+00
3.530136526221014037e+01 0.000000000000000000e+00
3.533627077620104728e+01 0.000000000000000000e+00
3.537117629019196841e+01 0.000000000000000000e+00
3.540608180418287532e+01 0.000000000000000000e+00
3.544098731817378223e+01 0.000000000000000000e+00
3.547589283216470335e+01 0.000000000000000000e+00
3.551079834615561026e+01 0.000000000000000000e+00
3.554570386014651717e+01 0.000000000000000000e+00
3.558060937413743829e+01 0.000000000000000000e+00
3.561551488812834521e+01 0.000000000000000000e+00
3.565042040211926633e+01 0.000000000000000000e+00
3.568532591611017324e+01 0.000000000000000000e+00
3.572023143010108015e+01 0.000000000000000000e+00
3.575513694409200127e+01 0.000000000000000000e+00
3.579004245808290818e+01 0.000000000000000000e+00
3.582494797207381509e+01 0.000000000000000000e+00
3.585985348606473622e+01 0.000000000000000000e+00
3.589475900005564313e+01 0.000000000000000000e+00
3.592966451404656425e+01 0.000000000000000000e+00
3.596457002803747116e+01 0.000000000000000000e+00
3.599947554202837807e+01 0.000000000000000000e+00
3.603438105601929919e+01 0.000000000000000000e+00
3.606928657001020611e+01 0.000000000000000000e+00
3.610419208400111302e+01 0.000000000000000000e+00
3.613909759799203414e+01 0.000000000000000000e+00
3.617400311198294105e+01 0.000000000000000000e+00
3.620890862597384796e+01 0.000000000000000000e+00
3.624381413996476908e+01 0.000000000000000000e+00
3.627871965395567599e+01 0.000000000000000000e+00
3.631362516794659712e+01 0.000000000000000000e+00
3.634853068193750403e+01 0.000000000000000000e+00
3.638343619592841094e+01 0.000000000000000000e+00
3.641834170991933206e+01 0.000000000000000000e+00
3.645324722391023897e+01 0.000000000000000000e+00
3.648815273790114588e+01 0.000000000000000000e+00
3.652305825189206701e+01 0.000000000000000000e+00
3.655796376588297392e+01 0.000000000000000000e+00
3.659286927987389504e+01 0.000000000000000000e+00
3.662777479386480195e+01 0.000000000000000000e+00
3.666268030785570886e+01 0.000000000000000000e+00
3.669758582184662998e+01 0.000000000000000000e+00
3.673249133583753689e+01 0.000000000000000000e+00
3.676739684982844381e+01 0.000000000000000000e+00
3.680230236381936493e+01 0.000000000000000000e+00
3.683720787781027184e+01 0.000000000000000000e+00
3.687211339180117875e+01 0.000000000000000000e+00
3.690701890579209987e+01 0.000000000000000000e+00
3.694192441978300678e+01 0.000000000000000000e+00
3.697682993377392791e+01 0.000000000000000000e+00
3.701173544776483482e+01 0.000000000000000000e+00
3.704664096175574173e+01 0.000000000000000000e+00
3.708154647574666285e+01 0.000000000000000000e+00
3.711645198973756976e+01 0.000000000000000000e+00
3.715135750372847667e+01 0.000000000000000000e+00
3.718626301771939779e+01 0.000000000000000000e+00
3.722116853171030471e+01 0.000000000000000000e+00
3.725607404570122583e+01 0.000000000000000000e+00
3.729097955969213274e+01 0.000000000000000000e+00
3.732588507368303965e+01 0.000000000000000000e+00
3.736079058767396077e+01 0.000000000000000000e+00
3.739569610166486768e+01 0.000000000000000000e+00
3.743060161565577459e+01 0.000000000000000000e+00
3.746550712964669572e+01 0.000000000000000000e+00
3.750041264363760263e+01 0.000000000000000000e+00
3.753531815762850954e+01 0.000000000000000000e+00
3.757022367161943066e+01 0.000000000000000000e+00
3.760512918561033757e+01 0.000000000000000000e+00
3.764003469960125869e+01 0.000000000000000000e+00
3.767494021359216561e+01 0.000000000000000000e+00
3.770984572758307252e+01 0.000000000000000000e+00
3.774475124157399364e+01 0.000000000000000000e+00
3.777965675556490055e+01 0.000000000000000000e+00
3.781456226955580746e+01 0.000000000000000000e+00
3.784946778354672858e+01 0.000000000000000000e+00
3.788437329753763549e+01 0.000000000000000000e+00
3.791927881152854241e+01 0.000000000000000000e+00
3.795418432551946353e+01 0.000000000000000000e+00
3.798908983951037044e+01 0.000000000000000000e+00
3.802399535350129156e+01 0.000000000000000000e+00
3.805890086749219847e+01 0.000000000000000000e+00
3.809380638148310538e+01 0.000000000000000000e+00
3.812871189547402651e+01 0.000000000000000000e+00
3.816361740946493342e+01 0.000000000000000000e+00
3.819852292345584033e+01 0.000000000000000000e+00
3.823342843744676145e+01 0.000000000000000000e+00
3.826833395143766836e+01 0.000000000000000000e+00
3.830323946542858948e+01 0.000000000000000000e+00
3.833814497941949639e+01 0.000000000000000000e+00
3.837305049341040331e+01 0.000000000000000000e+00
3.840795600740132443e+01 0.000000000000000000e+00
3.844286152139223134e+01 0.000000000000000000e+00
3.847776703538313825e+01 0.000000000000000000e+00
3.851267254937405937e+01 0.000000000000000000e+00
3.854757806336496628e+01 0.000000000000000000e+00
3.858248357735587319e+01 0.000000000000000000e+00
3.861738909134679432e+01 0.000000000000000000e+00
3.865229460533770123e+01 0.000000000000000000e+00
3.868720011932862235e+01 0.000000000000000000e+00
3.872210563331952926e+01 0.000000000000000000e+00
3.875701114731043617e+01 0.000000000000000000e+00
3.879191666130135729e+01 0.000000000000000000e+00
3.882682217529226421e+01 0.000000000000000000e+00
3.886172768928317112e+01 0.000000000000000000e+00
3.889663320327409224e+01 0.000000000000000000e+00
3.893153871726499915e+01 0.000000000000000000e+00
3.896644423125592027e+01 0.000000000000000000e+00
3.900134974524682718e+01 0.000000000000000000e+00
3.903625525923773409e+01 0.000000000000000000e+00
3.907116077322865522e+01 0.000000000000000000e+00
3.910606628721956213e+01 0.000000000000000000e+00
3.914097180121046904e+01 0.000000000000000000e+00
3.917587731520139016e+01 0.000000000000000000e+00
3.921078282919229707e+01 0.000000000000000000e+00
3.924568834318320398e+01 0.000000000000000000e+00
3.928059385717412511e+01 0.000000000000000000e+00
3.931549937116503202e+01 0.000000000000000000e+00
3.935040488515595314e+01 0.000000000000000000e+00
3.938531039914686005e+01 0.000000000000000000e+00
3.942021591313776696e+01 0.000000000000000000e+00
3.945512142712868808e+01 0.000000000000000000e+00
3.949002694111959499e+01 0.000000000000000000e+00
3.952493245511050191e+01 0.000000000000000000e+00
3.955983796910142303e+01 0.000000000000000000e+00
3.959474348309232994e+01 0.000000000000000000e+00
3.962964899708325106e+01 0.000000000000000000e+00
3.966455451107415797e+01 0.000000000000000000e+00
3.969946002506506488e+01 0.000000000000000000e+00
3.973436553905598601e+01 0.000000000000000000e+00
3.976927105304689292e+01 0.000000000000000000e+00
3.980417656703779983e+01 0.000000000000000000e+00
3.983908208102872095e+01 0.000000000000000000e+00
3.987398759501962786e+01 0.000000000000000000e+00
3.990889310901053477e+01 0.000000000000000000e+00
3.994379862300145589e+01 0.000000000000000000e+00
3.997870413699236281e+01 0.000000000000000000e+00
4.001360965098328393e+01 0.000000000000000000e+00
4.004851516497419084e+01 0.000000000000000000e+00
4.008342067896509775e+01 0.000000000000000000e+00
4.011832619295601887e+01 0.000000000000000000e+00
4.015323170694692578e+01 0.000000000000000000e+00
4.018813722093783269e+01 0.000000000000000000e+00
4.022304273492875382e+01 0.000000000000000000e+00
4.025794824891966073e+01 0.000000000000000000e+00
4.029285376291056764e+01 0.000000000000000000e+00
4.032775927690148876e+01 0.000000000000000000e+00
4.036266479089239567e+01 0.000000000000000000e+00
4.039757030488331679e+01 0.000000000000000000e+00
4.043247581887422371e+01 0.000000000000000000e+00
4.046738133286513062e+01 0.000000000000000000e+00
4.050228684685605174e+01 0.000000000000000000e+00
4.053719236084695865e+01 0.000000000000000000e+00
4.057209787483786556e+01 0.000000000000000000e+00
4.060700338882878668e+01 0.000000000000000000e+00
4.064190890281969359e+01 0.000000000000000000e+00
4.067681441681061472e+01 0.000000000000000000e+00
4.071171993080152163e+01 0.000000000000000000e+00
4.074662544479242854e+01 0.000000000000000000e+00
4.078153095878334966e+01 0.000000000000000000e+00
4.081643647277425657e+01 0.000000000000000000e+00
4.085134198676516348e+01 0.000000000000000000e+00
4.088624750075608461e+01 0.000000000000000000e+00
4.092115301474699152e+01 0.000000000000000000e+00
4.095605852873789843e+01 0.000000000000000000e+00
4.099096404272881955e+01 0.000000000000000000e+00
4.102586955671972646e+01 0.000000000000000000e+00
4.106077507071064758e+01 0.000000000000000000e+00
4.109568058470155449e+01 0.000000000000000000e+00
4.113058609869246141e+01 0.000000000000000000e+00
4.116549161268338253e+01 0.000000000000000000e+00
4.120039712667428944e+01 0.000000000000000000e+00
4.123530264066519635e+01 0.000000000000000000e+00
4.127020815465611747e+01 0.000000000000000000e+00
4.130511366864702438e+01 0.000000000000000000e+00
4.134001918263794551e+01 0.000000000000000000e+00
4.137492469662885242e+01 0.000000000000000000e+00
4.140983021061975933e+01 0.000000000000000000e+00
4.144473572461068045e+01 0.000000000000000000e+00
4.147964123860158736e+01 0.000000000000000000e+00
4.151454675259249427e+01 0.000000000000000000e+00
4.154945226658341539e+01 0.000000000000000000e+00
4.158435778057432231e+01 0.000000000000000000e+00
4.161926329456522922e+01 0.000000000000000000e+00
4.165416880855615034e+01 0.000000000000000000e+00
4.168907432254705725e+01 0.000000000000000000e+00
4.172397983653797837e+01 0.000000000000000000e+00
4.175888535052888528e+01 0.000000000000000000e+00
4.179379086451979219e+01 0.000000000000000000e+00
4.182869637851071332e+01 0.000000000000000000e+00
4.186360189250162023e+01 0.000000000000000000e+00
4.189850740649252714e+01 0.000000000000000000e+00
4.193341292048344826e+01 0.000000000000000000e+00
4.196831843447435517e+01 0.000000000000000000e+00
4.200322394846527629e+01 0.000000000000000000e+00
4.203812946245618321e+01 0.000000000000000000e+00
4.207303497644709012e+01 0.000000000000000000e+00
4.210794049043801124e+01 0.000000000000000000e+00
4.214284600442891815e+01 0.000000000000000000e+00
4.217775151841982506e+01 0.000000000000000000e+00
4.221265703241074618e+01 0.000000000000000000e+00
4.224756254640165309e+01 0.000000000000000000e+00
4.228246806039256001e+01 0.000000000000000000e+00
4.231737357438348113e+01 0.000000000000000000e+00
4.235227908837438804e+01 0.000000000000000000e+00
4.238718460236530916e+01 0.000000000000000000e+00
4.242209011635621607e+01 0.000000000000000000e+00
4.245699563034712298e+01 0.000000000000000000e+00
4.249190114433804411e+01 0.000000000000000000e+00
4.252680665832895102e+01 0.000000000000000000e+00
4.256171217231985793e+01 0.000000000000000000e+00
4.259661768631077905e+01 0.000000000000000000e+00
4.263152320030168596e+01 0.000000000000000000e+00
4.266642871429260708e+01 0.000000000000000000e+00
4.270133422828351399e+01 0.000000000000000000e+00
4.273623974227442091e+01 0.000000000000000000e+00
4.277114525626534203e+01 0.000000000000000000e+00
4.280605077025624894e+01 0.000000000000000000e+00
4.284095628424715585e+01 0.000000000000000000e+00
4.287586179823807697e+01 0.000000000000000000e+00
4.291076731222898388e+01 0.000000000000000000e+00
4.294567282621989079e+01 0.000000000000000000e+00
4.298057834021081192e+01 0.000000000000000000e+00
4.301548385420171883e+01 0.000000000000000000e+00
4.305038936819263995e+01 0.000000000000000000e+00
4.308529488218354686e+01 0.000000000000000000e+00
4.312020039617445377e+01 0.000000000000000000e+00
4.315510591016537489e+01 0.000000000000000000e+00
4.319001142415628181e+01 0.000000000000000000e+00
4.322491693814718872e+01 0.000000000000000000e+00
4.325982245213810984e+01 0.000000000000000000e+00
4.329472796612901675e+01 0.000000000000000000e+00
4.332963348011992366e+01 0.000000000000000000e+00
4.336453899411084478e+01 0.000000000000000000e+00
4.339944450810175169e+01 0.000000000000000000e+00
4.343435002209267282e+01 0.000000000000000000e+00
4.346925553608357973e+01 0.000000000000000000e+00
4.350416105007448664e+01 0.000000000000000000e+00
4.353906656406540776e+01 0.000000000000000000e+00
4.357397207805631467e+01 0.000000000000000000e+00
4.360887759204722158e+01 0.000000000000000000e+00
4.364378310603814271e+01 0.000000000000000000e+00
4.367868862002904962e+01 0.000000000000000000e+00
4.371359413401997074e+01 0.000000000000000000e+00
4.374849964801087765e+01 0.000000000000000000e+00
4.378340516200178456e+01 0.000000000000000000e+00
4.381831067599270568e+01 0.000000000000000000e+00
4.385321618998361259e+01 0.000000000000000000e+00
4.388812170397451951e+01 0.000000000000000000e+00
4.392302721796544063e+01 0.000000000000000000e+00
4.395793273195634754e+01 0.000000000000000000e+00
4.399283824594725445e+01 0.000000000000000000e+00
4.402774375993817557e+01 0.000000000000000000e+00
4.406264927392908248e+01 0.000000000000000000e+00
4.409755478792000360e+01 0.000000000000000000e+00
4.413246030191091052e+01 0.000000000000000000e+00
4.416736581590181743e+01 0.000000000000000000e+00
4.420227132989273855e+01 0.000000000000000000e+00
4.423717684388364546e+01 0.000000000000000000e+00
4.427208235787455237e+01 0.000000000000000000e+00
4.430698787186547349e+01 0.000000000000000000e+00
4.434189338585638041e+01 0.000000000000000000e+00
4.437679889984730153e+01 0.000000000000000000e+00
4.441170441383820844e+01 0.000000000000000000e+00
4.444660992782911535e+01 0.000000000000000000e+00
4.448151544182003647e+01 0.000000000000000000e+00
4.451642095581094338e+01 0.000000000000000000e+00
4.455132646980185029e+01 0.000000000000000000e+00
4.458623198379277142e+01 0.000000000000000000e+00
4.462113749778367833e+01 0.000000000000000000e+00
4.465604301177458524e+01 0.000000000000000000e+00
4.469094852576550636e+01 0.000000000000000000e+00
4.472585403975641327e+01 0.000000000000000000e+00
4.476075955374733439e+01 0.000000000000000000e+00
4.479566506773824131e+01 0.000000000000000000e+00
4.483057058172914822e+01 0.000000000000000000e+00
4.486547609572006934e+01 0.000000000000000000e+00
4.490038160971097625e+01 0.000000000000000000e+00
4.493528712370188316e+01 0.000000000000000000e+00
4.497019263769280428e+01 0.000000000000000000e+00
4.500509815168371119e+01 0.000000000000000000e+00
4.504000366567463232e+01 0.000000000000000000e+00
4.507490917966553923e+01 0.000000000000000000e+00
4.510981469365644614e+01 0.000000000000000000e+00
4.514472020764736726e+01 0.000000000000000000e+00
4.517962572163827417e+01 0.000000000000000000e+00
4.521453123562918108e+01 0.000000000000000000e+00
4.524943674962010220e+01 0.000000000000000000e+00
4.528434226361100912e+01 0.000000000000000000e+00
4.531924777760191603e+01 0.000000000000000000e+00
4.535415329159283715e+01 0.000000000000000000e+00
4.538905880558374406e+01 0.000000000000000000e+00
4.542396431957466518e+01 0.000000000000000000e+00
4.545886983356557209e+01 0.000000000000000000e+00
4.549377534755647901e+01 0.000000000000000000e+00
4.552868086154740013e+01 0.000000000000000000e+00
4.556358637553830704e+01 0.000000000000000000e+00
4.559849188952921395e+01 0.000000000000000000e+00
4.563339740352013507e+01 0.000000000000000000e+00
4.566830291751104198e+01 0.000000000000000000e+00
4.570320843150194889e+01 0.000000000000000000e+00
4.573811394549287002e+01 0.000000000000000000e+00
4.577301945948377693e+01 0.000000000000000000e+00
4.580792497347469805e+01 0.000000000000000000e+00
4.584283048746560496e+01 0.000000000000000000e+00
4.587773600145651187e+01 0.000000000000000000e+00
4.591264151544743299e+01 0.000000000000000000e+00
4.594754702943833991e+01 0.000000000000000000e+00
4.598245254342924682e+01 0.000000000000000000e+00
4.601735805742016794e+01 0.000000000000000000e+00
4.605226357141107485e+01 0.000000000000000000e+00
4.608716908540199597e+01 0.000000000000000000e+00
4.612207459939290288e+01 0.000000000000000000e+00
4.615698011338380979e+01 0.000000000000000000e+00
4.619188562737473092e+01 0.000000000000000000e+00
4.622679114136563783e+01 0.000000000000000000e+00
4.626169665535654474e+01 0.000000000000000000e+00
4.629660216934746586e+01 0.000000000000000000e+00
4.633150768333837277e+01 0.000000000000000000e+00
4.636641319732927968e+01 0.000000000000000000e+00
4.640131871132020080e+01 0.000000000000000000e+00
4.643622422531110772e+01 0.000000000000000000e+00
4.647112973930202884e+01 0.000000000000000000e+00
4.650603525329293575e+01 0.000000000000000000e+00
4.654094076728384266e+01 0.000000000000000000e+00
4.657584628127476378e+01 0.000000000000000000e+00
4.661075179526567069e+01 0.000000000000000000e+00
4.664565730925657761e+01 0.000000000000000000e+00
4.668056282324749873e+01 0.000000000000000000e+00
4.671546833723840564e+01 0.000000000000000000e+00
4.675037385122932676e+01 0.000000000000000000e+00
4.678527936522023367e+01 0.000000000000000000e+00
4.682018487921114058e+01 0.000000000000000000e+00
4.685509039320206170e+01 0.000000000000000000e+00
4.688999590719296862e+01 0.000000000000000000e+00
4.692490142118387553e+01 0.000000000000000000e+00
4.695980693517479665e+01 0.000000000000000000e+00
4.699471244916570356e+01 0.000000000000000000e+00
4.702961796315661047e+01 0.000000000000000000e+00
4.706452347714753159e+01 0.000000000000000000e+00
4.709942899113843851e+01 0.000000000000000000e+00
4.713433450512935963e+01 0.000000000000000000e+00
4.716924001912026654e+01 0.000000000000000000e+00
4.720414553311117345e+01 0.000000000000000000e+00
4.723905104710209457e+01 0.000000000000000000e+00
4.727395656109300148e+01 0.000000000000000000e+00
4.730886207508390839e+01 0.000000000000000000e+00
4.734376758907482952e+01 0.000000000000000000e+00
4.737867310306573643e+01 0.000000000000000000e+00
4.741357861705665755e+01 0.000000000000000000e+00
4.744848413104756446e+01 0.000000000000000000e+00
4.748338964503847137e+01 0.000000000000000000e+00
4.751829515902939249e+01 0.000000000000000000e+00
4.755320067302029940e+01 0.000000000000000000e+00
4.758810618701120632e+01 0.000000000000000000e+00
4.762301170100212744e+01 0.000000000000000000e+00
4.765791721499303435e+01 0.000000000000000000e+00
4.769282272898394126e+01 0.000000000000000000e+00
4.772772824297486238e+01 0.000000000000000000e+00
4.776263375696576929e+01 0.000000000000000000e+00
4.779753927095669042e+01 0.000000000000000000e+00
4.783244478494759733e+01 0.000000000000000000e+00
4.786735029893850424e+01 0.000000000000000000e+00
4.790225581292942536e+01 0.000000000000000000e+00
4.793716132692033227e+01 0.000000000000000000e+00
4.797206684091123918e+01 0.000000000000000000e+00
4.800697235490216030e+01 0.000000000000000000e+00
4.804187786889306722e+01 0.000000000000000000e+00
4.807678338288397413e+01 0.000000000000000000e+00
4.811168889687489525e+01 0.000000000000000000e+00
4.814659441086580216e+01 0.000000000000000000e+00
4.818149992485672328e+01 0.000000000000000000e+00
4.821640543884763019e+01 0.000000000000000000e+00
4.825131095283853710e+01 0.000000000000000000e+00
4.828621646682945823e+01 0.000000000000000000e+00
4.832112198082036514e+01 0.000000000000000000e+00
4.835602749481127205e+01 0.000000000000000000e+00
4.839093300880219317e+01 0.000000000000000000e+00
4.842583852279310008e+01 0.000000000000000000e+00
4.846074403678402120e+01 0.000000000000000000e+00
4.849564955077492812e+01 0.000000000000000000e+00
4.853055506476583503e+01 0.000000000000000000e+00
4.856546057875675615e+01 0.000000000000000000e+00
4.860036609274766306e+01 0.000000000000000000e+00
4.863527160673856997e+01 0.000000000000000000e+00
4.867017712072949109e+01 0.000000000000000000e+00
4.870508263472039800e+01 0.000000000000000000e+00
4.873998814871130492e+01 0.000000000000000000e+00
4.877489366270222604e+01 0.000000000000000000e+00
4.880979917669313295e+01 0.000000000000000000e+00
4.884470469068405407e+01 0.000000000000000000e+00
4.887961020467496098e+01 0.000000000000000000e+00
4.891451571866586789e+01 0.000000000000000000e+00
4.894942123265678902e+01 0.000000000000000000e+00
4.898432674664769593e+01 0.000000000000000000e+00
4.901923226063860284e+01 0.000000000000000000e+00
4.905413777462952396e+01 0.000000000000000000e+00
4.908904328862043087e+01 0.000000000000000000e+00
4.912394880261135199e+01 0.000000000000000000e+00
4.915885431660225890e+01 0.000000000000000000e+00
4.919375983059316582e+01 0.000000000000000000e+00
4.922866534458408694e+01 0.000000000000000000e+00
4.926357085857499385e+01 0.000000000000000000e+00
4.929847637256590076e+01 0.000000000000000000e+00
4.933338188655682188e+01 0.000000000000000000e+00
4.936828740054772879e+01 0.000000000000000000e+00
4.940319291453863570e+01 0.000000000000000000e+00
4.943809842852955683e+01 0.000000000000000000e+00
4.947300394252046374e+01 0.000000000000000000e+00
4.950790945651138486e+01 0.000000000000000000e+00
4.954281497050229177e+01 0.000000000000000000e+00
4.957772048449319868e+01 0.000000000000000000e+00
4.961262599848411980e+01 0.000000000000000000e+00
4.964753151247502672e+01 0.000000000000000000e+00
4.968243702646593363e+01 0.000000000000000000e+00
4.971734254045685475e+01 0.000000000000000000e+00
4.975224805444776166e+01 0.000000000000000000e+00
4.978715356843868278e+01 0.000000000000000000e+00
4.982205908242958969e+01 0.000000000000000000e+00
4.985696459642049660e+01 0.000000000000000000e+00
4.989187011041141773e+01 0.000000000000000000e+00
4.992677562440232464e+01 0.000000000000000000e+00
4.996168113839323155e+01 0.000000000000000000e+00
4.999658665238415267e+01 0.000000000000000000e+00
5.003149216637505958e+01 0.000000000000000000e+00
5.006639768036596649e+01 0.000000000000000000e+00
5.010130319435688762e+01 0.000000000000000000e+00
5.013620870834779453e+01 0.000000000000000000e+00
5.017111422233871565e+01 0.000000000000000000e+00
5.020601973632962256e+01 0.000000000000000000e+00
5.024092525032052947e+01 0.000000000000000000e+00
5.027583076431145059e+01 0.000000000000000000e+00
5.031073627830235750e+01 0.000000000000000000e+00
5.034564179229326442e+01 0.000000000000000000e+00
5.038054730628418554e+01 0.000000000000000000e+00
5.041545282027509245e+01 0.000000000000000000e+00
5.045035833426599936e+01 0.000000000000000000e+00
5.048526384825692048e+01 0.000000000000000000e+00
5.052016936224782739e+01 0.000000000000000000e+00
5.055507487623874852e+01 0.000000000000000000e+00
5.058998039022965543e+01 0.000000000000000000e+00
5.062488590422056234e+01 0.000000000000000000e+00
5.065979141821148346e+01 0.000000000000000000e+00
5.069469693220239037e+01 0.000000000000000000e+00
5.072960244619329728e+01 0.000000000000000000e+00
5.076450796018421840e+01 0.000000000000000000e+00
5.079941347417512532e+01 0.000000000000000000e+00
5.083431898816604644e+01 0.000000000000000000e+00
5.086922450215695335e+01 0.000000000000000000e+00
5.090413001614786026e+01 0.000000000000000000e+00
5.093903553013878138e+01 0.000000000000000000e+00
5.097394104412968829e+01 0.000000000000000000e+00
5.100884655812059520e+01 0.000000000000000000e+00
5.104375207211151633e+01 0.000000000000000000e+00
5.107865758610242324e+01 0.000000000000000000e+00
5.111356310009333015e+01 0.000000000000000000e+00
5.114846861408425127e+01 0.000000000000000000e+00
5.118337412807515818e+01 0.000000000000000000e+00
5.121827964206607930e+01 0.000000000000000000e+00
5.125318515605698622e+01 0.000000000000000000e+00
5.128809067004789313e+01 0.000000000000000000e+00
5.132299618403881425e+01 0.000000000000000000e+00
5.135790169802972116e+01 0.000000000000000000e+00
5.139280721202062807e+01 0.000000000000000000e+00
5.142771272601154919e+01 0.000000000000000000e+00
5.146261824000245610e+01 0.000000000000000000e+00
5.149752375399337723e+01 0.000000000000000000e+00
5.153242926798428414e+01 0.000000000000000000e+00
5.156733478197519105e+01 0.000000000000000000e+00
5.160224029596611217e+01 0.000000000000000000e+00
5.163714580995701908e+01 0.000000000000000000e+00
5.167205132394792599e+01 0.000000000000000000e+00
5.170695683793884712e+01 0.000000000000000000e+00
5.174186235192975403e+01 0.000000000000000000e+00
5.177676786592066094e+01 0.000000000000000000e+00
5.181167337991158206e+01 0.000000000000000000e+00
5.184657889390248897e+01 0.000000000000000000e+00
5.188148440789341009e+01 0.000000000000000000e+00
5.191638992188431700e+01 0.000000000000000000e+00
5.195129543587522392e+01 0.000000000000000000e+00
5.198620094986614504e+01 0.000000000000000000e+00
5.202110646385705195e+01 0.000000000000000000e+00
5.205601197784795886e+01 0.000000000000000000e+00
5.209091749183887998e+01 0.000000000000000000e+00
5.212582300582978689e+01 0.000000000000000000e+00
5.216072851982070802e+01 0.000000000000000000e+00
5.219563403381161493e+01 0.000000000000000000e+00
5.223053954780252184e+01 0.000000000000000000e+00
5.226544506179344296e+01 0.000000000000000000e+00
5.230035057578434987e+01 0.000000000000000000e+00
5.233525608977525678e+01 0.000000000000000000e+00
5.237016160376617790e+01 0.000000000000000000e+00
5.240506711775708482e+01 0.000000000000000000e+00
5.243997263174799173e+01 0.000000000000000000e+00
5.247487814573891285e+01 0.000000000000000000e+00
5.250978365972981976e+01 0.000000000000000000e+00
5.254468917372074088e+01 0.000000000000000000e+00
5.257959468771164779e+01 0.000000000000000000e+00
5.261450020170255470e+01 0.000000000000000000e+00
5.264940571569347583e+01 0.000000000000000000e+00
5.268431122968438274e+01 0.000000000000000000e+00
5.271921674367528965e+01 0.000000000000000000e+00
5.275412225766621077e+01 0.000000000000000000e+00
5.278902777165711768e+01 0.000000000000000000e+00
5.282393328564802459e+01 0.000000000000000000e+00
5.285883879963894572e+01 0.000000000000000000e+00
5.289374431362985263e+01 0.000000000000000000e+00
5.292864982762077375e+01 0.000000000000000000e+00
5.296355534161168066e+01 0.000000000000000000e+00
5.299846085560258757e+01 0.000000000000000000e+00
5.303336636959350869e+01 0.000000000000000000e+00
5.306827188358441560e+01 0.000000000000000000e+00
5.310317739757532252e+01 0.000000000000000000e+00
5.313808291156624364e+01 0.000000000000000000e+00
5.317298842555715055e+01 0.000000000000000000e+00
5.320789393954807167e+01 0.000000000000000000e+00
5.324279945353897858e+01 0.000000000000000000e+00
5.327770496752988549e+01 0.000000000000000000e+00
5.331261048152080662e+01 0.000000000000000000e+00
5.334751599551171353e+01 0.000000000000000000e+00
5.338242150950262044e+01 0.000000000000000000e+00
5.341732702349354156e+01 0.000000000000000000e+00
5.345223253748444847e+01 0.000000000000000000e+00
5.348713805147535538e+01 0.000000000000000000e+00
5.352204356546627650e+01 0.000000000000000000e+00
5.355694907945718342e+01 0.000000000000000000e+00
5.359185459344810454e+01 0.000000000000000000e+00
5.362676010743901145e+01 0.000000000000000000e+00
5.366166562142991836e+01 0.000000000000000000e+00
5.369657113542083948e+01 0.000000000000000000e+00
5.373147664941174639e+01 0.000000000000000000e+00
5.376638216340265330e+01 0.000000000000000000e+00
5.380128767739357443e+01 0.000000000000000000e+00
5.383619319138448134e+01 0.000000000000000000e+00
5.387109870537540246e+01 0.000000000000000000e+00
5.390600421936630937e+01 0.000000000000000000e+00
5.394090973335721628e+01 0.000000000000000000e+00
5.397581524734813740e+01 0.000000000000000000e+00
5.401072076133904432e+01 0.000000000000000000e+00
5.404562627532995123e+01 0.000000000000000000e+00
5.408053178932087235e+01 0.000000000000000000e+00
5.411543730331177926e+01 0.000000000000000000e+00
5.415034281730268617e+01 0.000000000000000000e+00
5.418524833129360729e+01 0.000000000000000000e+00
5.422015384528451420e+01 0.000000000000000000e+00
5.425505935927543533e+01 0.000000000000000000e+00
5.428996487326634224e+01 0.000000000000000000e+00
5.432487038725724915e+01 0.000000000000000000e+00
5.435977590124817027e+01 0.000000000000000000e+00
5.439468141523907718e+01 0.000000000000000000e+00
5.442958692922998409e+01 0.000000000000000000e+00
5.446449244322090522e+01 0.000000000000000000e+00
5.449939795721181213e+01 0.000000000000000000e+00
5.453430347120273325e+01 0.000000000000000000e+00
5.456920898519364016e+01 0.000000000000000000e+00
5.460411449918454707e+01 0.000000000000000000e+00
5.463902001317546819e+01 0.000000000000000000e+00
5.467392552716637510e+01 0.000000000000000000e+00
5.470883104115728202e+01 0.000000000000000000e+00
5.474373655514820314e+01 0.000000000000000000e+00
5.477864206913911005e+01 0.000000000000000000e+00
5.481354758313001696e+01 0.000000000000000000e+00
5.484845309712093808e+01 0.000000000000000000e+00
5.488335861111184499e+01 0.000000000000000000e+00
5.491826412510276612e+01 0.000000000000000000e+00
5.495316963909367303e+01 0.000000000000000000e+00
5.498807515308457994e+01 0.000000000000000000e+00
5.502298066707550106e+01 0.000000000000000000e+00
5.505788618106640797e+01 0.000000000000000000e+00
5.509279169505731488e+01 0.000000000000000000e+00
5.512769720904823600e+01 0.000000000000000000e+00
5.516260272303914292e+01 0.000000000000000000e+00
5.519750823703004983e+01 0.000000000000000000e+00
5.523241375102097095e+01 0.000000000000000000e+00
5.526731926501187786e+01 0.000000000000000000e+00
5.530222477900279898e+01 0.000000000000000000e+00
5.533713029299370589e+01 0.000000000000000000e+00
5.537203580698461280e+01 0.000000000000000000e+00
5.540694132097553393e+01 0.000000000000000000e+00
5.544184683496644084e+01 0.000000000000000000e+00
5.547675234895734775e+01 0.000000000000000000e+00
5.551165786294826887e+01 0.000000000000000000e+00
5.554656337693917578e+01 0.000000000000000000e+00
5.558146889093009690e+01 0.000000000000000000e+00
5.561637440492100382e+01 0.000000000000000000e+00
5.565127991891191073e+01 0.000000000000000000e+00
5.568618543290283185e+01 0.000000000000000000e+00
5.572109094689373876e+01 0.000000000000000000e+00
5.575599646088464567e+01 0.000000000000000000e+00
5.579090197487556679e+01 0.000000000000000000e+00
5.582580748886647370e+01 0.000000000000000000e+00
5.586071300285738062e+01 0.000000000000000000e+00
5.589561851684830174e+01 0.000000000000000000e+00
5.593052403083920865e+01 0.000000000000000000e+00
5.596542954483012977e+01 0.000000000000000000e+00
5.600033505882103668e+01 0.000000000000000000e+00
5.603524057281194359e+01 0.000000000000000000e+00
5.607014608680286472e+01 0.000000000000000000e+00
5.610505160079377163e+01 0.000000000000000000e+00
5.613995711478467854e+01 0.000000000000000000e+00
5.617486262877559966e+01 0.000000000000000000e+00
5.620976814276650657e+01 0.000000000000000000e+00
5.624467365675742769e+01 0.000000000000000000e+00
5.627957917074833460e+01 0.000000000000000000e+00
5.631448468473924152e+01 0.000000000000000000e+00
5.634939019873016264e+01 0.000000000000000000e+00
5.638429571272106955e+01 0.000000000000000000e+00
5.641920122671197646e+01 0.000000000000000000e+00
5.645410674070289758e+01 0.000000000000000000e+00
5.648901225469380449e+01 0.000000000000000000e+00
5.652391776868471140e+01 0.000000000000000000e+00
5.655882328267563253e+01 0.000000000000000000e+00
5.659372879666653944e+01 0.000000000000000000e+00
5.662863431065746056e+01 0.000000000000000000e+00
5.666353982464836747e+01 0.000000000000000000e+00
5.669844533863927438e+01 0.000000000000000000e+00
5.673335085263019550e+01 0.000000000000000000e+00
5.676825636662110242e+01 0.000000000000000000e+00
5.680316188061200933e+01 0.000000000000000000e+00
5.683806739460293045e+01 0.000000000000000000e+00
5.687297290859383736e+01 0.000000000000000000e+00
5.690787842258475848e+01 0.000000000000000000e+00
5.694278393657566539e+01 0.000000000000000000e+00
5.697768945056657230e+01 0.000000000000000000e+00
5.701259496455749343e+01 0.000000000000000000e+00
5.704750047854840034e+01 0.000000000000000000e+00
5.708240599253930725e+01 0.000000000000000000e+00
5.711731150653022837e+01 0.000000000000000000e+00
5.715221702052113528e+01 0.000000000000000000e+00
5.718712253451204219e+01 0.000000000000000000e+00
5.722202804850296332e+01 0.000000000000000000e+00
5.725693356249387023e+01 0.000000000000000000e+00
5.729183907648479135e+01 0.000000000000000000e+00
5.732674459047569826e+01 0.000000000000000000e+00
5.736165010446660517e+01 0.000000000000000000e+00
5.739655561845750498e+01 0.000000000000000000e+00


==> img/gen_spec_adam_160.dat <==
-6.689323640800012072e+00 7.880015825396033283e-17
-6.683633843269523922e+00 8.856579445306379711e-17
-6.677944045739035772e+00 9.951149964040479687e-17
-6.672254248208548510e+00 1.117760781636051074e-16
-6.666564450678060361e+00 1.255141949371996228e-16
-6.660874653147572211e+00 1.408981318524613051e-16
-6.655184855617084061e+00 1.581197321562584877e-16
-6.649495058086595911e+00 1.773925521710675276e-16
-6.643805260556107761e+00 1.989542416424889516e-16
-6.638115463025620500e+00 2.230691760950699806e-16
-6.632425665495132350e+00 2.500313668681194986e-16
-6.626735867964644200e+00 2.801676770077240714e-16
-6.621046070434156050e+00 3.138413739285565329e-16
-6.615356272903667900e+00 3.514560527491334327e-16
-6.609666475373180639e+00 3.934599674695927092e-16
-6.603976677842692489e+00 4.403508107252839410e-16
-6.598286880312204339e+00 4.926809867382653298e-16
-6.592597082781716189e+00 5.510634263305042407e-16
-6.586907285251228039e+00 6.161779974864659587e-16
-6.581217487720740777e+00 6.887785699920439269e-16
-6.575527690190252628e+00 7.697007981660251236e-16
-6.569837892659764478e+00 8.598706916770829649e-16
-6.564148095129276328e+00 9.603140509450465680e-16
-6.558458297598788178e+00 1.072166850702497992e-15
-6.552768500068300028e+00 1.196686662989886700e-15
-6.547078702537812767e+00 1.335265219224243824e-15
-6.541388905007324617e+00 1.489442220073222459e-15
-6.535699107476836467e+00 1.660920511740383632e-15
-6.530009309946348317e+00 1.851582757988969812e-15
-6.524319512415860167e+00 2.063509748865002237e-15
-6.518629714885372906e+00 2.299000499701158972e-15
-6.512939917354884756e+00 2.560594307667190465e-15
-6.507250119824396606e+00 2.851094947963170850e-15
-6.501560322293908456e+00 3.173597207820759371e-15
-6.495870524763420306e+00 3.531515973876049302e-15
-6.490180727232932156e+00 3.928618107312301071e-15
-6.484490929702444895e+00 4.369057361547674614e-15
-6.478801132171956745e+00 4.857412619281965886e-15
-6.473111334641468595e+00 5.398729749537752075e-15
-6.467421537110980445e+00 5.998567411076095061e-15
-6.461731739580492295e+00 6.663047156367024743e-15
-6.456041942050005034e+00 7.398908220312230835e-15
-6.450352144519516884e+00 8.213567410307151218e-15
-6.444662346989028734e+00 9.115184549163686655e-15
-6.438972549458540584e+00 1.011273396008435982e-14
-6.433282751928052434e+00 1.121608252346590945e-14
-6.427592954397564284e+00 1.243607487903471357e-14
-6.421903156867077023e+00 1.378462639389020837e-14
-6.416213359336588873e+00 1.527482456769546745e-14
-6.410523561806100723e+00 1.692103960074360968e-14
-6.404833764275612573e+00 1.873904490922871570e-14
-6.399143966745124423e+00 2.074614843501089887e-14
-6.393454169214637162e+00 2.296133566480745097e-14
-6.387764371684149012e+00 2.540542534636816405e-14
-6.382074574153660862e+00 2.810123896711995170e-14
-6.376384776623172712e+00 3.107378514438174732e-14
-6.370694979092684562e+00 3.435046016586896029e-14
-6.365005181562196412e+00 3.796126601526766049e-14
-6.359315384031709151e+00 4.193904732054313731e-14
-6.353625586501221001e+00 4.631974877279817598e-14
-6.347935788970732851e+00 5.114269468135448475e-14
-6.342245991440244701e+00 5.645089245681692937e-14
-6.336556193909756551e+00 6.229136194862730767e-14
-6.330866396379269290e+00 6.871549270762691251e-14
-6.325176598848781140e+00 7.577943139792929828e-14
-6.319486801318292990e+00 8.354450174654320707e-14
-6.313797003787804840e+00 9.207765959434413462e-14
-6.308107206257316690e+00 1.014519857987108388e-13
-6.302417408726829429e+00 1.117472199371853276e-13
-6.296727611196341279e+00 1.230503379735415477e-13
-6.291037813665853129e+00 1.354561772733315298e-13
-6.285348016135364979e+00 1.490681125962285206e-13
-6.279658218604876829e+00 1.639987869478970175e-13
-6.273968421074389568e+00 1.803709014456804873e-13
-6.268278623543901418e+00 1.983180686409076838e-13
-6.262588826013413268e+00 2.179857340468770294e-13
-6.256899028482925118e+00 2.395321709467554577e-13
-6.251209230952436968e+00 2.631295539003358208e-13
-6.245519433421948818e+00 2.889651167341483153e-13
-6.239829635891461557e+00 3.172424011866416224e-13
-6.234139838360973407e+00 3.481826027901944313e-13
-6.228450040830485257e+00 3.820260210055440812e-13
-6.222760243299997107e+00 4.190336210832705727e-13
-6.217070445769508957e+00 4.594887156118835123e-13
-6.211380648239021696e+00 5.036987742245714539e-13
-6.205690850708533546e+00 5.519973704776567443e-13
-6.200001053178045396e+00 6.047462754844334925e-13
-6.194311255647557246e+00 6.623377084901785438e-13
-6.188621458117069096e+00 7.251967552081127296e-13
-6.182931660586580946e+00 7.937839654041878548e-13
-6.177241863056093685e+00 8.685981419214407108e-13
-6.171552065525605535e+00 9.501793340741766819e-13
-6.165862267995117385e+00 1.039112049119098464e-12
-6.160172470464629235e+00 1.136028696327226006e-12
-6.154482672934141085e+00 1.241613279036917725e-12
-6.148792875403653824e+00 1.356605350967345674e-12
-6.143103077873165674e+00 1.481804254014017148e-12
-6.137413280342677524e+00 1.618073655734476729e-12
-6.131723482812189374e+00 1.766346405766092260e-12
-6.126033685281701224e+00 1.927629731497723613e-12
-6.120343887751213074e+00 2.103010794446979432e-12
-6.114654090220725813e+00 2.293662629974210672e-12
-6.108964292690237663e+00 2.500850494195712494e-12
-6.103274495159749513e+00 2.725938643241894837e-12
-6.097584697629261363e+00 2.970397571344776275e-12
-6.091894900098773213e+00 3.235811735631090334e-12
-6.086205102568285952e+00 3.523887796946554640e-12
-6.080515305037797802e+00 3.836463407542956140e-12
-6.074825507507309652e+00 4.175516578022720316e-12
-6.069135709976821502e+00 4.543175657559862867e-12
-6.063445912446333352e+00 4.941729963096642958e-12
-6.057756114915845203e+00 5.373641094958629759e-12
-6.052066317385357941e+00 5.841554978132580971e-12
-6.046376519854869791e+00 6.348314670315738301e-12
-6.040686722324381641e+00 6.896973979767371972e-12
-6.034996924793893491e+00 7.490811937980768413e-12
-6.029307127263405341e+00 8.133348174236591488e-12
-6.023617329732918080e+00 8.828359241204892003e-12
-6.017927532202429930e+00 9.579895942927987534e-12
-6.012237734671941780e+00 1.039230171873658743e-11
-6.006547937141453630e+00 1.127023213893556928e-11
-6.000858139610965480e+00 1.221867557042702212e-11
-5.995168342080477331e+00 1.324297507282980459e-11
-5.989478544549990069e+00 1.434885158809514100e-11
-5.983788747019501919e+00 1.554242848910869542e-11
-5.978098949489013769e+00 1.683025755530314540e-11
-5.972409151958525619e+00 1.821934644589086912e-11
-5.966719354428038358e+00 1.971718774393993693e-11
-5.961029556897550208e+00 2.133178964717747853e-11
-5.955339759367062058e+00 2.307170838408418384e-11
-5.949649961836573908e+00 2.494608243656668749e-11
-5.943960164306085758e+00 2.696466865321920123e-11
-5.938270366775597608e+00 2.913788033994100719e-11
-5.932580569245109459e+00 3.147682741743334334e-11
-5.926890771714622197e+00 3.399335873785818954e-11
-5.921200974184134047e+00 3.670010665570103390e-11
-5.915511176653645897e+00 3.961053395061067811e-11
-5.909821379123157747e+00 4.273898320272430030e-11
-5.904131581592670486e+00 4.610072872365755137e-11
-5.898441784062182336e+00 4.971203114899988051e-11
-5.892751986531694186e+00 5.359019480073564328e-11
-5.887062189001206036e+00 5.775362793056237014e-11
-5.881372391470717886e+00 6.222190595751780783e-11
-5.875682593940229737e+00 6.701583781570791393e-11
-5.869992796409742475e+00 7.215753553019404575e-11
-5.864302998879254325e+00 7.767048714126063664e-11
-5.858613201348766175e+00 8.357963309929478525e-11
-5.852923403818278025e+00 8.991144625442068180e-11
-5.847233606287789875e+00 9.669401556672915016e-11
-5.841543808757302614e+00 1.039571336645042891e-10
-5.835854011226814464e+00 1.117323883792079693e-10
-5.830164213696326314e+00 1.200532583870988602e-10
-5.824474416165838164e+00 1.289552130883187032e-10
-5.818784618635350014e+00 1.384758168548981017e-10
-5.813094821104861865e+00 1.486548377795542596e-10
-5.807405023574374603e+00 1.595343610572447186e-10
-5.801715226043886453e+00 1.711589071312473286e-10
-5.796025428513398303e+00 1.835755547349634223e-10
-5.790335630982910153e+00 1.968340689598017076e-10
-5.784645833452422004e+00 2.109870344781735637e-10
-5.778956035921934742e+00 2.260899940489891783e-10
-5.773266238391446592e+00 2.422015924309548332e-10
-5.767576440860958442e+00 2.593837258263811799e-10
-5.761886643330470292e+00 2.777016969752777157e-10
-5.756196845799982142e+00 2.972243760159258908e-10
-5.750507048269493993e+00 3.180243672241337875e-10
-5.744817250739006731e+00 3.401781817387980299e-10
-5.739127453208518581e+00 3.637664163762683049e-10
-5.733437655678030431e+00 3.888739386302279350e-10
-5.727747858147542281e+00 4.155900779475561961e-10
-5.722058060617054132e+00 4.440088233635580277e-10
-5.716368263086566870e+00 4.742290275723429265e-10
-5.710678465556078720e+00 5.063546174998342097e-10
-5.704988668025590570e+00 5.404948114377471122e-10
-5.699298870495102420e+00 5.767643427872769735e-10
-5.693609072964614271e+00 6.152836904505749646e-10
-5.687919275434126121e+00 6.561793158968977224e-10
-5.682229477903638859e+00 6.995839069182312216e-10
-5.676539680373150709e+00 7.456366280763870423e-10
-5.670849882842662559e+00 7.944833778297366624e-10
-5.665160085312174409e+00 8.462770523135095965e-10
-5.659470287781687148e+00 9.011778157319927732e-10
-5.653780490251198998e+00 9.593533773049599129e-10
-5.648090692720710848e+00 1.020979274693442833e-09
-5.642400895190222698e+00 1.086239163812290098e-09
-5.636711097659734548e+00 1.155325114917965846e-09
-5.631021300129246399e+00 1.228437914840541567e-09
-5.625331502598758249e+00 1.305787375208293474e-09
-5.619641705068270987e+00 1.387592646491994623e-09
-5.613951907537782837e+00 1.474082537673862946e-09
-5.608262110007294687e+00 1.565495841322839539e-09
-5.602572312476806538e+00 1.662081663834495885e-09
-5.596882514946319276e+00 1.764099760568734549e-09
-5.591192717415831126e+00 1.871820875593445556e-09
-5.585502919885342976e+00 1.985527085715656823e-09
-5.579813122354854826e+00 2.105512148455420908e-09
-5.574123324824366676e+00 2.232081853589568238e-09
-5.568433527293878527e+00 2.365554377864539400e-09
-5.562743729763390377e+00 2.506260642448620406e-09
-5.557053932232903115e+00 2.654544672664520947e-09
-5.551364134702414965e+00 2.810763959513515417e-09
-5.545674337171926815e+00 2.975289822471599121e-09
-5.539984539641438666e+00 3.148507773008187582e-09
-5.534294742110951404e+00 3.330817878246110696e-09
-5.528604944580463254e+00 3.522635124151024258e-09
-5.522915147049975104e+00 3.724389777606223318e-09
-5.517225349519486954e+00 3.936527746698343283e-09
-5.511535551988998805e+00 4.159510938506998025e-09
-5.505845754458510655e+00 4.393817613660484247e-09
-5.500155956928022505e+00 4.639942736888392012e-09
-5.494466159397535243e+00 4.898398322770927173e-09
-5.488776361867047093e+00 5.169713775854525850e-09
-5.483086564336558943e+00 5.454436224272481490e-09
-5.477396766806070794e+00 5.753130845981228015e-09
-5.471706969275583532e+00 6.066381186692828121e-09
-5.466017171745095382e+00 6.394789468557557398e-09
-5.460327374214607232e+00 6.738976888622258961e-09
-5.454637576684119082e+00 7.099583906066145158e-09
-5.448947779153630933e+00 7.477270517189564129e-09
-5.443257981623142783e+00 7.872716517108936644e-09
-5.437568184092654633e+00 8.286621747089322868e-09
-5.431878386562167371e+00 8.719706326425780552e-09
-5.426188589031679221e+00 9.172710867767088602e-09
-5.420498791501191072e+00 9.646396674757665320e-09
-5.414808993970702922e+00 1.014154592086150821e-08
-5.409119196440215660e+00 1.065896180821759677e-08
-5.403429398909727510e+00 1.119946870536846711e-08
-5.397739601379239360e+00 1.176391226269423096e-08
-5.392049803848751210e+00 1.235315950438255779e-08
-5.386360006318263061e+00 1.296809889576064557e-08
-5.380670208787774911e+00 1.360964038481766429e-08
-5.374980411257287649e+00 1.427871541674992792e-08
-5.369290613726799499e+00 1.497627692036861302e-08
-5.363600816196311349e+00 1.570329926521853706e-08
-5.357911018665823200e+00 1.646077818827378480e-08
-5.352221221135335050e+00 1.724973068908979622e-08
-5.346531423604847788e+00 1.807119489231441454e-08
-5.340841626074359638e+00 1.892622987648540158e-08
-5.335151828543871488e+00 1.981591546806760707e-08
-5.329462031013383339e+00 2.074135199971976770e-08
-5.323772233482895189e+00 2.170366003181279508e-08
-5.318082435952407039e+00 2.270398003626414690e-08
-5.312392638421919777e+00 2.374347204179616696e-08
-5.306702840891431627e+00 2.482331523977582469e-08
-5.301013043360943477e+00 2.594470754984237276e-08
-5.295323245830455328e+00 2.710886514459145370e-08
-5.289633448299968066e+00 2.831702193263945518e-08
-5.283943650769479916e+00 2.957042899946059273e-08
-5.278253853238991766e+00 3.087035400545382495e-08
-5.272564055708503616e+00 3.221808054077554923e-08
-5.266874258178015467e+00 3.361490743654448262e-08
-5.261184460647527317e+00 3.506214803211005364e-08
-5.255494663117039167e+00 3.656112939815798509e-08
-5.249804865586551905e+00 3.811319151551576264e-08
-5.244115068056063755e+00 3.971968640961306983e-08
-5.238425270525575606e+00 4.138197724064307496e-08
-5.232735472995087456e+00 4.310143734957663861e-08
-5.227045675464600194e+00 4.487944926027429408e-08
-5.221355877934112044e+00 4.671740363805209851e-08
-5.215666080403623894e+00 4.861669820515678051e-08
-5.209976282873135744e+00 5.057873661372464480e-08
-5.204286485342647595e+00 5.260492727690029835e-08
-5.198596687812159445e+00 5.469668215891094587e-08
-5.192906890281671295e+00 5.685541552500385045e-08
-5.187217092751184033e+00 5.908254265227182940e-08
-5.181527295220695883e+00 6.137947850251016749e-08
-5.175837497690207734e+00 6.374763635835957514e-08
-5.170147700159719584e+00 6.618842642411954152e-08
-5.164457902629232322e+00 6.870325439272250951e-08
-5.158768105098744172e+00 7.129351998048577260e-08
-5.153078307568256022e+00 7.396061543136567917e-08
-5.147388510037767873e+00 7.670592399256669134e-08
-5.141698712507279723e+00 7.953081836345994588e-08
-5.136008914976791573e+00 8.243665911988337164e-08
-5.130319117446303423e+00 8.542479311600559828e-08
-5.124629319915816161e+00 8.849655186603892473e-08
-5.118939522385328011e+00 9.165324990819609474e-08
-5.113249724854839862e+00 9.489618315337263325e-08
-5.107559927324351712e+00 9.822662722115068764e-08
-5.101870129793864450e+00 1.016458357657928190e-07
-5.096180332263376300e+00 1.051550387949926027e-07
-5.090490534732888150e+00 1.087554409842176008e-07
-5.084800737202400001e+00 1.124482199895700923e-07
-5.079110939671911851e+00 1.162345247621431220e-07
-5.073421142141423701e+00 1.201154738669210782e-07
-5.067731344610935551e+00 1.240921538093240425e-07
-5.062041547080448289e+00 1.281656173725434318e-07
-5.056351749549960140e+00 1.323368819688570581e-07
-5.050661952019471990e+00 1.366069280081340347e-07
-5.044972154488983840e+00 1.409766972867785338e-07
-5.039282356958496578e+00 1.454470914003582003e-07
-5.033592559428008428e+00 1.500189701831805746e-07
-5.027902761897520278e+00 1.546931501780616076e-07
-5.022212964367032129e+00 1.594704031395364662e-07
-5.016523166836543979e+00 1.643514545737199191e-07
-5.010833369306055829e+00 1.693369823179980759e-07
-5.005143571775568567e+00 1.744276151636900550e-07
-4.999453774245080417e+00 1.796239315247654275e-07
-4.993763976714592268e+00 1.849264581556246402e-07
-4.988074179184104118e+00 1.903356689209033833e-07
-4.982384381653615968e+00 1.958519836201484129e-07
-4.976694584123128706e+00 2.014757668701334897e-07
-4.971004786592640556e+00 2.072073270474804638e-07
-4.965314989062152407e+00 2.130469152941189275e-07
-4.959625191531664257e+00 2.189947245880201332e-07
-4.953935394001176107e+00 2.250508888814839067e-07
-4.948245596470687957e+00 2.312154823091223159e-07
-4.942555798940200695e+00 2.374885184675328469e-07
-4.936866001409712545e+00 2.438699497684988048e-07
-4.931176203879224396e+00 2.503596668673589116e-07
-4.925486406348736246e+00 2.569574981680551708e-07
-4.919796608818248984e+00 2.636632094061401357e-07
-4.914106811287760834e+00 2.704765033108643649e-07
-4.908417013757272684e+00 2.773970193472408607e-07
-4.902727216226784535e+00 2.844243335388122128e-07
-4.897037418696296385e+00 2.915579583716048972e-07
-4.891347621165808235e+00 2.987973427795636448e-07
-4.885657823635320085e+00 3.061418722115333246e-07
-4.879968026104832823e+00 3.135908687796376224e-07
-4.874278228574344674e+00 3.211435914886865324e-07
-4.868588431043856524e+00 3.287992365460005223e-07
-4.862898633513368374e+00 3.365569377508529885e-07
-4.857208835982881112e+00 3.444157669624652771e-07
-4.851519038452392962e+00 3.523747346453013488e-07
-4.845829240921904812e+00 3.604327904901479116e-07
-4.840139443391416663e+00 3.685888241092964359e-07
-4.834449645860928513e+00 3.768416658038806250e-07
-4.828759848330440363e+00 3.851900874012374637e-07
-4.823070050799952213e+00 3.936328031599467288e-07
-4.817380253269464951e+00 4.021684707400030446e-07
-4.811690455738976802e+00 4.107956922353862100e-07
-4.806000658208488652e+00 4.195130152660890020e-07
-4.800310860678000502e+00 4.283189341265262455e-07
-4.794621063147513240e+00 4.372118909870335793e-07
-4.788931265617025090e+00 4.461902771450476683e-07
-4.783241468086536941e+00 4.552524343223709907e-07
-4.777551670556048791e+00 4.643966560048435946e-07
-4.771861873025560641e+00 4.736211888205693054e-07
-4.766172075495072491e+00 4.829242339527714468e-07
-4.760482277964584341e+00 4.923039485832365620e-07
-4.754792480434097079e+00 5.017584473622367557e-07
-4.749102682903608930e+00 5.112858039007612429e-07
-4.743412885373120780e+00 5.208840522807986458e-07
-4.737723087842632630e+00 5.305511885794447747e-07
-4.732033290312145368e+00 5.402851724025256593e-07
-4.726343492781657218e+00 5.500839284234732429e-07
-4.720653695251169069e+00 5.599453479231620356e-07
-4.714963897720680919e+00 5.698672903265065014e-07
-4.709274100190192769e+00 5.798475847316051917e-07
-4.703584302659704619e+00 5.898840314273332536e-07
-4.697894505129216469e+00 5.999744033953416985e-07
-4.692204707598729208e+00 6.101164477925385951e-07
-4.686514910068241058e+00 6.203078874102449880e-07
-4.680825112537752908e+00 6.305464221063288756e-07
-4.675135315007265646e+00 6.408297302068253567e-07
-4.669445517476777496e+00 6.511554698736703769e-07
-4.663755719946289346e+00 6.615212804353655593e-07
-4.658065922415801197e+00 6.719247836776333294e-07
-4.652376124885313047e+00 6.823635850912798288e-07
-4.646686327354824897e+00 6.928352750747461195e-07
-4.640996529824336747e+00 7.033374300890562416e-07
-4.635306732293848597e+00 7.138676137631333769e-07
-4.629616934763361336e+00 7.244233779477030171e-07
-4.623927137232873186e+00 7.350022637163058069e-07
-4.618237339702385036e+00 7.456018023121858295e-07
-4.612547542171897774e+00 7.562195160401668541e-07
-4.606857744641409624e+00 7.668529191028910130e-07
-4.601167947110921475e+00 7.774995183810963414e-07
-4.595478149580433325e+00 7.881568141579733072e-07
-4.589788352049945175e+00 7.988223007878942525e-07
-4.584098554519457025e+00 8.094934673101727264e-07
-4.578408756988968875e+00 8.201677980088053022e-07
-4.572718959458480725e+00 8.308427729194867598e-07
-4.567029161927993464e+00 8.415158682854903113e-07
-4.561339364397505314e+00 8.521845569643448479e-07
-4.555649566867017164e+00 8.628463087875101171e-07
-4.549959769336529902e+00 8.734985908756144334e-07
-4.544269971806041752e+00 8.841388679120823188e-07
-4.538580174275553603e+00 8.947646023782499916e-07
-4.532890376745065453e+00 9.053732547534139013e-07
-4.527200579214577303e+00 9.159622836834635538e-07
-4.521510781684089153e+00 9.265291461220361641e-07
-4.515820984153601003e+00 9.370712974483750436e-07
-4.510131186623112853e+00 9.475861915662938597e-07
-4.504441389092625592e+00 9.580712809888641540e-07
-4.498751591562137442e+00 9.685240169136535736e-07
-4.493061794031649292e+00 9.789418492934765215e-07
-4.487371996501162030e+00 9.893222269078371501e-07
-4.481682198970673880e+00 9.996625974403394910e-07
-4.475992401440185731e+00 1.009960407567444649e-06
-4.470302603909697581e+00 1.020213103064101105e-06
-4.464612806379209431e+00 1.030418128931789629e-06
-4.458923008848721281e+00 1.040572929554595448e-06
-4.453233211318233131e+00 1.050674948888944058e-06
-4.447543413787744981e+00 1.060721630692624103e-06
-4.441853616257257720e+00 1.070710418798697083e-06
-4.436163818726769570e+00 1.080638757439850615e-06
-4.430474021196282308e+00 1.090504091628630473e-06
-4.424784223665794158e+00 1.100303867598960315e-06
-4.419094426135306009e+00 1.110035533314124711e-06
-4.413404628604817859e+00 1.119696539046333013e-06
-4.407714831074329709e+00 1.129284338032720113e-06
-4.402025033543841559e+00 1.138796387212481526e-06
-4.396335236013353409e+00 1.148230148049583575e-06
-4.390645438482865259e+00 1.157583087445236617e-06
-4.384955640952377998e+00 1.166852678744043346e-06
-4.379265843421889848e+00 1.176036402837427765e-06
-4.373576045891401698e+00 1.185131749367602310e-06
-4.367886248360914436e+00 1.194136218035030758e-06
-4.362196450830426286e+00 1.203047320011933088e-06
-4.356506653299938137e+00 1.211862579463990552e-06
-4.350816855769449987e+00 1.220579535182051940e-06
-4.345127058238961837e+00 1.229195742325157348e-06
-4.339437260708473687e+00 1.237708774275805452e-06
-4.333747463177985537e+00 1.246116224607915339e-06
-4.328057665647497387e+00 1.254415709167480785e-06
-4.322367868117010126e+00 1.262604868265433729e-06
-4.316678070586521976e+00 1.270681368981770617e-06
-4.310988273056033826e+00 1.278642907579459081e-06
-4.305298475525546564e+00 1.286487212026214054e-06
-4.299608677995058414e+00 1.294212044621675699e-06
-4.293918880464570265e+00 1.301815204727039361e-06
-4.288229082934082115e+00 1.309294531593701981e-06
-4.282539285403593965e+00 1.316647907286968680e-06
-4.276849487873105815e+00 1.323873259700377476e-06
-4.271159690342617665e+00 1.330968565655704135e-06
-4.265469892812129515e+00 1.337931854083244352e-06
-4.259780095281642254e+00 1.344761209276466919e-06
-4.254090297751154104e+00 1.351454774214707766e-06
-4.248400500220665954e+00 1.358010753947087762e-06
-4.242710702690178692e+00 1.364427419030441150e-06
-4.237020905159690543e+00 1.370703109013601669e-06
-4.231331107629202393e+00 1.376836235959995313e-06
-4.225641310098714243e+00 1.382825288000129975e-06
-4.219951512568226093e+00 1.388668832905210722e-06
-4.214261715037737943e+00 1.394365521672753923e-06
-4.208571917507249793e+00 1.399914092114813636e-06
-4.202882119976761643e+00 1.405313372439106676e-06
-4.197192322446274382e+00 1.410562284813112533e-06
-4.191502524915786232e+00 1.415659848900965960e-06
-4.185812727385298082e+00 1.420605185362793599e-06
-4.180122929854810820e+00 1.425397519305977039e-06
-4.174433132324322671e+00 1.430036183677698074e-06
-4.168743334793834521e+00 1.434520622588014127e-06
-4.163053537263346371e+00 1.438850394552678142e-06
-4.157363739732858221e+00 1.443025175644867086e-06
-4.151673942202370071e+00 1.447044762544999668e-06
-4.145984144671881921e+00 1.450909075477873483e-06
-4.140294347141393771e+00 1.454618161026431383e-06
-4.134604549610906510e+00 1.458172194811568953e-06
-4.128914752080418360e+00 1.461571484027575807e-06
-4.123224954549930210e+00 1.464816469822963090e-06
-4.117535157019442948e+00 1.467907729516667586e-06
-4.111845359488954799e+00 1.470845978639898121e-06
-4.106155561958466649e+00 1.473632072794135151e-06
-4.100465764427978499e+00 1.476267009316195520e-06
-4.094775966897490349e+00 1.478751928741565099e-06
-4.089086169367002199e+00 1.481088116057654335e-06
-4.083396371836514049e+00 1.483277001739013964e-06
-4.077706574306025900e+00 1.485320162557048326e-06
-4.072016776775538638e+00 1.487219322157212413e-06
-4.066326979245050488e+00 1.488976351397225346e-06
-4.060637181714563226e+00 1.490593268440352211e-06
-4.054947384184075077e+00 1.492072238598398031e-06
-4.049257586653586927e+00 1.493415573919627294e-06
-4.043567789123098777e+00 1.494625732517450535e-06
-4.037877991592610627e+00 1.495705317636353033e-06
-4.032188194062122477e+00 1.496657076452191653e-06
-4.026498396531634327e+00 1.497483898604653931e-06
-4.020808599001146177e+00 1.498188814460369802e-06
-4.015118801470658028e+00 1.498774993105847752e-06
-4.009429003940170766e+00 1.499245740070133574e-06
-4.003739206409682616e+00 1.499604494777793514e-06
-3.998049408879194910e+00 1.499854827733557386e-06
-3.992359611348706760e+00 1.500000437440682267e-06
-3.986669813818218611e+00 1.500045147055822449e-06
-3.980980016287730905e+00 1.499992900783937792e-06
-3.975290218757242755e+00 1.499847760017482179e-06
-3.969600421226754605e+00 1.499613899224849900e-06
-3.963910623696266899e+00 1.499295601593773076e-06
-3.958220826165778750e+00 1.498897254436073260e-06
-3.952531028635291044e+00 1.498423344360854988e-06
-3.946841231104802894e+00 1.497878452223944777e-06
-3.941151433574314744e+00 1.497267247862002698e-06
-3.935461636043827038e+00 1.496594484620434795e-06
-3.929771838513338889e+00 1.495864993684826041e-06
-3.924082040982850739e+00 1.495083678226252207e-06
-3.918392243452363033e+00 1.494255507371404778e-06
-3.912702445921874883e+00 1.493385510009029291e-06
-3.907012648391387177e+00 1.492478768444713220e-06
-3.901322850860899027e+00 1.491540411916568618e-06
-3.895633053330410878e+00 1.490575609984836424e-06
-3.889943255799923172e+00 1.489589565808876068e-06
-3.884253458269435022e+00 1.488587509325429139e-06
-3.878563660738946872e+00 1.487574690342417137e-06
-3.872873863208459166e+00 1.486556371562883579e-06
-3.867184065677971017e+00 1.485537821553991189e-06
-3.861494268147482867e+00 1.484524307676262331e-06
-3.855804470616995161e+00 1.483521088988478041e-06
-3.850114673086507011e+00 1.482533409143844147e-06
-3.844424875556019305e+00 1.481566489293183111e-06
-3.838735078025531156e+00 1.480625521011031329e-06
-3.833045280495043006e+00 1.479715659260577557e-06
-3.827355482964555300e+00 1.478842015413426594e-06
-3.821665685434067150e+00 1.478009650340142953e-06
-3.815975887903579000e+00 1.477223567587488987e-06
-3.810286090373091294e+00 1.476488706658179831e-06
-3.804596292842603145e+00 1.475809936408824221e-06
-3.798906495312115439e+00 1.475192048581571797e-06
-3.793216697781627289e+00 1.474639751484747557e-06
-3.787526900251139139e+00 1.474157663837505368e-06
-3.781837102720651433e+00 1.473750308793249668e-06
-3.776147305190163284e+00 1.473422108156215843e-06
-3.770457507659675134e+00 1.473177376805251165e-06
-3.764767710129187428e+00 1.473020317338414044e-06
-3.759077912598699278e+00 1.472955014951576077e-06
-3.753388115068211128e+00 1.472985432563721612e-06
-3.747698317537723423e+00 1.473115406201141218e-06
-3.742008520007235273e+00 1.473348640652160085e-06
-3.736318722476747567e+00 1.473688705403468445e-06
-3.730628924946259417e+00 1.474139030868534156e-06
-3.724939127415771267e+00 1.474702904917920065e-06
-3.719249329885283561e+00 1.475383469720698146e-06
-3.713559532354795412e+00 1.476183718905453830e-06
-3.707869734824307262e+00 1.477106495048684450e-06
-3.702179937293819556e+00 1.478154487497662623e-06
-3.696490139763331406e+00 1.479330230534101005e-06
-3.690800342232843700e+00 1.480636101884192329e-06
-3.685110544702355551e+00 1.482074321579831203e-06
-3.679420747171867401e+00 1.483646951175033037e-06
-3.673730949641379695e+00 1.485355893320774539e-06
-3.668041152110891545e+00 1.487202891700675323e-06
-3.662351354580403395e+00 1.489189531329124924e-06
-3.656661557049915690e+00 1.491317239212655648e-06
-3.650971759519427540e+00 1.493587285374532049e-06
-3.645281961988939390e+00 1.496000784241712750e-06
-3.639592164458451684e+00 1.498558696392541989e-06
-3.633902366927963534e+00 1.501261830662686978e-06
-3.628212569397475828e+00 1.504110846606053647e-06
-3.622522771866987679e+00 1.507106257306620502e-06
-3.616832974336499529e+00 1.510248432536310442e-06
-3.611143176806011823e+00 1.513537602253284473e-06
-3.605453379275523673e+00 1.516973860434259059e-06
-3.599763581745035523e+00 1.520557169233694120e-06
-3.594073784214547818e+00 1.524287363461992696e-06
-3.588383986684059668e+00 1.528164155374128025e-06
-3.582694189153571962e+00 1.532187139759427461e-06
-3.577004391623083812e+00 1.536355799322583904e-06
-3.571314594092595662e+00 1.540669510345312529e-06
-3.565624796562107957e+00 1.545127548617464591e-06
-3.559934999031619807e+00 1.549729095625816258e-06
-3.554245201501131657e+00 1.554473244988192084e-06
-3.548555403970643951e+00 1.559359009120046711e-06
-3.542865606440155801e+00 1.564385326120132916e-06
-3.537175808909668095e+00 1.569551066861421203e-06
-3.531486011379179946e+00 1.574855042272986565e-06
-3.525796213848691796e+00 1.580296010798185683e-06
-3.520106416318204090e+00 1.585872686014092036e-06
-3.514416618787715940e+00 1.591583744396799828e-06
-3.508726821257227790e+00 1.597427833216933402e-06
-3.503037023726740085e+00 1.603403578549438966e-06
-3.497347226196251935e+00 1.609509593381499163e-06
-3.491657428665763785e+00 1.615744485802249208e-06
-3.485967631135276079e+00 1.622106867257804141e-06
-3.480277833604787929e+00 1.628595360855026041e-06
-3.474588036074300224e+00 1.635208609697355475e-06
-3.468898238543812074e+00 1.641945285236039235e-06
-3.463208441013323924e+00 1.648804095620049636e-06
-3.457518643482836218e+00 1.655783794028080591e-06
-3.451828845952348068e+00 1.662883186966039370e-06
-3.446139048421859918e+00 1.670101142513603317e-06
-3.440449250891372213e+00 1.677436598503558558e-06
-3.434759453360884063e+00 1.684888570617816934e-06
-3.429069655830396357e+00 1.692456160384236693e-06
-3.423379858299908207e+00 1.700138563058648830e-06
-3.417690060769420057e+00 1.707935075376753751e-06
-3.412000263238932352e+00 1.715845103160903199e-06
-3.406310465708444202e+00 1.723868168767141927e-06
-3.400620668177956052e+00 1.732003918358240220e-06
-3.394930870647468346e+00 1.740252128988917821e-06
-3.389241073116980196e+00 1.748612715489855394e-06
-3.383551275586492046e+00 1.757085737137594269e-06
-3.377861478056004341e+00 1.765671404097926662e-06
-3.372171680525516191e+00 1.774370083630882113e-06
-3.366481882995028485e+00 1.783182306045973253e-06
-3.360792085464540335e+00 1.792108770396957977e-06
-3.355102287934052185e+00 1.801150349905905973e-06
-3.349412490403564480e+00 1.810308097107037113e-06
-3.343722692873076330e+00 1.819583248701371783e-06
-3.338032895342588180e+00 1.828977230113885029e-06
-3.332343097812100474e+00 1.838491659745540589e-06
-3.326653300281612324e+00 1.848128352913200273e-06
-3.320963502751124619e+00 1.857889325471119469e-06
-3.315273705220636469e+00 1.867776797108414859e-06
-3.309583907690148319e+00 1.877793194317561679e-06
-3.303894110159660613e+00 1.887941153029722019e-06
-3.298204312629172463e+00 1.898223520913357186e-06
-3.292514515098684313e+00 1.908643359333316443e-06
-3.286824717568196608e+00 1.919203944968288354e-06
-3.281134920037708458e+00 1.929908771085196787e-06
-3.275445122507220308e+00 1.940761548469831361e-06
-3.269755324976732602e+00 1.951766206013690290e-06
-3.264065527446244452e+00 1.962926890957717081e-06
-3.258375729915756747e+00 1.974247968794259434e-06
-3.252685932385268597e+00 1.985734022829299742e-06
-3.246996134854780447e+00 1.997389853407598677e-06
-3.241306337324292741e+00 2.009220476804116244e-06
-3.235616539793804591e+00 2.021231123785638462e-06
-3.229926742263316441e+00 2.033427237847187002e-06
-3.224236944732828736e+00 2.045814473128397330e-06
-3.218547147202340586e+00 2.058398692015600205e-06
-3.212857349671852880e+00 2.071185962435926641e-06
-3.207167552141364730e+00 2.084182554850291396e-06
-3.201477754610876580e+00 2.097394938952610610e-06
-3.195787957080388875e+00 2.110829780083142854e-06
-3.190098159549900725e+00 2.124493935364259605e-06
-3.184408362019412575e+00 2.138394449567443695e-06
-3.178718564488924869e+00 2.152538550720705618e-06
-3.173028766958436719e+00 2.166933645466020510e-06
-3.167338969427948570e+00 2.181587314176717264e-06
-3.161649171897460864e+00 2.196507305845132401e-06
-3.155959374366972714e+00 2.211701532751133979e-06
-3.150269576836485008e+00 2.227178064922362638e-06
-3.144579779305996858e+00 2.242945124397361312e-06
-3.138889981775508708e+00 2.259011079302895117e-06
-3.133200184245021003e+00 2.275384437757034888e-06
-3.127510386714532853e+00 2.292073841609697617e-06
-3.121820589184044703e+00 2.309088060032418429e-06
-3.116130791653556997e+00 2.326435982969366265e-06
-3.110440994123068847e+00 2.344126614461520208e-06
-3.104751196592581142e+00 2.362169065856061821e-06
-3.099061399062092992e+00 2.380572548913057967e-06
-3.093371601531604842e+00 2.399346368821406503e-06
-3.087681804001117136e+00 2.418499917136058718e-06
-3.081992006470628986e+00 2.438042664648424859e-06
-3.076302208940140837e+00 2.457984154201716580e-06
-3.070612411409653131e+00 2.478333993462965356e-06
-3.064922613879164981e+00 2.499101847663189483e-06
-3.059232816348677275e+00 2.520297432317057387e-06
-3.053543018818189125e+00 2.541930505933222127e-06
-3.047853221287700975e+00 2.564010862726187761e-06
-3.042163423757213270e+00 2.586548325340433125e-06
-3.036473626226725120e+00 2.609552737597181038e-06
-3.030783828696236970e+00 2.633033957273914647e-06
-3.025094031165749264e+00 2.657001848926512658e-06
-3.019404233635261114e+00 2.681466276763476674e-06
-3.013714436104772965e+00 2.706437097581435005e-06
-3.008024638574285259e+00 2.731924153770762181e-06
-3.002334841043797109e+00 2.757937266399812859e-06
-2.996645043513309403e+00 2.784486228385825833e-06
-2.990955245982821253e+00 2.811580797760323892e-06
-2.985265448452333104e+00 2.839230691036294421e-06
-2.979575650921845398e+00 2.867445576684185791e-06
-2.973885853391357248e+00 2.896235068723282336e-06
-2.968196055860869098e+00 2.925608720434670487e-06
-2.962506258330381392e+00 2.955576018201600361e-06
-2.956816460799893242e+00 2.986146375482709962e-06
-2.951126663269405537e+00 3.017329126923074787e-06
-2.945436865738917387e+00 3.049133522607861341e-06
-2.939747068208429237e+00 3.081568722462760464e-06
-2.934057270677941531e+00 3.114643790805227246e-06
-2.928367473147453381e+00 3.148367691050069821e-06
-2.922677675616965232e+00 3.182749280572578679e-06
-2.916987878086477526e+00 3.217797305732189460e-06
-2.911298080555989376e+00 3.253520397059208070e-06
-2.905608283025501226e+00 3.289927064606878318e-06
-2.899918485495013520e+00 3.327025693470856299e-06
-2.894228687964525371e+00 3.364824539477778812e-06
-2.888538890434037665e+00 3.403331725044422940e-06
-2.882849092903549515e+00 3.442555235208762927e-06
-2.877159295373061365e+00 3.482502913833909007e-06
-2.871469497842573659e+00 3.523182459985873506e-06
-2.865779700312085509e+00 3.564601424485831643e-06
-2.860089902781597360e+00 3.606767206637423817e-06
-2.854400105251109654e+00 3.649687051129600815e-06
-2.848710307720621504e+00 3.693368045115331258e-06
-2.843020510190133798e+00 3.737817115466433051e-06
-2.837330712659645648e+00 3.783041026204823567e-06
-2.831640915129157499e+00 3.829046376110328353e-06
-2.825951117598669793e+00 3.875839596505318124e-06
-2.820261320068181643e+00 3.923426949216376073e-06
-2.814571522537693493e+00 3.971814524713274998e-06
-2.808881725007205787e+00 4.021008240425621721e-06
-2.803191927476717638e+00 4.071013839237629567e-06
-2.797502129946229488e+00 4.121836888161496204e-06
-2.791812332415741782e+00 4.173482777190159355e-06
-2.786122534885253632e+00 4.225956718330219795e-06
-2.780432737354765926e+00 4.279263744815988800e-06
-2.774742939824277776e+00 4.333408710505952608e-06
-2.769053142293789627e+00 4.388396289462913432e-06
-2.763363344763301921e+00 4.444230975719528200e-06
-2.757673547232813771e+00 4.500917083231000919e-06
-2.751983749702325621e+00 4.558458746016996266e-06
-2.746293952171837915e+00 4.616859918495139334e-06
-2.740604154641349766e+00 4.676124376008646001e-06
-2.734914357110862060e+00 4.736255715550868990e-06
-2.729224559580373910e+00 4.797257356689966465e-06
-2.723534762049885760e+00 4.859132542696918676e-06
-2.717844964519398054e+00 4.921884341880645010e-06
-2.712155166988909905e+00 4.985515649134044099e-06
-2.706465369458421755e+00 5.050029187695093904e-06
-2.700775571927934049e+00 5.115427511127471396e-06
-2.695085774397445899e+00 5.181713005525314942e-06
-2.689395976866958193e+00 5.248887891946955795e-06
-2.683706179336470043e+00 5.316954229082839785e-06
-2.678016381805981894e+00 5.385913916162791734e-06
-2.672326584275493744e+00 5.455768696108251106e-06
-2.666636786745005594e+00 5.526520158935068478e-06
-2.660946989214518332e+00 5.598169745412668393e-06
-2.655257191684030182e+00 5.670718750985629789e-06
-2.649567394153542033e+00 5.744168329963485351e-06
-2.643877596623053883e+00 5.818519499985148414e-06
-2.638187799092565733e+00 5.893773146763905138e-06
-2.632498001562078471e+00 5.969930029119251851e-06
-2.626808204031590321e+00 6.046990784301771903e-06
-2.621118406501102172e+00 6.124955933617014307e-06
-2.615428608970614022e+00 6.203825888354670164e-06
-2.609738811440125872e+00 6.283600956028749084e-06
-2.604049013909638610e+00 6.364281346934667911e-06
-2.598359216379150460e+00 6.445867181028874340e-06
-2.592669418848662310e+00 6.528358495136211303e-06
-2.586979621318174161e+00 6.611755250490394848e-06
-2.581289823787686011e+00 6.696057340612274357e-06
-2.575600026257197861e+00 6.781264599530421980e-06
-2.569910228726710599e+00 6.867376810348183101e-06
-2.564220431196222449e+00 6.954393714161017288e-06
-2.558530633665734300e+00 7.042315019327162938e-06
-2.552840836135246150e+00 7.131140411094808773e-06
-2.547151038604758000e+00 7.220869561587787279e-06
-2.541461241074270738e+00 7.311502140151682357e-06
-2.535771443543782588e+00 7.403037824061605643e-06
-2.530081646013294439e+00 7.495476309592004872e-06
-2.524391848482806289e+00 7.588817323448737229e-06
-2.518702050952318139e+00 7.683060634562519981e-06
-2.513012253421829989e+00 7.778206066242380280e-06
-2.507322455891342727e+00 7.874253508687054315e-06
-2.501632658360854577e+00 7.971202931851497400e-06
-2.495942860830366428e+00 8.069054398664739943e-06
-2.490253063299878278e+00 8.167808078595016760e-06
-2.484563265769390128e+00 8.267464261556796149e-06
-2.478873468238902866e+00 8.368023372153842194e-06
-2.473183670708414716e+00 8.469485984251705108e-06
-2.467493873177926567e+00 8.571852835871785948e-06
-2.461804075647438417e+00 8.675124844399000035e-06
-2.456114278116950267e+00 8.779303122093675969e-06
-2.450424480586463005e+00 8.884388991897737605e-06
-2.444734683055974855e+00 8.990384003524596332e-06
-2.439044885525486706e+00 9.097289949820944316e-06
-2.433355087994998556e+00 9.205108883388476735e-06
-2.427665290464510406e+00 9.313843133452314068e-06
-2.421975492934022256e+00 9.423495322962407558e-06
-2.416285695403534994e+00 9.534068385913501209e-06
-2.410595897873046844e+00 9.645565584868508741e-06
-2.404906100342558695e+00 9.757990528669454130e-06
-2.399216302812070545e+00 9.871347190319758449e-06
-2.393526505281582395e+00 9.985639925020793427e-06
-2.387836707751095133e+00 1.010087348834531553e-05
-2.382146910220606983e+00 1.021705305452986584e-05
-2.376457112690118834e+00 1.033418423486757209e-05
-2.370767315159630684e+00 1.045227309618289611e-05
-2.365077517629142534e+00 1.057132617936904305e-05
-2.359387720098654384e+00 1.069135051796875222e-05
-2.353697922568167122e+00 1.081235365677889470e-05
-2.348008125037678973e+00 1.093434367045929248e-05
-2.342318327507190823e+00 1.105732918212574900e-05
-2.336628529976702673e+00 1.118131938190773799e-05
-2.330938732446214523e+00 1.130632404545090311e-05
-2.325248934915727261e+00 1.143235355234471030e-05
-2.319559137385239111e+00 1.155941890445600505e-05
-2.313869339854750962e+00 1.168753174414899931e-05
-2.308179542324262812e+00 1.181670437237335525e-05
-2.302489744793774662e+00 1.194694976660159014e-05
-2.296799947263286512e+00 1.207828159859818440e-05
-2.291110149732799250e+00 1.221071425200299454e-05
-2.285420352202311101e+00 1.234426283971255217e-05
-2.279730554671822951e+00 1.247894322104305728e-05
-2.274040757141334801e+00 1.261477201866051867e-05
-2.268350959610846651e+00 1.275176663526359477e-05
-2.262661162080359389e+00 1.288994527000625802e-05
-2.256971364549871240e+00 1.302932693464836010e-05
-2.251281567019383090e+00 1.316993146942301716e-05
-2.245591769488894940e+00 1.331177955861187874e-05
-2.239901971958406790e+00 1.345489274581964241e-05
-2.234212174427919528e+00 1.359929344894157487e-05
-2.228522376897431378e+00 1.374500497481883368e-05
-2.222832579366943229e+00 1.389205153357812179e-05
-2.217142781836455079e+00 1.404045825265434507e-05
-2.211452984305966929e+00 1.419025119049635927e-05
-2.205763186775478779e+00 1.434145734995813234e-05
-2.200073389244991517e+00 1.449410469137979606e-05
-2.194383591714503368e+00 1.464822214536519907e-05
-2.188693794184015218e+00 1.480383962526477540e-05
-2.183003996653527068e+00 1.496098803937549893e-05
-2.177314199123038918e+00 1.511969930287182694e-05
-2.171624401592551656e+00 1.528000634948453956e-05
-2.165934604062063507e+00 1.544194314294740754e-05
-2.160244806531575357e+00 1.560554468823429210e-05
-2.154555009001087207e+00 1.577084704261329931e-05
-2.148865211470599057e+00 1.593788732654730471e-05
-2.143175413940110907e+00 1.610670373447433811e-05
-2.137485616409623645e+00 1.627733554550505406e-05
-2.131795818879135496e+00 1.644982313407877564e-05
-2.126106021348647346e+00 1.662420798062360064e-05
-2.120416223818159196e+00 1.680053268227160883e-05
-2.114726426287671046e+00 1.697884096368422772e-05
-2.109036628757183784e+00 1.715917768804890210e-05
-2.103346831226695635e+00 1.734158886831368168e-05
-2.097657033696207485e+00 1.752612167873219548e-05
-2.091967236165719335e+00 1.771282446679883727e-05
-2.086277438635231185e+00 1.790174676566011583e-05
-2.080587641104743923e+00 1.809293930709640378e-05
-2.074897843574255774e+00 1.828645403517635944e-05
-2.069208046043767624e+00 1.848234412069452552e-05
-2.063518248513279474e+00 1.868066397651331839e-05
-2.057828450982791324e+00 1.888146927393967824e-05
-2.052138653452303174e+00 1.908481696027837686e-05
-2.046448855921815912e+00 1.929076527771594968e-05
-2.040759058391327763e+00 1.949937378370213473e-05
-2.035069260860839613e+00 1.971070337300943962e-05
-2.029379463330351463e+00 1.992481630166758220e-05
-2.023689665799863313e+00 2.014177621298503717e-05
-2.017999868269376051e+00 2.036164816588858682e-05
-2.012310070738887902e+00 2.058449866583106187e-05
-2.006620273208399752e+00 2.081039569853796768e-05
-2.000930475677911602e+00 2.103940876688789501e-05
-1.995240678147423452e+00 2.127160893124502045e-05
-1.989550880616935302e+00 2.150706885358995323e-05
-1.983861083086448041e+00 2.174586284582415060e-05
-1.978171285555959891e+00 2.198806692265497891e-05
-1.972481488025471741e+00 2.223375885950264332e-05
-1.966791690494983591e+00 2.248301825590851184e-05
-1.961101892964495441e+00 2.273592660496400378e-05
-1.955412095434008179e+00 2.299256736932387194e-05
-1.949722297903520030e+00 2.325302606441543966e-05
-1.944032500373031880e+00 2.351739034950658919e-05
-1.938342702842543730e+00 2.378575012735260140e-05
-1.932652905312055580e+00 2.405819765320148644e-05
-1.926963107781567430e+00 2.433482765400423186e-05
-1.921273310251080169e+00 2.461573745874721668e-05
-1.915583512720592019e+00 2.490102714090185534e-05
-1.909893715190103869e+00 2.519079967406894144e-05
-1.904203917659615719e+00 2.548516110198704727e-05
-1.898514120129127569e+00 2.578422072417061592e-05
-1.892824322598640308e+00 2.608809129854954283e-05
-1.887134525068152158e+00 2.639688926259615604e-05
-1.881444727537664008e+00 2.671073497454760589e-05
-1.875754930007175858e+00 2.702975297646587538e-05
-1.870065132476687708e+00 2.735407228101943274e-05
-1.864375334946200446e+00 2.768382668402555476e-05
-1.858685537415712297e+00 2.801915510495890646e-05
-1.852995739885224147e+00 2.836020195780989073e-05
-1.847305942354735997e+00 2.870711755487095985e-05
-1.841616144824247847e+00 2.906005854623482887e-05
-1.835926347293759697e+00 2.941918839801250640e-05
-1.830236549763272436e+00 2.978467791251863654e-05
-1.824546752232784286e+00 3.015670579392959471e-05
-1.818856954702296136e+00 3.053545926319528201e-05
-1.813167157171807986e+00 3.092113472628448136e-05
-1.807477359641319836e+00 3.131393850015971701e-05
-1.801787562110832575e+00 3.171408760122080070e-05
-1.796097764580344425e+00 3.212181060132130871e-05
-1.790407967049856275e+00 3.253734855685326511e-05
-1.784718169519368125e+00 3.296095601681656997e-05
-1.779028371988879975e+00 3.339290211623626006e-05
-1.773338574458391825e+00 3.383347176177152005e-05
-1.767648776927904564e+00 3.428296691687233560e-05
-1.761958979397416414e+00 3.474170799438793406e-05
-1.756269181866928264e+00 3.521003536511348322e-05
-1.750579384336440114e+00 3.568831099138804517e-05
-1.744889586805951964e+00 3.617692019551807807e-05
-1.739199789275464703e+00 3.667627357351126274e-05
-1.733509991744976553e+00 3.718680906535923645e-05
-1.727820194214488403e+00 3.770899419390917015e-05
-1.722130396684000253e+00 3.824332848522104525e-05
-1.716440599153512103e+00 3.879034608421247582e-05
-1.710750801623023953e+00 3.935061858035919773e-05
-1.705061004092536692e+00 3.992475805924327269e-05
-1.699371206562048542e+00 4.051342039682832770e-05
-1.693681409031560392e+00 4.111730881449238975e-05
-1.687991611501072242e+00 4.173717771407358366e-05
-1.682301813970584092e+00 4.237383681347521889e-05
-1.676612016440096831e+00 4.302815560474807606e-05
-1.670922218909608681e+00 4.370106815801739109e-05
-1.665232421379120531e+00 4.439357829615161349e-05
-1.659542623848632381e+00 4.510676516669219862e-05
-1.653852826318144231e+00 4.584178923926886609e-05
-1.648163028787656970e+00 4.659989875852962762e-05
-1.642473231257168820e+00 4.738243668451526391e-05
-1.636783433726680670e+00 4.819084815440890628e-05
-1.631093636196192520e+00 4.902668850170299828e-05
-1.625403838665704370e+00 4.989163187104059179e-05
-1.619714041135216220e+00 5.078748046932214498e-05
-1.614024243604728959e+00 5.171617449611793098e-05
-1.608334446074240809e+00 5.267980279899914080e-05
-1.602644648543752659e+00 5.368061430209569040e-05
-1.596954851013264509e+00 5.472103025902054290e-05
-1.591265053482776359e+00 5.580365738425800568e-05
-1.585575255952289098e+00 5.693130192021384709e-05
-1.579885458421800948e+00 5.810698470036702477e-05
-1.574195660891312798e+00 5.933395727234343437e-05
-1.568505863360824648e+00 6.061571914827280065e-05
-1.562816065830336498e+00 6.195603625346904569e-05
-1.557126268299848348e+00 6.335896064831827068e-05
-1.551436470769361087e+00 6.482885160225550735e-05
-1.545746673238872937e+00 6.637039810287126906e-05
-1.540056875708384787e+00 6.798864288750528916e-05
-1.534367078177896637e+00 6.968900808917833744e-05
-1.528677280647408487e+00 7.147732259335686021e-05
-1.522987483116921226e+00 7.335985120686858130e-05
-1.517297685586433076e+00 7.534332574527495162e-05
-1.511607888055944926e+00 7.743497815015568499e-05
-1.505918090525456776e+00 7.964257575309406645e-05
-1.500228292994968626e+00 8.197445880863238777e-05
-1.494538495464481365e+00 8.443958042412739009e-05
-1.488848697933993215e+00 8.704754902025605128e-05
-1.483158900403505065e+00 8.980867346189305538e-05
-1.477469102873016915e+00 9.273401100522889727e-05
-1.471779305342528765e+00 9.583541821327319578e-05
-1.466089507812040615e+00 9.912560499832609223e-05
-1.460399710281553354e+00 1.026181919565705923e-04
-1.454709912751065204e+00 1.063277711666468030e-04
-1.449020115220577054e+00 1.102699706308815750e-04
-1.443330317690088904e+00 1.144615225448082597e-04
-1.437640520159600754e+00 1.189203355876293337e-04
-1.431950722629113493e+00 1.236655714334168501e-04
-1.426260925098625343e+00 1.287177256900501874e-04
-1.420571127568137193e+00 1.340987134801393925e-04
-1.414881330037649043e+00 1.398319598855147789e-04
-1.409191532507160893e+00 1.459424954841672924e-04
-1.403501734976672743e+00 1.524570572158749355e-04
-1.397811937446185482e+00 1.594041948200592351e-04
-1.392122139915697332e+00 1.668143830967000257e-04
-1.386432342385209182e+00 1.747201402483182563e-04
-1.380742544854721032e+00 1.831561525681921492e-04
-1.375052747324232882e+00 1.921594057469164132e-04
-1.369362949793745621e+00 2.017693230762736050e-04
-1.363673152263257471e+00 2.120279108360304812e-04
-1.357983354732769321e+00 2.229799111556625239e-04
-1.352293557202281171e+00 2.346729626492173983e-04
-1.346603759671793021e+00 2.471577691273335641e-04
-1.340913962141304872e+00 2.604882766959676420e-04
-1.335224164610817610e+00 2.747218595564954939e-04
-1.329534367080329460e+00 2.899195148265529980e-04
-1.323844569549841310e+00 3.061460667051360226e-04
-1.318154772019353160e+00 3.234703803092217958e-04
-1.312464974488865010e+00 3.419655855121735318e-04
-1.306775176958377749e+00 3.617093111166582494e-04
-1.301085379427889599e+00 3.827839296965456438e-04
-1.295395581897401449e+00 4.052768134431537512e-04
-1.289705784366913299e+00 4.292806013514514191e-04
-1.284015986836425149e+00 4.548934780809706416e-04
-1.278326189305937888e+00 4.822194648245264025e-04
-1.272636391775449738e+00 5.113687225151233601e-04
-1.266946594244961588e+00 5.424578676975051967e-04
-1.261256796714473438e+00 5.756103013859607299e-04
-1.255566999183985288e+00 6.109565512236167289e-04
-1.249877201653497139e+00 6.486346272509768912e-04
-1.244187404123009877e+00 6.887903915825066515e-04
-1.238497606592521727e+00 7.315779422796845829e-04
-1.232807809062033577e+00 7.771600116968715999e-04
-1.227118011531545427e+00 8.257083795629772700e-04
-1.221428214001057277e+00 8.774043010464255580e-04
-1.215738416470570016e+00 9.324389500339630172e-04
-1.210048618940081866e+00 9.910138778349681342e-04
-1.204358821409593716e+00 1.053341487501884737e-03
-1.198669023879105566e+00 1.119645523934834812e-03
-1.192979226348617416e+00 1.190161579913206992e-03
-1.187289428818129267e+00 1.265137618170076271e-03
-1.181599631287642005e+00 1.344834509595873792e-03
-1.175909833757153855e+00 1.429526587626161679e-03
-1.170220036226665705e+00 1.519502218834054225e-03
-1.164530238696177555e+00 1.615064389711793258e-03
-1.158840441165689406e+00 1.716531309586569578e-03
-1.153150643635202144e+00 1.824237029574388332e-03
-1.147460846104713994e+00 1.938532077431672374e-03
-1.141771048574225844e+00 2.059784108117159590e-03
-1.136081251043737694e+00 2.188378569827745257e-03
-1.130391453513249544e+00 2.324719385219138536e-03
-1.124701655982762283e+00 2.469229647467515668e-03
-1.119011858452274133e+00 2.622352330770693490e-03
-1.113322060921785983e+00 2.784551014826300470e-03
-1.107632263391297833e+00 2.956310622761908636e-03
-1.101942465860809683e+00 3.138138171925155054e-03
-1.096252668330321534e+00 3.330563536873474423e-03
-1.090562870799834272e+00 3.534140223831203857e-03
-1.084873073269346122e+00 3.749446155807701839e-03
-1.079183275738857972e+00 3.977084467492453257e-03
-1.073493478208369822e+00 4.217684308964540774e-03
-1.067803680677881673e+00 4.471901657170649844e-03
-1.062113883147394411e+00 4.740420134041668787e-03
-1.056424085616906261e+00 5.023951830031138030e-03
-1.050734288086418111e+00 5.323238131768616085e-03
-1.045044490555929961e+00 5.639050552431190688e-03
-1.039354693025441811e+00 5.972191563341625042e-03
-1.033664895494953662e+00 6.323495425207198602e-03
-1.027975097964466400e+00 6.693829017316394077e-03
-1.022285300433978250e+00 7.084092662912530591e-03
-1.016595502903490100e+00 7.495220948862942566e-03
-1.010905705373001950e+00 7.928183537643617232e-03
-1.005215907842513801e+00 8.383985969556003240e-03
-9.995261103120265389e-01 8.863670452991852938e-03
-9.938363127815383891e-01 9.368316640460087538e-03
-9.881465152510502392e-01 9.899042387985959590e-03
-9.824567177205620894e-01 1.045700449539363648e-02
-9.767669201900739395e-01 1.104339942487980383e-02
-9.710771226595857897e-01 1.165946399518709084e-02
-9.653873251290985280e-01 1.230647604858690035e-02
-9.596975275986103782e-01 1.298575508778505687e-02
-9.540077300681222283e-01 1.369866287976650304e-02
-9.483179325376340785e-01 1.444660402350667408e-02
-9.426281350071459286e-01 1.523102647838396953e-02
-9.369383374766586670e-01 1.605342205004398407e-02
-9.312485399461705171e-01 1.691532683038393312e-02
-9.255587424156823673e-01 1.781832158824532553e-02
-9.198689448851942174e-01 1.876403210733414151e-02
-9.141791473547060676e-01 1.975412946781558016e-02
-9.084893498242188059e-01 2.079033026797047490e-02
-9.027995522937306561e-01 2.187439678224503345e-02
-8.971097547632425062e-01 2.300813705197286493e-02
-8.914199572327543564e-01 2.419340490501188309e-02
-8.857301597022662065e-01 2.543209990049903960e-02
-8.800403621717780567e-01 2.672616719490276266e-02
-8.743505646412907950e-01 2.807759732553489346e-02
-8.686607671108026452e-01 2.948842590767723759e-02
-8.629709695803144953e-01 3.096073324147547573e-02
-8.572811720498263455e-01 3.249664382477268632e-02
-8.515913745193381956e-01 3.409832576806997445e-02
-8.459015769888509340e-01 3.576799010784063176e-02
-8.402117794583627841e-01 3.750789001446983018e-02
-8.345219819278746343e-01 3.932031989114524034e-02
-8.288321843973864844e-01 4.120761436010343670e-02
-8.231423868668983346e-01 4.317214713271173149e-02
-8.174525893364101847e-01 4.521632975996774106e-02
-8.117627918059229231e-01 4.734261026010766482e-02
-8.060729942754347732e-01 4.955347162014223095e-02
-8.003831967449466234e-01 5.185143016827129664e-02
-7.946933992144584735e-01 5.423903381429465154e-02
-7.890036016839703237e-01 5.671886015529351011e-02
-7.833138041534830620e-01 5.929351444404871302e-02
-7.776240066229949122e-01 6.196562741786156014e-02
-7.719342090925067623e-01 6.473785298564993518e-02
-7.662444115620186125e-01 6.761286577143797716e-02
-7.605546140315304626e-01 7.059335851258861927e-02
-7.548648165010432010e-01 7.368203931139914731e-02
-7.491750189705550511e-01 7.688162873895655613e-02
-7.434852214400669013e-01 8.019485679043295012e-02
-7.377954239095787514e-01 8.362445969132570323e-02
-7.321056263790906016e-01 8.717317655445200320e-02
-7.264158288486024517e-01 9.084374588785580629e-02
-7.207260313181151901e-01 9.463890195413086903e-02
-7.150362337876270402e-01 9.856137098203505975e-02
-7.093464362571388904e-01 1.026138672316351530e-01
-7.036566387266507405e-01 1.067990889146343686e-01
-6.979668411961625907e-01 1.111197139719168753e-01
-6.922770436656753290e-01 1.155783957107692217e-01
-6.865872461351871792e-01 1.201777583046655801e-01
-6.808974486046990293e-01 1.249203921589234212e-01
-6.752076510742108795e-01 1.298088491460054339e-01
-6.695178535437227296e-01 1.348456377146704521e-01
-6.638280560132345798e-01 1.400332178776499126e-01
-6.581382584827473181e-01 1.453739960829846800e-01
-6.524484609522591683e-01 1.508703199746343482e-01
-6.467586634217710184e-01 1.565244730484243174e-01
-6.410688658912828686e-01 1.623386692099031414e-01
-6.353790683607947187e-01 1.683150472411266974e-01
-6.296892708303074571e-01 1.744556651838795047e-01
-6.239994732998193072e-01 1.807624946473180838e-01
-6.183096757693311574e-01 1.872374150484718835e-01
-6.126198782388430075e-01 1.938822077945359657e-01
-6.069300807083548577e-01 2.006985504163164569e-01
-6.012402831778667078e-01 2.076880106626593503e-01
-5.955504856473794462e-01 2.148520405661284161e-01
-5.898606881168912963e-01 2.221919704906356319e-01
-5.841708905864031465e-01 2.297090031721208681e-01
-5.784810930559149966e-01 2.374042077638216230e-01
-5.727912955254268468e-01 2.452785138980168034e-01
-5.671014979949395851e-01 2.533327057765223378e-01
-5.614117004644514353e-01 2.615674163025625831e-01
-5.557219029339632854e-01 2.699831212669459579e-01
-5.500321054034751356e-01 2.785801336018172703e-01
-5.443423078729869857e-01 2.873585977154982096e-01
-5.386525103424997241e-01 2.963184839221991718e-01
-5.329627128120115742e-01 3.054595829806186491e-01
-5.272729152815234244e-01 3.147815007556031830e-01
-5.215831177510352745e-01 3.242836530172629184e-01
-5.158933202205471247e-01 3.339652603920109097e-01
-5.102035226900589748e-01 3.438253434801287201e-01
-5.045137251595717132e-01 3.538627181545042077e-01
-4.988239276290835633e-01 3.640759910552281431e-01
-4.931341300985954135e-01 3.744635552946892210e-01
-4.874443325681072636e-01 3.850235863878128661e-01
-4.817545350376191138e-01 3.957540384219364604e-01
-4.760647375071318521e-01 4.066526404807197514e-01
-4.703749399766437023e-01 4.177168933363125669e-01
-4.646851424461555524e-01 4.289440664237493817e-01
-4.589953449156674026e-01 4.403311951113473843e-01
-4.533055473851792527e-01 4.518750782805169286e-01
-4.476157498546911029e-01 4.635722762280869436e-01
-4.419259523242038412e-01 4.754191089038444229e-01
-4.362361547937156914e-01 4.874116544955680586e-01
-4.305463572632275415e-01 4.995457483733222737e-01
-4.248565597327393917e-01 5.118169824043230509e-01
-4.191667622022512418e-01 5.242207046490582334e-01
-4.134769646717639802e-01 5.367520194487810370e-01
-4.077871671412758303e-01 5.494057879138447564e-01
-4.020973696107876805e-01 5.621766288216253349e-01
-3.964075720802995306e-01 5.750589199321206602e-01
-3.907177745498113808e-01 5.880467997284747339e-01
-3.850279770193241191e-01 6.011341695889242942e-01
-3.793381794888359693e-01 6.143146963958168172e-01
-3.736483819583478194e-01 6.275818155864421044e-01
-3.679585844278596696e-01 6.409287346495881055e-01
-3.622687868973715197e-01 6.543484370707224329e-01
-3.565789893668833699e-01 6.678336867277818722e-01
-3.508891918363961082e-01 6.813770327385550996e-01
-3.451993943059079584e-01 6.949708147596345142e-01
-3.395095967754198085e-01 7.086071687358523885e-01
-3.338197992449316587e-01 7.222780330981222185e-01
-3.281300017144435088e-01 7.359751554064807300e-01
-3.224402041839562472e-01 7.496900994340749413e-01
-3.167504066534680973e-01 7.634142526867551126e-01
-3.110606091229799475e-01 7.771388343517950936e-01
-3.053708115924917976e-01 7.908549036682246403e-01
-2.996810140620036478e-01 8.045533687100988596e-01
-2.939912165315154979e-01 8.182249955729544721e-01
-2.883014190010282363e-01 8.318604179526074560e-01
-2.826116214705400864e-01 8.454501471043672778e-01
-2.769218239400519366e-01 8.589845821696320272e-01
-2.712320264095637867e-01 8.724540208558398957e-01
-2.655422288790756369e-01 8.858486704546457702e-01
-2.598524313485883752e-01 8.991586591822111618e-01
-2.541626338181002254e-01 9.123740478245103702e-01
-2.484728362876120755e-01 9.254848416695520275e-01
-2.427830387571239257e-01 9.384810027075531913e-01
-2.370932412266357758e-01 9.513524620791466990e-01
-2.314034436961476260e-01 9.640891327508849251e-01
-2.257136461656603643e-01 9.766809223964671993e-01
-2.200238486351722145e-01 9.891177464613861714e-01
-2.143340511046840646e-01 1.001389541387900595e+00
-2.086442535741959148e-01 1.013486277976659578e+00
-2.029544560437077649e-01 1.025397974860604355e+00
-1.972646585132205033e-01 1.037114712066268707e+00
-1.915748609827323534e-01 1.048626644637063121e+00
-1.858850634522442036e-01 1.059924016292686400e+00
-1.801952659217560537e-01 1.070997173098453770e+00
-1.745054683912679039e-01 1.081836577117975207e+00
-1.688156708607806422e-01 1.092432820022383844e+00
-1.631258733302924924e-01 1.102776636629139828e+00
-1.574360757998043425e-01 1.112858918343272885e+00
-1.517462782693161927e-01 1.122670726473945946e+00
-1.460564807388280428e-01 1.132203305399182680e+00
-1.403666832083398930e-01 1.141448095551728770e+00
-1.346768856778526313e-01 1.150396746199160214e+00
-1.289870881473644815e-01 1.159041127991615960e+00
-1.232972906168763316e-01 1.167373345250791505e+00
-1.176074930863881818e-01 1.175385747974258654e+00
-1.119176955559000319e-01 1.183070943529588748e+00
-1.062278980254127703e-01 1.190421808013282012e+00
-1.005381004949246204e-01 1.197431497250101673e+00
-9.484830296443647057e-02 1.204093457409039836e+00
-8.915850543394832073e-02 1.210401435212899557e+00
-8.346870790346017088e-02 1.216349487719216915e+00
-7.777891037297202104e-02 1.221931991651124205e+00
-7.208911284248475937e-02 1.227143652257644879e+00
-6.639931531199660952e-02 1.231979511683882977e+00
-6.070951778150845968e-02 1.236434956832574317e+00
-5.501972025102030983e-02 1.240505726699563604e+00
-4.932992272053215999e-02 1.244187919166866108e+00
-4.364012519004489832e-02 1.247477997238151115e+00
-3.795032765955674847e-02 1.250372794702709456e+00
-3.226053012906859863e-02 1.252869521215188575e+00
-2.657073259858044878e-02 1.254965766779698511e+00
-2.088093506809229893e-02 1.256659505628196172e+00
-1.519113753760503727e-02 1.257949099484402256e+00
-9.501340007116887421e-03 1.258833300205897565e+00
-3.811542476628737575e-03 1.259311251798426401e+00
1.878255053859412271e-03 1.259382491797856218e+00
7.568052584347562117e-03 1.259046952016668941e+00
1.325785011483571196e-02 1.258304958653300609e+00
1.894764764532297363e-02 1.257157231764077787e+00
2.463744517581112348e-02 1.255604884098951324e+00
3.032724270629927332e-02 1.253649419303659807e+00
3.601704023678742317e-02 1.251292729492390787e+00
4.170683776727557301e-02 1.248537092196429388e+00
4.739663529776283468e-02 1.245385166695671231e+00
5.308643282825098453e-02 1.241839989741289729e+00
5.877623035873913437e-02 1.237904970679173822e+00
6.446602788922728422e-02 1.233583885985109818e+00
7.015582541971543407e-02 1.228880873223966219e+00
7.584562295020358391e-02 1.223800424446409796e+00
8.153542048069084558e-02 1.218347379037907352e+00
8.722521801117899543e-02 1.212526916035948421e+00
9.291501554166714527e-02 1.206344545932565460e+00
9.860481307215529512e-02 1.199806101980309236e+00
1.042946106026434450e-01 1.192917731020883609e+00
1.099844081331307066e-01 1.185685883856619327e+00
1.156742056636188565e-01 1.178117305185890862e+00
1.213640031941070063e-01 1.170219023124464242e+00
1.270538007245951562e-01 1.161998338335531233e+00
1.327435982550833060e-01 1.153462812791965275e+00
1.384333957855714559e-01 1.144620258194984475e+00
1.441231933160587175e-01 1.135478724074032275e+00
1.498129908465468674e-01 1.126046485593196644e+00
1.555027883770350172e-01 1.116332031090018440e+00
1.611925859075231671e-01 1.106344049372860461e+00
1.668823834380113169e-01 1.096091416803409935e+00
1.725721809684985786e-01 1.085583184191109440e+00
1.782619784989867284e-01 1.074828563526494474e+00
1.839517760294748783e-01 1.063836914580575277e+00
1.896415735599630281e-01 1.052617731397380574e+00
1.953313710904511780e-01 1.041180628706810607e+00
2.010211686209384396e-01 1.029535328284836737e+00
2.067109661514265895e-01 1.017691645287899460e+00
2.124007636819147393e-01 1.005659474588176172e+00
2.180905612124028892e-01 9.934487771360317465e-01
2.237803587428910390e-01 9.810695663756523466e-01
2.294701562733791889e-01 9.685318947394279121e-01
2.351599538038664505e-01 9.558458402461491588e-01
2.408497513343546004e-01 9.430214932275486905e-01
2.465395488648427502e-01 9.300689432071543861e-01
2.522293463953309001e-01 9.169982659546889181e-01
2.579191439258190499e-01 9.038195107386342020e-01
2.636089414563063116e-01 8.905426877987689949e-01
2.692987389867944614e-01 8.771777560597039392e-01
2.749885365172826113e-01 8.637346111056278808e-01
2.806783340477707611e-01 8.502230734355334940e-01
2.863681315782589110e-01 8.366528770173413676e-01
2.920579291087470608e-01 8.230336581583502786e-01
2.977477266392343225e-01 8.093749447084740423e-01
3.034375241697224723e-01 7.956861456117036990e-01
3.091273217002106222e-01 7.819765408202484780e-01
3.148171192306987720e-01 7.682552715846755476e-01
3.205069167611869219e-01 7.545313311323855743e-01
3.261967142916741835e-01 7.408135557456287934e-01
3.318865118221623334e-01 7.271106162491780545e-01
3.375763093526504832e-01 7.134310099167207042e-01
3.432661068831386331e-01 6.997830528038501141e-01
3.489559044136267829e-01 6.861748725145152550e-01
3.546457019441149328e-01 6.726144014066393062e-01
3.603354994746021944e-01 6.591093702415453670e-01
3.660252970050903443e-01 6.456673022807210005e-01
3.717150945355784941e-01 6.322955078324338229e-01
3.774048920660666440e-01 6.190010792495699299e-01
3.830946895965547938e-01 6.057908863791110488e-01
3.887844871270420555e-01 5.926715724625944981e-01
3.944742846575302053e-01 5.796495504859165981e-01
4.001640821880183552e-01 5.667309999758954886e-01
4.058538797185065050e-01 5.539218642400058901e-01
4.115436772489946549e-01 5.412278480448514673e-01
4.172334747794819165e-01 5.286544157280140821e-01
4.229232723099700664e-01 5.162067897370733460e-01
4.286130698404582162e-01 5.038899495888179425e-01
4.343028673709463661e-01 4.917086312408152082e-01
4.399926649014345159e-01 4.796673268668459333e-01
4.456824624319226658e-01 4.677702850269586654e-01
4.513722599624099274e-01 4.560215112222623102e-01
4.570620574928980773e-01 4.444247688239376659e-01
4.627518550233862271e-01 4.329835803654112358e-01
4.684416525538743770e-01 4.217012291860366968e-01
4.741314500843625268e-01 4.105807614142031881e-01
4.798212476148497885e-01 3.996249882773048601e-01
4.855110451453379383e-01 3.888364887256020030e-01
4.912008426758260882e-01 3.782176123566812764e-01
4.968906402063142380e-01 3.677704826268399785e-01
5.025804377368023879e-01 3.574970003355141812e-01
5.082702352672905377e-01 3.473988473685939993e-01
5.139600327977777994e-01 3.374774906863047264e-01
5.196498303282659492e-01 3.277341865411658728e-01
5.253396278587540991e-01 3.181699849114695278e-01
5.310294253892422489e-01 3.087857341356030627e-01
5.367192229197303988e-01 2.995820857325642850e-01
5.424090204502176604e-01 2.905594993940028292e-01
5.480988179807058103e-01 2.817182481331662047e-01
5.537886155111939601e-01 2.730584235762480438e-01
5.594784130416821100e-01 2.645799413817021550e-01
5.651682105721702598e-01 2.562825467732864904e-01
5.708580081026575215e-01 2.481658201727620361e-01
5.765478056331456713e-01 2.402291829183808014e-01
5.822376031636338212e-01 2.324719030555696675e-01
5.879274006941219710e-01 2.248931011864400142e-01
5.936171982246101209e-01 2.174917563650924091e-01
5.993069957550982707e-01 2.102667120259791855e-01
6.049967932855855324e-01 2.032166819329385143e-01
6.106865908160736822e-01 1.963402561368637056e-01
6.163763883465618321e-01 1.896359069303781564e-01
6.220661858770499819e-01 1.831019947882414900e-01
6.277559834075381318e-01 1.767367742826645438e-01
6.334457809380253934e-01 1.705383999631153724e-01
6.391355784685135433e-01 1.645049321906336681e-01
6.448253759990016931e-01 1.586343429171427066e-01
6.505151735294898430e-01 1.529245214006651477e-01
6.562049710599779928e-01 1.473732798478507300e-01
6.618947685904661427e-01 1.419783589756700715e-01
6.675845661209534043e-01 1.367374334846083728e-01
6.732743636514415542e-01 1.316481174361623929e-01
6.789641611819297040e-01 1.267079695279379747e-01
6.846539587124178539e-01 1.219144982600886273e-01
6.903437562429060037e-01 1.172651669873421565e-01
6.960335537733932654e-01 1.127573988513137365e-01
7.017233513038814152e-01 1.083885815882717624e-01
7.074131488343695651e-01 1.041560722079973855e-01
7.131029463648577149e-01 1.000572015398080855e-01
7.187927438953458648e-01 9.608927864228752891e-02
7.244825414258340146e-01 9.224959507368581113e-02
7.301723389563212763e-01 8.853542902038957774e-02
7.358621364868094261e-01 8.494404928127356758e-02
7.415519340172975760e-01 8.147271910616529778e-02
7.472417315477857258e-01 7.811869988702897782e-02
7.529315290782738757e-01 7.487925470087668234e-02
7.586213266087611373e-01 7.175165170377492685e-02
7.643111241392492872e-01 6.873316737566852186e-02
7.700009216697374370e-01 6.582108961609767217e-02
7.756907192002255869e-01 6.301272069119243091e-02
7.813805167307137367e-01 6.030538003265988739e-02
7.870703142612009984e-01 5.769640688976654386e-02
7.927601117916891482e-01 5.518316283560126267e-02
7.984499093221772981e-01 5.276303412917944524e-02
8.041397068526654479e-01 5.043343393518593537e-02
8.098295043831535978e-01 4.819180440340469634e-02
8.155193019136417476e-01 4.603561861009507206e-02
8.212090994441290093e-01 4.396238236378245678e-02
8.268988969746171591e-01 4.196963587811813196e-02
8.325886945051053090e-01 4.005495531464417502e-02
8.382784920355934588e-01 3.821595419844783792e-02
8.439682895660816087e-01 3.645028470984445351e-02
8.496580870965688703e-01 3.475563885535314784e-02
8.553478846270570202e-01 3.312974952134397494e-02
8.610376821575451700e-01 3.157039141384389985e-02
8.667274796880333199e-01 3.007538188806650747e-02
8.724172772185214697e-01 2.864258167131629451e-02
8.781070747490096196e-01 2.726989548297389931e-02
8.837968722794968812e-01 2.595527255532156449e-02
8.894866698099850311e-01 2.469670705900443852e-02
8.951764673404731809e-01 2.349223843695411040e-02
9.008662648709613308e-01 2.233995165060980587e-02
9.065560624014494806e-01 2.123797734228506651e-02
9.122458599319367423e-01 2.018449191751878896e-02
9.179356574624248921e-01 1.917771755123624799e-02
9.236254549929130420e-01 1.821592212152534779e-02
9.293152525234011918e-01 1.729741907479675003e-02
9.350050500538893417e-01 1.642056722606267602e-02
9.406948475843766033e-01 1.558377049801896314e-02
9.463846451148647532e-01 1.478547760256194825e-02
9.520744426453529030e-01 1.402418166831390957e-02
9.577642401758410529e-01 1.329841981766046767e-02
9.634540377063292027e-01 1.260677269673658209e-02
9.691438352368173526e-01 1.194786396171877013e-02
9.748336327673046142e-01 1.132035972470136868e-02
9.805234302977927641e-01 1.072296796234934943e-02
9.862132278282809139e-01 1.015443789043390596e-02
9.919030253587690638e-01 9.613559307262251052e-03
9.975928228892572136e-01 9.099161908922693762e-03
1.003282620419744475e+00 8.610114579167561441e-03
1.008972417950232625e+00 8.145324656658944895e-03
1.014662215480720775e+00 7.703737182203664047e-03
1.020352013011208925e+00 7.284334128500953749e-03
1.026041810541697075e+00 6.886133614827235142e-03
1.031731608072185225e+00 6.508189108978848676e-03
1.037421405602672486e+00 6.149588618692209546e-03
1.043111203133160636e+00 5.809453874658409948e-03
1.048801000663648786e+00 5.486939507148982237e-03
1.054490798194136936e+00 5.181232218166835317e-03
1.060180595724625086e+00 4.891549950938514808e-03
1.065870393255112347e+00 4.617141058464123253e-03
1.071560190785600497e+00 4.357283472744103402e-03
1.077249988316088647e+00 4.111283876207209517e-03
1.082939785846576797e+00 3.878476876768613066e-03
1.088629583377064947e+00 3.658224187856527060e-03
1.094319380907553096e+00 3.449913814654982994e-03
1.100009178438040358e+00 3.252959247722867105e-03
1.105698975968528508e+00 3.066798665063771336e-03
1.111388773499016658e+00 2.890894143638745618e-03
1.117078571029504808e+00 2.724730881232555538e-03
1.122768368559992958e+00 2.567816429507145237e-03
1.128458166090480219e+00 2.419679939000142499e-03
1.134147963620968369e+00 2.279871416753745383e-03
1.139837761151456519e+00 2.147960997189905710e-03
1.145527558681944669e+00 2.023538226779885742e-03
1.151217356212432819e+00 1.906211362992768325e-03
1.156907153742920080e+00 1.795606687945529474e-03
1.162596951273408230e+00 1.691367837118660459e-03
1.168286748803896380e+00 1.593155143445660477e-03
1.173976546334384530e+00 1.500644997031045594e-03
1.179666343864872680e+00 1.413529220701619481e-03
1.185356141395360829e+00 1.331514461547724957e-03
1.191045938925848091e+00 1.254321598566227047e-03
1.196735736456336241e+00 1.181685166474475291e-03
1.202425533986824391e+00 1.113352795724864650e-03
1.208115331517312541e+00 1.049084668711850040e-03
1.213805129047800691e+00 9.886529921288062135e-04
1.219494926578287952e+00 9.318414853993909133e-04
1.225184724108776102e+00 8.784448850779088928e-04
1.230874521639264252e+00 8.282684650854723642e-04
1.236564319169752402e+00 7.811275726226992074e-04
1.242254116700240552e+00 7.368471795764195992e-04
1.247943914230728701e+00 6.952614492161026533e-04
1.253633711761215963e+00 6.562133179561872040e-04
1.259323509291704113e+00 6.195540919427338332e-04
1.265013306822192263e+00 5.851430582070396569e-04
1.270703104352680413e+00 5.528471101144577819e-04
1.276392901883168562e+00 5.225403868243590514e-04
1.282082699413655824e+00 4.941039264660830729e-04
1.287772496944143974e+00 4.674253327262758301e-04
1.293462294474632124e+00 4.423984545350641436e-04
1.299152092005120274e+00 4.189230785316300654e-04
1.304841889535608424e+00 3.969046339844937619e-04
1.310531687066095685e+00 3.762539098374532119e-04
1.316221484596583835e+00 3.568867835490194479e-04
1.321911282127071985e+00 3.387239613911666842e-04
1.327601079657560135e+00 3.216907298720072519e-04
1.333290877188048285e+00 3.057167179469292683e-04
1.338980674718536434e+00 2.907356696833245558e-04
1.344670472249024584e+00 2.766852270455175708e-04
1.350360269779512734e+00 2.635067224686607370e-04
1.356050067310000884e+00 2.511449808932164434e-04
1.361739864840487257e+00 2.395481309350831062e-04
1.367429662370975407e+00 2.286674248704158655e-04
1.373119459901463557e+00 2.184570671187607979e-04
1.378809257431951707e+00 2.088740509129650394e-04
1.384499054962439857e+00 1.998780028498147983e-04
1.390188852492928007e+00 1.914310350210004672e-04
1.395878650023416157e+00 1.834976044300839950e-04
1.401568447553904306e+00 1.760443794074543307e-04
1.407258245084392456e+00 1.690401127418224639e-04
1.412948042614880606e+00 1.624555212535653105e-04
1.418637840145366980e+00 1.562631715421619225e-04
1.424327637675855129e+00 1.504373716470159335e-04
1.430017435206343279e+00 1.449540683681711046e-04
1.435707232736831429e+00 1.397907500006069091e-04
1.441397030267319579e+00 1.349263542431699831e-04
1.447086827797807729e+00 1.303411810504825398e-04
1.452776625328295879e+00 1.260168102035150173e-04
1.458466422858784028e+00 1.219360233818233527e-04
1.464156220389272178e+00 1.180827305277298465e-04
1.469846017919760328e+00 1.144419002999560976e-04
1.475535815450248478e+00 1.109994944213715053e-04
1.481225612980734851e+00 1.077424057325987764e-04
1.486915410511223001e+00 1.046583997701875616e-04
1.492605208041711151e+00 1.017360596949597125e-04
1.498295005572199301e+00 9.896473440284329047e-05
1.503984803102687451e+00 9.633448965717464623e-05
1.509674600633175601e+00 9.383606208791013135e-05
1.515364398163663751e+00 9.146081590954304829e-05
1.521054195694151900e+00 8.920070221571390788e-05
1.526743993224640050e+00 8.704822071454315635e-05
1.532433790755128200e+00 8.499638377459857756e-05
1.538123588285616350e+00 8.303868265712872876e-05
1.543813385816102723e+00 8.116905581575221571e-05
1.549503183346590873e+00 7.938185915017750588e-05
1.555192980877079023e+00 7.767183810576326587e-05
1.560882778407567173e+00 7.603410151576303763e-05
1.566572575938055323e+00 7.446409708800633283e-05
1.572262373468543473e+00 7.295758844247325538e-05
1.577952170999031623e+00 7.151063361077875102e-05
1.583641968529519772e+00 7.011956491296747604e-05
1.589331766060007922e+00 6.878097013124630731e-05
1.595021563590496072e+00 6.749167490434342532e-05
1.600711361120984222e+00 6.624872627008846881e-05
1.606401158651470595e+00 6.504937728755589969e-05
1.612090956181958745e+00 6.389107267370828049e-05
1.617780753712446895e+00 6.277143539292807679e-05
1.623470551242935045e+00 6.168825414111468383e-05
1.629160348773423195e+00 6.063947166919175455e-05
1.634850146303911345e+00 5.962317389388034205e-05
1.640539943834399494e+00 5.863757974647797812e-05
1.646229741364887644e+00 5.768103171313342022e-05
1.651919538895375794e+00 5.675198702273083983e-05
1.657609336425863944e+00 5.584900944099571479e-05
1.663299133956352094e+00 5.497076163181489824e-05
1.668988931486838467e+00 5.411599804902793000e-05
1.674678729017326617e+00 5.328355832409719880e-05
1.680368526547814767e+00 5.247236111711528413e-05
1.686058324078302917e+00 5.168139840053991626e-05
1.691748121608791067e+00 5.090973014689865420e-05
1.697437919139279217e+00 5.015647939344463138e-05
1.703127716669767366e+00 4.942082765840217942e-05
1.708817514200255516e+00 4.870201068500519683e-05
1.714507311730743666e+00 4.799931449101401993e-05
1.720197109261231816e+00 4.731207170279550601e-05
1.725886906791719966e+00 4.663965815437562910e-05
1.731576704322206339e+00 4.598148973312192028e-05
1.737266501852694489e+00 4.533701945489163965e-05
1.742956299383182639e+00 4.470573475259601162e-05
1.748646096913670789e+00 4.408715496317168226e-05
1.754335894444158939e+00 4.348082899894356509e-05
1.760025691974647089e+00 4.288633319028705608e-05
1.765715489505135238e+00 4.230326928737166239e-05
1.771405287035623388e+00 4.173126260958881658e-05
1.777095084566111538e+00 4.116996033203615412e-05
1.782784882096599688e+00 4.061902989915520560e-05
1.788474679627086061e+00 4.007815755629697994e-05
1.794164477157574211e+00 3.954704699062606380e-05
1.799854274688062361e+00 3.902541807337251128e-05
1.805544072218550511e+00 3.851300569599421550e-05
1.811233869749038661e+00 3.800955869333972822e-05
1.816923667279526811e+00 3.751483884738765685e-05
1.822613464810014960e+00 3.702861996559561001e-05
1.828303262340503110e+00 3.655068702831917101e-05
1.833993059870991260e+00 3.608083540015892104e-05
1.839682857401479410e+00 3.561887010046572072e-05
1.845372654931967560e+00 3.516460512858085406e-05
1.851062452462453933e+00 3.471786283971071112e-05
1.856752249992942083e+00 3.427847336763583308e-05
1.862442047523430233e+00 3.384627409073678194e-05
1.868131845053918383e+00 3.342110913807531052e-05
1.873821642584406533e+00 3.300282893251612059e-05
1.879511440114894683e+00 3.259128976809707689e-05
1.885201237645382832e+00 3.218635341906532103e-05
1.890891035175870982e+00 3.178788677819105197e-05
1.896580832706359132e+00 3.139576152215085332e-05
1.902270630236847282e+00 3.100985380193881129e-05
1.907960427767335432e+00 3.063004395641913521e-05
1.913650225297821805e+00 3.025621624727682928e-05
1.919340022828309955e+00 2.988825861375517931e-05
1.925029820358798105e+00 2.952606244569361339e-05
1.930719617889286255e+00 2.916952237348945348e-05
1.936409415419774405e+00 2.881853607371553634e-05
1.942099212950262555e+00 2.847300408922063077e-05
1.947789010480750704e+00 2.813282966262958736e-05
1.953478808011238854e+00 2.779791858224298000e-05
1.959168605541727004e+00 2.746817903941207534e-05
1.964858403072215154e+00 2.714352149653534798e-05
1.970548200602703304e+00 2.682385856488778454e-05
1.976237998133189677e+00 2.650910489155388424e-05
1.981927795663677827e+00 2.619917705478990461e-05
1.987617593194165977e+00 2.589399346719361298e-05
1.993307390724654127e+00 2.559347428610316940e-05
1.998997188255142277e+00 2.529754133069330943e-05
2.004686985785630426e+00 2.500611800527458283e-05
2.010376783316118576e+00 2.471912922833863354e-05
2.016066580846606726e+00 2.443650136692602452e-05
2.021756378377094876e+00 2.415816217592419755e-05
2.027446175907583026e+00 2.388404074193145908e-05
2.033135973438071176e+00 2.361406743134959158e-05
2.038825770968557549e+00 2.334817384239145808e-05
2.044515568499045699e+00 2.308629276071228476e-05
2.050205366029533849e+00 2.282835811839521091e-05
2.055895163560021999e+00 2.257430495603806374e-05
2.061584961090510149e+00 2.232406938770869836e-05
2.067274758620998298e+00 2.207758856855071732e-05
2.072964556151486448e+00 2.183480066483694268e-05
2.078654353681974598e+00 2.159564482628194862e-05
2.084344151212462748e+00 2.136006116043768859e-05
2.090033948742950898e+00 2.112799070900823830e-05
2.095723746273439048e+00 2.089937542593082258e-05
2.101413543803925421e+00 2.067415815708057732e-05
2.107103341334413571e+00 2.045228262146568622e-05
2.112793138864901721e+00 2.023369339378988617e-05
2.118482936395389871e+00 2.001833588826527801e-05
2.124172733925878021e+00 1.980615634356862838e-05
2.129862531456366170e+00 1.959710180884009464e-05
2.135552328986854320e+00 1.939112013063086729e-05
2.141242126517342470e+00 1.918815994071223813e-05
2.146931924047830620e+00 1.898817064466503646e-05
2.152621721578318770e+00 1.879110241117367471e-05
2.158311519108805143e+00 1.859690616195475054e-05
2.164001316639293293e+00 1.840553356225461110e-05
2.169691114169781443e+00 1.821693701185641100e-05
2.175380911700269593e+00 1.803106963653942489e-05
2.181070709230757743e+00 1.784788527993998920e-05
2.186760506761245892e+00 1.766733849576602929e-05
2.192450304291734042e+00 1.748938454032125846e-05
2.198140101822222192e+00 1.731397936529903837e-05
2.203829899352710342e+00 1.714107961080883137e-05
2.209519696883198492e+00 1.697064259860175966e-05
2.215209494413686642e+00 1.680262632546475465e-05
2.220899291944173015e+00 1.663698945675546275e-05
2.226589089474661165e+00 1.647369132005284574e-05
2.232278887005149315e+00 1.631269189890165953e-05
2.237968684535637465e+00 1.615395182662992675e-05
2.243658482066125615e+00 1.599743238022236104e-05
2.249348279596613764e+00 1.584309547423382543e-05
2.255038077127101914e+00 1.569090365472939437e-05
2.260727874657590064e+00 1.554082009323911684e-05
2.266417672188078214e+00 1.539280858071757034e-05
2.272107469718566364e+00 1.524683352149975052e-05
2.277797267249054514e+00 1.510285992724648984e-05
2.283487064779540887e+00 1.496085341087371656e-05
2.289176862310029037e+00 1.482078018046116131e-05
2.294866659840517187e+00 1.468260703313798022e-05
2.300556457371005337e+00 1.454630134894220661e-05
2.306246254901493486e+00 1.441183108465365312e-05
2.311936052431981636e+00 1.427916476759950557e-05
2.317625849962469786e+00 1.414827148943307095e-05
2.323315647492957936e+00 1.401912089988667563e-05
2.329005445023446086e+00 1.389168320050027583e-05
2.334695242553934236e+00 1.376592913832766900e-05
2.340385040084422386e+00 1.364182999962282212e-05
2.346074837614908759e+00 1.351935760350885435e-05
2.351764635145396909e+00 1.339848429563243717e-05
2.357454432675885059e+00 1.327918294180709504e-05
2.363144230206373209e+00 1.316142692164780532e-05
2.368834027736861358e+00 1.304519012220057021e-05
2.374523825267349508e+00 1.293044693156968810e-05
2.380213622797837658e+00 1.281717223254592961e-05
2.385903420328325808e+00 1.270534139623821866e-05
2.391593217858813958e+00 1.259493027571161538e-05
2.397283015389302108e+00 1.248591519963396598e-05
2.402972812919790258e+00 1.237827296593328103e-05
2.408662610450276631e+00 1.227198083546790230e-05
2.414352407980764781e+00 1.216701652571060670e-05
2.420042205511252931e+00 1.206335820444853782e-05
2.425732003041741081e+00 1.196098448349902952e-05
2.431421800572229230e+00 1.185987441244235499e-05
2.437111598102717380e+00 1.176000747237137234e-05
2.442801395633205530e+00 1.166136356965781102e-05
2.448491193163693680e+00 1.156392302973461298e-05
2.454180990694181830e+00 1.146766659089337460e-05
2.459870788224669980e+00 1.137257539809558352e-05
2.465560585755158129e+00 1.127863099679595442e-05
2.471250383285644503e+00 1.118581532677599528e-05
2.476940180816132653e+00 1.109411071598531893e-05
2.482629978346620803e+00 1.100349987438863645e-05
2.488319775877108952e+00 1.091396588781501219e-05
2.494009573407597102e+00 1.082549221180689180e-05
2.499699370938085252e+00 1.073806266546552183e-05
2.505389168468573402e+00 1.065166142528941353e-05
2.511078965999061552e+00 1.056627301900247632e-05
2.516768763529549702e+00 1.048188231936825127e-05
2.522458561060037852e+00 1.039847453798667216e-05
2.528148358590524225e+00 1.031603521906988441e-05
2.533838156121012375e+00 1.023455023319333232e-05
2.539527953651500525e+00 1.015400577101917891e-05
2.545217751181988675e+00 1.007438833698812798e-05
2.550907548712476824e+00 9.995684742976915913e-06
2.556597346242964974e+00 9.917882101918364687e-06
2.562287143773453124e+00 9.840967821381275304e-06
2.567976941303941274e+00 9.764929597107739194e-06
2.573666738834429424e+00 9.689755406505726293e-06
2.579356536364917574e+00 9.615433502095196405e-06
2.585046333895405724e+00 9.541952404906278674e-06
2.590736131425892097e+00 9.469300897828648403e-06
2.596425928956380247e+00 9.397468018911332116e-06
2.602115726486868397e+00 9.326443054613269516e-06
2.607805524017356547e+00 9.256215533004581508e-06
2.613495321547844696e+00 9.186775216919818233e-06
2.619185119078332846e+00 9.118112097064516954e-06
2.624874916608820996e+00 9.050216385077114529e-06
2.630564714139309146e+00 8.983078506548770810e-06
2.636254511669797296e+00 8.916689094004262418e-06
2.641944309200285446e+00 8.851038979847663656e-06
2.647634106730773595e+00 8.786119189277039575e-06
2.653323904261259969e+00 8.721920933173126652e-06
2.659013701791748119e+00 8.658435600967230675e-06
2.664703499322236269e+00 8.595654753494633580e-06
2.670393296852724418e+00 8.533570115839675654e-06
2.676083094383212568e+00 8.472173570179811132e-06
2.681772891913700718e+00 8.411457148636150376e-06
2.687462689444188868e+00 8.351413026138491391e-06
2.693152486974677018e+00 8.292033513313422832e-06
2.698842284505165168e+00 8.233311049404390647e-06
2.704532082035653318e+00 8.175238195233132106e-06
2.710221879566141467e+00 8.117807626212163906e-06
2.715911677096627841e+00 8.061012125418388777e-06
2.721601474627115991e+00 8.004844576738078167e-06
2.727291272157604141e+00 7.949297958094057783e-06
2.732981069688092290e+00 7.894365334765553457e-06
2.738670867218580440e+00 7.840039852811905263e-06
2.744360664749068590e+00 7.786314732611096967e-06
2.750050462279556740e+00 7.733183262524290081e-06
2.755740259810044890e+00 7.680638792697431575e-06
2.761430057340533040e+00 7.628674729011088118e-06
2.767119854871021190e+00 7.577284527189533525e-06
2.772809652401509339e+00 7.526461687079898391e-06
2.778499449931995713e+00 7.476199747112155340e-06
2.784189247462483863e+00 7.426492278950245720e-06
2.789879044992972013e+00 7.377332882344731535e-06
2.795568842523460162e+00 7.328715180196487326e-06
2.801258640053948312e+00 7.280632813841050916e-06
2.806948437584436462e+00 7.233079438562537867e-06
2.812638235114924612e+00 7.186048719345600151e-06
2.818328032645412762e+00 7.139534326873397062e-06
2.824017830175900912e+00 7.093529933778970449e-06
2.829707627706389061e+00 7.048029211156767466e-06
2.835397425236877211e+00 7.003025825340456097e-06
2.841087222767363585e+00 6.958513434952482389e-06
2.846777020297851735e+00 6.914485688229973892e-06
2.852466817828339884e+00 6.870936220631219363e-06
2.858156615358828034e+00 6.827858652725581793e-06
2.863846412889316184e+00 6.785246588369520530e-06
2.869536210419804334e+00 6.743093613170192943e-06
2.875226007950292484e+00 6.701393293237416595e-06
2.880915805480780634e+00 6.660139174223910614e-06
2.886605603011268784e+00 6.619324780652915003e-06
2.892295400541756933e+00 6.578943615531360019e-06
2.897985198072243307e+00 6.538989160246038561e-06
2.903674995602731457e+00 6.499454874739130036e-06
2.909364793133219607e+00 6.460334197959049737e-06
2.915054590663707756e+00 6.421620548581109556e-06
2.920744388194195906e+00 6.383307325992332701e-06
2.926434185724684056e+00 6.345387911533481821e-06
2.932123983255172206e+00 6.307855669990840729e-06
2.937813780785660356e+00 6.270703951329458111e-06
2.943503578316148506e+00 6.233926092658855190e-06
2.949193375846636656e+00 6.197515420421515769e-06
2.954883173377124805e+00 6.161465252793861252e-06
2.960572970907611179e+00 6.125768902288750912e-06
2.966262768438099329e+00 6.090419678547989422e-06
2.971952565968587479e+00 6.055410891312964579e-06
2.977642363499075628e+00 6.020735853560725803e-06
2.983332161029563778e+00 5.986387884792742866e-06
2.989021958560051928e+00 5.952360314463025266e-06
2.994711756090540078e+00 5.918646485531992943e-06
3.000401553621028228e+00 5.885239758132247690e-06
3.006091351151516378e+00 5.852133513332192946e-06
3.011781148682004527e+00 5.819321156983248131e-06
3.017470946212492677e+00 5.786796123636406169e-06
3.023160743742979051e+00 5.754551880513743131e-06
3.028850541273467201e+00 5.722581931520556649e-06
3.034540338803955350e+00 5.690879821283993605e-06
3.040230136334443500e+00 5.659439139203926749e-06
3.045919933864931650e+00 5.628253523502291422e-06
3.051609731395419800e+00 5.597316665257194317e-06
3.057299528925907950e+00 5.566622312408470451e-06
3.062989326456396100e+00 5.536164273721686397e-06
3.068679123986884250e+00 5.505936422698080793e-06
3.074368921517372399e+00 5.475932701418250778e-06
3.080058719047860549e+00 5.446147124308092660e-06
3.085748516578346923e+00 5.416573781815873590e-06
3.091438314108835073e+00 5.387206843990008938e-06
3.097128111639323222e+00 5.358040563947808756e-06
3.102817909169811372e+00 5.329069281225918291e-06
3.108507706700299522e+00 5.300287425004125381e-06
3.114197504230787672e+00 5.271689517194789467e-06
3.119887301761275822e+00 5.243270175390950775e-06
3.125577099291763972e+00 5.215024115666951585e-06
3.131266896822252122e+00 5.186946155226205314e-06
3.136956694352740271e+00 5.159031214891572491e-06
3.142646491883228421e+00 5.131274321434598867e-06
3.148336289413714795e+00 5.103670609740725600e-06
3.154026086944202945e+00 5.076215324808375099e-06
3.159715884474691094e+00 5.048903823580781750e-06
3.165405682005179244e+00 5.021731576610011008e-06
3.171095479535667394e+00 4.994694169553686944e-06
3.176785277066155544e+00 4.967787304505597994e-06
3.182475074596643694e+00 4.941006801162196010e-06
3.188164872127131844e+00 4.914348597827729598e-06
3.193854669657619993e+00 4.887808752261537950e-06
3.199544467188108143e+00 4.861383442371708998e-06
3.205234264718596293e+00 4.835068966760006200e-06
3.210924062249082667e+00 4.808861745123598478e-06
3.216613859779570816e+00 4.782758318519717361e-06
3.222303657310058966e+00 4.756755349500058237e-06
3.227993454840547116e+00 4.730849622122012865e-06
3.233683252371035266e+00 4.705038041844571560e-06
3.239373049901523416e+00 4.679317635316983392e-06
3.245062847432011566e+00 4.653685550068720108e-06
3.250752644962499716e+00 4.628139054109580016e-06
3.256442442492987865e+00 4.602675535449060315e-06
3.262132240023476015e+00 4.577292501544344877e-06
3.267822037553964165e+00 4.551987578686401872e-06
3.273511835084450539e+00 4.526758511333806754e-06
3.279201632614938688e+00 4.501603161403918832e-06
3.284891430145426838e+00 4.476519507531155697e-06
3.290581227675914988e+00 4.451505644301804830e-06
3.296271025206403138e+00 4.426559781474954885e-06
3.301960822736891288e+00 4.401680243198780150e-06
3.307650620267379438e+00 4.376865467231222800e-06
3.313340417797867588e+00 4.352114004173874468e-06
3.319030215328355737e+00 4.327424516727441905e-06
3.324720012858843887e+00 4.302795778976856258e-06
3.330409810389330261e+00 4.278226675713628074e-06
3.336099607919818411e+00 4.253716201802509758e-06
3.341789405450306560e+00 4.229263461599171429e-06
3.347479202980794710e+00 4.204867668424739797e-06
3.353169000511282860e+00 4.180528144102748125e-06
3.358858798041771010e+00 4.156244318563175424e-06
3.364548595572259160e+00 4.132015729517705885e-06
3.370238393102747310e+00 4.107842022209561085e-06
3.375928190633235459e+00 4.083722949240585831e-06
3.381617988163723609e+00 4.059658370477452819e-06
3.387307785694211759e+00 4.035648253038156688e-06
3.392997583224698133e+00 4.011692671359111741e-06
3.398687380755186282e+00 3.987791807342398451e-06
3.404377178285674432e+00 3.963945950581991569e-06
3.410066975816162582e+00 3.940155498666792085e-06
3.415756773346650732e+00 3.916420957557728841e-06
3.421446570877138882e+00 3.892742942035215541e-06
3.427136368407627032e+00 3.869122176212572995e-06
3.432826165938115182e+00 3.845559494110208195e-06
3.438515963468603331e+00 3.822055840284587941e-06
3.444205760999091481e+00 3.798612270505345972e-06
3.449895558529579631e+00 3.775229952473124753e-06
3.455585356060066005e+00 3.751910166570092406e-06
3.461275153590554154e+00 3.728654306634415001e-06
3.466964951121042304e+00 3.705463880749432499e-06
3.472654748651530454e+00 3.682340512037561129e-06
3.478344546182018604e+00 3.659285939448585875e-06
3.484034343712506754e+00 3.636302018531438356e-06
3.489724141242994904e+00 3.613390722178137816e-06
3.495413938773483054e+00 3.590554141328193464e-06
3.501103736303971203e+00 3.567794485621431827e-06
3.506793533834459353e+00 3.545114083986965861e-06
3.512483331364947503e+00 3.522515385155745597e-06
3.518173128895433877e+00 3.500000958084047514e-06
3.523862926425922026e+00 3.477573492275056525e-06
3.529552723956410176e+00 3.455235797985815605e-06
3.535242521486898326e+00 3.432990806306611842e-06
3.540932319017386476e+00 3.410841569100165393e-06
3.546622116547874626e+00 3.388791258787996349e-06
3.552311914078362776e+00 3.366843167971620156e-06
3.558001711608850925e+00 3.345000708876424755e-06
3.563691509139339075e+00 3.323267412606481057e-06
3.569381306669827225e+00 3.301646928198867932e-06
3.575071104200315375e+00 3.280143021466560401e-06
3.580760901730801748e+00 3.258759573619450684e-06
3.586450699261289898e+00 3.237500579653554960e-06
3.592140496791778048e+00 3.216370146499237137e-06
3.597830294322266198e+00 3.195372490919693853e-06
3.603520091852754348e+00 3.174511937151902072e-06
3.609209889383242498e+00 3.153792914282844744e-06
3.614899686913730648e+00 3.133219953354671948e-06
3.620589484444218797e+00 3.112797684193319326e-06
3.626279281974706947e+00 3.092530831955950124e-06
3.631969079505195097e+00 3.072424213393537505e-06
3.637658877035683247e+00 3.052482732825830480e-06
3.643348674566169620e+00 3.032711377826934412e-06
3.649038472096657770e+00 3.013115214620690842e-06
3.654728269627145920e+00 2.993699383186193735e-06
3.660418067157634070e+00 2.974469092074585665e-06
3.666107864688122220e+00 2.955429612939551773e-06
3.671797662218610370e+00 2.936586274784843732e-06
3.677487459749098520e+00 2.917944457933265834e-06
3.683177257279586669e+00 2.899509587722605593e-06
3.688867054810074819e+00 2.881287127935053059e-06
3.694556852340562969e+00 2.863282573967665226e-06
3.700246649871049343e+00 2.845501445752505510e-06
3.705936447401537492e+00 2.827949280436018359e-06
3.711626244932025642e+00 2.810631624828342931e-06
3.717316042462513792e+00 2.793554027634013922e-06
3.723005839993001942e+00 2.776722031476632223e-06
3.728695637523490092e+00 2.760141164730885968e-06
3.734385435053978242e+00 2.743816933176189848e-06
3.740075232584466391e+00 2.727754811487040172e-06
3.745765030114954541e+00 2.711960234575956988e-06
3.751454827645442691e+00 2.696438588805636684e-06
3.757144625175930841e+00 2.681195203087594552e-06
3.762834422706417214e+00 2.666235339885248491e-06
3.768524220236905364e+00 2.651564186139907872e-06
3.774214017767393514e+00 2.637186844138773701e-06
3.779903815297881664e+00 2.623108322344341593e-06
3.785593612828369814e+00 2.609333526205161556e-06
3.791283410358857964e+00 2.595867248968148269e-06
3.796973207889346114e+00 2.582714162512937087e-06
3.802663005419834263e+00 2.569878808228983867e-06
3.808352802950322413e+00 2.557365587956239280e-06
3.814042600480810563e+00 2.545178755010293900e-06
3.819732398011298713e+00 2.533322405312905212e-06
3.825422195541785086e+00 2.521800468648741416e-06
3.831111993072273236e+00 2.510616700069014297e-06
3.836801790602761386e+00 2.499774671462556540e-06
3.842491588133249536e+00 2.489277763314491420e-06
3.848181385663737686e+00 2.479129156672437858e-06
3.853871183194225836e+00 2.469331825339698275e-06
3.859560980724713986e+00 2.459888528314460393e-06
3.865250778255202135e+00 2.450801802493491428e-06
3.870940575785690285e+00 2.442073955658208501e-06
3.876630373316178435e+00 2.433707059760367049e-06
3.882320170846666585e+00 2.425702944523919108e-06
3.888009968377152958e+00 2.418063191378790775e-06
3.893699765907641108e+00 2.410789127741542947e-06
3.899389563438129258e+00 2.403881821657057001e-06
3.905079360968617408e+00 2.397342076814375233e-06
3.910769158499105558e+00 2.391170427949000948e-06
3.916458956029593708e+00 2.385367136642893631e-06
3.922148753560081857e+00 2.379932187532410019e-06
3.927838551090570007e+00 2.374865284933371626e-06
3.933528348621058157e+00 2.370165849891381347e-06
3.939218146151546307e+00 2.365833017664374622e-06
3.944907943682034457e+00 2.361865635643297973e-06
3.950597741212520830e+00 2.358262261715654052e-06
3.956287538743008980e+00 2.355021163075481764e-06
3.961977336273497130e+00 2.352140315482239702e-06
3.967667133803985280e+00 2.349617402969809252e-06
3.973356931334473430e+00 2.347449818005754578e-06
3.979046728864961580e+00 2.345634662099767979e-06
3.984736526395449729e+00 2.344168746859104712e-06
3.990426323925937879e+00 2.343048595487654277e-06
3.996116121456426029e+00 2.342270444724199556e-06
4.001805918986914179e+00 2.341830247214298802e-06
4.007495716517402329e+00 2.341723674309151006e-06
4.013185514047888702e+00 2.341946119283779841e-06
4.018875311578376852e+00 2.342492700965820643e-06
4.024565109108865002e+00 2.343358267765259329e-06
4.030254906639353152e+00 2.344537402094489597e-06
4.035944704169841302e+00 2.346024425167186990e-06
4.041634501700329452e+00 2.347813402163632694e-06
4.047324299230817601e+00 2.349898147749304291e-06
4.053014096761305751e+00 2.352272231932813746e-06
4.058703894291793901e+00 2.354928986248551660e-06
4.064393691822282051e+00 2.357861510248756891e-06
4.070083489352768424e+00 2.361062678289127570e-06
4.075773286883256574e+00 2.364525146591577901e-06
4.081463084413744724e+00 2.368241360567228047e-06
4.087152881944232874e+00 2.372203562382355679e-06
4.092842679474721024e+00 2.376403798749631183e-06
4.098532477005209174e+00 2.380833928926713733e-06
4.104222274535697323e+00 2.385485632904030051e-06
4.109912072066185473e+00 2.390350419763409459e-06
4.115601869596673623e+00 2.395419636189149705e-06
4.121291667127161773e+00 2.400684475113044019e-06
4.126981464657649923e+00 2.406135984474938800e-06
4.132671262188136296e+00 2.411765076080471394e-06
4.138361059718624446e+00 2.417562534537804708e-06
4.144050857249112596e+00 2.423519026255335487e-06
4.149740654779600746e+00 2.429625108482716051e-06
4.155430452310088896e+00 2.435871238377742288e-06
4.161120249840577046e+00 2.442247782082132546e-06
4.166810047371065195e+00 2.448745023789597237e-06
4.172499844901553345e+00 2.455353174790114450e-06
4.178189642432041495e+00 2.462062382474831235e-06
4.183879439962529645e+00 2.468862739286616285e-06
4.189569237493017795e+00 2.475744291601871662e-06
4.195259035023504168e+00 2.482697048529896455e-06
4.200948832553992318e+00 2.489710990616786009e-06
4.206638630084480468e+00 2.496776078441534355e-06
4.212328427614968618e+00 2.503882261092832900e-06
4.218018225145456768e+00 2.511019484515775860e-06
4.223708022675944918e+00 2.518177699718509652e-06
4.229397820206433067e+00 2.525346870829690973e-06
4.235087617736921217e+00 2.532516982998430643e-06
4.240777415267409367e+00 2.539678050129271424e-06
4.246467212797897517e+00 2.546820122445583644e-06
4.252157010328385667e+00 2.553933293875611184e-06
4.257846807858872040e+00 2.561007709256287641e-06
4.263536605389360190e+00 2.568033571350757757e-06
4.269226402919848340e+00 2.575001147676389208e-06
4.274916200450336490e+00 2.581900777140916177e-06
4.280605997980824640e+00 2.588722876485140515e-06
4.286295795511312789e+00 2.595457946531426872e-06
4.291985593041800939e+00 2.602096578237991815e-06
4.297675390572289089e+00 2.608629458559765349e-06
4.303365188102777239e+00 2.615047376117274959e-06
4.309054985633265389e+00 2.621341226675732015e-06
4.314744783163753539e+00 2.627502018437136503e-06
4.320434580694239912e+00 2.633520877148828021e-06
4.326124378224728062e+00 2.639389051032506872e-06
4.331814175755216212e+00 2.645097915538241629e-06
4.337503973285704362e+00 2.650638977928531405e-06
4.343193770816192512e+00 2.656003881697880672e-06
4.348883568346680661e+00 2.661184410833769702e-06
4.354573365877168811e+00 2.666172493925233618e-06
4.360263163407656961e+00 2.670960208125587454e-06
4.365952960938145111e+00 2.675539782976046380e-06
4.371642758468633261e+00 2.679903604097210060e-06
4.377332555999121411e+00 2.684044216755512664e-06
4.383022353529607784e+00 2.687954329311820950e-06
4.388712151060095934e+00 2.691626816559431870e-06
4.394401948590584084e+00 2.695054722958637703e-06
4.400091746121072234e+00 2.698231265775057670e-06
4.405781543651560384e+00 2.701149838128718527e-06
4.411471341182048533e+00 2.703804011960765857e-06
4.417161138712536683e+00 2.706187540924441314e-06
4.422850936243024833e+00 2.708294363206702256e-06
4.428540733773512983e+00 2.710118604286551077e-06
4.434230531304001133e+00 2.711654579635805270e-06
4.439920328834487506e+00 2.712896797367597927e-06
4.445610126364975656e+00 2.713839960837539264e-06
4.451299923895463806e+00 2.714478971201914514e-06
4.456989721425951956e+00 2.714808929936872572e-06
4.462679518956440106e+00 2.714825141321960897e-06
4.468369316486928255e+00 2.714523114890834084e-06
4.474059114017416405e+00 2.713898567851370562e-06
4.479748911547904555e+00 2.712947427476816539e-06
4.485438709078392705e+00 2.711665833468957945e-06
4.491128506608880855e+00 2.710050140293666828e-06
4.496818304139369005e+00 2.708096919488535044e-06
4.502508101669855378e+00 2.705802961941630901e-06
4.508197899200343528e+00 2.703165280139756263e-06
4.513887696730831678e+00 2.700181110383919251e-06
4.519577494261319828e+00 2.696847914969076963e-06
4.525267291791807978e+00 2.693163384324536071e-06
4.530957089322296127e+00 2.689125439110779063e-06
4.536646886852784277e+00 2.684732232267827507e-06
4.542336684383272427e+00 2.679982151009667519e-06
4.548026481913760577e+00 2.674873818758647709e-06
4.553716279444248727e+00 2.669406097013220704e-06
4.559406076974736877e+00 2.663578087141828495e-06
4.565095874505223250e+00 2.657389132095269742e-06
4.570785672035711400e+00 2.650838818029344701e-06
4.576475469566199550e+00 2.643926975829238397e-06
4.582165267096687700e+00 2.636653682526591494e-06
4.587855064627175850e+00 2.629019262599933467e-06
4.593544862157663999e+00 2.621024289148824001e-06
4.599234659688152149e+00 2.612669584931756764e-06
4.604924457218640299e+00 2.603956223257701822e-06
4.610614254749128449e+00 2.594885528720962199e-06
4.616304052279616599e+00 2.585459077768935826e-06
4.621993849810104749e+00 2.575678699092287719e-06
4.627683647340591122e+00 2.565546473827044410e-06
4.633373444871079272e+00 2.555064735558144719e-06
4.639063242401567422e+00 2.544236070114144792e-06
4.644753039932055572e+00 2.533063315142821144e-06
4.650442837462543721e+00 2.521549559457750805e-06
4.656132634993031871e+00 2.509698142146108224e-06
4.661822432523520021e+00 2.497512651428321330e-06
4.667512230054008171e+00 2.484996923260541285e-06
4.673202027584496321e+00 2.472155039671341671e-06
4.678891825114984471e+00 2.458991326824535928e-06
4.684581622645472621e+00 2.445510352800520666e-06
4.690271420175958994e+00 2.431716925089134371e-06
4.695961217706447144e+00 2.417616087787635568e-06
4.701651015236935294e+00 2.403213118498123631e-06
4.707340812767423444e+00 2.388513524919318332e-06
4.713030610297911593e+00 2.373523041128499406e-06
4.718720407828399743e+00 2.358247623550096009e-06
4.724410205358887893e+00 2.342693446608280805e-06
4.730100002889376043e+00 2.326866898061753891e-06
4.735789800419864193e+00 2.310774574019789503e-06
4.741479597950352343e+00 2.294423273639518811e-06
4.747169395480840492e+00 2.277819993505332258e-06
4.752859193011326866e+00 2.260971921692260264e-06
4.758548990541815016e+00 2.243886431516061422e-06
4.764238788072303166e+00 2.226571074973880674e-06
4.769928585602791316e+00 2.209033575880062441e-06
4.775618383133279465e+00 2.191281822702920889e-06
4.781308180663767615e+00 2.173323861109078003e-06
4.786997978194255765e+00 2.155167886223023672e-06
4.792687775724743915e+00 2.136822234610483323e-06
4.798377573255232065e+00 2.118295375995119678e-06
4.804067370785720215e+00 2.099595904719050238e-06
4.809757168316206588e+00 2.080732530958533708e-06
4.815446965846694738e+00 2.061714071707076000e-06
4.821136763377182888e+00 2.042549441539127173e-06
4.826826560907671038e+00 2.023247643168216179e-06
4.832516358438159187e+00 2.003817757814340568e-06
4.838206155968647337e+00 1.984268935396052139e-06
4.843895953499135487e+00 1.964610384563476576e-06
4.849585751029623637e+00 1.944851362589116674e-06
4.855275548560111787e+00 1.925001165133971902e-06
4.860965346090599937e+00 1.905069115907042973e-06
4.866655143621088087e+00 1.885064556236840288e-06
4.872344941151574460e+00 1.864996834574000017e-06
4.878034738682062610e+00 1.844875295944467960e-06
4.883724536212550760e+00 1.824709271373228910e-06
4.889414333743038910e+00 1.804508067298647703e-06
4.895104131273527059e+00 1.784280954997924832e-06
4.900793928804015209e+00 1.764037160044274922e-06
4.906483726334503359e+00 1.743785851816550730e-06
4.912173523864991509e+00 1.723536133082149267e-06
4.917863321395479659e+00 1.703297029673987062e-06
4.923553118925967809e+00 1.683077480282318912e-06
4.929242916456455958e+00 1.662886326382008626e-06
4.934932713986942332e+00 1.642732302315720128e-06
4.940622511517430482e+00 1.622624025553187632e-06
4.946312309047918632e+00 1.602569987146544947e-06
4.952002106578406782e+00 1.582578542401128313e-06
4.957691904108894931e+00 1.562657901780948232e-06
4.963381701639383081e+00 1.542816122067411655e-06
4.969071499169871231e+00 1.523061097789393298e-06
4.974761296700359381e+00 1.503400552942153655e-06
4.980451094230847531e+00 1.483842033011948664e-06
4.986140891761335681e+00 1.464392897322510626e-06
4.991830689291823830e+00 1.445060311718807049e-06
4.997520486822310204e+00 1.425851241602739567e-06
5.003210284352798354e+00 1.406772445334551033e-06
5.008900081883286504e+00 1.387830468012991855e-06
5.014589879413774653e+00 1.369031635646160380e-06
5.020279676944262803e+00 1.350382049724236695e-06
5.025969474474750953e+00 1.331887582204210287e-06
5.031659272005239103e+00 1.313553870915768575e-06
5.037349069535727253e+00 1.295386315396479957e-06
5.043038867066215403e+00 1.277390073163380935e-06
5.048728664596703553e+00 1.259570056426999883e-06
5.054418462127191702e+00 1.241930929252806922e-06
5.060108259657678076e+00 1.224477105173978182e-06
5.065798057188166226e+00 1.207212745258267360e-06
5.071487854718654376e+00 1.190141756630766066e-06
5.077177652249142525e+00 1.173267791453084916e-06
5.082867449779630675e+00 1.156594246358568905e-06
5.088557247310118825e+00 1.140124262341967341e-06
5.094247044840606975e+00 1.123860725100953505e-06
5.099936842371095125e+00 1.107806265825808600e-06
5.105626639901583275e+00 1.091963262432547135e-06
5.111316437432071424e+00 1.076333841233739391e-06
5.117006234962559574e+00 1.060919879040273542e-06
5.122696032493045948e+00 1.045723005686325722e-06
5.128385830023534098e+00 1.030744606968827771e-06
5.134075627554022248e+00 1.015985827991890865e-06
5.139765425084510397e+00 1.001447576905590723e-06
5.145455222614998547e+00 9.871305290278272944e-07
5.151145020145486697e+00 9.730351313370565413e-07
5.156834817675974847e+00 9.591616073229385375e-07
5.162524615206462997e+00 9.455099621812102271e-07
5.168214412736951147e+00 9.320799883383822263e-07
5.173904210267439296e+00 9.188712712912153007e-07
5.179594007797925670e+00 9.058831957453252597e-07
5.185283805328413820e+00 8.931149520366694312e-07
5.190973602858901970e+00 8.805655428192473331e-07
5.196663400389390119e+00 8.682337900017383996e-07
5.202353197919878269e+00 8.561183419155199911e-07
5.208042995450366419e+00 8.442176806960662387e-07
5.213732792980854569e+00 8.325301298594335054e-07
5.219422590511342719e+00 8.210538620552774664e-07
5.225112388041830869e+00 8.097869069776202287e-07
5.230802185572319019e+00 7.987271594144340805e-07
5.236491983102807168e+00 7.878723874169883940e-07
5.242181780633293542e+00 7.772202405698435240e-07
5.247871578163781692e+00 7.667682583423455812e-07
5.253561375694269842e+00 7.565138785025722039e-07
5.259251173224757991e+00 7.464544455746493807e-07
5.264940970755246141e+00 7.365872193206045948e-07
5.270630768285734291e+00 7.269093832280246847e-07
5.276320565816222441e+00 7.174180529850317161e-07
5.282010363346710591e+00 7.081102849243480803e-07
5.287700160877198741e+00 6.989830844185279194e-07
5.293389958407686890e+00 6.900334142087773577e-07
5.299079755938175040e+00 6.812582026501674981e-07
5.304769553468661414e+00 6.726543518564718973e-07
5.310459350999149564e+00 6.642187457282941233e-07
5.316149148529637714e+00 6.559482578487000910e-07
5.321838946060125863e+00 6.478397592309934903e-07
5.327528743590614013e+00 6.398901259039240984e-07
5.333218541121102163e+00 6.320962463201324926e-07
5.338908338651590313e+00 6.244550285742656119e-07
5.344598136182078463e+00 6.169634074178181764e-07
5.350287933712566613e+00 6.096183510584048565e-07
5.355977731243054762e+00 6.024168677318362888e-07
5.361667528773542912e+00 5.953560120360599310e-07
5.367357326304029286e+00 5.884328910167259765e-07
5.373047123834517436e+00 5.816446699948382991e-07
5.378736921365005585e+00 5.749885781277228994e-07
5.384426718895493735e+00 5.684619136951978979e-07
5.390116516425981885e+00 5.620620491036491583e-07
5.395806313956470035e+00 5.557864356014146355e-07
5.401496111486958185e+00 5.496326076996372628e-07
5.407185909017446335e+00 5.435981872935001571e-07
5.412875706547934485e+00 5.376808874794935684e-07
5.418565504078422634e+00 5.318785160651189787e-07
5.424255301608910784e+00 5.261889787681590133e-07
5.429945099139397158e+00 5.206102821033910303e-07
5.435634896669885308e+00 5.151405359553193607e-07
5.441324694200373457e+00 5.097779558362601136e-07
5.447014491730861607e+00 5.045208648297485830e-07
5.452704289261349757e+00 4.993676952199926219e-07
5.458394086791837907e+00 4.943169898087276607e-07
5.464083884322326057e+00 4.893674029215052946e-07
5.469773681852814207e+00 4.845177011060849725e-07
5.475463479383302356e+00 4.797667635262210957e-07
5.481153276913790506e+00 4.751135820547417221e-07
5.486843074444278656e+00 4.705572610704020070e-07
5.492532871974765030e+00 4.660970169635563579e-07
5.498222669505253180e+00 4.617321773562253723e-07
5.503912467035741329e+00 4.574621800426825608e-07
5.509602264566229479e+00 4.532865716571274789e-07
5.515292062096717629e+00 4.492050060755377893e-07
5.520981859627205779e+00 4.452172425592010535e-07
5.526671657157693929e+00 4.413231436478658054e-07
5.532361454688182079e+00 4.375226728108390385e-07
5.538051252218670228e+00 4.338158918647323624e-07
5.543741049749158378e+00 4.302029581668986944e-07
5.549430847279644752e+00 4.266841215939228001e-07
5.555120644810132902e+00 4.232597213148129106e-07
5.560810442340621051e+00 4.199301823688280567e-07
5.566500239871109201e+00 4.166960120580780366e-07
5.572190037401597351e+00 4.135577961652855667e-07
5.577879834932085501e+00 4.105161950072615215e-07
5.583569632462573651e+00 4.075719393348190302e-07
5.589259429993061801e+00 4.047258260899849137e-07
5.594949227523549951e+00 4.019787140314780710e-07
5.600639025054038100e+00 3.993315192395157390e-07
5.606328822584526250e+00 3.967852105110668412e-07
5.612018620115012624e+00 3.943408046567181710e-07
5.617708417645500774e+00 3.919993617103238688e-07
5.623398215175988923e+00 3.897619800626228398e-07
5.629088012706477073e+00 3.876297915299532246e-07
5.634777810236965223e+00 3.856039563691679436e-07
5.640467607767453373e+00 3.836856582497736997e-07
5.646157405297941523e+00 3.818760991942238205e-07
5.651847202828429673e+00 3.801764944971908115e-07
5.657537000358917822e+00 3.785880676345135255e-07
5.663226797889405972e+00 3.771120451723654608e-07
5.668916595419894122e+00 3.757496516870285469e-07
5.674606392950380496e+00 3.745021047054774173e-07
5.680296190480868646e+00 3.733706096767751953e-07
5.685985988011356795e+00 3.723563549840867323e-07
5.691675785541844945e+00 3.714605070068659483e-07
5.697365583072333095e+00 3.706842052425554962e-07
5.703055380602821245e+00 3.700285574968744952e-07
5.708745178133309395e+00 3.694946351515066528e-07
5.714434975663797545e+00 3.690834685177276608e-07
5.720124773194285694e+00 3.687960422842231852e-07
5.725814570724773844e+00 3.686332910670559056e-07
5.731504368255261994e+00 3.685960950694301006e-07
5.737194165785748368e+00 3.686852758585939020e-07
5.742883963316236517e+00 3.689015922668986316e-07
5.748573760846724667e+00 3.692457364237040832e-07
5.754263558377212817e+00 3.697183299244867828e-07
5.759953355907700967e+00 3.703199201431728386e-07
5.765643153438189117e+00 3.710509766933661596e-07
5.771332950968677267e+00 3.719118880438031634e-07
5.777022748499165417e+00 3.729029582930075369e-07
5.782712546029653566e+00 3.740244041077686878e-07
5.788402343560141716e+00 3.752763518297110251e-07
5.794092141090629866e+00 3.766588347538632321e-07
5.799781938621116240e+00 3.781717905827756471e-07
5.805471736151604389e+00 3.798150590593854193e-07
5.811161533682092539e+00 3.815883797814520173e-07
5.816851331212580689e+00 3.834913902000515148e-07
5.822541128743068839e+00 3.855236238042431066e-07
5.828230926273556989e+00 3.876845084936737599e-07
5.833920723804045139e+00 3.899733651405396218e-07
5.839610521334533288e+00 3.923894063419647215e-07
5.845300318865021438e+00 3.949317353635195390e-07
5.850990116395509588e+00 3.975993452742569530e-07
5.856679913925997738e+00 4.003911182733058011e-07
5.862369711456484112e+00 4.033058252077304617e-07
5.868059508986972261e+00 4.063421252810417236e-07
5.873749306517460411e+00 4.094985659514053958e-07
5.879439104047948561e+00 4.127735830183097656e-07
5.885128901578436711e+00 4.161655008961154710e-07
5.890818699108924861e+00 4.196725330726206629e-07
5.896508496639413011e+00 4.232927827504825276e-07
5.902198294169901160e+00 4.270242436690420569e-07
5.907888091700389310e+00 4.308648011038226084e-07
5.913577889230877460e+00 4.348122330407015884e-07
5.919267686761363834e+00 4.388642115214879333e-07
5.924957484291851983e+00 4.430183041573962392e-07
5.930647281822340133e+00 4.472719758066358004e-07
5.936337079352828283e+00 4.516225904121398039e-07
5.942026876883316433e+00 4.560674129951922074e-07
5.947716674413804583e+00 4.606036118005218964e-07
5.953406471944292733e+00 4.652282605882145976e-07
5.959096269474780883e+00 4.699383410676054601e-07
5.964786067005269032e+00 4.747307454681256416e-07
5.970475864535757182e+00 4.796022792419056631e-07
5.976165662066245332e+00 4.845496638927759322e-07
5.981855459596731706e+00 4.895695399261489788e-07
5.987545257127219855e+00 4.946584699141456064e-07
5.993235054657708005e+00 4.998129416701561638e-07
5.998924852188196155e+00 5.050293715269763183e-07
6.004614649718684305e+00 5.103041077124907425e-07
6.010304447249172455e+00 5.156334338168194190e-07
6.015994244779660605e+00 5.210135723447507394e-07
6.021684042310148754e+00 5.264406883472132596e-07
6.027373839840636904e+00 5.319108931254881030e-07
6.033063637371125054e+00 5.374202480018112778e-07
6.038753434901613204e+00 5.429647681499855242e-07
6.044443232432099578e+00 5.485404264796005605e-07
6.050133029962587727e+00 5.541431575674536044e-07
6.055822827493075877e+00 5.597688616297446837e-07
6.061512625023564027e+00 5.654134085286763086e-07
6.067202422554052177e+00 5.710726418070690750e-07
6.072892220084540327e+00 5.767423827446687242e-07
6.078582017615028477e+00 5.824184344298576605e-07
6.084271815145516626e+00 5.880965858405515887e-07
6.089961612676004776e+00 5.937726159281233410e-07
6.095651410206492926e+00 5.994422976982873382e-07
6.101341207736981076e+00 6.051014022829583860e-07
6.107031005267467449e+00 6.107457029972145484e-07
6.112720802797955599e+00 6.163709793756002540e-07
6.118410600328443749e+00 6.219730211821067934e-07
6.124100397858931899e+00 6.275476323883508593e-07
6.129790195389420049e+00 6.330906351145497054e-07
6.135479992919908199e+00 6.385978735280854714e-07
6.141169790450396349e+00 6.440652176945851587e-07
6.146859587980884498e+00 6.494885673766179708e-07
6.152549385511372648e+00 6.548638557752763760e-07
6.158239183041860798e+00 6.601870532100935933e-07
6.163928980572348948e+00 6.654541707329292503e-07
6.169618778102835321e+00 6.706612636716470202e-07
6.175308575633323471e+00 6.758044350996198070e-07
6.180998373163811621e+00 6.808798392272570782e-07
6.186688170694299771e+00 6.858836847120234868e-07
6.192377968224787921e+00 6.908122378835605465e-07
6.198067765755276071e+00 6.956618258807798778e-07
6.203757563285764220e+00 7.004288396979951739e-07
6.209447360816252370e+00 7.051097371373848176e-07
6.215137158346740520e+00 7.097010456652966695e-07
6.220826955877228670e+00 7.141993651701268873e-07
6.226516753407716820e+00 7.186013706197331208e-07
6.232206550938203193e+00 7.229038146165532304e-07
6.237896348468691343e+00 7.271035298488471686e-07
6.243586145999179493e+00 7.311974314366590182e-07
6.249275943529667643e+00 7.351825191713729517e-07
6.254965741060155793e+00 7.390558796479045888e-07
6.260655538590643943e+00 7.428146882888112667e-07
6.266345336121132092e+00 7.464562112598113110e-07
6.272035133651620242e+00 7.499778072764104439e-07
6.277724931182108392e+00 7.533769293015406760e-07
6.283414728712596542e+00 7.566511261343118413e-07
6.289104526243082915e+00 7.597980438901811322e-07
6.294794323773571065e+00 7.628154273730287362e-07
6.300484121304059215e+00 7.657011213398060843e-07
6.306173918834547365e+00 7.684530716586222721e-07
6.311863716365035515e+00 7.710693263612829765e-07
6.317553513895523665e+00 7.735480365914714182e-07
6.323243311426011815e+00 7.758874574499175192e-07
6.328933108956499964e+00 7.780859487380527022e-07
6.334622906486988114e+00 7.801419756017793887e-07
6.340312704017476264e+00 7.820541090771375645e-07
6.346002501547964414e+00 7.838210265397516846e-07
6.351692299078450787e+00 7.854415120600785148e-07
6.357382096608938937e+00 7.869144566665776214e-07
6.363071894139427087e+00 7.882388585190156890e-07
6.368761691669915237e+00 7.894138229942276528e-07
6.374451489200403387e+00 7.904385626867167162e-07
6.380141286730891537e+00 7.913123973265642582e-07
6.385831084261379686e+00 7.920347536171755904e-07
6.391520881791867836e+00 7.926051649954401425e-07
6.397210679322355986e+00 7.930232713169444793e-07
6.402900476852844136e+00 7.932888184688878782e-07
6.408590274383332286e+00 7.934016579134061044e-07
6.414280071913818659e+00 7.933617461640030874e-07
6.419969869444306809e+00 7.931691441978217586e-07
6.425659666974794959e+00 7.928240168064665652e-07
6.431349464505283109e+00 7.923266318881057434e-07
6.437039262035771259e+00 7.916773596835474434e-07
6.442729059566259409e+00 7.908766719589773439e-07
6.448418857096747558e+00 7.899251411380056847e-07
6.454108654627235708e+00 7.888234393856427451e-07
6.459798452157723858e+00 7.875723376467748879e-07
6.465488249688212008e+00 7.861727046416652231e-07
6.471178047218700158e+00 7.846255058209449201e-07
6.476867844749186531e+00 7.829318022825055079e-07
6.482557642279674681e+00 7.810927496526273263e-07
6.488247439810162831e+00 7.791095969336192591e-07
6.493937237340650981e+00 7.769836853201530827e-07
6.499627034871139131e+00 7.747164469864096943e-07
6.505316832401627281e+00 7.723094038460630052e-07
6.511006629932115430e+00 7.697641662870370756e-07
6.516696427462603580e+00 7.670824318828904340e-07
6.522386224993091730e+00 7.642659840825753271e-07
6.528076022523579880e+00 7.613166908802363221e-07
6.533765820054068030e+00 7.582365034666091283e-07
6.539455617584554403e+00 7.550274548634792906e-07
6.545145415115042553e+00 7.516916585425639456e-07
6.550835212645530703e+00 7.482313070300897340e-07
6.556525010176018853e+00 7.446486704982109959e-07
6.562214807706507003e+00 7.409460953443462067e-07
6.567904605236995152e+00 7.371260027593859878e-07
6.573594402767483302e+00 7.331908872856382547e-07
6.579284200297971452e+00 7.291433153652777018e-07
6.584973997828459602e+00 7.249859238799636985e-07
6.590663795358947752e+00 7.207214186822063904e-07
6.596353592889435902e+00 7.163525731189600023e-07
6.602043390419922275e+00 7.118822265478373199e-07
6.607733187950410425e+00 7.073132828462450935e-07
6.613422985480898575e+00 7.026487089136757331e-07
6.619112783011386725e+00 6.978915331672730326e-07
6.624802580541874875e+00 6.930448440307495323e-07
6.630492378072363024e+00 6.881117884166347674e-07
6.636182175602851174e+00 6.830955702017718173e-07
6.641871973133339324e+00 6.779994486959084182e-07
6.647561770663827474e+00 6.728267371031674937e-07
6.653251568194315624e+00 6.675808009761243583e-07
6.658941365724801997e+00 6.622650566621572856e-07
6.664631163255290147e+00 6.568829697416810671e-07
6.670320960785778297e+00 6.514380534578633355e-07
6.676010758316266447e+00 6.459338671373078122e-07
6.681700555846754597e+00 6.403740146012297152e-07
6.687390353377242747e+00 6.347621425665570868e-07
6.693080150907730896e+00 6.291019390363880932e-07
6.698769948438219046e+00 6.233971316791975037e-07
6.704459745968707196e+00 6.176514861961694614e-07
6.710149543499195346e+00 6.118688046760060251e-07
6.715839341029683496e+00 6.060529239365577844e-07
6.721529138560169869e+00 6.002077138526028388e-07
6.727218936090658019e+00 5.943370756690882567e-07
6.732908733621146169e+00 5.884449402991795744e-07
6.738598531151634319e+00 5.825352666063990994e-07
6.744288328682122469e+00 5.766120396702049309e-07
6.749978126212610618e+00 5.706792690343249190e-07
6.755667923743098768e+00 5.647409869371909124e-07
6.761357721273586918e+00 5.588012465238204421e-07
6.767047518804075068e+00 5.528641200385134286e-07
6.772737316334563218e+00 5.469336969977547855e-07
6.778427113865051368e+00 5.410140823427221659e-07
6.784116911395537741e+00 5.351093945708405475e-07
6.789806708926025891e+00 5.292237638458204877e-07
6.795496506456514041e+00 5.233613300857030613e-07
6.801186303987002191e+00 5.175262410283843111e-07
6.806876101517490341e+00 5.117226502741990804e-07
6.812565899047978490e+00 5.059547153051391244e-07
6.818255696578466640e+00 5.002265954803253949e-07
6.823945494108954790e+00 4.945424500073980123e-07
6.829635291639442940e+00 4.889064358895221716e-07
6.835325089169931090e+00 4.833227058477543891e-07
6.841014886700419240e+00 4.777954062185525676e-07
6.846704684230905613e+00 4.723286748262691546e-07
6.852394481761393763e+00 4.669266388304886930e-07
6.858084279291881913e+00 4.615934125481690004e-07
6.863774076822370063e+00 4.563330952505248846e-07
6.869463874352858213e+00 4.511497689347107226e-07
6.875153671883346362e+00 4.460474960703721025e-07
6.880843469413834512e+00 4.410303173212040631e-07
6.886533266944322662e+00 4.361022492417090568e-07
6.892223064474810812e+00 4.312672819494000619e-07
6.897912862005298962e+00 4.265293767727611889e-07
6.903602659535787112e+00 4.218924638753293688e-07
6.909292457066273485e+00 4.173604398563314407e-07
6.914982254596761635e+00 4.129371653283602398e-07
6.920672052127249785e+00 4.086264624726697467e-07
6.926361849657737935e+00 4.044321125726861893e-07
6.932051647188226084e+00 4.003578535264505778e-07
6.937741444718714234e+00 3.964073773387467414e-07
6.943431242249202384e+00 3.925843275937542258e-07
6.949121039779690534e+00 3.888922969091343333e-07
6.954810837310178684e+00 3.853348243725356774e-07
6.960500634840666834e+00 3.819153929615802119e-07
6.966190432371154984e+00 3.786374269484758773e-07
6.971880229901641357e+00 3.755042892904753791e-07
6.977570027432129507e+00 3.725192790074858472e-07
6.983259824962617657e+00 3.696856285482338096e-07
6.988949622493105807e+00 3.670065011464447589e-07
6.994639420023593956e+00 3.644849881686188824e-07
7.000329217554082106e+00 3.621241064550566269e-07
7.006019015084570256e+00 3.599267956558811576e-07
7.011708812615058406e+00 3.578959155639061496e-07
7.017398610145546556e+00 3.560342434462848566e-07
7.023088407676034706e+00 3.543444713769770964e-07
7.028778205206522856e+00 3.528292035721694168e-07
7.034468002737009229e+00 3.514909537308821206e-07
7.040157800267497379e+00 3.503321423830941313e-07
7.045847597797985529e+00 3.493550942478284375e-07
7.051537395328473679e+00 3.485620356037261900e-07
7.057227192858961828e+00 3.479550916747561673e-07
7.062916990389449978e+00 3.475362840337997054e-07
7.068606787919938128e+00 3.473075280269547429e-07
7.074296585450426278e+00 3.472706302215093010e-07
7.079986382980914428e+00 3.474272858806292713e-07
7.085676180511402578e+00 3.477790764679134851e-07
7.091365978041888951e+00 3.483274671850622659e-07
7.097055775572377101e+00 3.490738045460084723e-07
7.102745573102865251e+00 3.500193139909497771e-07
7.108435370633353401e+00 3.511650975438226702e-07
7.114125168163841550e+00 3.525121315168412128e-07
7.119814965694329700e+00 3.540612642658160528e-07
7.125504763224817850e+00 3.558132140000503653e-07
7.131194560755306000e+00 3.577685666506931912e-07
7.136884358285794150e+00 3.599277738014997804e-07
7.142574155816282300e+00 3.622911506860254170e-07
7.148263953346770450e+00 3.648588742553399790e-07
7.153953750877256823e+00 3.676309813204114167e-07
7.159643548407744973e+00 3.706073667733623448e-07
7.165333345938233123e+00 3.737877818918361840e-07
7.171023143468721273e+00 3.771718327307737148e-07
7.176712940999209422e+00 3.807589786059055119e-07
7.182402738529697572e+00 3.845485306733040019e-07
7.188092536060185722e+00 3.885396506093500607e-07
7.193782333590673872e+00 3.927313493954717621e-07
7.199472131121162022e+00 3.971224862120109340e-07
7.205161928651650172e+00 4.017117674455597841e-07
7.210851726182138322e+00 4.064977458140804204e-07
7.216541523712624695e+00 4.114788196140917731e-07
7.222231321243112845e+00 4.166532320941620454e-07
7.227921118773600995e+00 4.220190709588656793e-07
7.233610916304089145e+00 4.275742680073395211e-07
7.239300713834577294e+00 4.333165989104431166e-07
7.244990511365065444e+00 4.392436831304639590e-07
7.250680308895553594e+00 4.453529839871914052e-07
7.256370106426041744e+00 4.516418088740688429e-07
7.262059903956529894e+00 4.581073096279957293e-07
7.267749701487018044e+00 4.647464830562148534e-07
7.273439499017506193e+00 4.715561716235532591e-07
7.279129296547992567e+00 4.785330643031214685e-07
7.284819094078480717e+00 4.856736975933986170e-07
7.290508891608968867e+00 4.929744567043964809e-07
7.296198689139457016e+00 5.004315769154535038e-07
7.301888486669945166e+00 5.080411451069216169e-07
7.307578284200433316e+00 5.157991014678073179e-07
7.313268081730921466e+00 5.237012413811769093e-07
7.318957879261409616e+00 5.317432174888710927e-07
7.324647676791897766e+00 5.399205419368060357e-07
7.330337474322385916e+00 5.482285888018554321e-07
7.336027271852874065e+00 5.566625967010127820e-07
7.341717069383360439e+00 5.652176715832298797e-07
7.347406866913848589e+00 5.738887897040275412e-07
7.353096664444336739e+00 5.826708007826009568e-07
7.358786461974824888e+00 5.915584313408969434e-07
7.364476259505313038e+00 6.005462882237138907e-07
7.370166057035801188e+00 6.096288622985782021e-07
7.375855854566289338e+00 6.188005323337794008e-07
7.381545652096777488e+00 6.280555690525935934e-07
7.387235449627265638e+00 6.373881393613490109e-07
7.392925247157753788e+00 6.467923107486337107e-07
7.398615044688241937e+00 6.562620558525566259e-07
7.404304842218728311e+00 6.657912571926081869e-07
7.409994639749216461e+00 6.753737120623037837e-07
7.415684437279704611e+00 6.850031375783585998e-07
7.421374234810192760e+00 6.946731758818684368e-07
7.427064032340680910e+00 7.043773994864921553e-07
7.432753829871169060e+00 7.141093167683252565e-07
7.438443627401657210e+00 7.238623775917623811e-07
7.444133424932145360e+00 7.336299790652888384e-07
7.449823222462633510e+00 7.434054714207835151e-07
7.455513019993121659e+00 7.531821640095646300e-07
7.461202817523608033e+00 7.629533314080688681e-07
7.466892615054096183e+00 7.727122196257371108e-07
7.472582412584584333e+00 7.824520524073020933e-07
7.478272210115072482e+00 7.921660376214602941e-07
7.483962007645560632e+00 8.018473737275142657e-07
7.489651805176048782e+00 8.114892563113432356e-07
7.495341602706536932e+00 8.210848846817758394e-07
7.501031400237025082e+00 8.306274685181810287e-07
7.506721197767513232e+00 8.401102345598579394e-07
7.512410995298001382e+00 8.495264333275888695e-07
7.518100792828489531e+00 8.588693458675077654e-07
7.523790590358975905e+00 8.681322905072607426e-07
7.529480387889464055e+00 8.773086296142889550e-07
7.535170185419952205e+00 8.863917763458578678e-07
7.540859982950440354e+00 8.953752013804432304e-07
7.546549780480928504e+00 9.042524396198814952e-07
7.552239578011416654e+00 9.130170968516785588e-07
7.557929375541904804e+00 9.216628563607972238e-07
7.563619173072392954e+00 9.301834854802194244e-07
7.569308970602881104e+00 9.385728420695756624e-07
7.574998768133369254e+00 9.468248809111540010e-07
7.580688565663857403e+00 9.549336600126426853e-07
7.586378363194343777e+00 9.628933468060364760e-07
7.592068160724831927e+00 9.706982242322445688e-07
7.597757958255320077e+00 9.783426967010001229e-07
7.603447755785808226e+00 9.858212959159259568e-07
7.609137553316296376e+00 9.931286865546654943e-07
7.614827350846784526e+00 1.000259671794262910e-06
7.620517148377272676e+00 1.007209198672167846e-06
7.626206945907760826e+00 1.013972363273485302e-06
7.631896743438248976e+00 1.020544415735367621e-06
7.637586540968737125e+00 1.026920765059742831e-06
7.643276338499225275e+00 1.033096983725868134e-06
7.648966136029711649e+00 1.039068812094568983e-06
7.654655933560199799e+00 1.044832162596358338e-06
7.660345731090687948e+00 1.050383123696003597e-06
7.666035528621176098e+00 1.055717963626560808e-06
7.671725326151664248e+00 1.060833133886250242e-06
7.677415123682152398e+00 1.065725272492030007e-06
7.683104921212640548e+00 1.070391206984164007e-06
7.688794718743128698e+00 1.074827957176554857e-06
7.694484516273616848e+00 1.079032737648095425e-06
7.700174313804104997e+00 1.083002959970801279e-06
7.705864111334593147e+00 1.086736234670984613e-06
7.711553908865079521e+00 1.090230372920266372e-06
7.717243706395567671e+00 1.093483387953756954e-06
7.722933503926055820e+00 1.096493496213252320e-06
7.728623301456543970e+00 1.099259118213887613e-06
7.734313098987032120e+00 1.101778879133192033e-06
7.740002896517520270e+00 1.104051609122085879e-06
7.745692694048008420e+00 1.106076343337896832e-06
7.751382491578496570e+00 1.107852321700048974e-06
7.757072289108984720e+00 1.109378988369626894e-06
7.762762086639472869e+00 1.110655990954582447e-06
7.768451884169961019e+00 1.111683179442905855e-06
7.774141681700447393e+00 1.112460604866627748e-06
7.779831479230935543e+00 1.112988517700072026e-06
7.785521276761423692e+00 1.113267365996296973e-06
7.791211074291911842e+00 1.113297793266210105e-06
7.796900871822399992e+00 1.113080636105331766e-06
7.802590669352888142e+00 1.112616921573708988e-06
7.808280466883376292e+00 1.111907864334946516e-06
7.813970264413864442e+00 1.110954863560809811e-06
7.819660061944352591e+00 1.109759499608304429e-06
7.825349859474840741e+00 1.108323530476578066e-06
7.831039657005327115e+00 1.106648888051407928e-06
7.836729454535815265e+00 1.104737674145432444e-06
7.842419252066303414e+00 1.102592156342681963e-06
7.848109049596791564e+00 1.100214763656292082e-06
7.853798847127279714e+00 1.097608082008639707e-06
7.859488644657767864e+00 1.094774849543440685e-06
7.865178442188256014e+00 1.091717951779633758e-06
7.870868239718744164e+00 1.088440416617133486e-06
7.876558037249232314e+00 1.084945409204774086e-06
7.882247834779720463e+00 1.081236226680963913e-06
7.887937632310208613e+00 1.077316292797752422e-06
7.893627429840694987e+00 1.073189152439169839e-06
7.899317227371183137e+00 1.068858466044808411e-06
7.905007024901671286e+00 1.064328003949736920e-06
7.910696822432159436e+00 1.059601640651867456e-06
7.916386619962647586e+00 1.054683349017976253e-06
7.922076417493135736e+00 1.049577194439563451e-06
7.927766215023623886e+00 1.044287328949726254e-06
7.933456012554112036e+00 1.038817985312188634e-06
7.939145810084600186e+00 1.033173471093537343e-06
7.944835607615088335e+00 1.027358162729632869e-06
7.950525405145576485e+00 1.021376499597033989e-06
7.956215202676062859e+00 1.015232978100116987e-06
7.961905000206551009e+00 1.008932145784398482e-06
7.967594797737039158e+00 1.002478595486384635e-06
7.973284595267527308e+00 9.958769595300056953e-07
7.978974392798015458e+00 9.891319039794898269e-07
7.984664190328503608e+00 9.822481229582294882e-07
7.990353987858991758e+00 9.752303330429244751e-07
7.996043785389479908e+00 9.680832677419490501e-07
8.001733582919968057e+00 9.608116720665864933e-07
8.007423380450456207e+00 9.534202972034076456e-07
8.013113177980944357e+00 9.459138952957104502e-07
8.018802975511430731e+00 9.382972143415668133e-07
8.024492773041918880e+00 9.305749932155957800e-07
8.030182570572407030e+00 9.227519568212438404e-07
8.035872368102895180e+00 9.148328113798352223e-07
8.041562165633383330e+00 9.068222398623189659e-07
8.047251963163871480e+00 8.987248975691489321e-07
8.052941760694359630e+00 8.905454078633032379e-07
8.058631558224847780e+00 8.822883580609998393e-07
8.064321355755335929e+00 8.739582954842067362e-07
8.070011153285824079e+00 8.655597236785852295e-07
8.075700950816312229e+00 8.570970988000534030e-07
8.081390748346798603e+00 8.485748261726823479e-07
8.087080545877286752e+00 8.399972570201810961e-07
8.092770343407774902e+00 8.313686853728016533e-07
8.098460140938263052e+00 8.226933451509702567e-07
8.104149938468751202e+00 8.139754074265784997e-07
8.109839735999239352e+00 8.052189778623816621e-07
8.115529533529727502e+00 7.964280943295263757e-07
8.121219331060215652e+00 7.876067247028113185e-07
8.126909128590703801e+00 7.787587648328519048e-07
8.132598926121191951e+00 7.698880366939375024e-07
8.138288723651680101e+00 7.609982867059502144e-07
8.143978521182166475e+00 7.520931842283588278e-07
8.149668318712654624e+00 7.431763202238985547e-07
8.155358116243142774e+00 7.342512060892655542e-07
8.161047913773630924e+00 7.253212726497106344e-07
8.166737711304119074e+00 7.163898693142018153e-07
8.172427508834607224e+00 7.074602633874595098e-07
8.178117306365095374e+00 6.985356395348991520e-07
8.183807103895583523e+00 6.896190993962512948e-07
8.189496901426071673e+00 6.807136613433724440e-07
8.195186698956559823e+00 6.718222603775351137e-07
8.200876496487046197e+00 6.629477481612729827e-07
8.206566294017534346e+00 6.540928931796478150e-07
8.212256091548022496e+00 6.452603810256868577e-07
8.217945889078510646e+00 6.364528148044963309e-07
8.223635686608998796e+00 6.276727156505140609e-07
8.229325484139486946e+00 6.189225233521954322e-07
8.235015281669975096e+00 6.102045970783554686e-07
8.240705079200463246e+00 6.015212162003090707e-07
8.246394876730951395e+00 5.928745812038990239e-07
8.252084674261439545e+00 5.842668146854657142e-07
8.257774471791927695e+00 5.756999624257972368e-07
8.263464269322414069e+00 5.671759945360984821e-07
8.269154066852902218e+00 5.586968066700239205e-07
8.274843864383390368e+00 5.502642212959072188e-07
8.280533661913878518e+00 5.418799890232843985e-07
8.286223459444366668e+00 5.335457899779676518e-07
8.291913256974854818e+00 5.252632352199597544e-07
8.297603054505342968e+00 5.170338681986119880e-07
8.303292852035831118e+00 5.088591662395488690e-07
8.308982649566319267e+00 5.007405420580026225e-07
8.314672447096807417e+00 4.926793452933469863e-07
8.320362244627295567e+00 4.846768640597673091e-07
8.326052042157781941e+00 4.767343265081753824e-07
8.331741839688270090e+00 4.688529023946286911e-07
8.337431637218758240e+00 4.610337046507501438e-07
8.343121434749246390e+00 4.532777909517523949e-07
8.348811232279734540e+00 4.455861652779501229e-07
8.354501029810222690e+00 4.379597794658043069e-07
8.360190827340710840e+00 4.303995347447645116e-07
8.365880624871198989e+00 4.229062832563929914e-07
8.371570422401687139e+00 4.154808295524753886e-07
8.377260219932175289e+00 4.081239320690423971e-07
8.382950017462663439e+00 4.008363045734540317e-07
8.388639814993149812e+00 3.936186175819316586e-07
8.394329612523637962e+00 3.864714997451260201e-07
8.400019410054126112e+00 3.793955391995925011e-07
8.405709207584614262e+00 3.723912848831888799e-07
8.411399005115102412e+00 3.654592478127129322e-07
8.417088802645590562e+00 3.585999023222760883e-07
8.422778600176078712e+00 3.518136872611398928e-07
8.428468397706566861e+00 3.451010071499565291e-07
8.434158195237055011e+00 3.384622332945670117e-07
8.439847992767543161e+00 3.318977048567126645e-07
8.445537790298031311e+00 3.254077298812167296e-07
8.451227587828517684e+00 3.189925862793886661e-07
8.456917385359005834e+00 3.126525227685770238e-07
8.462607182889493984e+00 3.063877597680146230e-07
8.468296980419982134e+00 3.001984902512068672e-07
8.473986777950470284e+00 2.940848805553438813e-07
8.479676575480958434e+00 2.880470711483322554e-07
8.485366373011446584e+00 2.820851773542021607e-07
8.491056170541934733e+00 2.761992900377845684e-07
8.496745968072422883e+00 2.703894762496772346e-07
8.502435765602911033e+00 2.646557798326422049e-07
8.508125563133399183e+00 2.589982219906872289e-07
8.513815360663885556e+00 2.534168018221822626e-07
8.519505158194373706e+00 2.479114968184481544e-07
8.525194955724861856e+00 2.424822633293654676e-07
8.530884753255350006e+00 2.371290369975692079e-07
8.536574550785838156e+00 2.318517331629142818e-07
8.542264348316326306e+00 2.266502472389164728e-07
8.547954145846814455e+00 2.215244550629274028e-07
8.553643943377302605e+00 2.164742132218386850e-07
8.559333740907790755e+00 2.114993593551323394e-07
8.565023538438278905e+00 2.065997124371163002e-07
8.570713335968765278e+00 2.017750730401914142e-07
8.576403133499253428e+00 1.970252235809878335e-07
8.582092931029741578e+00 1.923499285512335328e-07
8.587782728560229728e+00 1.877489347351488629e-07
8.593472526090717878e+00 1.832219714151942146e-07
8.599162323621206028e+00 1.787687505679350855e-07
8.604852121151694178e+00 1.743889670517655717e-07
8.610541918682182327e+00 1.700822987881876854e-07
8.616231716212670477e+00 1.658484069382961226e-07
8.621921513743158627e+00 1.616869360760668574e-07
8.627611311273646777e+00 1.575975143599884368e-07
8.633301108804133150e+00 1.535797537045149490e-07
8.638990906334621300e+00 1.496332499527446217e-07
8.644680703865109450e+00 1.457575830516826649e-07
8.650370501395597600e+00 1.419523172313315912e-07
8.656060298926085750e+00 1.382170011888184701e-07
8.661750096456573900e+00 1.345511682786627742e-07
8.667439893987062050e+00 1.309543367102187269e-07
8.673129691517550199e+00 1.274260097532386847e-07
8.678819489048038349e+00 1.239656759524229029e-07
8.684509286578526499e+00 1.205728093517351685e-07
8.690199084109014649e+00 1.172468697291777282e-07
8.695888881639501022e+00 1.139873028426359303e-07
8.701578679169989172e+00 1.107935406873081478e-07
8.707268476700477322e+00 1.076650017651768299e-07
8.712958274230965472e+00 1.046010913668525211e-07
8.718648071761453622e+00 1.016012018660786805e-07
8.724337869291941772e+00 9.866471302708213965e-08
8.730027666822429921e+00 9.579099232487937909e-08
8.735717464352918071e+00 9.297939527857384194e-08
8.741407261883406221e+00 9.022926579760035783e-08
8.747097059413894371e+00 8.753993654080342629e-08
8.752786856944382521e+00 8.491072928816351513e-08
8.758476654474868894e+00 8.234095532492096985e-08
8.764166452005357044e+00 7.982991583777554238e-08
8.769856249535845194e+00 7.737690232279801643e-08
8.775546047066333344e+00 7.498119700460181235e-08
8.781235844596821494e+00 7.264207326629905524e-08
8.786925642127309644e+00 7.035879608969688754e-08
8.792615439657797793e+00 6.813062250514897781e-08
8.798305237188285943e+00 6.595680205043289359e-08
8.803995034718774093e+00 6.383657723798570408e-08
8.809684832249262243e+00 6.176918402979318733e-08
8.815374629779750393e+00 5.975385231919758930e-08
8.821064427310236766e+00 5.778980641886069188e-08
8.826754224840724916e+00 5.587626555409127300e-08
8.832444022371213066e+00 5.401244436073747210e-08
8.838133819901701216e+00 5.219755338680823793e-08
8.843823617432189366e+00 5.043079959699419015e-08
8.849513414962677516e+00 4.871138687923845928e-08
8.855203212493165665e+00 4.703851655250417924e-08
8.860893010023653815e+00 4.541138787488412815e-08
8.866582807554141965e+00 4.382919855119733849e-08
8.872272605084630115e+00 4.229114523922279164e-08
8.877962402615118265e+00 4.079642405372620101e-08
8.883652200145604638e+00 3.934423106744778004e-08
8.889341997676092788e+00 3.793376280822705026e-08
8.895031795206580938e+00 3.656421675146733353e-08
8.900721592737069088e+00 3.523479180714345964e-08
8.906411390267557238e+00 3.394468880059354902e-08
8.912101187798045387e+00 3.269311094634800599e-08
8.917790985328533537e+00 3.147926431427766351e-08
8.923480782859021687e+00 3.030235828736818676e-08
8.929170580389509837e+00 2.916160601045696267e-08
8.934860377919997987e+00 2.805622482929840188e-08
8.940550175450484360e+00 2.698543671935502876e-08
8.946239972980972510e+00 2.594846870374227163e-08
8.951929770511460660e+00 2.494455325979560853e-08
8.957619568041948810e+00 2.397292871375116409e-08
8.963309365572436960e+00 2.303283962307873647e-08
8.968999163102925110e+00 2.212353714603447362e-08
8.974688960633413259e+00 2.124427939803980155e-08
8.980378758163901409e+00 2.039433179452931899e-08
8.986068555694389559e+00 1.957296737994772135e-08
8.991758353224877709e+00 1.877946714261265323e-08
8.997448150755365859e+00 1.801312031519743953e-08
9.003137948285852232e+00 1.727322466062474937e-08
9.008827745816340382e+00 1.655908674319694894e-08
9.014517543346828532e+00 1.587002218482984138e-08
9.020207340877316682e+00 1.520535590628393110e-08
9.025897138407804832e+00 1.456442235333004589e-08
9.031586935938292982e+00 1.394656570781565203e-08
9.037276733468781131e+00 1.335114008363277399e-08
9.042966530999269281e+00 1.277750970762062594e-08
9.048656328529757431e+00 1.222504908546747827e-08
9.054346126060245581e+00 1.169314315270616375e-08
9.060035923590733731e+00 1.118118741092728206e-08
9.065725721121220104e+00 1.068858804936167051e-08
9.071415518651708254e+00 1.021476205200986880e-08
9.077105316182196404e+00 9.759137290524350611e-09
9.082795113712684554e+00 9.321152603069682366e-09
9.088484911243172704e+00 8.900257859413324232e-09
9.094174708773660853e+00 8.495914012518264681e-09
9.099864506304149003e+00 8.107593136929729781e-09
9.105554303834637153e+00 7.734778454266464386e-09
9.111244101365125303e+00 7.376964346144522613e-09
9.116933898895613453e+00 7.033656354877041136e-09
9.122623696426101603e+00 6.704371172308014773e-09
9.128313493956587976e+00 6.388636617151125257e-09
9.134003291487076126e+00 6.085991601215395173e-09
9.139693089017564276e+00 5.795986084912022097e-09
9.145382886548052426e+00 5.518181022441859150e-09
9.151072684078540576e+00 5.252148297074221414e-09
9.156762481609028725e+00 4.997470646931709497e-09
9.162452279139516875e+00 4.753741581701498705e-09
9.168142076670005025e+00 4.520565290697180226e-09
9.173831874200493175e+00 4.297556542697683396e-09
9.179521671730981325e+00 4.084340577991429366e-09
9.185211469261469475e+00 3.880552993053879774e-09
9.190901266791955848e+00 3.685839618286151797e-09
9.196591064322443998e+00 3.499856389240025534e-09
9.202280861852932148e+00 3.322269211753185674e-09
9.207970659383420298e+00 3.152753821412734275e-09
9.213660456913908448e+00 2.990995637762544816e-09
9.219350254444396597e+00 2.836689613663355223e-09
9.225040051974884747e+00 2.689540080208704022e-09
9.230729849505372897e+00 2.549260587592909676e-09
9.236419647035861047e+00 2.415573742319652124e-09
9.242109444566349197e+00 2.288211041131530119e-09
9.247799242096837347e+00 2.166912702032201973e-09
9.253489039627323720e+00 2.051427492763440031e-09
9.259178837157811870e+00 1.941512557089383116e-09
9.264868634688300020e+00 1.836933239230876447e-09
9.270558432218788170e+00 1.737462906780870570e-09
9.276248229749276319e+00 1.642882772422317516e-09
9.281938027279764469e+00 1.552981714757938039e-09
9.287627824810252619e+00 1.467556098550120143e-09
9.293317622340740769e+00 1.386409594657551908e-09
9.299007419871228919e+00 1.309352999943354627e-09
9.304697217401717069e+00 1.236204057417642861e-09
9.310387014932203442e+00 1.166787276865438920e-09
9.316076812462693368e+00 1.100933756198710770e-09
9.321766609993179742e+00 1.038481003759883118e-09
9.327456407523669668e+00 9.792727617908441251e-10
9.333146205054156042e+00 9.231588312715656166e-10
9.338836002584645968e+00 8.699948983182501239e-10
9.344525800115132341e+00 8.196423623215661848e-10
9.350215597645618715e+00 7.719681659917321348e-10
9.355905395176108641e+00 7.268446274677085555e-10
9.361595192706595014e+00 6.841492746353228857e-10
9.367284990237084941e+00 6.437646817883067066e-10
9.372974787767571314e+00 6.055783087563196910e-10
9.378664585298061240e+00 5.694823426120558045e-10
9.384354382828547614e+00 5.353735420608882717e-10
9.390044180359037540e+00 5.031530846049497640e-10
9.395733977889523914e+00 4.727264165653581783e-10
9.401423775420013840e+00 4.440031060355005640e-10
9.407113572950500213e+00 4.168966988305555835e-10
9.412803370480986587e+00 3.913245774884272989e-10
9.418493168011476513e+00 3.672078233699208645e-10
9.424182965541962886e+00 3.444710818972066190e-10
9.429872763072452813e+00 3.230424309619544136e-10
9.435562560602939186e+00 3.028532525275757266e-10
9.441252358133429112e+00 2.838381074421423564e-10
9.446942155663915486e+00 2.659346134726712938e-10
9.452631953194405412e+00 2.490833265642299787e-10
9.458321750724891785e+00 2.332276253220413660e-10
9.464011548255381712e+00 2.183135987082971708e-10
9.469701345785868085e+00 2.042899369406832229e-10
9.475391143316354459e+00 1.911078255739050219e-10
9.481080940846844385e+00 1.787208427413041035e-10
9.486770738377330758e+00 1.670848595288679284e-10
9.492460535907820685e+00 1.561579434498576156e-10
9.498150333438307058e+00 1.459002649847048353e-10
9.503840130968796984e+00 1.362740071468866017e-10
9.509529928499283358e+00 1.272432780326992609e-10
9.515219726029773284e+00 1.187740263094577327e-10
9.520909523560259657e+00 1.108339595943616314e-10
9.526599321090746031e+00 1.033924656734627562e-10
9.532289118621235957e+00 9.642053650831375750e-11
9.537978916151722331e+00 8.989069497573798464e-11
9.543668713682212257e+00 8.377692428448654315e-11
9.549358511212698630e+00 7.805460001121019464e-11
9.555048308743188556e+00 7.270042469668022169e-11
9.560738106273674930e+00 6.769236494237975147e-11
9.566427903804164856e+00 6.300959094648748946e-11
9.572117701334651230e+00 5.863241841781304588e-11
9.577807498865141156e+00 5.454225280553322575e-11
9.583497296395627529e+00 5.072153578243222988e-11
9.589187093926113903e+00 4.715369391898312602e-11
9.594876891456603829e+00 4.382308948572690820e-11
9.600566688987090203e+00 4.071497332140541075e-11
9.606256486517580129e+00 3.781543970455019706e-11
9.611946284048066502e+00 3.511138316664022515e-11
9.617636081578556428e+00 3.259045718529679964e-11
9.623325879109042802e+00 3.024103469666081719e-11
9.629015676639532728e+00 2.805217036664711667e-11
9.634705474170019102e+00 2.601356456161788769e-11
9.640395271700509028e+00 2.411552895974562118e-11
9.646085069230995401e+00 2.234895374532364846e-11
9.651774866761481775e+00 2.070527632916070384e-11
9.657464664291971701e+00 1.917645153928753652e-11
9.663154461822458074e+00 1.775492322723189595e-11
9.668844259352948001e+00 1.643359723624188191e-11
9.674534056883434374e+00 1.520581567902742028e-11
9.680223854413924300e+00 1.406533247373175039e-11
9.685913651944410674e+00 1.300629008812057606e-11
9.691603449474900600e+00 1.202319744317167094e-11
9.697293247005386974e+00 1.111090892855942577e-11
9.702983044535876900e+00 1.026460448376530970e-11
9.708672842066363273e+00 9.479770699875768726e-12
9.714362639596849647e+00 8.752182898388823854e-12
9.720052437127339573e+00 8.077888144681692504e-12
9.725742234657825946e+00 7.453189155071087276e-12
9.731432032188315873e+00 6.874629057695807729e-12
9.737121829718802246e+00 6.338976968753367068e-12
9.742811627249292172e+00 5.843214346879285228e-12
9.748501424779778546e+00 5.384522089748611488e-12
9.754191222310268472e+00 4.960268338209960958e-12
9.759881019840754846e+00 4.567996954519170192e-12
9.765570817371244772e+00 4.205416642439248257e-12
9.771260614901731145e+00 3.870390678189288976e-12
9.776950412432217519e+00 3.560927222385528327e-12
9.782640209962707445e+00 3.275170184285929726e-12
9.788330007493193818e+00 3.011390610770768131e-12
9.794019805023683745e+00 2.767978573598542048e-12
9.799709602554170118e+00 2.543435529561050226e-12
9.805399400084660044e+00 2.336367129205094647e-12
9.811089197615146418e+00 2.145476450823629383e-12
9.816778995145636344e+00 1.969557637407421798e-12
9.822468792676122717e+00 1.807489915226706534e-12
9.828158590206612644e+00 1.658231973645579213e-12
9.833848387737099017e+00 1.520816686692120284e-12
9.839538185267585391e+00 1.394346157784625028e-12
9.845227982798075317e+00 1.277987069875794444e-12
9.850917780328561690e+00 1.170966324100258226e-12
9.856607577859051617e+00 1.072566950810344376e-12
9.862297375389537990e+00 9.821242776580967373e-13
9.867987172920027916e+00 8.990223401208770156e-13
9.873676970450514290e+00 8.226905205876390820e-13
9.879366767981004216e+00 7.526004028077781279e-13
9.885056565511490589e+00 6.882628291701200397e-13
9.890746363041980516e+00 6.292251489123545943e-13
9.896436160572466889e+00 5.750686459746732949e-13
9.902125958102953263e+00 5.254061357940581988e-13
9.907815755633443189e+00 4.798797208989540513e-13
9.913505553163929562e+00 4.381586956997118852e-13
9.919195350694419488e+00 3.999375913843479985e-13
9.924885148224905862e+00 3.649343523212955646e-13
9.930574945755395788e+00 3.328886358387132368e-13
9.936264743285882162e+00 3.035602276994574806e-13
9.941954540816372088e+00 2.767275660167150359e-13
9.947644338346858461e+00 2.521863667639920909e-13
9.953334135877348388e+00 2.297483444199138160e-13
9.959023933407834761e+00 2.092400216587631411e-13
9.964713730938321135e+00 1.905016223479594714e-13
9.970403528468811061e+00 1.733860424484863063e-13
9.976093325999297434e+00 1.577578937309221092e-13
9.981783123529787360e+00 1.434926155209761793e-13
9.987472921060273734e+00 1.304756499743939572e-13
9.993162718590763660e+00 1.186016766513923587e-13
9.998852516121250034e+00 1.077739024179489670e-13
1.000454231365173996e+01 9.790340294367533526e-14
1.001023211118222633e+01 8.890851229638921596e-14
1.001592190871271626e+01 8.071425735043531503e-14
1.002161170624320263e+01 7.325183393167920702e-14
1.002730150377368901e+01 6.645812181576344036e-14
1.003299130130417893e+01 6.027523587970084106e-14
1.003868109883466531e+01 5.465011087947352520e-14
1.004437089636515523e+01 4.953411748924401252e-14
1.005006069389564161e+01 4.488270739140792783e-14
1.005575049142613153e+01 4.065508535106566605e-14
1.006144028895661791e+01 3.681390634474795514e-14
1.006713008648710783e+01 3.332499594099593068e-14
1.007281988401759421e+01 3.015709225087304095e-14
1.007850968154808413e+01 2.728160787934749446e-14
1.008419947907857050e+01 2.467241041476319621e-14
1.008988927660905688e+01 2.230562009308990480e-14
1.009557907413954680e+01 2.015942336718157422e-14
1.010126887167003318e+01 1.821390119878671633e-14
1.010695866920052310e+01 1.645087097312996780e-14
1.011264846673100948e+01 1.485374101277508769e-14
1.011833826426149940e+01 1.340737673933526670e-14
1.012402806179198578e+01 1.209797759895349855e-14
1.012971785932247570e+01 1.091296393031551026e-14
1.013540765685296208e+01 9.840873012800839160e-15
1.014109745438345200e+01 8.871263587226160601e-15
1.014678725191393838e+01 7.994628192934282359e-15
1.015247704944442475e+01 7.202312712754207256e-15
1.015816684697491468e+01 6.486442561984883765e-15
1.016385664450540105e+01 5.839854999091216766e-15
1.016954644203589098e+01 5.256037074520849676e-15
1.017523623956637735e+01 4.729068770111998105e-15
1.018092603709686728e+01 4.253570915086597250e-15
1.018661583462735365e+01 3.824657495852273260e-15
1.019230563215784358e+01 3.437892005824357646e-15
1.019799542968832995e+01 3.089247508457384779e-15
1.020368522721881988e+01 2.775070111694872317e-15
1.020937502474930625e+01 2.492045575305628720e-15
1.021506482227979262e+01 2.237168794126723330e-15
1.022075461981028255e+01 2.007715920246072299e-15
1.022644441734076892e+01 1.801218905690514316e-15
1.023213421487125885e+01 1.615442264364154112e-15
1.023782401240174522e+01 1.448361867894164005e-15
1.024351380993223515e+01 1.298145604758618231e-15
1.024920360746272152e+01 1.163135745701929400e-15
1.025489340499321145e+01 1.041832871034329457e-15
1.026058320252369782e+01 9.328812270626668152e-16
1.026627300005418419e+01 8.350553896522982620e-16
1.027196279758467412e+01 7.472481228587945552e-16
1.027765259511516049e+01 6.684593297349493837e-16
1.028334239264565042e+01 5.977860008787359536e-16
1.028903219017613679e+01 5.344130740906333724e-16
1.029472198770662672e+01 4.776051256964275827e-16
1.030041178523711309e+01 4.266988207191742906e-16
1.030610158276760302e+01 3.810960551817221365e-16
1.031179138029808939e+01 3.402577294388445302e-16
1.031748117782857932e+01 3.036980966020507072e-16
1.032317097535906569e+01 2.709796348730196575e-16
1.032886077288955207e+01 2.417083969669613908e-16
1.033455057042004199e+01 2.155297938210169183e-16
1.034024036795052837e+01 1.921247734668196252e-16
1.034593016548101829e+01 1.712063593291033971e-16
1.035161996301150467e+01 1.525165153164037498e-16
1.035730976054199459e+01 1.358233079156343211e-16
1.036299955807248097e+01 1.209183381126735100e-16
1.036868935560297089e+01 1.076144183514807511e-16
1.037437915313345727e+01 9.574347193509172082e-17


==> img/gen_spec_adam_2.dat <==
-6.689323640800012072e+00 4.106229624771342064e-13
-6.683633843269523922e+00 4.506147945099038545e-13
-6.677944045739035772e+00 4.943459581919537054e-13
-6.672254248208548510e+00 5.421505160155878412e-13
-6.666564450678060361e+00 5.943908688958427375e-13
-6.660874653147572211e+00 6.514600197989316027e-13
-6.655184855617084061e+00 7.137840056201818384e-13
-6.649495058086595911e+00 7.818245087377563662e-13
-6.643805260556107761e+00 8.560816603558944105e-13
-6.638115463025620500e+00 9.370970484729194034e-13
-6.632425665495132350e+00 1.025456944066354183e-12
-6.626735867964644200e+00 1.121795759881036021e-12
-6.621046070434156050e+00 1.226799757038045482e-12
-6.615356272903667900e+00 1.341211015552358131e-12
-6.609666475373180639e+00 1.465831685758082424e-12
-6.603976677842692489e+00 1.601528538591953035e-12
-6.598286880312204339e+00 1.749237833679576969e-12
-6.592597082781716189e+00 1.909970525207159154e-12
-6.586907285251228039e+00 2.084817826642506403e-12
-6.581217487720740777e+00 2.274957156496771247e-12
-6.575527690190252628e+00 2.481658488491762579e-12
-6.569837892659764478e+00 2.706291130717495028e-12
-6.564148095129276328e+00 2.950330959633806415e-12
-6.558458297598788178e+00 3.215368136085528822e-12
-6.552768500068300028e+00 3.503115331866922097e-12
-6.547078702537812767e+00 3.815416496786024376e-12
-6.541388905007324617e+00 4.154256197644865273e-12
-6.535699107476836467e+00 4.521769562065563144e-12
-6.530009309946348317e+00 4.920252861659237347e-12
-6.524319512415860167e+00 5.352174770648201720e-12
-6.518629714885372906e+00 5.820188337718067016e-12
-6.512939917354884756e+00 6.327143710590905274e-12
-6.507250119824396606e+00 6.876101654572785992e-12
-6.501560322293908456e+00 7.470347908142476730e-12
-6.495870524763420306e+00 8.113408420504348252e-12
-6.490180727232932156e+00 8.809065517933404900e-12
-6.484490929702444895e+00 9.561375047688174952e-12
-6.478801132171956745e+00 1.037468455025835356e-11
-6.473111334641468595e+00 1.125365251274172703e-11
-6.467421537110980445e+00 1.220326875821792513e-11
-6.461731739580492295e+00 1.322887602808500463e-11
-6.456041942050005034e+00 1.433619281646272801e-11
-6.450352144519516884e+00 1.553133751793044851e-11
-6.444662346989028734e+00 1.682085395205186030e-11
-6.438972549458540584e+00 1.821173833035431622e-11
-6.433282751928052434e+00 1.971146773364782001e-11
-6.427592954397564284e+00 2.132803016980869530e-11
-6.421903156867077023e+00 2.306995628439070265e-11
-6.416213359336588873e+00 2.494635279866814210e-11
-6.410523561806100723e+00 2.696693775194228764e-11
-6.404833764275612573e+00 2.914207762716879204e-11
-6.399143966745124423e+00 3.148282644115018105e-11
-6.393454169214637162e+00 3.400096688270915739e-11
-6.387764371684149012e+00 3.670905358438559414e-11
-6.382074574153660862e+00 3.962045861527177136e-11
-6.376384776623172712e+00 4.274941928463619147e-11
-6.370694979092684562e+00 4.611108834792583111e-11
-6.365005181562196412e+00 4.972158670862022899e-11
-6.359315384031709151e+00 5.359805871119226581e-11
-6.353625586501221001e+00 5.775873012211497404e-11
-6.347935788970732851e+00 6.222296889741046984e-11
-6.342245991440244701e+00 6.701134883669125015e-11
-6.336556193909756551e+00 7.214571622492020526e-11
-6.330866396379269290e+00 7.764925956426264112e-11
-6.325176598848781140e+00 8.354658249936672847e-11
-6.319486801318292990e+00 8.986378004016716495e-11
-6.313797003787804840e+00 9.662851818690307901e-11
-6.308107206257316690e+00 1.038701170623557265e-10
-6.302417408726829429e+00 1.116196376564331006e-10
-6.296727611196341279e+00 1.199099722880734413e-10
-6.291037813665853129e+00 1.287759388889832968e-10
-6.285348016135364979e+00 1.382543792130330403e-10
-6.279658218604876829e+00 1.483842610740451305e-10
-6.273968421074389568e+00 1.592067847133417582e-10
-6.268278623543901418e+00 1.707654933966781573e-10
-6.262588826013413268e+00 1.831063883380248343e-10
-6.256899028482925118e+00 1.962780480451905092e-10
-6.251209230952436968e+00 2.103317521792692600e-10
-6.245519433421948818e+00 2.253216100165237494e-10
-6.239829635891461557e+00 2.413046935974415609e-10
-6.234139838360973407e+00 2.583411756433602163e-10
-6.228450040830485257e+00 2.764944723161232428e-10
-6.222760243299997107e+00 2.958313908909230363e-10
-6.217070445769508957e+00 3.164222824064176585e-10
-6.211380648239021696e+00 3.383411993497206075e-10
-6.205690850708533546e+00 3.616660584267128958e-10
-6.200001053178045396e+00 3.864788084602855077e-10
-6.194311255647557246e+00 4.128656034508229656e-10
-6.188621458117069096e+00 4.409169808240325207e-10
-6.182931660586580946e+00 4.707280448815186445e-10
-6.177241863056093685e+00 5.023986554590225267e-10
-6.171552065525605535e+00 5.360336217860542256e-10
-6.165862267995117385e+00 5.717429015286357965e-10
-6.160172470464629235e+00 6.096418049843426626e-10
-6.154482672934141085e+00 6.498512043851921948e-10
-6.148792875403653824e+00 6.924977482498067406e-10
-6.143103077873165674e+00 7.377140807112217887e-10
-6.137413280342677524e+00 7.856390657307661566e-10
-6.131723482812189374e+00 8.364180160920074907e-10
-6.126033685281701224e+00 8.902029270510565625e-10
-6.120343887751213074e+00 9.471527145013924620e-10
-6.114654090220725813e+00 1.007433457492184436e-09
-6.108964292690237663e+00 1.071218644919251260e-09
-6.103274495159749513e+00 1.138689426186845719e-09
-6.097584697629261363e+00 1.210034865617238934e-09
-6.091894900098773213e+00 1.285452200362385986e-09
-6.086205102568285952e+00 1.365147101549024005e-09
-6.080515305037797802e+00 1.449333938364655009e-09
-6.074825507507309652e+00 1.538236044766955010e-09
-6.069135709976821502e+00 1.632085988474231053e-09
-6.063445912446333352e+00 1.731125841868000755e-09
-6.057756114915845203e+00 1.835607454412316886e-09
-6.052066317385357941e+00 1.945792726166937810e-09
-6.046376519854869791e+00 2.061953881943656699e-09
-6.040686722324381641e+00 2.184373745626148851e-09
-6.034996924793893491e+00 2.313346014145356795e-09
-6.029307127263405341e+00 2.449175530572259426e-09
-6.023617329732918080e+00 2.592178555760448552e-09
-6.017927532202429930e+00 2.742683037940667051e-09
-6.012237734671941780e+00 2.901028879638627367e-09
-6.006547937141453630e+00 3.067568201257485583e-09
-6.000858139610965480e+00 3.242665600634836899e-09
-5.995168342080477331e+00 3.426698407853686253e-09
-5.989478544549990069e+00 3.620056934555957146e-09
-5.983788747019501919e+00 3.823144716976611877e-09
-5.978098949489013769e+00 4.036378751885472684e-09
-5.972409151958525619e+00 4.260189724594779380e-09
-5.966719354428038358e+00 4.495022228159777765e-09
-5.961029556897550208e+00 4.741334972871404278e-09
-5.955339759367062058e+00 4.999600985110699644e-09
-5.949649961836573908e+00 5.270307794608219108e-09
-5.943960164306085758e+00 5.553957609123586448e-09
-5.938270366775597608e+00 5.851067475535363040e-09
-5.932580569245109459e+00 6.162169426306481168e-09
-5.926890771714622197e+00 6.487810610267108803e-09
-5.921200974184134047e+00 6.828553406635217918e-09
-5.915511176653645897e+00 7.184975521173646491e-09
-5.909821379123157747e+00 7.557670063365450785e-09
-5.904131581592670486e+00 7.947245603470717994e-09
-5.898441784062182336e+00 8.354326208314412199e-09
-5.892751986531694186e+00 8.779551454640599032e-09
-5.887062189001206036e+00 9.223576418859735543e-09
-5.881372391470717886e+00 9.687071642005798828e-09
-5.875682593940229737e+00 1.017072306871542866e-08
-5.869992796409742475e+00 1.067523195903806650e-08
-5.864302998879254325e+00 1.120131477188658268e-08
-5.858613201348766175e+00 1.174970301893921891e-08
-5.852923403818278025e+00 1.232114308781257322e-08
-5.847233606287789875e+00 1.291639603333193777e-08
-5.841543808757302614e+00 1.353623733573960969e-08
-5.835854011226814464e+00 1.418145662469848782e-08
-5.830164213696326314e+00 1.485285736796592524e-08
-5.824474416165838164e+00 1.555125652364037734e-08
-5.818784618635350014e+00 1.627748415490753560e-08
-5.813094821104861865e+00 1.703238300624633155e-08
-5.807405023574374603e+00 1.781680804009045155e-08
-5.801715226043886453e+00 1.863162593298181113e-08
-5.796025428513398303e+00 1.947771453029433264e-08
-5.790335630982910153e+00 2.035596225865951806e-08
-5.784645833452422004e+00 2.126726749527390227e-08
-5.778956035921934742e+00 2.221253789332900513e-08
-5.773266238391446592e+00 2.319268966286647592e-08
-5.767576440860958442e+00 2.420864680642520994e-08
-5.761886643330470292e+00 2.526134030892360919e-08
-5.756196845799982142e+00 2.635170728129128318e-08
-5.750507048269493993e+00 2.748069005744800802e-08
-5.744817250739006731e+00 2.864923524431180354e-08
-5.739127453208518581e+00 2.985829272460933203e-08
-5.733437655678030431e+00 3.110881461235207100e-08
-5.727747858147542281e+00 3.240175416094685011e-08
-5.722058060617054132e+00 3.373806462400601040e-08
-5.716368263086566870e+00 3.511869806903322626e-08
-5.710678465556078720e+00 3.654460414427283244e-08
-5.704988668025590570e+00 3.801672879912127127e-08
-5.699298870495102420e+00 3.953601295862613137e-08
-5.693609072964614271e+00 4.110339115271382306e-08
-5.687919275434126121e+00 4.271979010091716030e-08
-5.682229477903638859e+00 4.438612725350268265e-08
-5.676539680373150709e+00 4.610330929003152762e-08
-5.670849882842662559e+00 4.787223057651821268e-08
-5.665160085312174409e+00 4.969377158249818319e-08
-5.659470287781687148e+00 5.156879725944614034e-08
-5.653780490251198998e+00 5.349815538213663787e-08
-5.648090692720710848e+00 5.548267485467430599e-08
-5.642400895190222698e+00 5.752316398307640512e-08
-5.636711097659734548e+00 5.962040871642631482e-08
-5.631021300129246399e+00 6.177517085876959810e-08
-5.625331502598758249e+00 6.398818625406798586e-08
-5.619641705068270987e+00 6.626016294667447973e-08
-5.613951907537782837e+00 6.859177931994008251e-08
-5.608262110007294687e+00 7.098368221570090396e-08
-5.602572312476806538e+00 7.343648503754944273e-08
-5.596882514946319276e+00 7.595076584092374610e-08
-5.591192717415831126e+00 7.852706541319635311e-08
-5.585502919885342976e+00 8.116588534707109508e-08
-5.579813122354854826e+00 8.386768611074310532e-08
-5.574123324824366676e+00 8.663288511839255980e-08
-5.568433527293878527e+00 8.946185480471589301e-08
-5.562743729763390377e+00 9.235492070731623551e-08
-5.557053932232903115e+00 9.531235956088885145e-08
-5.551364134702414965e+00 9.833439740725060524e-08
-5.545674337171926815e+00 1.014212077253558986e-07
-5.539984539641438666e+00 1.045729095855528112e-07
-5.534294742110951404e+00 1.077895658324073862e-07
-5.528604944580463254e+00 1.110711813005177314e-07
-5.522915147049975104e+00 1.144177010677987934e-07
-5.517225349519486954e+00 1.178290087508027038e-07
-5.511535551988998805e+00 1.213049248466773015e-07
-5.505845754458510655e+00 1.248452051264212884e-07
-5.500155956928022505e+00 1.284495390841297052e-07
-5.494466159397535243e+00 1.321175484469472781e-07
-5.488776361867047093e+00 1.358487857504682551e-07
-5.483086564336558943e+00 1.396427329843136242e-07
-5.477396766806070794e+00 1.434988003126291894e-07
-5.471706969275583532e+00 1.474163248742107525e-07
-5.466017171745095382e+00 1.513945696669461839e-07
-5.460327374214607232e+00 1.554327225212077583e-07
-5.454637576684119082e+00 1.595298951667926353e-07
-5.448947779153630933e+00 1.636851223979224653e-07
-5.443257981623142783e+00 1.678973613407448612e-07
-5.437568184092654633e+00 1.721654908276823050e-07
-5.431878386562167371e+00 1.764883108828679712e-07
-5.426188589031679221e+00 1.808645423227940701e-07
-5.420498791501191072e+00 1.852928264761506719e-07
-5.414808993970702922e+00 1.897717250267132439e-07
-5.409119196440215660e+00 1.942997199829532001e-07
-5.403429398909727510e+00 1.988752137778941650e-07
-5.397739601379239360e+00 2.034965295025337398e-07
-5.392049803848751210e+00 2.081619112759789013e-07
-5.386360006318263061e+00 2.128695247552100165e-07
-5.380670208787774911e+00 2.176174577871819425e-07
-5.374980411257287649e+00 2.224037212057329519e-07
-5.369290613726799499e+00 2.272262497755334164e-07
-5.363600816196311349e+00 2.320829032850349709e-07
-5.357911018665823200e+00 2.369714677901414349e-07
-5.352221221135335050e+00 2.418896570100212772e-07
-5.346531423604847788e+00 2.468351138762079509e-07
-5.340841626074359638e+00 2.518054122358415635e-07
-5.335151828543871488e+00 2.567980587095867303e-07
-5.329462031013383339e+00 2.618104947044737868e-07
-5.323772233482895189e+00 2.668400985815679617e-07
-5.318082435952407039e+00 2.718841879780585329e-07
-5.312392638421919777e+00 2.769400222830254357e-07
-5.306702840891431627e+00 2.820048052658070621e-07
-5.301013043360943477e+00 2.870756878555359127e-07
-5.295323245830455328e+00 2.921497710700940893e-07
-5.289633448299968066e+00 2.972241090923604065e-07
-5.283943650769479916e+00 3.022957124912947895e-07
-5.278253853238991766e+00 3.073615515850347863e-07
-5.272564055708503616e+00 3.124185599428525981e-07
-5.266874258178015467e+00 3.174636380224448380e-07
-5.261184460647527317e+00 3.224936569386946163e-07
-5.255494663117039167e+00 3.275054623596941310e-07
-5.249804865586551905e+00 3.324958785254701460e-07
-5.244115068056063755e+00 3.374617123845245514e-07
-5.238425270525575606e+00 3.423997578429494154e-07
-5.232735472995087456e+00 3.473068001205774066e-07
-5.227045675464600194e+00 3.521796202082782738e-07
-5.221355877934112044e+00 3.570149994202223301e-07
-5.215666080403623894e+00 3.618097240346052531e-07
-5.209976282873135744e+00 3.665605900160625415e-07
-5.204286485342647595e+00 3.712644078126922752e-07
-5.198596687812159445e+00 3.759180072203454209e-07
-5.192906890281671295e+00 3.805182423065820375e-07
-5.187217092751184033e+00 3.850619963864393759e-07
-5.181527295220695883e+00 3.895461870419347778e-07
-5.175837497690207734e+00 3.939677711769871514e-07
-5.170147700159719584e+00 3.983237500992649361e-07
-5.164457902629232322e+00 4.026111746202547520e-07
-5.158768105098744172e+00 4.068271501646900805e-07
-5.153078307568256022e+00 4.109688418803094947e-07
-5.147388510037767873e+00 4.150334797387979112e-07
-5.141698712507279723e+00 4.190183636186226717e-07
-5.136008914976791573e+00 4.229208683603885936e-07
-5.130319117446303423e+00 4.267384487852529613e-07
-5.124629319915816161e+00 4.304686446668739302e-07
-5.118939522385328011e+00 4.341090856473297134e-07
-5.113249724854839862e+00 4.376574960874111386e-07
-5.107559927324351712e+00 4.411116998417020192e-07
-5.101870129793864450e+00 4.444696249488654401e-07
-5.096180332263376300e+00 4.477293082275976776e-07
-5.090490534732888150e+00 4.508888997687601274e-07
-5.084800737202400001e+00 4.539466673142943724e-07
-5.079110939671911851e+00 4.569010005135993238e-07
-5.073421142141423701e+00 4.597504150481861632e-07
-5.067731344610935551e+00 4.624935566155524907e-07
-5.062041547080448289e+00 4.651292047633783399e-07
-5.056351749549960140e+00 4.676562765653252317e-07
-5.050661952019471990e+00 4.700738301299026105e-07
-5.044972154488983840e+00 4.723810679340978274e-07
-5.039282356958496578e+00 4.745773399736847950e-07
-5.033592559428008428e+00 4.766621467223764688e-07
-5.027902761897520278e+00 4.786351418922606481e-07
-5.022212964367032129e+00 4.804961349882354040e-07
-5.016523166836543979e+00 4.822450936494672847e-07
-5.010833369306055829e+00 4.838821457712006961e-07
-5.005143571775568567e+00 4.854075814005883672e-07
-4.999453774245080417e+00 4.868218544005518385e-07
-4.993763976714592268e+00 4.881255838760358672e-07
-4.988074179184104118e+00 4.893195553574008047e-07
-4.982384381653615968e+00 4.904047217360716014e-07
-4.976694584123128706e+00 4.913822039479585054e-07
-4.971004786592640556e+00 4.922532914005733198e-07
-4.965314989062152407e+00 4.930194421401721913e-07
-4.959625191531664257e+00 4.936822827556869327e-07
-4.953935394001176107e+00 4.942436080166306144e-07
-4.948245596470687957e+00 4.947053802426082724e-07
-4.942555798940200695e+00 4.950697284025026629e-07
-4.936866001409712545e+00 4.953389469418584730e-07
-4.931176203879224396e+00 4.955154943374419838e-07
-4.925486406348736246e+00 4.956019913784110033e-07
-4.919796608818248984e+00 4.956012191739933182e-07
-4.914106811287760834e+00 4.955161168880338671e-07
-4.908417013757272684e+00 4.953497792012342670e-07
-4.902727216226784535e+00 4.951054535023771609e-07
-4.897037418696296385e+00 4.947865368102902261e-07
-4.891347621165808235e+00 4.943965724287688579e-07
-4.885657823635320085e+00 4.939392463371391298e-07
-4.879968026104832823e+00 4.934183833195996042e-07
-4.874278228574344674e+00 4.928379428369425187e-07
-4.868588431043856524e+00 4.922020146446979787e-07
-4.862898633513368374e+00 4.915148141622006994e-07
-4.857208835982881112e+00 4.907806775975119952e-07
-4.851519038452392962e+00 4.900040568335754627e-07
-4.845829240921904812e+00 4.891895140814021813e-07
-4.840139443391416663e+00 4.883417163065146166e-07
-4.834449645860928513e+00 4.874654294352823425e-07
-4.828759848330440363e+00 4.865655123481944600e-07
-4.823070050799952213e+00 4.856469106675091568e-07
-4.817380253269464951e+00 4.847146503471057214e-07
-4.811690455738976802e+00 4.837738310727422072e-07
-4.806000658208488652e+00 4.828296194812938985e-07
-4.800310860678000502e+00 4.818872422078939502e-07
-4.794621063147513240e+00 4.809519787702535437e-07
-4.788931265617025090e+00 4.800291542997633117e-07
-4.783241468086536941e+00 4.791241321293043160e-07
-4.777551670556048791e+00 4.782423062480055031e-07
-4.771861873025560641e+00 4.773890936334763609e-07
-4.766172075495072491e+00 4.765699264723332403e-07
-4.760482277964584341e+00 4.757902442801022937e-07
-4.754792480434097079e+00 4.750554859318421743e-07
-4.749102682903608930e+00 4.743710816150669222e-07
-4.743412885373120780e+00 4.737424447167834507e-07
-4.737723087842632630e+00 4.731749636566679552e-07
-4.732033290312145368e+00 4.726739936785994289e-07
-4.726343492781657218e+00 4.722448486129649303e-07
-4.720653695251169069e+00 4.718927926223019663e-07
-4.714963897720680919e+00 4.716230319430120179e-07
-4.709274100190192769e+00 4.714407066360017939e-07
-4.703584302659704619e+00 4.713508823592386558e-07
-4.697894505129216469e+00 4.713585421753037506e-07
-4.692204707598729208e+00 4.714685784071166477e-07
-4.686514910068241058e+00 4.716857845550747887e-07
-4.680825112537752908e+00 4.720148472888970071e-07
-4.675135315007265646e+00 4.724603385275075476e-07
-4.669445517476777496e+00 4.730267076202989169e-07
-4.663755719946289346e+00 4.737182736431219594e-07
-4.658065922415801197e+00 4.745392178223240744e-07
-4.652376124885313047e+00 4.754935761001212861e-07
-4.646686327354824897e+00 4.765852318545315379e-07
-4.640996529824336747e+00 4.778179087870142652e-07
-4.635306732293848597e+00 4.791951639908747386e-07
-4.629616934763361336e+00 4.807203812133584259e-07
-4.623927137232873186e+00 4.823967643242436225e-07
-4.618237339702385036e+00 4.842273310035570042e-07
-4.612547542171897774e+00 4.862149066608877887e-07
-4.606857744641409624e+00 4.883621185985462703e-07
-4.601167947110921475e+00 4.906713904306155614e-07
-4.595478149580433325e+00 4.931449367696830028e-07
-4.589788352049945175e+00 4.957847581927909038e-07
-4.584098554519457025e+00 4.985926364978430321e-07
-4.578408756988968875e+00 5.015701302614052259e-07
-4.572718959458480725e+00 5.047185707085033920e-07
-4.567029161927993464e+00 5.080390579046667189e-07
-4.561339364397505314e+00 5.115324572800948376e-07
-4.555649566867017164e+00 5.151993964954129349e-07
-4.549959769336529902e+00 5.190402626580799791e-07
-4.544269971806041752e+00 5.230551998980559105e-07
-4.538580174275553603e+00 5.272441073108607977e-07
-4.532890376745065453e+00 5.316066372756963703e-07
-4.527200579214577303e+00 5.361421941557602532e-07
-4.521510781684089153e+00 5.408499333873690755e-07
-4.515820984153601003e+00 5.457287609639452576e-07
-4.510131186623112853e+00 5.507773333203478866e-07
-4.504441389092625592e+00 5.559940576224302934e-07
-4.498751591562137442e+00 5.613770924660981444e-07
-4.493061794031649292e+00 5.669243489894841358e-07
-4.487371996501162030e+00 5.726334924012303762e-07
-4.481682198970673880e+00 5.785019439271765637e-07
-4.475992401440185731e+00 5.845268831770486028e-07
-4.470302603909697581e+00 5.907052509320692332e-07
-4.464612806379209431e+00 5.970337523536560530e-07
-4.458923008848721281e+00 6.035088606126470487e-07
-4.453233211318233131e+00 6.101268209377392473e-07
-4.447543413787744981e+00 6.168836550810604966e-07
-4.441853616257257720e+00 6.237751661980199766e-07
-4.436163818726769570e+00 6.307969441377974266e-07
-4.430474021196282308e+00 6.379443711400180210e-07
-4.424784223665794158e+00 6.452126279324057608e-07
-4.419094426135306009e+00 6.525967002233318840e-07
-4.413404628604817859e+00 6.600913855824332200e-07
-4.407714831074329709e+00 6.676913007016115477e-07
-4.402025033543841559e+00 6.753908890279399213e-07
-4.396335236013353409e+00 6.831844287591762836e-07
-4.390645438482865259e+00 6.910660411917861450e-07
-4.384955640952377998e+00 6.990296994105626400e-07
-4.379265843421889848e+00 7.070692373081554330e-07
-4.373576045891401698e+00 7.151783589219962118e-07
-4.367886248360914436e+00 7.233506480753878879e-07
-4.362196450830426286e+00 7.315795783087224871e-07
-4.356506653299938137e+00 7.398585230860462635e-07
-4.350816855769449987e+00 7.481807662615043687e-07
-4.345127058238961837e+00 7.565395127894417479e-07
-4.339437260708473687e+00 7.649278996612811198e-07
-4.333747463177985537e+00 7.733390070516359882e-07
-4.328057665647497387e+00 7.817658696554667468e-07
-4.322367868117010126e+00 7.902014881975031683e-07
-4.316678070586521976e+00 7.986388410945804808e-07
-4.310988273056033826e+00 8.070708962509628997e-07
-4.305298475525546564e+00 8.154906229662834717e-07
-4.299608677995058414e+00 8.238910039352057285e-07
-4.293918880464570265e+00 8.322650473174953780e-07
-4.288229082934082115e+00 8.406057988568334478e-07
-4.282539285403593965e+00 8.489063540263128719e-07
-4.276849487873105815e+00 8.571598701782821568e-07
-4.271159690342617665e+00 8.653595786759464985e-07
-4.265469892812129515e+00 8.734987969839127899e-07
-4.259780095281642254e+00 8.815709406947195825e-07
-4.254090297751154104e+00 8.895695354682902629e-07
-4.248400500220665954e+00 8.974882288611550537e-07
-4.242710702690178692e+00 9.053208020223384894e-07
-4.237020905159690543e+00 9.130611812328140936e-07
-4.231331107629202393e+00 9.207034492655333378e-07
-4.225641310098714243e+00 9.282418565432341666e-07
-4.219951512568226093e+00 9.356708320713982738e-07
-4.214261715037737943e+00 9.429849941240230947e-07
-4.208571917507249793e+00 9.501791606602027040e-07
-4.202882119976761643e+00 9.572483594498739172e-07
-4.197192322446274382e+00 9.641878378875383229e-07
-4.191502524915786232e+00 9.709930724732677624e-07
-4.185812727385298082e+00 9.776597779408126956e-07
-4.180122929854810820e+00 9.841839160132917799e-07
-4.174433132324322671e+00 9.905617037675503211e-07
-4.168743334793834521e+00 9.967896215889952347e-07
-4.163053537263346371e+00 1.002864420699489828e-06
-4.157363739732858221e+00 1.008783130241681353e-06
-4.151673942202370071e+00 1.014543063904003561e-06
-4.145984144671881921e+00 1.020141826071488609e-06
-4.140294347141393771e+00 1.025577317488493599e-06
-4.134604549610906510e+00 1.030847740420413054e-06
-4.128914752080418360e+00 1.035951603302504265e-06
-4.123224954549930210e+00 1.040887724864999152e-06
-4.117535157019442948e+00 1.045655237724816193e-06
-4.111845359488954799e+00 1.050253591435294071e-06
-4.106155561958466649e+00 1.054682554986547815e-06
-4.100465764427978499e+00 1.058942218750263857e-06
-4.094775966897490349e+00 1.063032995863949223e-06
-4.089086169367002199e+00 1.066955623050907922e-06
-4.083396371836514049e+00 1.070711160873473725e-06
-4.077706574306025900e+00 1.074300993418311384e-06
-4.072016776775538638e+00 1.077726827413881137e-06
-4.066326979245050488e+00 1.080990690781465406e-06
-4.060637181714563226e+00 1.084094930622446984e-06
-4.054947384184075077e+00 1.087042210645851976e-06
-4.049257586653586927e+00 1.089835508041437892e-06
-4.043567789123098777e+00 1.092478109804945173e-06
-4.037877991592610627e+00 1.094973608523372634e-06
-4.032188194062122477e+00 1.097325897629440227e-06
-4.026498396531634327e+00 1.099539166135637295e-06
-4.020808599001146177e+00 1.101617892859506848e-06
-4.015118801470658028e+00 1.103566840153006020e-06
-4.009429003940170766e+00 1.105391047149987790e-06
-4.003739206409682616e+00 1.107095822546980465e-06
-3.998049408879194910e+00 1.108686736933576873e-06
-3.992359611348706760e+00 1.110169614689809944e-06
-3.986669813818218611e+00 1.111550525468947373e-06
-3.980980016287730905e+00 1.112835775285112591e-06
-3.975290218757242755e+00 1.114031897226115051e-06
-3.969600421226754605e+00 1.115145641812734671e-06
-3.963910623696266899e+00 1.116183967026599135e-06
-3.958220826165778750e+00 1.117154028029535795e-06
-3.952531028635291044e+00 1.118063166598049244e-06
-3.946841231104802894e+00 1.118918900297235452e-06
-3.941151433574314744e+00 1.119728911419052824e-06
-3.935461636043827038e+00 1.120501035710427871e-06
-3.929771838513338889e+00 1.121243250917154713e-06
-3.924082040982850739e+00 1.121963665169955920e-06
-3.918392243452363033e+00 1.122670505239431557e-06
-3.912702445921874883e+00 1.123372104686892623e-06
-3.907012648391387177e+00 1.124076891938293643e-06
-3.901322850860899027e+00 1.124793378308599435e-06
-3.895633053330410878e+00 1.125530146004007466e-06
-3.889943255799923172e+00 1.126295836129419702e-06
-3.884253458269435022e+00 1.127099136728498962e-06
-3.878563660738946872e+00 1.127948770883474128e-06
-3.872873863208459166e+00 1.128853484901654435e-06
-3.867184065677971017e+00 1.129822036615307459e-06
-3.861494268147482867e+00 1.130863183821196333e-06
-3.855804470616995161e+00 1.131985672885638840e-06
-3.850114673086507011e+00 1.133198227540451738e-06
-3.844424875556019305e+00 1.134509537894565128e-06
-3.838735078025531156e+00 1.135928249685482888e-06
-3.833045280495043006e+00 1.137462953794032283e-06
-3.827355482964555300e+00 1.139122176045128649e-06
-3.821665685434067150e+00 1.140914367316433803e-06
-3.815975887903579000e+00 1.142847893975922642e-06
-3.810286090373091294e+00 1.144931028668449966e-06
-3.804596292842603145e+00 1.147171941470424279e-06
-3.798906495312115439e+00 1.149578691430663384e-06
-3.793216697781627289e+00 1.152159218514434063e-06
-3.787526900251139139e+00 1.154921335966570624e-06
-3.781837102720651433e+00 1.157872723108385286e-06
-3.776147305190163284e+00 1.161020918581918674e-06
-3.770457507659675134e+00 1.164373314053826185e-06
-3.764767710129187428e+00 1.167937148389963109e-06
-3.759077912598699278e+00 1.171719502310421011e-06
-3.753388115068211128e+00 1.175727293533499924e-06
-3.747698317537723423e+00 1.179967272415740289e-06
-3.742008520007235273e+00 1.184446018093835689e-06
-3.736318722476747567e+00 1.189169935132867153e-06
-3.730628924946259417e+00 1.194145250683977156e-06
-3.724939127415771267e+00 1.199378012153212350e-06
-3.719249329885283561e+00 1.204874085381933731e-06
-3.713559532354795412e+00 1.210639153337817642e-06
-3.707869734824307262e+00 1.216678715314141555e-06
-3.702179937293819556e+00 1.222998086633704336e-06
-3.696490139763331406e+00 1.229602398852432216e-06
-3.690800342232843700e+00 1.236496600456387588e-06
-3.685110544702355551e+00 1.243685458044676782e-06
-3.679420747171867401e+00 1.251173557989447652e-06
-3.673730949641379695e+00 1.258965308562992601e-06
-3.668041152110891545e+00 1.267064942520773219e-06
-3.662351354580403395e+00 1.275476520128012367e-06
-3.656661557049915690e+00 1.284203932616443257e-06
-3.650971759519427540e+00 1.293250906056675366e-06
-3.645281961988939390e+00 1.302621005630660386e-06
-3.639592164458451684e+00 1.312317640287756313e-06
-3.633902366927963534e+00 1.322344067766955197e-06
-3.628212569397475828e+00 1.332703399966970388e-06
-3.622522771866987679e+00 1.343398608645094104e-06
-3.616832974336499529e+00 1.354432531424914351e-06
-3.611143176806011823e+00 1.365807878092361006e-06
-3.605453379275523673e+00 1.377527237158844046e-06
-3.599763581745035523e+00 1.389593082669696330e-06
-3.594073784214547818e+00 1.402007781235635715e-06
-3.588383986684059668e+00 1.414773599264486926e-06
-3.582694189153571962e+00 1.427892710370012519e-06
-3.577004391623083812e+00 1.441367202934435852e-06
-3.571314594092595662e+00 1.455199087800908434e-06
-3.565624796562107957e+00 1.469390306072068795e-06
-3.559934999031619807e+00 1.483942736990666135e-06
-3.554245201501131657e+00 1.498858205878187100e-06
-3.548555403970643951e+00 1.514138492107460860e-06
-3.542865606440155801e+00 1.529785337085273998e-06
-3.537175808909668095e+00 1.545800452221167750e-06
-3.531486011379179946e+00 1.562185526858851450e-06
-3.525796213848691796e+00 1.578942236146874389e-06
-3.520106416318204090e+00 1.596072248825597058e-06
-3.514416618787715940e+00 1.613577234907871405e-06
-3.508726821257227790e+00 1.631458873231291201e-06
-3.503037023726740085e+00 1.649718858860439009e-06
-3.497347226196251935e+00 1.668358910318076338e-06
-3.491657428665763785e+00 1.687380776624876609e-06
-3.485967631135276079e+00 1.706786244127998728e-06
-3.480277833604787929e+00 1.726577143099504036e-06
-3.474588036074300224e+00 1.746755354086397136e-06
-3.468898238543812074e+00 1.767322813994941482e-06
-3.463208441013323924e+00 1.788281521892684934e-06
-3.457518643482836218e+00 1.809633544512629770e-06
-3.451828845952348068e+00 1.831381021444871474e-06
-3.446139048421859918e+00 1.853526170001984153e-06
-3.440449250891372213e+00 1.876071289745539402e-06
-3.434759453360884063e+00 1.899018766662064712e-06
-3.429069655830396357e+00 1.922371076977883563e-06
-3.423379858299908207e+00 1.946130790603367804e-06
-3.417690060769420057e+00 1.970300574198171589e-06
-3.412000263238932352e+00 1.994883193850223795e-06
-3.406310465708444202e+00 2.019881517362320146e-06
-3.400620668177956052e+00 2.045298516141316695e-06
-3.394930870647468346e+00 2.071137266686091007e-06
-3.389241073116980196e+00 2.097400951671587208e-06
-3.383551275586492046e+00 2.124092860627342732e-06
-3.377861478056004341e+00 2.151216390210162635e-06
-3.372171680525516191e+00 2.178775044071633895e-06
-3.366481882995028485e+00 2.206772432322350393e-06
-3.360792085464540335e+00 2.235212270595838171e-06
-3.355102287934052185e+00 2.264098378716244599e-06
-3.349412490403564480e+00 2.293434678974960908e-06
-3.343722692873076330e+00 2.323225194022391913e-06
-3.338032895342588180e+00 2.353474044382089649e-06
-3.332343097812100474e+00 2.384185445595541676e-06
-3.326653300281612324e+00 2.415363705006820458e-06
-3.320963502751124619e+00 2.447013218197231535e-06
-3.315273705220636469e+00 2.479138465081075234e-06
-3.309583907690148319e+00 2.511744005674410902e-06
-3.303894110159660613e+00 2.544834475549616371e-06
-3.298204312629172463e+00 2.578414580989278693e-06
-3.292514515098684313e+00 2.612489093853675494e-06
-3.286824717568196608e+00 2.647062846176866555e-06
-3.281134920037708458e+00 2.682140724506993305e-06
-3.275445122507220308e+00 2.717727664006981054e-06
-3.269755324976732602e+00 2.753828642332464806e-06
-3.264065527446244452e+00 2.790448673304139310e-06
-3.258375729915756747e+00 2.827592800392227893e-06
-3.252685932385268597e+00 2.865266090031194461e-06
-3.246996134854780447e+00 2.903473624783017435e-06
-3.241306337324292741e+00 2.942220496367771744e-06
-3.235616539793804591e+00 2.981511798580379754e-06
-3.229926742263316441e+00 3.021352620112533476e-06
-3.224236944732828736e+00 3.061748037299001284e-06
-3.218547147202340586e+00 3.102703106807456180e-06
-3.212857349671852880e+00 3.144222858290973623e-06
-3.207167552141364730e+00 3.186312287022356256e-06
-3.201477754610876580e+00 3.228976346529171426e-06
-3.195787957080388875e+00 3.272219941248319996e-06
-3.190098159549900725e+00 3.316047919218664486e-06
-3.184408362019412575e+00 3.360465064829906533e-06
-3.178718564488924869e+00 3.405476091645637344e-06
-3.173028766958436719e+00 3.451085635318014671e-06
-3.167338969427948570e+00 3.497298246611059891e-06
-3.161649171897460864e+00 3.544118384549113529e-06
-3.155959374366972714e+00 3.591550409706392071e-06
-3.150269576836485008e+00 3.639598577652964656e-06
-3.144579779305996858e+00 3.688267032571922746e-06
-3.138889981775508708e+00 3.737559801061640901e-06
-3.133200184245021003e+00 3.787480786136550311e-06
-3.127510386714532853e+00 3.838033761438829455e-06
-3.121820589184044703e+00 3.889222365672742886e-06
-3.116130791653556997e+00 3.941050097272558239e-06
-3.110440994123068847e+00 3.993520309313989023e-06
-3.104751196592581142e+00 4.046636204678250593e-06
-3.099061399062092992e+00 4.100400831477020051e-06
-3.093371601531604842e+00 4.154817078745418559e-06
-3.087681804001117136e+00 4.209887672409384879e-06
-3.081992006470628986e+00 4.265615171532749368e-06
-3.076302208940140837e+00 4.322001964848249505e-06
-3.070612411409653131e+00 4.379050267575897955e-06
-3.064922613879164981e+00 4.436762118530977465e-06
-3.059232816348677275e+00 4.495139377522940744e-06
-3.053543018818189125e+00 4.554183723045606676e-06
-3.047853221287700975e+00 4.613896650257835466e-06
-3.042163423757213270e+00 4.674279469253101317e-06
-3.036473626226725120e+00 4.735333303615245348e-06
-3.030783828696236970e+00 4.797059089256719090e-06
-3.025094031165749264e+00 4.859457573534836041e-06
-3.019404233635261114e+00 4.922529314640440043e-06
-3.013714436104772965e+00 4.986274681252575028e-06
-3.008024638574285259e+00 5.050693852451914863e-06
-3.002334841043797109e+00 5.115786817884815844e-06
-2.996645043513309403e+00 5.181553378168998046e-06
-2.990955245982821253e+00 5.247993145531282356e-06
-2.985265448452333104e+00 5.315105544666823235e-06
-2.979575650921845398e+00 5.382889813808844419e-06
-2.973885853391357248e+00 5.451345005997145290e-06
-2.968196055860869098e+00 5.520469990532968063e-06
-2.962506258330381392e+00 5.590263454607517719e-06
-2.956816460799893242e+00 5.660723905090786334e-06
-2.951126663269405537e+00 5.731849670466900533e-06
-2.945436865738917387e+00 5.803638902902055031e-06
-2.939747068208429237e+00 5.876089580430538644e-06
-2.934057270677941531e+00 5.949199509244384630e-06
-2.928367473147453381e+00 6.022966326071868846e-06
-2.922677675616965232e+00 6.097387500629975068e-06
-2.916987878086477526e+00 6.172460338136089077e-06
-2.911298080555989376e+00 6.248181981864056108e-06
-2.905608283025501226e+00 6.324549415729911551e-06
-2.899918485495013520e+00 6.401559466892860784e-06
-2.894228687964525371e+00 6.479208808357279686e-06
-2.888538890434037665e+00 6.557493961561764863e-06
-2.882849092903549515e+00 6.636411298941924999e-06
-2.877159295373061365e+00 6.715957046453749605e-06
-2.871469497842573659e+00 6.796127286045245235e-06
-2.865779700312085509e+00 6.876917958064475609e-06
-2.860089902781597360e+00 6.958324863592810433e-06
-2.854400105251109654e+00 7.040343666693157515e-06
-2.848710307720621504e+00 7.122969896563493211e-06
-2.843020510190133798e+00 7.206198949587083651e-06
-2.837330712659645648e+00 7.290026091271731947e-06
-2.831640915129157499e+00 7.374446458071237838e-06
-2.825951117598669793e+00 7.459455059083537814e-06
-2.820261320068181643e+00 7.545046777620945808e-06
-2.814571522537693493e+00 7.631216372649107162e-06
-2.808881725007205787e+00 7.717958480092587263e-06
-2.803191927476717638e+00 7.805267614006178349e-06
-2.797502129946229488e+00 7.893138167612253134e-06
-2.791812332415741782e+00 7.981564414206000776e-06
-2.786122534885253632e+00 8.070540507931580113e-06
-2.780432737354765926e+00 8.160060484433596413e-06
-2.774742939824277776e+00 8.250118261389888491e-06
-2.769053142293789627e+00 8.340707638932785294e-06
-2.763363344763301921e+00 8.431822299967595377e-06
-2.757673547232813771e+00 8.523455810398539384e-06
-2.751983749702325621e+00 8.615601619273509677e-06
-2.746293952171837915e+00 8.708253058860840315e-06
-2.740604154641349766e+00 8.801403344672437836e-06
-2.734914357110862060e+00 8.895045575448953093e-06
-2.729224559580373910e+00 8.989172733124404079e-06
-2.723534762049885760e+00 9.083777682788511757e-06
-2.717844964519398054e+00 9.178853172666774461e-06
-2.712155166988909905e+00 9.274391834139292354e-06
-2.706465369458421755e+00 9.370386181820598587e-06
-2.700775571927934049e+00 9.466828613724110751e-06
-2.695085774397445899e+00 9.563711411535729290e-06
-2.689395976866958193e+00 9.661026741022178536e-06
-2.683706179336470043e+00 9.758766652600870143e-06
-2.678016381805981894e+00 9.856923082098648103e-06
-2.672326584275493744e+00 9.955487851727948471e-06
-2.666636786745005594e+00 1.005445267130938978e-05
-2.660946989214518332e+00 1.015380913977059955e-05
-2.655257191684030182e+00 1.025354874695169209e-05
-2.649567394153542033e+00 1.035366287574803997e-05
-2.643877596623053883e+00 1.045414280462176056e-05
-2.638187799092565733e+00 1.055497971051322916e-05
-2.632498001562078471e+00 1.065616467218428080e-05
-2.626808204031590321e+00 1.075768867402484235e-05
-2.621118406501102172e+00 1.085954261035444024e-05
-2.615428608970614022e+00 1.096171729025030866e-05
-2.609738811440125872e+00 1.106420344293300793e-05
-2.604049013909638610e+00 1.116699172374046659e-05
-2.598359216379150460e+00 1.127007272072064381e-05
-2.592669418848662310e+00 1.137343696187233970e-05
-2.586979621318174161e+00 1.147707492306312213e-05
-2.581289823787686011e+00 1.158097703665222371e-05
-2.575600026257197861e+00 1.168513370084543460e-05
-2.569910228726710599e+00 1.178953528980780680e-05
-2.564220431196222449e+00 1.189417216455887976e-05
-2.558530633665734300e+00 1.199903468467354773e-05
-2.552840836135246150e+00 1.210411322081063591e-05
-2.547151038604758000e+00 1.220939816808935146e-05
-2.541461241074270738e+00 1.231487996033224759e-05
-2.535771443543782588e+00 1.242054908519168524e-05
-2.530081646013294439e+00 1.252639610017461232e-05
-2.524391848482806289e+00 1.263241164957903995e-05
-2.518702050952318139e+00 1.273858648235311214e-05
-2.513012253421829989e+00 1.284491147088571349e-05
-2.507322455891342727e+00 1.295137763073556400e-05
-2.501632658360854577e+00 1.305797614130322585e-05
-2.495942860830366428e+00 1.316469836744832102e-05
-2.490253063299878278e+00 1.327153588205184291e-05
-2.484563265769390128e+00 1.337848048952118165e-05
-2.478873468238902866e+00 1.348552425023273879e-05
-2.473183670708414716e+00 1.359265950590500247e-05
-2.467493873177926567e+00 1.369987890589187650e-05
-2.461804075647438417e+00 1.380717543438426937e-05
-2.456114278116950267e+00 1.391454243850479980e-05
-2.450424480586463005e+00 1.402197365727842927e-05
-2.444734683055974855e+00 1.412946325145913652e-05
-2.439044885525486706e+00 1.423700583419025038e-05
-2.433355087994998556e+00 1.434459650247399209e-05
-2.427665290464510406e+00 1.445223086942286632e-05
-2.421975492934022256e+00 1.455990509726373927e-05
-2.416285695403534994e+00 1.466761593106268071e-05
-2.410595897873046844e+00 1.477536073313709375e-05
-2.404906100342558695e+00 1.488313751811865047e-05
-2.399216302812070545e+00 1.499094498862948275e-05
-2.393526505281582395e+00 1.509878257153156713e-05
-2.387836707751095133e+00 1.520665045470741278e-05
-2.382146910220606983e+00 1.531454962432892162e-05
-2.376457112690118834e+00 1.542248190256900956e-05
-2.370767315159630684e+00 1.553044998570993044e-05
-2.365077517629142534e+00 1.563845748260024566e-05
-2.359387720098654384e+00 1.574650895341161280e-05
-2.353697922568167122e+00 1.585460994864546270e-05
-2.348008125037678973e+00 1.596276704833883073e-05
-2.342318327507190823e+00 1.607098790141767703e-05
-2.336628529976702673e+00 1.617928126514608052e-05
-2.330938732446214523e+00 1.628765704461872661e-05
-2.325248934915727261e+00 1.639612633224450436e-05
-2.319559137385239111e+00 1.650470144716871413e-05
-2.313869339854750962e+00 1.661339597458178294e-05
-2.308179542324262812e+00 1.672222480486294736e-05
-2.302489744793774662e+00 1.683120417250778036e-05
-2.296799947263286512e+00 1.694035169478944481e-05
-2.291110149732799250e+00 1.704968641010451544e-05
-2.285420352202311101e+00 1.715922881595567762e-05
-2.279730554671822951e+00 1.726900090652462496e-05
-2.274040757141334801e+00 1.737902620979090988e-05
-2.268350959610846651e+00 1.748932982415353507e-05
-2.262661162080359389e+00 1.759993845451495345e-05
-2.256971364549871240e+00 1.771088044778892313e-05
-2.251281567019383090e+00 1.782218582779630982e-05
-2.245591769488894940e+00 1.793388632951607367e-05
-2.239901971958406790e+00 1.804601543266090314e-05
-2.234212174427919528e+00 1.815860839455073303e-05
-2.228522376897431378e+00 1.827170228226056547e-05
-2.222832579366943229e+00 1.838533600402206830e-05
-2.217142781836455079e+00 1.849955033986321661e-05
-2.211452984305966929e+00 1.861438797147319042e-05
-2.205763186775478779e+00 1.872989351128434630e-05
-2.200073389244991517e+00 1.884611353076748514e-05
-2.194383591714503368e+00 1.896309658794106988e-05
-2.188693794184015218e+00 1.908089325409947895e-05
-2.183003996653527068e+00 1.919955613977094078e-05
-2.177314199123038918e+00 1.931913991992030796e-05
-2.171624401592551656e+00 1.943970135841734207e-05
-2.165934604062063507e+00 1.956129933179677385e-05
-2.160244806531575357e+00 1.968399485234167222e-05
-2.154555009001087207e+00 1.980785109052814023e-05
-2.148865211470599057e+00 1.993293339687474003e-05
-2.143175413940110907e+00 2.005930932324687241e-05
-2.137485616409623645e+00 2.018704864367225910e-05
-2.131795818879135496e+00 2.031622337473101470e-05
-2.126106021348647346e+00 2.044690779558990706e-05
-2.120416223818159196e+00 2.057917846775834031e-05
-2.114726426287671046e+00 2.071311425465042832e-05
-2.109036628757183784e+00 2.084879634104542081e-05
-2.103346831226695635e+00 2.098630825254676739e-05
-2.097657033696207485e+00 2.112573587514805356e-05
-2.091967236165719335e+00 2.126716747502318682e-05
-2.086277438635231185e+00 2.141069371866665826e-05
-2.080587641104743923e+00 2.155640769351933013e-05
-2.074897843574255774e+00 2.170440492922530364e-05
-2.069208046043767624e+00 2.185478341967482654e-05
-2.063518248513279474e+00 2.200764364600040418e-05
-2.057828450982791324e+00 2.216308860070340811e-05
-2.052138653452303174e+00 2.232122381310138533e-05
-2.046448855921815912e+00 2.248215737629868504e-05
-2.040759058391327763e+00 2.264599997589690467e-05
-2.035069260860839613e+00 2.281286492067548035e-05
-2.029379463330351463e+00 2.298286817548918955e-05
-2.023689665799863313e+00 2.315612839664472271e-05
-2.017999868269376051e+00 2.333276697003671535e-05
-2.012310070738887902e+00 2.351290805234254838e-05
-2.006620273208399752e+00 2.369667861559497679e-05
-2.000930475677911602e+00 2.388420849547419526e-05
-1.995240678147423452e+00 2.407563044368402224e-05
-1.989550880616935302e+00 2.427108018480239656e-05
-1.983861083086448041e+00 2.447069647802356732e-05
-1.978171285555959891e+00 2.467462118423969827e-05
-1.972481488025471741e+00 2.488299933894037890e-05
-1.966791690494983591e+00 2.509597923144480462e-05
-1.961101892964495441e+00 2.531371249101762092e-05
-1.955412095434008179e+00 2.553635418046090388e-05
-1.949722297903520030e+00 2.576406289781898507e-05
-1.944032500373031880e+00 2.599700088687970334e-05
-1.938342702842543730e+00 2.623533415720938518e-05
-1.932652905312055580e+00 2.647923261451341423e-05
-1.926963107781567430e+00 2.672887020217628716e-05
-1.921273310251080169e+00 2.698442505490126421e-05
-1.915583512720592019e+00 2.724607966544136106e-05
-1.909893715190103869e+00 2.751402106549104108e-05
-1.904203917659615719e+00 2.778844102189323884e-05
-1.898514120129127569e+00 2.806953624940688077e-05
-1.892824322598640308e+00 2.835750864137943209e-05
-1.887134525068152158e+00 2.865256551977682649e-05
-1.881444727537664008e+00 2.895491990613759665e-05
-1.875754930007175858e+00 2.926479081514578621e-05
-1.870065132476687708e+00 2.958240357265095385e-05
-1.864375334946200446e+00 2.990799016011126845e-05
-1.858685537415712297e+00 3.024178958759421511e-05
-1.852995739885224147e+00 3.058404829763932260e-05
-1.847305942354735997e+00 3.093502060247383642e-05
-1.841616144824247847e+00 3.129496915726920320e-05
-1.835926347293759697e+00 3.166416547234199899e-05
-1.830236549763272436e+00 3.204289046743357045e-05
-1.824546752232784286e+00 3.243143507145158450e-05
-1.818856954702296136e+00 3.283010087132324600e-05
-1.813167157171807986e+00 3.323920081389975445e-05
-1.807477359641319836e+00 3.365905996515844651e-05
-1.801787562110832575e+00 3.409001633128272158e-05
-1.796097764580344425e+00 3.453242174655580420e-05
-1.790407967049856275e+00 3.498664283338588746e-05
-1.784718169519368125e+00 3.545306204019205604e-05
-1.779028371988879975e+00 3.593207876331736163e-05
-1.773338574458391825e+00 3.642411055960673968e-05
-1.767648776927904564e+00 3.692959445679020787e-05
-1.761958979397416414e+00 3.744898836935036388e-05
-1.756269181866928264e+00 3.798277262812643171e-05
-1.750579384336440114e+00 3.853145163252376555e-05
-1.744889586805951964e+00 3.909555563485087796e-05
-1.739199789275464703e+00 3.967564266700620955e-05
-1.733509991744976553e+00 4.027230062048255121e-05
-1.727820194214488403e+00 4.088614949144945328e-05
-1.722130396684000253e+00 4.151784380352178136e-05
-1.716440599153512103e+00 4.216807522171970202e-05
-1.710750801623023953e+00 4.283757537208310459e-05
-1.705061004092536692e+00 4.352711888241916617e-05
-1.699371206562048542e+00 4.423752666074177482e-05
-1.693681409031560392e+00 4.496966942910478294e-05
-1.687991611501072242e+00 4.572447153174875769e-05
-1.682301813970584092e+00 4.650291503776530204e-05
-1.676612016440096831e+00 4.730604415984735280e-05
-1.670922218909608681e+00 4.813497001213804687e-05
-1.665232421379120531e+00 4.899087573171322357e-05
-1.659542623848632381e+00 4.987502198985099985e-05
-1.653852826318144231e+00 5.078875292094033885e-05
-1.648163028787656970e+00 5.173350249868184609e-05
-1.642473231257168820e+00 5.271080139113027693e-05
-1.636783433726680670e+00 5.372228432812437715e-05
-1.631093636196192520e+00 5.476969801676005083e-05
-1.625403838665704370e+00 5.585490964277333467e-05
-1.619714041135216220e+00 5.697991599803267128e-05
-1.614024243604728959e+00 5.814685327678737056e-05
-1.608334446074240809e+00 5.935800758589154682e-05
-1.602644648543752659e+00 6.061582621691666853e-05
-1.596954851013264509e+00 6.192292973090033476e-05
-1.591265053482776359e+00 6.328212490943538316e-05
-1.585575255952289098e+00 6.469641862890803340e-05
-1.579885458421800948e+00 6.616903271793713392e-05
-1.574195660891312798e+00 6.770341986145191960e-05
-1.568505863360824648e+00 6.930328061839082605e-05
-1.562816065830336498e+00 7.097258162368814689e-05
-1.557126268299848348e+00 7.271557504906663028e-05
-1.551436470769361087e+00 7.453681940115759524e-05
-1.545746673238872937e+00 7.644120173963980011e-05
-1.540056875708384787e+00 7.843396140241300164e-05
-1.534367078177896637e+00 8.052071532932816909e-05
-1.528677280647408487e+00 8.270748508065081076e-05
-1.522987483116921226e+00 8.500072565127109289e-05
-1.517297685586433076e+00 8.740735618667765799e-05
-1.511607888055944926e+00 8.993479271187556213e-05
-1.505918090525456776e+00 9.259098298978218921e-05
-1.500228292994968626e+00 9.538444363113212168e-05
-1.494538495464481365e+00 9.832429958360484727e-05
-1.488848697933993215e+00 1.014203261337311471e-04
-1.483158900403505065e+00 1.046829935611275075e-04
-1.477469102873016915e+00 1.081235145907845157e-04
-1.471779305342528765e+00 1.117538947954340085e-04
-1.466089507812040615e+00 1.155869861064900170e-04
-1.460399710281553354e+00 1.196365435986594580e-04
-1.454709912751065204e+00 1.239172857200580727e-04
-1.449020115220577054e+00 1.284449581465177935e-04
-1.443330317690088904e+00 1.332364014457668839e-04
-1.437640520159600754e+00 1.383096227442251989e-04
-1.431950722629113493e+00 1.436838715963385598e-04
-1.426260925098625343e+00 1.493797202636267299e-04
-1.420571127568137193e+00 1.554191486179120143e-04
-1.414881330037649043e+00 1.618256338905814807e-04
-1.409191532507160893e+00 1.686242454970872623e-04
-1.403501734976672743e+00 1.758417451732953961e-04
-1.397811937446185482e+00 1.835066926676598572e-04
-1.392122139915697332e+00 1.916495572405412071e-04
-1.386432342385209182e+00 2.003028352292332635e-04
-1.380742544854721032e+00 2.095011739444808474e-04
-1.375052747324232882e+00 2.192815021712844715e-04
-1.369362949793745621e+00 2.296831675537166183e-04
-1.363673152263257471e+00 2.407480811501919193e-04
-1.357983354732769321e+00 2.525208694520964751e-04
-1.352293557202281171e+00 2.650490341649749428e-04
-1.346603759671793021e+00 2.783831200573508823e-04
-1.340913962141304872e+00 2.925768911878856527e-04
-1.335224164610817610e+00 3.076875158267735580e-04
-1.329534367080329460e+00 3.237757603920656067e-04
-1.323844569549841310e+00 3.409061927258537545e-04
-1.318154772019353160e+00 3.591473950390932160e-04
-1.312464974488865010e+00 3.785721868569236312e-04
-1.306775176958377749e+00 3.992578582989336918e-04
-1.301085379427889599e+00 4.212864140306359930e-04
-1.295395581897401449e+00 4.447448282234304400e-04
-1.289705784366913299e+00 4.697253108606814272e-04
-1.284015986836425149e+00 4.963255857267777783e-04
-1.278326189305937888e+00 5.246491804145082816e-04
-1.272636391775449738e+00 5.548057286834618893e-04
-1.266946594244961588e+00 5.869112854983613535e-04
-1.261256796714473438e+00 6.210886550714981311e-04
-1.255566999183985288e+00 6.574677322271679086e-04
-1.249877201653497139e+00 6.961858573986510904e-04
-1.244187404123009877e+00 7.373881855594164193e-04
-1.238497606592521727e+00 7.812280693799833345e-04
-1.232807809062033577e+00 8.278674568898912976e-04
-1.227118011531545427e+00 8.774773039109826306e-04
-1.221428214001057277e+00 9.302380015128163546e-04
-1.215738416470570016e+00 9.863398187241892781e-04
-1.210048618940081866e+00 1.045983360715944856e-03
-1.204358821409593716e+00 1.109380042649319711e-03
-1.198669023879105566e+00 1.176752579361606743e-03
-1.192979226348617416e+00 1.248335491035724824e-03
-1.187289428818129267e+00 1.324375624973459301e-03
-1.181599631287642005e+00 1.405132693562749892e-03
-1.175909833757153855e+00 1.490879828497927023e-03
-1.170220036226665705e+00 1.581904151277551329e-03
-1.164530238696177555e+00 1.678507359968524695e-03
-1.158840441165689406e+00 1.781006332185783346e-03
-1.153150643635202144e+00 1.889733744195628510e-03
-1.147460846104713994e+00 2.005038706006681722e-03
-1.141771048574225844e+00 2.127287412265325018e-03
-1.136081251043737694e+00 2.256863808723609359e-03
-1.130391453513249544e+00 2.394170273994800958e-03
-1.124701655982762283e+00 2.539628316257082959e-03
-1.119011858452274133e+00 2.693679284508191350e-03
-1.113322060921785983e+00 2.856785093912711081e-03
-1.107632263391297833e+00 3.029428964721175583e-03
-1.101942465860809683e+00 3.212116174173126545e-03
-1.096252668330321534e+00 3.405374820727754496e-03
-1.090562870799834272e+00 3.609756599893825142e-03
-1.084873073269346122e+00 3.825837590856330777e-03
-1.079183275738857972e+00 4.054219053019485902e-03
-1.073493478208369822e+00 4.295528231506987905e-03
-1.067803680677881673e+00 4.550419170576972677e-03
-1.062113883147394411e+00 4.819573533824945792e-03
-1.056424085616906261e+00 5.103701429960754050e-03
-1.050734288086418111e+00 5.403542242855432706e-03
-1.045044490555929961e+00 5.719865464463503441e-03
-1.039354693025441811e+00 6.053471529131358025e-03
-1.033664895494953662e+00 6.405192647707657130e-03
-1.027975097964466400e+00 6.775893639774325378e-03
-1.022285300433978250e+00 7.166472762218459476e-03
-1.016595502903490100e+00 7.577862532264491476e-03
-1.010905705373001950e+00 8.011030542986911224e-03
-1.005215907842513801e+00 8.466980269220250946e-03
-9.995261103120265389e-01 8.946751861681692328e-03
-9.938363127815383891e-01 9.451422927019371978e-03
-9.881465152510502392e-01 9.982109291395223349e-03
-9.824567177205620894e-01 1.053996574511163568e-02
-9.767669201900739395e-01 1.112618676568690422e-02
-9.710771226595857897e-01 1.174200721668547387e-02
-9.653873251290985280e-01 1.238870301950887459e-02
-9.596975275986103782e-01 1.306759179525663998e-02
-9.540077300681222283e-01 1.378003347366868817e-02
-9.483179325376340785e-01 1.452743086607138218e-02
-9.426281350071459286e-01 1.531123019915574084e-02
-9.369383374766586670e-01 1.613292160633176403e-02
-9.312485399461705171e-01 1.699403957331990095e-02
-9.255587424156823673e-01 1.789616333455985517e-02
-9.198689448851942174e-01 1.884091721694714644e-02
-9.141791473547060676e-01 1.982997092733515890e-02
-9.084893498242188059e-01 2.086503978017975602e-02
-9.027995522937306561e-01 2.194788486164722316e-02
-8.971097547632425062e-01 2.308031312645294694e-02
-8.914199572327543564e-01 2.426417742366151348e-02
-8.857301597022662065e-01 2.550137644763786002e-02
-8.800403621717780567e-01 2.679385461031607088e-02
-8.743505646412907950e-01 2.814360183093315981e-02
-8.686607671108026452e-01 2.955265323936807909e-02
-8.629709695803144953e-01 3.102308878922302102e-02
-8.572811720498263455e-01 3.255703277680289942e-02
-8.515913745193381956e-01 3.415665326216375808e-02
-8.459015769888509340e-01 3.582416138843901726e-02
-8.402117794583627841e-01 3.756181059569720093e-02
-8.345219819278746343e-01 3.937189572563831036e-02
-8.288321843973864844e-01 4.125675201351414190e-02
-8.231423868668983346e-01 4.321875396373293932e-02
-8.174525893364101847e-01 4.526031410571024899e-02
-8.117627918059229231e-01 4.738388162663678682e-02
-8.060729942754347732e-01 4.959194087796107292e-02
-8.003831967449466234e-01 5.188700975251722691e-02
-7.946933992144584735e-01 5.427163792939337927e-02
-7.890036016839703237e-01 5.674840498379436771e-02
-7.833138041534830620e-01 5.931991835934227741e-02
-7.776240066229949122e-01 6.198881120045940385e-02
-7.719342090925067623e-01 6.475774004268451678e-02
-7.662444115620186125e-01 6.762938235901831685e-02
-7.605546140315304626e-01 7.060643396062686594e-02
-7.548648165010432010e-01 7.369160625050037716e-02
-7.491750189705550511e-01 7.688762332894384655e-02
-7.434852214400669013e-01 8.019721895005908763e-02
-7.377954239095787514e-01 8.362313332870147109e-02
-7.321056263790906016e-01 8.716810979770256429e-02
-7.264158288486024517e-01 9.083489131549583873e-02
-7.207260313181151901e-01 9.462621682463187578e-02
-7.150362337876270402e-01 9.854481746203971881e-02
-7.093464362571388904e-01 1.025934126222564080e-01
-7.036566387266507405e-01 1.067747058752616107e-01
-6.979668411961625907e-01 1.110913807409357468e-01
-6.922770436656753290e-01 1.155460963225884846e-01
-6.865872461351871792e-01 1.201414828024307130e-01
-6.808974486046990293e-01 1.248801368022862263e-01
-6.752076510742108795e-01 1.297646166133080980e-01
-6.695178535437227296e-01 1.347974372988943459e-01
-6.638280560132345798e-01 1.399810656754719440e-01
-6.581382584827473181e-01 1.453179151762787613e-01
-6.524484609522591683e-01 1.508103406037516470e-01
-6.467586634217710184e-01 1.564606327765842853e-01
-6.410688658912828686e-01 1.622710130780261051e-01
-6.353790683607947187e-01 1.682436279124417400e-01
-6.296892708303074571e-01 1.743805430776440291e-01
-6.239994732998193072e-01 1.806837380609918886e-01
-6.183096757693311574e-01 1.871551002676954123e-01
-6.126198782388430075e-01 1.937964191902732392e-01
-6.069300807083548577e-01 2.006093805285340259e-01
-6.012402831778667078e-01 2.075955602699285363e-01
-5.955504856473794462e-01 2.147564187405521519e-01
-5.898606881168912963e-01 2.220932946375218653e-01
-5.841708905864031465e-01 2.296073990538451681e-01
-5.784810930559149966e-01 2.372998095073430846e-01
-5.727912955254268468e-01 2.451714639855395450e-01
-5.671014979949395851e-01 2.532231550188194791e-01
-5.614117004644514353e-01 2.614555237945129229e-01
-5.557219029339632854e-01 2.698690543248625229e-01
-5.500321054034751356e-01 2.784640676821838468e-01
-5.443423078729869857e-01 2.872407163147642772e-01
-5.386525103424997241e-01 2.961989784573250128e-01
-5.329627128120115742e-01 3.053386526500991849e-01
-5.272729152815234244e-01 3.146593523807468262e-01
-5.215831177510352745e-01 3.241605008635395357e-01
-5.158933202205471247e-01 3.338413259703376657e-01
-5.102035226900589748e-01 3.437008553280022638e-01
-5.045137251595717132e-01 3.537379115969429000e-01
-4.988239276290835633e-01 3.639511079455375331e-01
-4.931341300985954135e-01 3.743388437351163889e-01
-4.874443325681072636e-01 3.848993004302075360e-01
-4.817545350376191138e-01 3.956304377485956314e-01
-4.760647375071318521e-01 4.065299900656444976e-01
-4.703749399766437023e-01 4.175954630871640538e-01
-4.646851424461555524e-01 4.288241308048487688e-01
-4.589953449156674026e-01 4.402130327481220684e-01
-4.533055473851792527e-01 4.517589715458526500e-01
-4.476157498546911029e-01 4.634585108111052287e-01
-4.419259523242038412e-01 4.753079733616821234e-01
-4.362361547937156914e-01 4.873034397887937574e-01
-4.305463572632275415e-01 4.994407473856832813e-01
-4.248565597327393917e-01 5.117154894475725024e-01
-4.191667622022512418e-01 5.241230149536685312e-01
-4.134769646717639802e-01 5.366584286414043392e-01
-4.077871671412758303e-01 5.493165914824386098e-01
-4.020973696107876805e-01 5.620921215692098460e-01
-3.964075720802995306e-01 5.749793954201861679e-01
-3.907177745498113808e-01 5.879725497111122356e-01
-3.850279770193241191e-01 6.010654834387912926e-01
-3.793381794888359693e-01 6.142518605231014339e-01
-3.736483819583478194e-01 6.275251128520308308e-01
-3.679585844278596696e-01 6.408784437736800843e-01
-3.622687868973715197e-01 6.543048320381706917e-01
-3.565789893668833699e-01 6.677970361914848940e-01
-3.508891918363961082e-01 6.813475994222359944e-01
-3.451993943059079584e-01 6.949488548613942385e-01
-3.395095967754198085e-01 7.085929313338904523e-01
-3.338197992449316587e-01 7.222717595600518514e-01
-3.281300017144435088e-01 7.359770788036756883e-01
-3.224402041839562472e-01 7.497004439625013505e-01
-3.167504066534680973e-01 7.634332330957536161e-01
-3.110606091229799475e-01 7.771666553822775825e-01
-3.053708115924917976e-01 7.908917595017624924e-01
-2.996810140620036478e-01 8.045994424303636317e-01
-2.939912165315154979e-01 8.182804586409773151e-01
-2.883014190010282363e-01 8.319254296973026541e-01
-2.826116214705400864e-01 8.455248542297555403e-01
-2.769218239400519366e-01 8.590691182801777348e-01
-2.712320264095637867e-01 8.725485060012915239e-01
-2.655422288790756369e-01 8.859532106957364039e-01
-2.598524313485883752e-01 8.992733461785527016e-01
-2.541626338181002254e-01 9.124989584459645142e-01
-2.484728362876120755e-01 9.256200376323294732e-01
-2.427830387571239257e-01 9.386265302362408747e-01
-2.370932412266357758e-01 9.515083515958155935e-01
-2.314034436961476260e-01 9.642553985923708604e-01
-2.257136461656603643e-01 9.768575625608723056e-01
-2.200238486351722145e-01 9.893047423847678434e-01
-2.143340511046840646e-01 1.001586857752063020e+00
-2.086442535741959148e-01 1.013693862548888935e+00
-2.029544560437077649e-01 1.025615758366122510e+00
-1.972646585132205033e-01 1.037342608094084850e+00
-1.915748609827323534e-01 1.048864549579855199e+00
-1.858850634522442036e-01 1.060171809321232450e+00
-1.801952659217560537e-01 1.071254716171073706e+00
-1.745054683912679039e-01 1.082103715025338531e+00
-1.688156708607806422e-01 1.092709380467965952e+00
-1.631258733302924924e-01 1.103062430345508771e+00
-1.574360757998043425e-01 1.113153739244304496e+00
-1.517462782693161927e-01 1.122974351842970675e+00
-1.460564807388280428e-01 1.132515496112970643e+00
-1.403666832083398930e-01 1.141768596340131170e+00
-1.346768856778526313e-01 1.150725285940130460e+00
-1.289870881473644815e-01 1.159377420041231899e+00
-1.232972906168763316e-01 1.167717087807816689e+00
-1.176074930863881818e-01 1.175736624478683545e+00
-1.119176955559000319e-01 1.183428623094493259e+00
-1.062278980254127703e-01 1.190785945889280439e+00
-1.005381004949246204e-01 1.197801735321533334e+00
-9.484830296443647057e-02 1.204469424720985948e+00
-8.915850543394832073e-02 1.210782748528011821e+00
-8.346870790346017088e-02 1.216735752103272006e+00
-7.777891037297202104e-02 1.222322801086128896e+00
-7.208911284248475937e-02 1.227538590281235686e+00
-6.639931531199660952e-02 1.232378152053701825e+00
-6.070951778150845968e-02 1.236836864214214460e+00
-5.501972025102030983e-02 1.240910457376621645e+00
-4.932992272053215999e-02 1.244595021771569776e+00
-4.364012519004489832e-02 1.247887013500974529e+00
-3.795032765955674847e-02 1.250783260219324511e+00
-3.226053012906859863e-02 1.253280966229056936e+00
-2.657073259858044878e-02 1.255377716978564484e+00
-2.088093506809229893e-02 1.257071482952686114e+00
-1.519113753760503727e-02 1.258360622946918639e+00
-9.501340007116887421e-03 1.259243886717944516e+00
-3.811542476628737575e-03 1.259720417004492221e+00
1.878255053859412271e-03 1.259789750913951067e+00
7.568052584347562117e-03 1.259451820671601663e+00
1.325785011483571196e-02 1.258706953730767353e+00
1.894764764532297363e-02 1.257555872243633743e+00
2.463744517581112348e-02 1.255999691893932457e+00
3.032724270629927332e-02 1.254039920094134786e+00
3.601704023678742317e-02 1.251678453551233083e+00
4.170683776727557301e-02 1.248917575206610842e+00
4.739663529776283468e-02 1.245759950556915907e+00
5.308643282825098453e-02 1.242208623364234210e+00
5.877623035873913437e-02 1.238267010765238263e+00
6.446602788922728422e-02 1.233938897790301192e+00
7.015582541971543407e-02 1.229228431304892011e+00
7.584562295020358391e-02 1.224140113386824602e+00
8.153542048069084558e-02 1.218678794154170575e+00
8.722521801117899543e-02 1.212849664059821198e+00
9.291501554166714527e-02 1.206658245669851137e+00
9.860481307215529512e-02 1.200110384943894548e+00
1.042946106026434450e-01 1.193212242036814752e+00
1.099844081331307066e-01 1.185970281641923973e+00
1.156742056636188565e-01 1.178391262896922198e+00
1.213640031941070063e-01 1.170482228874637265e+00
1.270538007245951562e-01 1.162250495681400375e+00
1.327435982550833060e-01 1.153703641186670792e+00
1.384333957855714559e-01 1.144849493408198304e+00
1.441231933160587175e-01 1.135696118577604663e+00
1.498129908465468674e-01 1.126251808911822749e+00
1.555027883770350172e-01 1.116525070116308305e+00
1.611925859075231671e-01 1.106524608646313856e+00
1.668823834380113169e-01 1.096259318752883072e+00
1.725721809684985786e-01 1.085738269340453144e+00
1.782619784989867284e-01 1.074970690663151318e+00
1.839517760294748783e-01 1.063965960887005568e+00
1.896415735599630281e-01 1.052733592545293639e+00
1.953313710904511780e-01 1.041283218914268005e+00
2.010211686209384396e-01 1.029624580336389483e+00
2.067109661514265895e-01 1.017767510518008622e+00
2.124007636819147393e-01 1.005721922828271664e+00
2.180905612124028892e-01 9.934977966256370863e-01
2.237803587428910390e-01 9.811051636381027397e-01
2.294701562733791889e-01 9.685540944227851723e-01
2.351599538038664505e-01 9.558546849300079140e-01
2.408497513343546004e-01 9.430170431965030353e-01
2.465395488648427502e-01 9.300512761917693050e-01
2.522293463953309001e-01 9.169674768409002974e-01
2.579191439258190499e-01 9.037757112465659715e-01
2.636089414563063116e-01 8.904860061320256648e-01
2.692987389867944614e-01 8.771083365262548615e-01
2.749885365172826113e-01 8.636526137114666213e-01
2.806783340477707611e-01 8.501286734523415545e-01
2.863681315782589110e-01 8.365462645254405638e-01
2.920579291087470608e-01 8.229150375662751538e-01
2.977477266392343225e-01 8.092445342505334427e-01
3.034375241697224723e-01 7.955441768249462697e-01
3.091273217002106222e-01 7.818232580022660416e-01
3.148171192306987720e-01 7.680909312337217409e-01
3.205069167611869219e-01 7.543562013713023262e-01
3.261967142916741835e-01 7.406279157310938777e-01
3.318865118221623334e-01 7.269147555678028283e-01
3.375763093526504832e-01 7.132252279695371344e-01
3.432661068831386331e-01 6.995676581807308558e-01
3.489559044136267829e-01 6.859501823600741011e-01
3.546457019441149328e-01 6.723807407791548840e-01
3.603354994746021944e-01 6.588670714664419670e-01
3.660252970050903443e-01 6.454167043001316495e-01
3.717150945355784941e-01 6.320369555523550620e-01
3.774048920660666440e-01 6.187349228860965500e-01
3.830946895965547938e-01 6.055174808052128377e-01
3.887844871270420555e-01 5.923912765568801753e-01
3.944742846575302053e-01 5.793627264847868163e-01
4.001640821880183552e-01 5.664380128304598028e-01
4.058538797185065050e-01 5.536230809791028440e-01
4.115436772489946549e-01 5.409236371454634318e-01
4.172334747794819165e-01 5.283451464943350606e-01
4.229232723099700664e-01 5.158928316894317856e-01
4.286130698404582162e-01 5.035716718636161771e-01
4.343028673709463661e-01 4.913864020025953683e-01
4.399926649014345159e-01 4.793415127335343695e-01
4.456824624319226658e-01 4.674412505092937486e-01
4.513722599624099274e-01 4.556896181783494093e-01
4.570620574928980773e-01 4.440903759298187592e-01
4.627518550233862271e-01 4.326470426024786597e-01
4.684416525538743770e-01 4.213628973460608051e-01
4.741314500843625268e-01 4.102409816226815220e-01
4.798212476148497885e-01 3.992841015357804779e-01
4.855110451453379383e-01 3.884948304735379443e-01
4.912008426758260882e-01 3.778755120534125211e-01
4.968906402063142380e-01 3.674282633540671972e-01
5.025804377368023879e-01 3.571549784207391776e-01
5.082702352672905377e-01 3.470573320298351860e-01
5.139600327977777994e-01 3.371367836983718558e-01
5.196498303282659492e-01 3.273945819237104038e-01
5.253396278587540991e-01 3.178317686389728891e-01
5.310294253892422489e-01 3.084491838693999566e-01
5.367192229197303988e-01 2.992474705749483266e-01
5.424090204502176604e-01 2.902270796643997008e-01
5.480988179807058103e-01 2.813882751663107085e-01
5.537886155111939601e-01 2.727311395422466478e-01
5.594784130416821100e-01 2.642555791278095034e-01
5.651682105721702598e-01 2.559613296871808830e-01
5.708580081026575215e-01 2.478479620670513972e-01
5.765478056331456713e-01 2.399148879360313014e-01
5.822376031636338212e-01 2.321613655959018918e-01
5.879274006941219710e-01 2.245865058512995782e-01
5.936171982246101209e-01 2.171892779247613370e-01
5.993069957550982707e-01 2.099685154043602342e-01
6.049967932855855324e-01 2.029229222115078723e-01
6.106865908160736822e-01 1.960510785768592168e-01
6.163763883465618321e-01 1.893514470126579918e-01
6.220661858770499819e-01 1.828223782702229627e-01
6.277559834075381318e-01 1.764621172717292796e-01
6.334457809380253934e-01 1.702688090058417925e-01
6.391355784685135433e-01 1.642405043772028894e-01
6.448253759990016931e-01 1.583751660002417627e-01
6.505151735294898430e-01 1.526706739282014114e-01
6.562049710599779928e-01 1.471248313087754889e-01
6.618947685904661427e-01 1.417353699582004634e-01
6.675845661209534043e-01 1.364999558461291451e-01
6.732743636514415542e-01 1.314161944840834262e-01
6.789641611819297040e-01 1.264816362107787362e-01
6.846539587124178539e-01 1.216937813680610825e-01
6.903437562429060037e-01 1.170500853617029852e-01
6.960335537733932654e-01 1.125479636017598373e-01
7.017233513038814152e-01 1.081847963176576499e-01
7.074131488343695651e-01 1.039579332436585679e-01
7.131029463648577149e-01 9.986469817078388878e-02
7.187927438953458648e-01 9.590239336174491425e-02
7.244825414258340146e-01 9.206830382585819150e-02
7.301723389563212763e-01 8.835970145135654819e-02
7.358621364868094261e-01 8.477384899292216003e-02
7.415519340172975760e-01 8.130800391268794280e-02
7.472417315477857258e-01 7.795942207333031448e-02
7.529315290782738757e-01 7.472536128227948160e-02
7.586213266087611373e-01 7.160308468643285240e-02
7.643111241392492872e-01 6.858986401711412995e-02
7.700009216697374370e-01 6.568298268537371698e-02
7.756907192002255869e-01 6.287973872803585829e-02
7.813805167307137367e-01 6.017744760522994452e-02
7.870703142612009984e-01 5.757344485043012355e-02
7.927601117916891482e-01 5.506508857431187398e-02
7.984499093221772981e-01 5.264976182400891297e-02
8.041397068526654479e-01 5.032487479959168314e-02
8.098295043831535978e-01 4.808786692983899741e-02
8.155193019136417476e-01 4.593620880958625141e-02
8.212090994441290093e-01 4.386740400114191862e-02
8.268988969746171591e-01 4.187899070245107436e-02
8.325886945051053090e-01 3.996854328486531410e-02
8.382784920355934588e-01 3.813367370352698654e-02
8.439682895660816087e-01 3.637203278353054459e-02
8.496580870965688703e-01 3.468131138514766315e-02
8.553478846270570202e-01 3.305924145151820093e-02
8.610376821575451700e-01 3.150359694231612967e-02
8.667274796880333199e-01 3.001219465697778366e-02
8.724172772185214697e-01 2.858289495116403053e-02
8.781070747490096196e-01 2.721360235018425305e-02
8.837968722794968812e-01 2.590226606316136174e-02
8.894866698099850311e-01 2.464688040175314412e-02
8.951764673404731809e-01 2.344548510727574239e-02
9.008662648709613308e-01 2.229616559008271506e-02
9.065560624014494806e-01 2.119705308506548286e-02
9.122458599319367423e-01 2.014632472713099795e-02
9.179356574624248921e-01 1.914220355049846278e-02
9.236254549929130420e-01 1.818295841563602466e-02
9.293152525234011918e-01 1.726690386762085375e-02
9.350050500538893417e-01 1.639239992967125858e-02
9.406948475843766033e-01 1.555785183554897824e-02
9.463846451148647532e-01 1.476170970447546194e-02
9.520744426453529030e-01 1.400246816214764482e-02
9.577642401758410529e-01 1.327866591136762919e-02
9.634540377063292027e-01 1.258888525573299659e-02
9.691438352368173526e-01 1.193175157975474507e-02
9.748336327673046142e-01 1.130593278868947081e-02
9.805234302977927641e-01 1.071013871128604147e-02
9.862132278282809139e-01 1.014312046856025162e-02
9.919030253587690638e-01 9.603669811615395124e-03
9.975928228892572136e-01 9.090618431435411664e-03
1.003282620419744475e+00 8.602837243478520662e-03
1.008972417950232625e+00 8.139235649800404329e-03
1.014662215480720775e+00 7.698760781337435528e-03
1.020352013011208925e+00 7.280396722876347065e-03
1.026041810541697075e+00 6.883163723137343711e-03
1.031731608072185225e+00 6.506117392293557511e-03
1.037421405602672486e+00 6.148347889147576066e-03
1.043111203133160636e+00 5.808979100083066539e-03
1.048801000663648786e+00 5.487167811808525177e-03
1.054490798194136936e+00 5.182102879807079683e-03
1.060180595724625086e+00 4.893004394307865282e-03
1.065870393255112347e+00 4.619122845494420815e-03
1.071560190785600497e+00 4.359738289567780499e-03
1.077249988316088647e+00 4.114159517186906194e-03
1.082939785846576797e+00 3.881723225713151412e-03
1.088629583377064947e+00 3.661793196594807266e-03
1.094319380907553096e+00 3.453759479136436945e-03
1.100009178438040358e+00 3.257037581810151225e-03
1.105698975968528508e+00 3.071067672180006342e-03
1.111388773499016658e+00 2.895313786428078962e-03
1.117078571029504808e+00 2.729263049389028892e-03
1.122768368559992958e+00 2.572424905922925022e-03
1.128458166090480219e+00 2.424330364380019795e-03
1.134147963620968369e+00 2.284531252838560653e-03
1.139837761151456519e+00 2.152599488727118503e-03
1.145527558681944669e+00 2.028126362375056065e-03
1.151217356212432819e+00 1.910721834971070357e-03
1.156907153742920080e+00 1.800013851347794392e-03
1.162596951273408230e+00 1.695647667951679207e-03
1.168286748803896380e+00 1.597285196301775553e-03
1.173976546334384530e+00 1.504604362187237331e-03
1.179666343864872680e+00 1.417298480803534134e-03
1.185356141395360829e+00 1.335075647979301530e-03
1.191045938925848091e+00 1.257658147600832204e-03
1.196735736456336241e+00 1.184781875298720208e-03
1.202425533986824391e+00 1.116195778421606201e-03
1.208115331517312541e+00 1.051661312284243779e-03
1.213805129047800691e+00 9.909519126427234446e-04
1.219494926578287952e+00 9.338524843170118318e-04
1.225184724108776102e+00 8.801589058509090655e-04
1.230874521639264252e+00 8.296775500718893154e-04
1.236564319169752402e+00 7.822248203873459309e-04
1.242254116700240552e+00 7.376267026305890345e-04
1.247943914230728701e+00 6.957183322482960505e-04
1.253633711761215963e+00 6.563435766016854390e-04
1.259323509291704113e+00 6.193546321360560852e-04
1.265013306822192263e+00 5.846116361576553797e-04
1.270703104352680413e+00 5.519822929425772205e-04
1.276392901883168562e+00 5.213415138901994180e-04
1.282082699413655824e+00 4.925710714227207352e-04
1.287772496944143974e+00 4.655592663230198364e-04
1.293462294474632124e+00 4.402006081952442420e-04
1.299152092005120274e+00 4.163955087257919206e-04
1.304841889535608424e+00 3.940499874171973175e-04
1.310531687066095685e+00 3.730753894632269155e-04
1.316221484596583835e+00 3.533881154304871074e-04
1.321911282127071985e+00 3.349093624099688305e-04
1.327601079657560135e+00 3.175648763008572873e-04
1.333290877188048285e+00 3.012847148889922122e-04
1.338980674718536434e+00 2.860030213830756004e-04
1.344670472249024584e+00 2.716578080733166663e-04
1.350360269779512734e+00 2.581907497794883261e-04
1.356050067310000884e+00 2.455469867583235126e-04
1.361739864840487257e+00 2.336749367437389053e-04
1.367429662370975407e+00 2.225261157974637845e-04
1.373119459901463557e+00 2.120549676523355784e-04
1.378809257431951707e+00 2.022187012354579325e-04
1.384499054962439857e+00 1.929771360640104199e-04
1.390188852492928007e+00 1.842925552122396987e-04
1.395878650023416157e+00 1.761295655543255870e-04
1.401568447553904306e+00 1.684549649942187392e-04
1.407258245084392456e+00 1.612376164001903583e-04
1.412948042614880606e+00 1.544483279686768298e-04
1.418637840145366980e+00 1.480597397490094442e-04
1.424327637675855129e+00 1.420462160677457824e-04
1.430017435206343279e+00 1.363837435985998619e-04
1.435707232736831429e+00 1.310498348312138682e-04
1.441397030267319579e+00 1.260234366994476363e-04
1.447086827797807729e+00 1.212848441372041061e-04
1.452776625328295879e+00 1.168156183372133126e-04
1.458466422858784028e+00 1.125985094955590050e-04
1.464156220389272178e+00 1.086173838320657071e-04
1.469846017919760328e+00 1.048571546839327252e-04
1.475535815450248478e+00 1.013037174772049559e-04
1.481225612980734851e+00 9.794388838778581485e-05
1.486915410511223001e+00 9.476534651070410041e-05
1.492605208041711151e+00 9.175657936327441728e-05
1.498295005572199301e+00 8.890683155453554896e-05
1.503984803102687451e+00 8.620605646004121279e-05
1.509674600633175601e+00 8.364487074756835581e-05
1.515364398163663751e+00 8.121451160568434271e-05
1.521054195694151900e+00 7.890679653332963032e-05
1.526743993224640050e+00 7.671408555463279325e-05
1.532433790755128200e+00 7.462924572907515602e-05
1.538123588285616350e+00 7.264561783285733692e-05
1.543813385816102723e+00 7.075698509289130402e-05
1.549503183346590873e+00 6.895754386023868828e-05
1.555192980877079023e+00 6.724187611506123854e-05
1.560882778407567173e+00 6.560492370019202252e-05
1.566572575938055323e+00 6.404196418535006965e-05
1.572262373468543473e+00 6.254858826873342008e-05
1.577952170999031623e+00 6.112067862728706670e-05
1.583641968529519772e+00 5.975439013133160905e-05
1.589331766060007922e+00 5.844613134346546415e-05
1.595021563590496072e+00 5.719254722571681150e-05
1.600711361120984222e+00 5.599050298282610906e-05
1.606401158651470595e+00 5.483706897328823228e-05
1.612090956181958745e+00 5.372950662337397636e-05
1.617780753712446895e+00 5.266525528280182656e-05
1.623470551242935045e+00 5.164191996401509854e-05
1.629160348773423195e+00 5.065725991018399160e-05
1.634850146303911345e+00 4.970917794005878668e-05
1.640539943834399494e+00 4.879571052067968915e-05
1.646229741364887644e+00 4.791501852169417915e-05
1.651919538895375794e+00 4.706537860765030789e-05
1.657609336425863944e+00 4.624517522712792808e-05
1.663299133956352094e+00 4.545289315994386329e-05
1.668988931486838467e+00 4.468711058592523107e-05
1.674678729017326617e+00 4.394649264088991029e-05
1.680368526547814767e+00 4.322978542751687098e-05
1.686058324078302917e+00 4.253581045071569183e-05
1.691748121608791067e+00 4.186345944894877789e-05
1.697437919139279217e+00 4.121168959469376892e-05
1.703127716669767366e+00 4.057951903888354752e-05
1.708817514200255516e+00 3.996602277572060990e-05
1.714507311730743666e+00 3.937032880573768014e-05
1.720197109261231816e+00 3.879161457637087516e-05
1.725886906791719966e+00 3.822910368062957528e-05
1.731576704322206339e+00 3.768206279569010511e-05
1.737266501852694489e+00 3.714979884441324629e-05
1.742956299383182639e+00 3.663165636389468838e-05
1.748646096913670789e+00 3.612701506619417732e-05
1.754335894444158939e+00 3.563528757737638176e-05
1.760025691974647089e+00 3.515591734191665321e-05
1.765715489505135238e+00 3.468837668039451480e-05
1.771405287035623388e+00 3.423216498921421947e-05
1.777095084566111538e+00 3.378680707185841849e-05
1.782784882096599688e+00 3.335185159190120346e-05
1.788474679627086061e+00 3.292686963868229010e-05
1.794164477157574211e+00 3.251145339717687293e-05
1.799854274688062361e+00 3.210521491419170663e-05
1.805544072218550511e+00 3.170778495356988953e-05
1.811233869749038661e+00 3.131881193361125358e-05
1.816923667279526811e+00 3.093796094040038427e-05
1.822613464810014960e+00 3.056491281118917824e-05
1.828303262340503110e+00 3.019936328240770286e-05
1.833993059870991260e+00 2.984102219727315816e-05
1.839682857401479410e+00 2.948961276833852037e-05
1.845372654931967560e+00 2.914487089066831441e-05
1.851062452462453933e+00 2.880654450165155616e-05
1.856752249992942083e+00 2.847439298376212480e-05
1.862442047523430233e+00 2.814818660685915826e-05
1.868131845053918383e+00 2.782770600687694629e-05
1.873821642584406533e+00 2.751274169800034335e-05
1.879511440114894683e+00 2.720309361564497057e-05
1.885201237645382832e+00 2.689857068777203869e-05
1.890891035175870982e+00 2.659899043226225475e-05
1.896580832706359132e+00 2.630417857825412056e-05
1.902270630236847282e+00 2.601396870951988360e-05
1.907960427767335432e+00 2.572820192810801174e-05
1.913650225297821805e+00 2.544672653662520046e-05
1.919340022828309955e+00 2.516939773766454277e-05
1.925029820358798105e+00 2.489607734901141573e-05
1.930719617889286255e+00 2.462663353337056783e-05
1.936409415419774405e+00 2.436094054146688411e-05
1.942099212950262555e+00 2.409887846746802437e-05
1.947789010480750704e+00 2.384033301576854460e-05
1.953478808011238854e+00 2.358519527825847037e-05
1.959168605541727004e+00 2.333336152127614687e-05
1.964858403072215154e+00 2.308473298151646343e-05
1.970548200602703304e+00 2.283921567023084961e-05
1.976237998133189677e+00 2.259672018511586718e-05
1.981927795663677827e+00 2.235716152934215102e-05
1.987617593194165977e+00 2.212045893722791351e-05
1.993307390724654127e+00 2.188653570610560144e-05
1.998997188255142277e+00 2.165531903397575984e-05
2.004686985785630426e+00 2.142673986258005340e-05
2.010376783316118576e+00 2.120073272556204211e-05
2.016066580846606726e+00 2.097723560141733859e-05
2.021756378377094876e+00 2.075618977096471585e-05
2.027446175907583026e+00 2.053753967909770941e-05
2.033135973438071176e+00 2.032123280060106973e-05
2.038825770968557549e+00 2.010721950983941546e-05
2.044515568499045699e+00 1.989545295414596384e-05
2.050205366029533849e+00 1.968588893075926184e-05
2.055895163560021999e+00 1.947848576717059379e-05
2.061584961090510149e+00 1.927320420476275907e-05
2.067274758620998298e+00 1.907000728563295851e-05
2.072964556151486448e+00 1.886886024250602285e-05
2.078654353681974598e+00 1.866973039165481827e-05
2.084344151212462748e+00 1.847258702875503831e-05
2.090033948742950898e+00 1.827740132761025501e-05
2.095723746273439048e+00 1.808414624169097954e-05
2.101413543803925421e+00 1.789279640843854000e-05
2.107103341334413571e+00 1.770332805629001190e-05
2.112793138864901721e+00 1.751571891438717248e-05
2.118482936395389871e+00 1.732994812493451997e-05
2.124172733925878021e+00 1.714599615817771817e-05
2.129862531456366170e+00 1.696384472997530005e-05
2.135552328986854320e+00 1.678347672193985935e-05
2.141242126517342470e+00 1.660487610412683277e-05
2.146931924047830620e+00 1.642802786025059124e-05
2.152621721578318770e+00 1.625291791540874818e-05
2.158311519108805143e+00 1.607953306629646348e-05
2.164001316639293293e+00 1.590786091389252176e-05
2.169691114169781443e+00 1.573788979860015605e-05
2.175380911700269593e+00 1.556960873782356570e-05
2.181070709230757743e+00 1.540300736596246245e-05
2.186760506761245892e+00 1.523807587680509720e-05
2.192450304291734042e+00 1.507480496829979237e-05
2.198140101822222192e+00 1.491318578968367397e-05
2.203829899352710342e+00 1.475320989094624309e-05
2.209519696883198492e+00 1.459486917460386843e-05
2.215209494413686642e+00 1.443815584975978043e-05
2.220899291944173015e+00 1.428306238842268048e-05
2.226589089474661165e+00 1.412958148405495249e-05
2.232278887005149315e+00 1.397770601232066657e-05
2.237968684535637465e+00 1.382742899400025399e-05
2.243658482066125615e+00 1.367874356003839224e-05
2.249348279596613764e+00 1.353164291868885061e-05
2.255038077127101914e+00 1.338612032471860504e-05
2.260727874657590064e+00 1.324216905063152510e-05
2.266417672188078214e+00 1.309978235987013703e-05
2.272107469718566364e+00 1.295895348195228786e-05
2.277797267249054514e+00 1.281967558949768916e-05
2.283487064779540887e+00 1.268194177709773479e-05
2.289176862310029037e+00 1.254574504198004107e-05
2.294866659840517187e+00 1.241107826641863184e-05
2.300556457371005337e+00 1.227793420183747300e-05
2.306246254901493486e+00 1.214630545455561270e-05
2.311936052431981636e+00 1.201618447311953259e-05
2.317625849962469786e+00 1.188756353716788837e-05
2.323315647492957936e+00 1.176043474777235771e-05
2.329005445023446086e+00 1.163479001919764950e-05
2.334695242553934236e+00 1.151062107202273072e-05
2.340385040084422386e+00 1.138791942756462551e-05
2.346074837614908759e+00 1.126667640354573497e-05
2.351764635145396909e+00 1.114688311094473469e-05
2.357454432675885059e+00 1.102853045197163062e-05
2.363144230206373209e+00 1.091160911910612942e-05
2.368834027736861358e+00 1.079610959513949874e-05
2.374523825267349508e+00 1.068202215415968357e-05
2.380213622797837658e+00 1.056933686341956439e-05
2.385903420328325808e+00 1.045804358602872797e-05
2.391593217858813958e+00 1.034813198440959215e-05
2.397283015389302108e+00 1.023959152445907019e-05
2.402972812919790258e+00 1.013241148035796618e-05
2.408662610450276631e+00 1.002658093997088299e-05
2.414352407980764781e+00 9.922088810780279241e-06
2.420042205511252931e+00 9.818923826299997843e-06
2.425732003041741081e+00 9.717074552913591644e-06
2.431421800572229230e+00 9.616529397085231819e-06
2.437111598102717380e+00 9.517276612891607837e-06
2.442801395633205530e+00 9.419304309824962689e-06
2.448491193163693680e+00 9.322600460818916411e-06
2.454180990694181830e+00 9.227152910450391138e-06
2.459870788224669980e+00 9.132949383272617909e-06
2.465560585755158129e+00 9.039977492236085806e-06
2.471250383285644503e+00 8.948224747156111798e-06
2.476940180816132653e+00 8.857678563187518879e-06
2.482629978346620803e+00 8.768326269269346179e-06
2.488319775877108952e+00 8.680155116503792060e-06
2.494009573407597102e+00 8.593152286436325389e-06
2.499699370938085252e+00 8.507304899205800990e-06
2.505389168468573402e+00 8.422600021535370156e-06
2.511078965999061552e+00 8.339024674537391210e-06
2.516768763529549702e+00 8.256565841307581311e-06
2.522458561060037852e+00 8.175210474285820865e-06
2.528148358590524225e+00 8.094945502363332543e-06
2.533838156121012375e+00 8.015757837717820428e-06
2.539527953651500525e+00 7.937634382360961847e-06
2.545217751181988675e+00 7.860562034383818467e-06
2.550907548712476824e+00 7.784527693888821471e-06
2.556597346242964974e+00 7.709518268598435800e-06
2.562287143773453124e+00 7.635520679132927572e-06
2.567976941303941274e+00 7.562521863951629042e-06
2.573666738834429424e+00 7.490508783953990229e-06
2.579356536364917574e+00 7.419468426738649462e-06
2.585046333895405724e+00 7.349387810520669384e-06
2.590736131425892097e+00 7.280253987708744280e-06
2.596425928956380247e+00 7.212054048145887148e-06
2.602115726486868397e+00 7.144775122019104766e-06
2.607805524017356547e+00 7.078404382444449916e-06
2.613495321547844696e+00 7.012929047736013433e-06
2.619185119078332846e+00 6.948336383368441103e-06
2.624874916608820996e+00 6.884613703643948709e-06
2.630564714139309146e+00 6.821748373076106205e-06
2.636254511669797296e+00 6.759727807503717384e-06
2.641944309200285446e+00 6.698539474949239487e-06
2.647634106730773595e+00 6.638170896237054575e-06
2.653323904261259969e+00 6.578609645387884491e-06
2.659013701791748119e+00 6.519843349806173183e-06
2.664703499322236269e+00 6.461859690278379087e-06
2.670393296852724418e+00 6.404646400800014384e-06
2.676083094383212568e+00 6.348191268250368258e-06
2.681772891913700718e+00 6.292482131933881753e-06
2.687462689444188868e+00 6.237506883007495900e-06
2.693152486974677018e+00 6.183253463813520100e-06
2.698842284505165168e+00 6.129709867137572817e-06
2.704532082035653318e+00 6.076864135411265226e-06
2.710221879566141467e+00 6.024704359879066389e-06
2.715911677096627841e+00 5.973218679748762236e-06
2.721601474627115991e+00 5.922395281344447186e-06
2.727291272157604141e+00 5.872222397281030401e-06
2.732981069688092290e+00 5.822688305678248498e-06
2.738670867218580440e+00 5.773781329432199435e-06
2.744360664749068590e+00 5.725489835561584686e-06
2.750050462279556740e+00 5.677802234645232784e-06
2.755740259810044890e+00 5.630706980366792004e-06
2.761430057340533040e+00 5.584192569181760862e-06
2.767119854871021190e+00 5.538247540121088284e-06
2.772809652401509339e+00 5.492860474744843443e-06
2.778499449931995713e+00 5.448019997258396492e-06
2.784189247462483863e+00 5.403714774802620520e-06
2.789879044992972013e+00 5.359933517928811072e-06
2.795568842523460162e+00 5.316664981267538936e-06
2.801258640053948312e+00 5.273897964400056463e-06
2.806948437584436462e+00 5.231621312939466515e-06
2.812638235114924612e+00 5.189823919827892440e-06
2.818328032645412762e+00 5.148494726854652490e-06
2.824017830175900912e+00 5.107622726399382474e-06
2.829707627706389061e+00 5.067196963402842570e-06
2.835397425236877211e+00 5.027206537566978669e-06
2.841087222767363585e+00 4.987640605784721098e-06
2.846777020297851735e+00 4.948488384798675344e-06
2.852466817828339884e+00 4.909739154087085282e-06
2.858156615358828034e+00 4.871382258973784097e-06
2.863846412889316184e+00 4.833407113958282291e-06
2.869536210419804334e+00 4.795803206260670028e-06
2.875226007950292484e+00 4.758560099575180109e-06
2.880915805480780634e+00 4.721667438025102540e-06
2.886605603011268784e+00 4.685114950310809064e-06
2.892295400541756933e+00 4.648892454041688018e-06
2.897985198072243307e+00 4.612989860241824291e-06
2.903674995602731457e+00 4.577397178018421412e-06
2.909364793133219607e+00 4.542104519381245376e-06
2.915054590663707756e+00 4.507102104200276303e-06
2.920744388194195906e+00 4.472380265288427038e-06
2.926434185724684056e+00 4.437929453595204450e-06
2.932123983255172206e+00 4.403740243496741042e-06
2.937813780785660356e+00 4.369803338166991810e-06
2.943503578316148506e+00 4.336109575014400812e-06
2.949193375846636656e+00 4.302649931167931977e-06
2.954883173377124805e+00 4.269415528995913117e-06
2.960572970907611179e+00 4.236397641640928678e-06
2.966262768438099329e+00 4.203587698553560519e-06
2.971952565968587479e+00 4.170977291007894622e-06
2.977642363499075628e+00 4.138558177581160184e-06
2.983332161029563778e+00 4.106322289580208924e-06
2.989021958560051928e+00 4.074261736397263753e-06
2.994711756090540078e+00 4.042368810777590411e-06
3.000401553621028228e+00 4.010635993981752474e-06
3.006091351151516378e+00 3.979055960825392168e-06
3.011781148682004527e+00 3.947621584579650543e-06
3.017470946212492677e+00 3.916325941715699711e-06
3.023160743742979051e+00 3.885162316477197796e-06
3.028850541273467201e+00 3.854124205264832161e-06
3.034540338803955350e+00 3.823205320817820380e-06
3.040230136334443500e+00 3.792399596177386608e-06
3.045919933864931650e+00 3.761701188418170415e-06
3.051609731395419800e+00 3.731104482133934654e-06
3.057299528925907950e+00 3.700604092664684334e-06
3.062989326456396100e+00 3.670194869053009385e-06
3.068679123986884250e+00 3.639871896718191815e-06
3.074368921517372399e+00 3.609630499837461389e-06
3.080058719047860549e+00 3.579466243424555188e-06
3.085748516578346923e+00 3.549374935096618170e-06
3.091438314108835073e+00 3.519352626521330589e-06
3.097128111639323222e+00 3.489395614537206476e-06
3.102817909169811372e+00 3.459500441940651568e-06
3.108507706700299522e+00 3.429663897934617182e-06
3.114197504230787672e+00 3.399883018234492459e-06
3.119887301761275822e+00 3.370155084827880320e-06
3.125577099291763972e+00 3.340477625385918030e-06
3.131266896822252122e+00 3.310848412324774019e-06
3.136956694352740271e+00 3.281265461516951618e-06
3.142646491883228421e+00 3.251727030653038408e-06
3.148336289413714795e+00 3.222231617255522376e-06
3.154026086944202945e+00 3.192777956347214293e-06
3.159715884474691094e+00 3.163365017778000304e-06
3.165405682005179244e+00 3.133992003214263635e-06
3.171095479535667394e+00 3.104658342796566277e-06
3.176785277066155544e+00 3.075363691471956514e-06
3.182475074596643694e+00 3.046107925008151204e-06
3.188164872127131844e+00 3.016891135697794635e-06
3.193854669657619993e+00 2.987713627761745820e-06
3.199544467188108143e+00 2.958575912461223635e-06
3.205234264718596293e+00 2.929478702929384985e-06
3.210924062249082667e+00 2.900422908733654505e-06
3.216613859779570816e+00 2.871409630180789590e-06
3.222303657310058966e+00 2.842440152377480712e-06
3.227993454840547116e+00 2.813515939059613063e-06
3.233683252371035266e+00 2.784638626204200292e-06
3.239373049901523416e+00 2.755810015438329763e-06
3.245062847432011566e+00 2.727032067260015254e-06
3.250752644962499716e+00 2.698306894086263829e-06
3.256442442492987865e+00 2.669636753144062989e-06
3.262132240023476015e+00 2.641024039220308460e-06
3.267822037553964165e+00 2.612471277286980553e-06
3.273511835084450539e+00 2.583981115018122643e-06
3.279201632614938688e+00 2.555556315215282498e-06
3.284891430145426838e+00 2.527199748158377860e-06
3.290581227675914988e+00 2.498914383898741018e-06
3.296271025206403138e+00 2.470703284511393988e-06
3.301960822736891288e+00 2.442569596323406871e-06
3.307650620267379438e+00 2.414516542135166977e-06
3.313340417797867588e+00 2.386547413451251170e-06
3.319030215328355737e+00 2.358665562737394040e-06
3.324720012858843887e+00 2.330874395719836095e-06
3.330409810389330261e+00 2.303177363743051577e-06
3.336099607919818411e+00 2.275577956201469694e-06
3.341789405450306560e+00 2.248079693060635326e-06
3.347479202980794710e+00 2.220686117482507777e-06
3.353169000511282860e+00 2.193400788569486442e-06
3.358858798041771010e+00 2.166227274241042442e-06
3.364548595572259160e+00 2.139169144256392296e-06
3.370238393102747310e+00 2.112229963396072428e-06
3.375928190633235459e+00 2.085413284814660075e-06
3.381617988163723609e+00 2.058722643576297878e-06
3.387307785694211759e+00 2.032161550383971753e-06
3.392997583224698133e+00 2.005733485512884316e-06
3.398687380755186282e+00 1.979441892957442398e-06
3.404377178285674432e+00 1.953290174800879960e-06
3.410066975816162582e+00 1.927281685815470919e-06
3.415756773346650732e+00 1.901419728300854782e-06
3.421446570877138882e+00 1.875707547167019705e-06
3.427136368407627032e+00 1.850148325267808252e-06
3.432826165938115182e+00 1.824745178989989936e-06
3.438515963468603331e+00 1.799501154102167252e-06
3.444205760999091481e+00 1.774419221867008800e-06
3.449895558529579631e+00 1.749502275419488233e-06
3.455585356060066005e+00 1.724753126413057727e-06
3.461275153590554154e+00 1.700174501934841232e-06
3.466964951121042304e+00 1.675769041690331791e-06
3.472654748651530454e+00 1.651539295457056981e-06
3.478344546182018604e+00 1.627487720806194536e-06
3.484034343712506754e+00 1.603616681090243777e-06
3.489724141242994904e+00 1.579928443694204331e-06
3.495413938773483054e+00 1.556425178547020547e-06
3.501103736303971203e+00 1.533108956889376197e-06
3.506793533834459353e+00 1.509981750293314825e-06
3.512483331364947503e+00 1.487045429928512918e-06
3.518173128895433877e+00 1.464301766069488839e-06
3.523862926425922026e+00 1.441752427837405801e-06
3.529552723956410176e+00 1.419398983169769260e-06
3.535242521486898326e+00 1.397242899010564848e-06
3.540932319017386476e+00 1.375285541713189407e-06
3.546622116547874626e+00 1.353528177647944287e-06
3.552311914078362776e+00 1.331971974005535674e-06
3.558001711608850925e+00 1.310617999787652086e-06
3.563691509139339075e+00 1.289467226975392969e-06
3.569381306669827225e+00 1.268520531866027290e-06
3.575071104200315375e+00 1.247778696568335975e-06
3.580760901730801748e+00 1.227242410646588930e-06
3.586450699261289898e+00 1.206912272902989514e-06
3.592140496791778048e+00 1.186788793288446605e-06
3.597830294322266198e+00 1.166872394931192044e-06
3.603520091852754348e+00 1.147163416272957069e-06
3.609209889383242498e+00 1.127662113302245829e-06
3.614899686913730648e+00 1.108368661874322421e-06
3.620589484444218797e+00 1.089283160107559842e-06
3.626279281974706947e+00 1.070405630845895426e-06
3.631969079505195097e+00 1.051736024177239576e-06
3.637658877035683247e+00 1.033274219997853191e-06
3.643348674566169620e+00 1.015020030612873279e-06
3.649038472096657770e+00 9.969732033633477381e-07
3.654728269627145920e+00 9.791334232704890490e-07
3.660418067157634070e+00 9.615003156879231070e-07
3.666107864688122220e+00 9.440734489531858921e-07
3.671797662218610370e+00 9.268523370299203520e-07
3.677487459749098520e+00 9.098364421325891481e-07
3.683177257279586669e+00 8.930251773258615401e-07
3.688867054810074819e+00 8.764179090912038961e-07
3.694556852340562969e+00 8.600139598535850094e-07
3.700246649871049343e+00 8.438126104616075204e-07
3.705936447401537492e+00 8.278131026147540951e-07
3.711626244932025642e+00 8.120146412319605850e-07
3.717316042462513792e+00 7.964163967559821827e-07
3.723005839993001942e+00 7.810175073886338546e-07
3.728695637523490092e+00 7.658170812523123318e-07
3.734385435053978242e+00 7.508141984736990656e-07
3.740075232584466391e+00 7.360079131859727911e-07
3.745765030114954541e+00 7.213972554463167837e-07
3.751454827645442691e+00 7.069812330659387300e-07
3.757144625175930841e+00 6.927588333502724951e-07
3.762834422706417214e+00 6.787290247474641152e-07
3.768524220236905364e+00 6.648907584036447797e-07
3.774214017767393514e+00 6.512429696240079252e-07
3.779903815297881664e+00 6.377845792389637949e-07
3.785593612828369814e+00 6.245144948752021611e-07
3.791283410358857964e+00 6.114316121317877262e-07
3.796973207889346114e+00 5.985348156618227840e-07
3.802663005419834263e+00 5.858229801605674808e-07
3.808352802950322413e+00 5.732949712612546601e-07
3.814042600480810563e+00 5.609496463401690570e-07
3.819732398011298713e+00 5.487858552328729466e-07
3.825422195541785086e+00 5.368024408637608416e-07
3.831111993072273236e+00 5.249982397913769738e-07
3.836801790602761386e+00 5.133720826722692772e-07
3.842491588133249536e+00 5.019227946462610531e-07
3.848181385663737686e+00 4.906491956463722790e-07
3.853871183194225836e+00 4.795501006367468221e-07
3.859560980724713986e+00 4.686243197821443675e-07
3.865250778255202135e+00 4.578706585527183939e-07
3.870940575785690285e+00 4.472879177679343022e-07
3.876630373316178435e+00 4.368748935836053649e-07
3.882320170846666585e+00 4.266303774261267053e-07
3.888009968377152958e+00 4.165531558780620580e-07
3.893699765907641108e+00 4.066420105192828979e-07
3.899389563438129258e+00 3.968957177279677378e-07
3.905079360968617408e+00 3.873130484456737810e-07
3.910769158499105558e+00 3.778927679108141936e-07
3.916458956029593708e+00 3.686336353647936813e-07
3.922148753560081857e+00 3.595344037350408728e-07
3.927838551090570007e+00 3.505938192991319099e-07
3.933528348621058157e+00 3.418106213341328893e-07
3.939218146151546307e+00 3.331835417552109793e-07
3.944907943682034457e+00 3.247113047474723433e-07
3.950597741212520830e+00 3.163926263948811347e-07
3.956287538743008980e+00 3.082262143099788857e-07
3.961977336273497130e+00 3.002107672680438831e-07
3.967667133803985280e+00 2.923449748491050280e-07
3.973356931334473430e+00 2.846275170911576536e-07
3.979046728864961580e+00 2.770570641577207752e-07
3.984736526395449729e+00 2.696322760227210870e-07
3.990426323925937879e+00 2.623518021755147446e-07
3.996116121456426029e+00 2.552142813486754863e-07
4.001805918986914179e+00 2.482183412709936851e-07
4.007495716517402329e+00 2.413625984479350435e-07
4.013185514047888702e+00 2.346456579716255071e-07
4.018875311578376852e+00 2.280661133622086112e-07
4.024565109108865002e+00 2.216225464422724759e-07
4.030254906639353152e+00 2.153135272457730911e-07
4.035944704169841302e+00 2.091376139627503290e-07
4.041634501700329452e+00 2.030933529208974865e-07
4.047324299230817601e+00 1.971792786048599254e-07
4.053014096761305751e+00 1.913939137139435325e-07
4.058703894291793901e+00 1.857357692587257096e-07
4.064393691822282051e+00 1.802033446968718392e-07
4.070083489352768424e+00 1.747951281082814749e-07
4.075773286883256574e+00 1.695095964094997765e-07
4.081463084413744724e+00 1.643452156071927816e-07
4.087152881944232874e+00 1.593004410902603226e-07
4.092842679474721024e+00 1.543737179600619855e-07
4.098532477005209174e+00 1.495634813980421679e-07
4.104222274535697323e+00 1.448681570699085253e-07
4.109912072066185473e+00 1.402861615653793695e-07
4.115601869596673623e+00 1.358159028723860117e-07
4.121291667127161773e+00 1.314557808844956316e-07
4.126981464657649923e+00 1.272041879402081286e-07
4.132671262188136296e+00 1.230595093926768614e-07
4.138361059718624446e+00 1.190201242083006909e-07
4.144050857249112596e+00 1.150844055925738077e-07
4.149740654779600746e+00 1.112507216414590586e-07
4.155430452310088896e+00 1.075174360165254300e-07
4.161120249840577046e+00 1.038829086420051432e-07
4.166810047371065195e+00 1.003454964218829463e-07
4.172499844901553345e+00 9.690355397508643381e-08
4.178189642432041495e+00 9.355543438681419755e-08
4.183879439962529645e+00 9.029948997401131938e-08
4.189569237493017795e+00 8.713407306298597018e-08
4.195259035023504168e+00 8.405753677715245946e-08
4.200948832553992318e+00 8.106823583287782285e-08
4.206638630084480468e+00 7.816452734143607290e-08
4.212328427614968618e+00 7.534477161505286471e-08
4.218018225145456768e+00 7.260733297507887443e-08
4.223708022675944918e+00 6.995058056033544305e-08
4.229397820206433067e+00 6.737288913371715883e-08
4.235087617736921217e+00 6.487263988517341351e-08
4.240777415267409367e+00 6.244822122923612514e-08
4.246467212797897517e+00 6.009802959531108639e-08
4.252157010328385667e+00 5.782047020900385958e-08
4.257846807858872040e+00 5.561395786281293325e-08
4.263536605389360190e+00 5.347691767457963955e-08
4.269226402919848340e+00 5.140778583216704301e-08
4.274916200450336490e+00 4.940501032288548656e-08
4.280605997980824640e+00 4.746705164628011408e-08
4.286295795511312789e+00 4.559238350895743666e-08
4.291985593041800939e+00 4.377949350021003898e-08
4.297675390572289089e+00 4.202688374727879240e-08
4.303365188102777239e+00 4.033307154917197903e-08
4.309054985633265389e+00 3.869658998804459385e-08
4.314744783163753539e+00 3.711598851722306264e-08
4.320434580694239912e+00 3.558983352504556774e-08
4.326124378224728062e+00 3.411670887376843705e-08
4.331814175755216212e+00 3.269521641288226480e-08
4.337503973285704362e+00 3.132397646624870553e-08
4.343193770816192512e+00 3.000162829256715210e-08
4.348883568346680661e+00 2.872683051875227744e-08
4.354573365877168811e+00 2.749826154588685329e-08
4.360263163407656961e+00 2.631461992749223505e-08
4.365952960938145111e+00 2.517462471993573758e-08
4.371642758468633261e+00 2.407701580486931733e-08
4.377332555999121411e+00 2.302055418366631127e-08
4.383022353529607784e+00 2.200402224389438238e-08
4.388712151060095934e+00 2.102622399792815848e-08
4.394401948590584084e+00 2.008598529387740327e-08
4.400091746121072234e+00 1.918215399905824041e-08
4.405781543651560384e+00 1.831360015630587757e-08
4.411471341182048533e+00 1.747921611347760274e-08
4.417161138712536683e+00 1.667791662655113983e-08
4.422850936243024833e+00 1.590863893677389843e-08
4.428540733773512983e+00 1.517034282236665897e-08
4.434230531304001133e+00 1.446201062532978985e-08
4.439920328834487506e+00 1.378264725394164395e-08
4.445610126364975656e+00 1.313128016157595863e-08
4.451299923895463806e+00 1.250695930250419602e-08
4.456989721425951956e+00 1.190875706537367821e-08
4.462679518956440106e+00 1.133576818508824498e-08
4.468369316486928255e+00 1.078710963383969857e-08
4.474059114017416405e+00 1.026192049206206777e-08
4.479748911547904555e+00 9.759361800100412539e-09
4.485438709078392705e+00 9.278616391402301306e-09
4.491128506608880855e+00 8.818888708053989962e-09
4.496818304139369005e+00 8.379404599494250248e-09
4.502508101669855378e+00 7.959411105247139834e-09
4.508197899200343528e+00 7.558176222519805730e-09
4.513887696730831678e+00 7.174988659517093697e-09
4.519577494261319828e+00 6.809157575320936296e-09
4.525267291791807978e+00 6.460012307185364172e-09
4.530957089322296127e+00 6.126902086091294926e-09
4.536646886852784277e+00 5.809195741400201509e-09
4.542336684383272427e+00 5.506281395437665651e-09
4.548026481913760577e+00 5.217566148827847661e-09
4.553716279444248727e+00 4.942475757388321776e-09
4.559406076974736877e+00 4.680454301381445833e-09
4.565095874505223250e+00 4.430963847903570456e-09
4.570785672035711400e+00 4.193484107176736809e-09
4.576475469566199550e+00 3.967512083491492808e-09
4.582165267096687700e+00 3.752561721528021304e-09
4.587855064627175850e+00 3.548163548765699880e-09
4.593544862157663999e+00 3.353864314668813144e-09
4.599234659688152149e+00 3.169226627314963362e-09
4.604924457218640299e+00 2.993828588110408787e-09
4.610614254749128449e+00 2.827263425213401712e-09
4.616304052279616599e+00 2.669139126263117077e-09
4.621993849810104749e+00 2.519078070987689878e-09
4.627683647340591122e+00 2.376716664240619215e-09
4.633373444871079272e+00 2.241704969989786217e-09
4.639063242401567422e+00 2.113706346759522647e-09
4.644753039932055572e+00 1.992397084999656727e-09
4.650442837462543721e+00 1.877466046832157692e-09
4.656132634993031871e+00 1.768614308600176648e-09
4.661822432523520021e+00 1.665554806619877000e-09
4.667512230054008171e+00 1.568011986510887883e-09
4.673202027584496321e+00 1.475721456456937941e-09
4.678891825114984471e+00 1.388429644724267721e-09
4.684581622645472621e+00 1.305893461741847189e-09
4.690271420175958994e+00 1.227879967024294854e-09
4.695961217706447144e+00 1.154166041195502318e-09
4.701651015236935294e+00 1.084538063349323268e-09
4.707340812767423444e+00 1.018791593961156820e-09
4.713030610297911593e+00 9.567310635440646718e-10
4.718720407828399743e+00 8.981694672220783438e-10
4.724410205358887893e+00 8.429280653736963855e-10
4.730100002889376043e+00 7.908360904793877526e-10
4.735789800419864193e+00 7.417304602884133367e-10
4.741479597950352343e+00 6.954554974024853808e-10
4.747169395480840492e+00 6.518626553566789354e-10
4.752859193011326866e+00 6.108102512616506740e-10
4.758548990541815016e+00 5.721632050554554551e-10
4.764238788072303166e+00 5.357927853985996907e-10
4.769928585602791316e+00 5.015763622312897756e-10
4.775618383133279465e+00 4.693971659988290045e-10
4.781308180663767615e+00 4.391440535380523235e-10
4.786997978194255765e+00 4.107112806057599094e-10
4.792687775724743915e+00 3.839982810187478951e-10
4.798377573255232065e+00 3.589094523644066882e-10
4.804067370785720215e+00 3.353539482309078962e-10
4.809757168316206588e+00 3.132454768967493745e-10
4.815446965846694738e+00 2.925021064107651602e-10
4.821136763377182888e+00 2.730460759859002281e-10
4.826826560907671038e+00 2.548036136224911768e-10
4.832516358438159187e+00 2.377047598703113910e-10
4.838206155968647337e+00 2.216831976323997225e-10
4.843895953499135487e+00 2.066760879081862811e-10
4.849585751029623637e+00 1.926239113684593501e-10
4.855275548560111787e+00 1.794703156502676783e-10
4.860965346090599937e+00 1.671619682559335522e-10
4.866655143621088087e+00 1.556484149369261305e-10
4.872344941151574460e+00 1.448819434403902459e-10
4.878034738682062610e+00 1.348174524936141195e-10
4.883724536212550760e+00 1.254123258997115320e-10
4.889414333743038910e+00 1.166263116160332085e-10
4.895104131273527059e+00 1.084214056856656249e-10
4.900793928804015209e+00 1.007617408914132090e-10
4.906483726334503359e+00 9.361348000113144684e-11
4.912173523864991509e+00 8.694471347305351497e-11
4.917863321395479659e+00 8.072536148983815374e-11
4.923553118925967809e+00 7.492708019043614540e-11
4.929242916456455958e+00 6.952317196951447022e-11
4.934932713986942332e+00 6.448849971506055329e-11
4.940622511517430482e+00 5.979940485590194680e-11
4.946312309047918632e+00 5.543362909223144344e-11
4.952002106578406782e+00 5.137023968370072799e-11
4.957691904108894931e+00 4.758955817139916161e-11
4.963381701639383081e+00 4.407309241186402306e-11
4.969071499169871231e+00 4.080347180328773097e-11
4.974761296700359381e+00 3.776438558622324781e-11
4.980451094230847531e+00 3.494052410334533790e-11
4.986140891761335681e+00 3.231752290518169146e-11
4.991830689291823830e+00 2.988190959117545791e-11
4.997520486822310204e+00 2.762105327796427160e-11
5.003210284352798354e+00 2.552311658934655879e-11
5.008900081883286504e+00 2.357701006506224361e-11
5.014589879413774653e+00 2.177234888817688939e-11
5.020279676944262803e+00 2.009941183360378275e-11
5.025969474474750953e+00 1.854910234302570132e-11
5.031659272005239103e+00 1.711291163424402058e-11
5.037349069535727253e+00 1.578288375574624765e-11
5.043038867066215403e+00 1.455158250005052578e-11
5.048728664596703553e+00 1.341206009214243583e-11
5.054418462127191702e+00 1.235782757206385161e-11
5.060108259657678076e+00 1.138282679343755660e-11
5.065798057188166226e+00 1.048140396240715505e-11
5.071487854718654376e+00 9.648284644145768579e-12
5.077177652249142525e+00 8.878550166708036263e-12
5.082867449779630675e+00 8.167615354603706848e-12
5.088557247310118825e+00 7.511207527013700161e-12
5.094247044840606975e+00 6.905346698074972968e-12
5.099936842371095125e+00 6.346326919113679689e-12
5.105626639901583275e+00 5.830698705107908381e-12
5.111316437432071424e+00 5.355252490008602567e-12
5.117006234962559574e+00 4.917003057838962357e-12
5.122696032493045948e+00 4.513174898726309721e-12
5.128385830023534098e+00 4.141188441194548441e-12
5.134075627554022248e+00 3.798647114162885592e-12
5.139765425084510397e+00 3.483325194146159448e-12
5.145455222614998547e+00 3.193156395149605990e-12
5.151145020145486697e+00 2.926223160679485164e-12
5.156834817675974847e+00 2.680746619161604880e-12
5.162524615206462997e+00 2.455077165867670836e-12
5.168214412736951147e+00 2.247685636196197347e-12
5.173904210267439296e+00 2.057155036840325132e-12
5.179594007797925670e+00 1.882172803000497755e-12
5.185283805328413820e+00 1.721523551365074747e-12
5.190973602858901970e+00 1.574082300089959737e-12
5.196663400389390119e+00 1.438808128455129514e-12
5.202353197919878269e+00 1.314738250269575162e-12
5.208042995450366419e+00 1.200982476430964110e-12
5.213732792980854569e+00 1.096718043327675908e-12
5.219422590511342719e+00 1.001184784998463977e-12
5.225112388041830869e+00 9.136806281402269688e-13
5.230802185572319019e+00 8.335573901787656881e-13
5.236491983102807168e+00 7.602168616922091313e-13
5.242181780633293542e+00 6.931071555033517980e-13
5.247871578163781692e+00 6.317193057369118028e-13
5.253561375694269842e+00 5.755841010725685083e-13
5.259251173224757991e+00 5.242691373145469079e-13
5.264940970755246141e+00 4.773760752473413290e-13
5.270630768285734291e+00 4.345380905538457487e-13
5.276320565816222441e+00 3.954175033398483177e-13
5.282010363346710591e+00 3.597035755382025270e-13
5.287700160877198741e+00 3.271104651586664514e-13
5.293389958407686890e+00 2.973753270067306931e-13
5.299079755938175040e+00 2.702565501181510468e-13
5.304769553468661414e+00 2.455321227467446934e-13
5.310459350999149564e+00 2.229981163024917003e-13
5.316149148529637714e+00 2.024672801668108403e-13
5.321838946060125863e+00 1.837677398125540892e-13
5.327528743590614013e+00 1.667417911301184197e-13
5.333218541121102163e+00 1.512447843082814313e-13
5.338908338651590313e+00 1.371440910407898250e-13
5.344598136182078463e+00 1.243181492282506987e-13
5.350287933712566613e+00 1.126555797206560455e-13
5.355977731243054762e+00 1.020543700000099083e-13
5.361667528773542912e+00 9.242112003605746811e-14
5.367357326304029286e+00 8.367034586206171246e-14
5.373047123834517436e+00 7.572383671288170579e-14
5.378736921365005585e+00 6.851006184531704051e-14
5.384426718895493735e+00 6.196362342148131931e-14
5.390116516425981885e+00 5.602475208105704866e-14
5.395806313956470035e+00 5.063884205817032500e-14
5.401496111486958185e+00 4.575602291432831277e-14
5.407185909017446335e+00 4.133076516106763820e-14
5.412875706547934485e+00 3.732151723542116452e-14
5.418565504078422634e+00 3.369037146873304259e-14
5.424255301608910784e+00 3.040275685540621130e-14
5.429945099139397158e+00 2.742715658350189277e-14
5.435634896669885308e+00 2.473484843432967124e-14
5.441324694200373457e+00 2.229966629388716773e-14
5.447014491730861607e+00 2.009778114571241905e-14
5.452704289261349757e+00 1.810750003304345228e-14
5.458394086791837907e+00 1.630908158852498951e-14
5.464083884322326057e+00 1.468456683261990181e-14
5.469773681852814207e+00 1.321762403779118282e-14
5.475463479383302356e+00 1.189340654485746699e-14
5.481153276913790506e+00 1.069842250109948391e-14
5.486843074444278656e+00 9.620415567090282064e-15
5.492532871974765030e+00 8.648255711204453163e-15
5.498222669505253180e+00 7.771839277673040010e-15
5.503912467035741329e+00 6.981997576227585008e-15
5.509602264566229479e+00 6.270413299101008847e-15
5.515292062096717629e+00 5.629544124752029868e-15
5.520981859627205779e+00 5.052552917389462737e-15
5.526671657157693929e+00 4.533243977474702761e-15
5.532361454688182079e+00 4.066004841106783800e-15
5.538051252218670228e+00 3.645753165773963217e-15
5.543741049749158378e+00 3.267888276604060547e-15
5.549430847279644752e+00 2.928246981161089613e-15
5.555120644810132902e+00 2.623063292208789894e-15
5.560810442340621051e+00 2.348931726869703069e-15
5.566500239871109201e+00 2.102773877411368461e-15
5.572190037401597351e+00 1.881807973654856940e-15
5.577879834932085501e+00 1.683521179859216308e-15
5.583569632462573651e+00 1.505644390031784533e-15
5.589259429993061801e+00 1.346129305072733736e-15
5.594949227523549951e+00 1.203127593102138641e-15
5.600639025054038100e+00 1.074971950849655098e-15
5.606328822584526250e+00 9.601588992145448116e-16
5.612018620115012624e+00 8.573331601232018239e-16
5.617708417645500774e+00 7.652734747124833475e-16
5.623398215175988923e+00 6.828797347347391244e-16
5.629088012706477073e+00 6.091613099897284226e-16
5.634777810236965223e+00 5.432264646162284379e-16
5.640467607767453373e+00 4.842727642853946441e-16
5.646157405297941523e+00 4.315783847941650866e-16
5.651847202828429673e+00 3.844942403174234660e-16
5.657537000358917822e+00 3.424368566962749070e-16
5.663226797889405972e+00 3.048819216670486087e-16
5.668916595419894122e+00 2.713584499177431746e-16
5.674606392950380496e+00 2.414435063388021159e-16
5.680296190480868646e+00 2.147574358531071241e-16
5.685985988011356795e+00 1.909595528031393592e-16
5.691675785541844945e+00 1.697442470748392959e-16
5.697365583072333095e+00 1.508374679804790196e-16
5.703055380602821245e+00 1.339935504349236550e-16
5.708745178133309395e+00 1.189923511687488872e-16
5.714434975663797545e+00 1.056366656523289132e-16
5.720124773194285694e+00 9.374989908032380760e-17
5.725814570724773844e+00 8.317396720711743411e-17
5.731504368255261994e+00 7.376740505023308467e-17
5.737194165785748368e+00 6.540366350859827702e-17
5.742883963316236517e+00 5.796957579225231526e-17
5.748573760846724667e+00 5.136397724507313635e-17
5.754263558377212817e+00 4.549646367613258876e-17
5.759953355907700967e+00 4.028627471159487762e-17
5.765643153438189117e+00 3.566128994920188611e-17
5.771332950968677267e+00 3.155712685240719122e-17
5.777022748499165417e+00 2.791633037107276874e-17
5.782712546029653566e+00 2.468764522948810745e-17
5.788402343560141716e+00 2.182536268873519809e-17
5.794092141090629866e+00 1.928873437681834407e-17
5.799781938621116240e+00 1.704144649355429662e-17
5.805471736151604389e+00 1.505114834445573798e-17
5.811161533682092539e+00 1.328902974467396366e-17
5.816851331212580689e+00 1.172944236586115049e-17
5.822541128743068839e+00 1.034956058060603303e-17
5.828230926273556989e+00 9.129077795332648327e-18
5.833920723804045139e+00 8.049934657422345812e-18
5.839610521334533288e+00 7.096075879579866380e-18
5.845300318865021438e+00 6.253232747566366199e-18
5.850990116395509588e+00 5.508728669511005780e-18
5.856679913925997738e+00 4.851305388957071037e-18
5.862369711456484112e+00 4.270967722210728126e-18
5.868059508986972261e+00 3.758844895821516586e-18
5.873749306517460411e+00 3.307066754307744808e-18
5.879439104047948561e+00 2.908653283504670885e-18
5.885128901578436711e+00 2.557416052977929568e-18
5.890818699108924861e+00 2.247870323417763038e-18
5.896508496639413011e+00 1.975156693310277914e-18
5.902198294169901160e+00 1.734971274811838855e-18
5.907888091700389310e+00 1.523503492857110683e-18
5.913577889230877460e+00 1.337380695220796803e-18
5.919267686761363834e+00 1.173618845535908343e-18
5.924957484291851983e+00 1.029578647060697563e-18
5.930647281822340133e+00 9.029265131123650701e-19
5.936337079352828283e+00 7.915998612947311811e-19
5.942026876883316433e+00 6.937762636251096039e-19
5.947716674413804583e+00 6.078460340214954919e-19
5.953406471944292733e+00 5.323878789057923801e-19
5.959096269474780883e+00 4.661472764137263928e-19
5.964786067005269032e+00 4.080172853328621418e-19
5.970475864535757182e+00 3.570215168278439038e-19
5.976165662066245332e+00 3.122990306280592576e-19
5.981855459596731706e+00 2.730909429826493596e-19
5.987545257127219855e+00 2.387285566335806030e-19
5.993235054657708005e+00 2.086228435926919780e-19
5.998924852188196155e+00 1.822551298783136565e-19
6.004614649718684305e+00 1.591688477943938135e-19
6.010304447249172455e+00 1.389622360183899672e-19
6.015994244779660605e+00 1.212818808842405991e-19
6.021684042310148754e+00 1.058170039651139020e-19
6.027373839840636904e+00 9.229441152291482652e-20
6.033063637371125054e+00 8.047403072881993576e-20
6.038753434901613204e+00 7.014496588900602479e-20
6.044443232432099578e+00 6.112201533808201803e-20
6.050133029962587727e+00 5.324259628447150864e-20
6.055822827493075877e+00 4.636403079248839346e-20
6.061512625023564027e+00 4.036115134141895925e-20
6.067202422554052177e+00 3.512418908153248944e-20
6.072892220084540327e+00 3.055691207179146019e-20
6.078582017615028477e+00 2.657498448950718710e-20
6.084271815145516626e+00 2.310452109758574461e-20
6.089961612676004776e+00 2.008081418460882341e-20
6.095651410206492926e+00 1.744721279638268357e-20
6.101341207736981076e+00 1.515413639019842778e-20
6.107031005267467449e+00 1.315820709656282434e-20
6.112720802797955599e+00 1.142148659590202046e-20
6.118410600328443749e+00 9.910805235039210604e-21
6.124100397858931899e+00 8.597172442661360655e-21
6.129790195389420049e+00 7.455258774780367947e-21
6.135479992919908199e+00 6.462941048294404141e-21
6.141169790450396349e+00 5.600903019292227830e-21
6.146859587980884498e+00 4.852284947020460944e-21
6.152549385511372648e+00 4.202376167233414492e-21
6.158239183041860798e+00 3.638345491345661790e-21
6.163928980572348948e+00 3.149004860545454507e-21
6.169618778102835321e+00 2.724602225827276882e-21
6.175308575633323471e+00 2.356640103791990384e-21
6.180998373163811621e+00 2.037716681192561200e-21
6.186688170694299771e+00 1.761386714910934906e-21
6.192377968224787921e+00 1.522039804001574462e-21
6.198067765755276071e+00 1.314793901625379848e-21
6.203757563285764220e+00 1.135402191592429783e-21
6.209447360816252370e+00 9.801716807801767970e-22
6.215137158346740520e+00 8.458920584070096993e-22
6.220826955877228670e+00 7.297735491306353412e-22
6.226516753407716820e+00 6.293926419662770870e-22
6.232206550938203193e+00 5.426447135273583566e-22
6.237896348468691343e+00 4.677026842469731758e-22
6.243586145999179493e+00 4.029809519624738865e-22
6.249275943529667643e+00 3.471039402338339408e-22
6.254965741060155793e+00 2.988786805257482875e-22
6.260655538590643943e+00 2.572709192396636943e-22
6.266345336121132092e+00 2.213843037127957183e-22
6.272035133651620242e+00 1.904422567447336037e-22
6.277724931182108392e+00 1.637721978863031290e-22
6.283414728712596542e+00 1.407918124406682319e-22
6.289104526243082915e+00 1.209971065985095406e-22
6.294794323773571065e+00 1.039520199889573662e-22
6.300484121304059215e+00 8.927939573281808695e-23
6.306173918834547365e+00 7.665313332505223376e-23
6.311863716365035515e+00 6.579137178294342517e-23
6.317553513895523665e+00 5.645056985545722618e-23
6.323243311426011815e+00 4.842036703419870304e-23
6.328933108956499964e+00 4.151912393250066270e-23
6.334622906486988114e+00 3.559005356666344195e-23
6.340312704017476264e+00 3.049786641102826871e-23
6.346002501547964414e+00 2.612586200754453960e-23
6.351692299078450787e+00 2.237340856763318582e-23
6.357382096608938937e+00 1.915375956478117969e-23
6.363071894139427087e+00 1.639216291690556093e-23
6.368761691669915237e+00 1.402422411778770984e-23
6.374451489200403387e+00 1.199448970205503415e-23
6.380141286730891537e+00 1.025522181034031538e-23
6.385831084261379686e+00 8.765338441333563503e-24
6.391520881791867836e+00 7.489497306288768601e-24
6.397210679322355986e+00 6.397304101266602486e-24
6.402900476852844136e+00 5.462628537374926059e-24
6.408590274383332286e+00 4.663013667130598117e-24
6.414280071913818659e+00 3.979165957485228656e-24
6.419969869444306809e+00 3.394515223492651147e-24
6.425659666974794959e+00 2.894834982938602727e-24
6.431349464505283109e+00 2.467915049359297336e-24
6.437039262035771259e+00 2.103279273126622929e-24
6.442729059566259409e+00 1.791942288922903433e-24
6.448418857096747558e+00 1.526199951561030969e-24
6.454108654627235708e+00 1.299448856933053846e-24
6.459798452157723858e+00 1.106030965040298635e-24
6.465488249688212008e+00 9.410998799084610371e-25
6.471178047218700158e+00 8.005058074787058953e-25
6.476867844749186531e+00 6.806966166646975288e-25
6.482557642279674681e+00 5.786327788417718037e-25
6.488247439810162831e+00 4.917142642009353779e-25
6.493937237340650981e+00 4.177177358447642536e-25
6.499627034871139131e+00 3.547426096154232502e-25
6.505316832401627281e+00 3.011647441084195616e-25
6.511006629932115430e+00 2.555966952159351603e-25
6.516696427462603580e+00 2.168536164009510817e-25
6.522386224993091730e+00 1.839240128042628714e-25
6.528076022523579880e+00 1.559446669033251361e-25
6.533765820054068030e+00 1.321791480942387216e-25
6.539455617584554403e+00 1.119994002694476121e-25
6.545145415115042553e+00 9.486997196031523598e-26
6.550835212645530703e+00 8.033451442055897201e-26
6.556525010176018853e+00 6.800422545586558906e-26
6.562214807706507003e+00 5.754796199554005198e-26
6.567904605236995152e+00 4.868378333833100611e-26
6.573594402767483302e+00 4.117172054062971158e-26
6.579284200297971452e+00 3.480759628933344472e-26
6.584973997828459602e+00 2.941774445302883712e-26
6.590663795358947752e+00 2.485449988646201630e-26
6.596353592889435902e+00 2.099234745244443031e-26
6.602043390419922275e+00 1.772463503543060187e-26
6.607733187950410425e+00 1.496076890879067770e-26
6.613422985480898575e+00 1.262382149151956551e-26
6.619112783011386725e+00 1.064849155569666645e-26
6.624802580541874875e+00 8.979365553163856423e-27
6.630492378072363024e+00 7.569436116525896285e-27
6.636182175602851174e+00 6.378840126574972753e-27
6.641871973133339324e+00 5.373784172764340543e-27
6.647561770663827474e+00 4.525629892270636402e-27
6.653251568194315624e+00 3.810115665749771258e-27
6.658941365724801997e+00 3.206694568186668972e-27
6.664631163255290147e+00 2.697971402242222863e-27
6.670320960785778297e+00 2.269224148885157499e-27
6.676010758316266447e+00 1.907997315775034419e-27
6.681700555846754597e+00 1.603756499373926513e-27
6.687390353377242747e+00 1.347595046365654587e-27
6.693080150907730896e+00 1.131985041707106569e-27
6.698769948438219046e+00 9.505659971896517466e-28
6.704459745968707196e+00 7.979655937962247189e-28
6.710149543499195346e+00 6.696476674708870619e-28
6.715839341029683496e+00 5.617833418175409422e-28
6.721529138560169869e+00 4.711418204201482419e-28
6.727218936090658019e+00 3.949978711041144370e-28
6.732908733621146169e+00 3.310534775447673524e-28
6.738598531151634319e+00 2.773715113114657388e-28
6.744288328682122469e+00 2.323195992580557372e-28
6.749978126212610618e+00 1.945226352931265525e-28
6.755667923743098768e+00 1.628226189759056925e-28
6.761357721273586918e+00 1.362447020600461509e-28
6.767047518804075068e+00 1.139684931575737059e-28
6.772737316334563218e+00 9.530381448556088922e-29
6.778427113865051368e+00 7.967022691968560709e-29
6.784116911395537741e+00 6.657974349818611597e-29
6.789806708926025891e+00 5.562223981723728595e-29
6.795496506456514041e+00 4.645314475641696498e-29
6.801186303987002191e+00 3.878305865109924349e-29
6.806876101517490341e+00 3.236900007709802943e-29
6.812565899047978490e+00 2.700702827122858331e-29
6.818255696578466640e+00 2.252602710727349250e-29
6.823945494108954790e+00 1.878246952543581766e-29
6.829635291639442940e+00 1.565600926507104526e-29
6.835325089169931090e+00 1.304577043317179556e-29
6.841014886700419240e+00 1.086722549966132632e-29
6.846704684230905613e+00 9.049569293609300955e-30
6.852394481761393763e+00 7.533510948508692006e-30
6.858084279291881913e+00 6.269417906278168625e-30
6.863774076822370063e+00 5.215756375567993036e-30
6.869463874352858213e+00 4.337781336512660764e-30
6.875153671883346362e+00 3.606436534214043412e-30
6.880843469413834512e+00 2.997431113267446705e-30
6.886533266944322662e+00 2.490464790542668660e-30
6.892223064474810812e+00 2.068577891639387915e-30
6.897912862005298962e+00 1.717606313808231298e-30
6.903602659535787112e+00 1.425724631327988239e-30
6.909292457066273485e+00 1.183063218732188765e-30
6.914982254596761635e+00 9.813875094241201902e-31
6.920672052127249785e+00 8.138293969135086160e-31
6.926361849657737935e+00 6.746623779893824329e-31
6.932051647188226084e+00 5.591133780206191857e-31
6.937741444718714234e+00 4.632053274799378671e-31
6.943431242249202384e+00 3.836255089004901988e-31
6.949121039779690534e+00 3.176154928295971923e-31
6.954810837310178684e+00 2.628791536281378965e-31
6.960500634840666834e+00 2.175058211783039207e-31
6.966190432371154984e+00 1.799060995926676712e-31
6.971880229901641357e+00 1.487582831135373200e-31
6.977570027432129507e+00 1.229636345739253267e-31
6.983259824962617657e+00 1.016090731975803850e-31
6.988949622493105807e+00 8.393605468974412278e-32
6.994639420023593956e+00 6.931462471473537214e-32
7.000329217554082106e+00 5.722179303562921818e-32
7.006019015084570256e+00 4.722351491393974888e-32
7.011708812615058406e+00 3.895968313251476376e-32
7.017398610145546556e+00 3.213163183091629836e-32
7.023088407676034706e+00 2.649173527267930627e-32
7.028778205206522856e+00 2.183475325702145924e-32
7.034468002737009229e+00 1.799063229482102816e-32
7.040157800267497379e+00 1.481851969738441599e-32
7.045847597797985529e+00 1.220178789486246383e-32
7.051537395328473679e+00 1.004389988377626033e-32
7.057227192858961828e+00 8.264974770073729127e-33
7.062916990389449978e+00 6.798935823049648966e-33
7.068606787919938128e+00 5.591143039423570247e-33
7.074296585450426278e+00 4.596428567187393697e-33
7.079986382980914428e+00 3.777466984694933428e-33
7.085676180511402578e+00 3.103423815237777940e-33
7.091365978041888951e+00 2.548835152390797500e-33
7.097055775572377101e+00 2.092679187631987818e-33
7.102745573102865251e+00 1.717607029377974157e-33
7.108435370633353401e+00 1.409305699338708562e-33
7.114125168163841550e+00 1.155970770099442693e-33
7.119814965694329700e+00 9.478699193086022370e-34
7.125504763224817850e+00 7.769818480432089924e-34
7.131194560755306000e+00 6.366976501402945500e-34
7.136884358285794150e+00 5.215739143101617817e-34
7.142574155816282300e+00 4.271286658101483557e-34
7.148263953346770450e+00 3.496727712196617930e-34
7.153953750877256823e+00 2.861706900303490961e-34
7.159643548407744973e+00 2.341255033930986628e-34
7.165333345938233123e+00 1.914840193321397203e-34
7.171023143468721273e+00 1.565584749511461504e-34
7.176712940999209422e+00 1.279619545346490370e-34
7.182402738529697572e+00 1.045551387376563922e-34
7.188092536060185722e+00 8.540241153313860370e-35
7.193782333590673872e+00 6.973569262633896356e-35
7.199472131121162022e+00 5.692464560668372683e-35
7.205161928651650172e+00 4.645214613832906831e-35
7.210851726182138322e+00 3.789408825771498134e-35
7.216541523712624695e+00 3.090276722223479138e-35
7.222231321243112845e+00 2.519321004673011882e-35
7.227921118773600995e+00 2.053193461457088573e-35
7.233610916304089145e+00 1.672770899286772613e-35
7.239300713834577294e+00 1.362395758295730981e-35
7.244990511365065444e+00 1.109252270673872739e-35
7.250680308895553594e+00 9.028541413609451485e-36
7.256370106426041744e+00 7.346239554092732232e-36
7.262059903956529894e+00 5.975480048233785541e-36
7.267749701487018044e+00 4.858931058062532106e-36
7.273439499017506193e+00 3.949743512687446137e-36
7.279129296547992567e+00 3.209647008412571793e-36
7.284819094078480717e+00 2.607389239978748798e-36
7.290508891608968867e+00 2.117457412653090570e-36
7.296198689139457016e+00 1.719031034584912316e-36
7.301888486669945166e+00 1.395124504813523795e-36
7.307578284200433316e+00 1.131885333467264050e-36
7.313268081730921466e+00 9.180199370509754754e-37
7.318957879261409616e+00 7.443239744840054461e-37
7.324647676791897766e+00 6.032983195898105614e-37
7.330337474322385916e+00 4.888351605514389118e-37
7.336027271852874065e+00 3.959615063596949896e-37
7.341717069383360439e+00 3.206296716291723992e-37
7.347406866913848589e+00 2.595461926596584311e-37
7.353096664444336739e+00 2.100321720531605034e-37
7.358786461974824888e+00 1.699093165091209544e-37
7.364476259505313038e+00 1.374069719807610128e-37
7.370166057035801188e+00 1.110863128191455979e-37
7.375855854566289338e+00 8.977854029959604465e-38
7.381545652096777488e+00 7.253451852478559028e-38
7.387235449627265638e+00 5.858374474950192947e-38
7.392925247157753788e+00 4.730093526802191879e-38
7.398615044688241937e+00 3.817882242508289912e-38
7.404304842218728311e+00 3.080601560677461177e-38
7.409994639749216461e+00 2.484898954461190589e-38
7.415684437279704611e+00 2.003743538481440276e-38
7.421374234810192760e+00 1.615235067756836637e-38
7.427064032340680910e+00 1.301635942278487505e-38
7.432753829871169060e+00 1.048584723906102833e-38
7.438443627401657210e+00 8.444573429287796788e-39
7.444133424932145360e+00 6.798484336289293318e-39
7.449823222462633510e+00 5.471503484476245911e-39
7.455513019993121659e+00 4.402115692801484478e-39
7.461202817523608033e+00 3.540596342631540105e-39
7.466892615054096183e+00 2.846764700857753011e-39
7.472582412584584333e+00 2.288162786548260582e-39
7.478272210115072482e+00 1.838579671392601800e-39
7.483962007645560632e+00 1.476856090773966798e-39
7.489651805176048782e+00 1.185916443202243456e-39
7.495341602706536932e+00 9.519851854742075690e-40
7.501031400237025082e+00 7.639527093339352300e-40
7.506721197767513232e+00 6.128623554730509622e-40
7.512410995298001382e+00 4.914955622376802928e-40
7.518100792828489531e+00 3.940364876367462841e-40
7.523790590358975905e+00 3.158009702943498181e-40
7.529480387889464055e+00 2.530175595740625543e-40
7.535170185419952205e+00 2.026506708574003285e-40
7.540859982950440354e+00 1.622578095907082268e-40
7.546549780480928504e+00 1.298743392361822186e-40
7.552239578011416654e+00 1.039205104294812991e-40
7.557929375541904804e+00 8.312647578428708561e-41
7.563619173072392954e+00 6.647183108387032659e-41
7.569308970602881104e+00 5.313688499644118716e-41
7.574998768133369254e+00 4.246339515697786949e-41
7.580688565663857403e+00 3.392294221132650844e-41
7.586378363194343777e+00 2.709146450207918381e-41
7.592068160724831927e+00 2.162876014921574415e-41
7.597757958255320077e+00 1.726199305345843966e-41
7.603447755785808226e+00 1.377242514203368031e-41
7.609137553316296376e+00 1.098474735328321033e-41
7.614827350846784526e+00 8.758503203908591628e-42
7.620517148377272676e+00 6.981196801693692716e-42
7.626206945907760826e+00 5.562756315006051617e-42
7.631896743438248976e+00 4.431087799474102929e-42
7.637586540968737125e+00 3.528505836306798470e-42
7.643276338499225275e+00 2.808869023136941779e-42
7.648966136029711649e+00 2.235281892789365073e-42
7.654655933560199799e+00 1.778251867794229754e-42
7.660345731090687948e+00 1.414211642088362228e-42
7.666035528621176098e+00 1.124334929328756898e-42
7.671725326151664248e+00 8.935876483813176314e-43
7.677415123682152398e+00 7.099679922627314299e-43
7.683104921212640548e+00 5.638979812825380307e-43
7.688794718743128698e+00 4.477364655715726458e-43
7.694484516273616848e+00 3.553894645955406807e-43
7.700174313804104997e+00 2.819984923824180472e-43
7.705864111334593147e+00 2.236913434465667236e-43
7.711553908865079521e+00 1.773828882948541934e-43
7.717243706395567671e+00 1.406158960459203132e-43
7.722933503926055820e+00 1.114338835858993228e-43
7.728623301456543970e+00 8.827958125714934093e-44
7.734313098987032120e+00 6.991388116306230451e-44
7.740002896517520270e+00 5.535115760355153334e-44
7.745692694048008420e+00 4.380766967798420955e-44
7.751382491578496570e+00 3.466041371133395228e-44
7.757072289108984720e+00 2.741432003851342865e-44
7.762762086639472869e+00 2.167611067010410647e-44
7.768451884169961019e+00 1.713347222709182266e-44
7.774141681700447393e+00 1.353846895117760756e-44
7.779831479230935543e+00 1.069433696102050262e-44
7.785521276761423692e+00 8.444973980057237267e-45
7.791211074291911842e+00 6.666577130178523144e-45
7.796900871822399992e+00 5.260991982631473026e-45
7.802590669352888142e+00 4.150424426948574648e-45
7.808280466883376292e+00 3.273237503891793676e-45
7.813970264413864442e+00 2.580611709295496748e-45
7.819660061944352591e+00 2.033892263517329908e-45
7.825349859474840741e+00 1.602482738779268738e-45
7.831039657005327115e+00 1.262173071081382929e-45
7.836729454535815265e+00 9.938128164247953077e-46
7.842419252066303414e+00 7.822587119843807125e-46
7.848109049596791564e+00 6.155401064357361112e-46
7.853798847127279714e+00 4.841973770415175465e-46
7.859488644657767864e+00 3.807576513085503693e-46
7.865178442188256014e+00 2.993194748637763391e-46
7.870868239718744164e+00 2.352238953738526484e-46
7.876558037249232314e+00 1.847940687214323823e-46
7.882247834779720463e+00 1.451291807104266404e-46
7.887937632310208613e+00 1.139414086917006448e-46
7.893627429840694987e+00 8.942697687890083108e-47
7.899317227371183137e+00 7.016420966957315811e-47
7.905007024901671286e+00 5.503295693254125076e-47
7.910696822432159436e+00 4.315093197487964655e-47
7.916386619962647586e+00 3.382342887475213615e-47
7.922076417493135736e+00 2.650362049969343048e-47
7.927766215023623886e+00 2.076122116512648121e-47
7.933456012554112036e+00 1.625775981750631719e-47
7.939145810084600186e+00 1.272707573371920986e-47
7.944835607615088335e+00 9.959938792584990380e-48
7.950525405145576485e+00 7.791926112546175254e-48
7.956215202676062859e+00 6.093868746780809151e-48
7.961905000206551009e+00 4.764326096888963931e-48
7.967594797737039158e+00 3.723659618759471495e-48
7.973284595267527308e+00 2.909367494018054902e-48
7.978974392798015458e+00 2.272413181498724440e-48
7.984664190328503608e+00 1.774337073724756759e-48
7.990353987858991758e+00 1.384984977546065803e-48
7.996043785389479908e+00 1.080722283573823900e-48
8.001733582919968057e+00 8.430304407695379471e-49
8.007423380450456207e+00 6.574042585704448341e-49
8.013113177980944357e+00 5.124858447887710408e-49
8.018802975511430731e+00 3.993846230430430956e-49
8.024492773041918880e+00 3.111436258990139034e-49
8.030182570572407030e+00 2.423207359633727319e-49
8.035872368102895180e+00 1.886602265494826781e-49
8.041562165633383330e+00 1.468352152992090691e-49
8.047251963163871480e+00 1.142457877682014300e-49
8.052941760694359630e+00 8.886080997552423273e-50
8.058631558224847780e+00 6.909401599877382827e-50
8.064321355755335929e+00 5.370697622248616803e-50
8.070011153285824079e+00 4.173314007782317429e-50
8.075700950816312229e+00 3.241839573373173081e-50
8.081390748346798603e+00 2.517457050127557731e-50
8.087080545877286752e+00 1.954306666531994429e-50
8.092770343407774902e+00 1.516643294729576016e-50
8.098460140938263052e+00 1.176614718105827260e-50
8.104149938468751202e+00 9.125258884639866891e-51
8.109839735999239352e+00 7.074833140195566863e-51
8.115529533529727502e+00 5.483366788676924008e-51
8.121219331060215652e+00 4.248527960983478403e-51
8.126909128590703801e+00 3.290711062262319125e-51
8.132598926121191951e+00 2.548009878256254501e-51
8.138288723651680101e+00 1.972298064550278712e-51
8.143978521182166475e+00 1.526174081416034036e-51
8.149668318712654624e+00 1.180580708225247082e-51
8.155358116243142774e+00 9.129507984920921832e-52
8.161047913773630924e+00 7.057634196975655294e-52
8.166737711304119074e+00 5.454199222702936386e-52
8.172427508834607224e+00 4.213693371662013388e-52
8.178117306365095374e+00 3.254280167679202105e-52
8.183807103895583523e+00 2.512505537983155191e-52
8.189496901426071673e+00 1.939184774480705081e-52
8.195186698956559823e+00 1.496206142809717036e-52
8.200876496487046197e+00 1.154047671896897061e-52
8.206566294017534346e+00 8.898486359044553812e-53
8.212256091548022496e+00 6.859123175838771517e-53
8.217945889078510646e+00 5.285439878710684484e-53
8.223635686608998796e+00 4.071493479653492078e-53
8.229325484139486946e+00 3.135352831613776319e-53
8.235015281669975096e+00 2.413677082489671999e-53
8.240705079200463246e+00 1.857513513065057097e-53
8.246394876730951395e+00 1.429041577050160498e-53
8.252084674261439545e+00 1.099050919397867848e-53
8.257774471791927695e+00 8.449885598579636128e-54
8.263464269322414069e+00 6.494472906537901458e-54
8.269154066852902218e+00 4.989959877210984714e-54
8.274843864383390368e+00 3.832747958361141465e-54
8.280533661913878518e+00 2.942954384025841282e-54
8.286223459444366668e+00 2.259003279767253534e-54
8.291913256974854818e+00 1.733445743019984144e-54
8.297603054505342968e+00 1.329730724348220641e-54
8.303292852035831118e+00 1.019711255218324016e-54
8.308982649566319267e+00 7.817192019221432145e-55
8.314672447096807417e+00 5.990794243224817583e-55
8.320362244627295567e+00 4.589634309935112808e-55
8.326052042157781941e+00 3.515052517576445248e-55
8.331741839688270090e+00 2.691197723654901477e-55
8.337431637218758240e+00 2.059773415336257814e-55
8.343121434749246390e+00 1.575989583241478700e-55
8.348811232279734540e+00 1.205444689333484827e-55
8.354501029810222690e+00 9.217248232584997529e-56
8.360190827340710840e+00 7.045556939528071845e-56
8.365880624871198989e+00 5.383806258019929661e-56
8.371570422401687139e+00 4.112667171881848128e-56
8.377260219932175289e+00 3.140637072975934559e-56
8.382950017462663439e+00 2.397573816924088746e-56
8.388639814993149812e+00 1.829726872441580193e-56
8.394329612523637962e+00 1.395920193199403249e-56
8.400019410054126112e+00 1.064620822788831164e-56
8.405709207584614262e+00 8.116884477722999073e-57
8.411399005115102412e+00 6.186482875202087482e-57
8.417088802645590562e+00 4.713660568105219705e-57
8.422778600176078712e+00 3.590317333348549091e-57
8.428468397706566861e+00 2.733804188330756204e-57
8.434158195237055011e+00 2.080951752318990335e-57
8.439847992767543161e+00 1.583494846831151893e-57
8.445537790298031311e+00 1.204568033133439114e-57
8.451227587828517684e+00 9.160223032723657929e-58
8.456917385359005834e+00 6.963711917187153482e-58
8.462607182889493984e+00 5.292191831263812661e-58
8.468296980419982134e+00 4.020595591251225237e-58
8.473986777950470284e+00 3.053551419059835886e-58
8.479676575480958434e+00 2.318355934466756397e-58
8.485366373011446584e+00 1.759604317957428316e-58
8.491056170541934733e+00 1.335088187271434250e-58
8.496745968072422883e+00 1.012662937336949372e-58
8.502435765602911033e+00 7.678562162032270151e-59
8.508125563133399183e+00 5.820427976275151918e-59
8.513815360663885556e+00 4.410521664555866337e-59
8.519505158194373706e+00 3.341065763188528394e-59
8.525194955724861856e+00 2.530114128423321882e-59
8.530884753255350006e+00 1.915381206738524750e-59
8.536574550785838156e+00 1.449540498557478846e-59
8.542264348316326306e+00 1.096643593485777905e-59
8.547954145846814455e+00 8.293935962649256706e-60
8.553643943377302605e+00 6.270697758358601315e-60
8.559333740907790755e+00 4.739484174623418906e-60
8.565023538438278905e+00 3.581016344986962497e-60
8.570713335968765278e+00 2.704839781714532724e-60
8.576403133499253428e+00 2.042381191873700542e-60
8.582092931029741578e+00 1.541672316636012804e-60
8.587782728560229728e+00 1.163341869578337131e-60
8.593472526090717878e+00 8.775717947584830295e-61
8.599162323621206028e+00 6.617865946956546502e-61
8.604852121151694178e+00 4.988997493284828603e-61
8.610541918682182327e+00 3.759833521466061237e-61
8.616231716212670477e+00 2.832591544619061769e-61
8.621921513743158627e+00 2.133336192718896117e-61
8.627611311273646777e+00 1.606181633499848902e-61
8.633301108804133150e+00 1.208898993288316011e-61
8.638990906334621300e+00 9.095893814730233306e-62
8.644680703865109450e+00 6.841648409225000070e-62
8.650370501395597600e+00 5.144416542850992509e-62
8.656060298926085750e+00 3.866976233012951451e-62
8.661750096456573900e+00 2.905807774721487703e-62
8.667439893987062050e+00 2.182841796519361004e-62
8.673129691517550199e+00 1.639221495951508320e-62
8.678819489048038349e+00 1.230588973487299350e-62
8.684509286578526499e+00 9.235244471908034824e-63
8.690199084109014649e+00 6.928572581909179609e-63
8.695888881639501022e+00 5.196358932989772237e-63
8.701578679169989172e+00 3.895960172010353656e-63
8.707268476700477322e+00 2.920047188855231385e-63
8.712958274230965472e+00 2.187888698984674510e-63
8.718648071761453622e+00 1.638779691042056054e-63
8.724337869291941772e+00 1.227088577587442695e-63
8.730027666822429921e+00 9.185255577102295865e-64
8.735717464352918071e+00 6.873320046530116301e-64
8.741407261883406221e+00 5.141642513750612513e-64
8.747097059413894371e+00 3.845007379237976476e-64
8.752786856944382521e+00 2.874434819254256982e-64
8.758476654474868894e+00 2.148165508692577421e-64
8.764166452005357044e+00 1.604881605115049153e-64
8.769856249535845194e+00 1.198610959510034750e-64
8.775546047066333344e+00 8.948978683070501213e-65
8.781235844596821494e+00 6.679265178230277584e-65
8.786925642127309644e+00 4.983608075320725602e-65
8.792615439657797793e+00 3.717226779433698648e-65
8.798305237188285943e+00 2.771751008066508731e-65
8.803995034718774093e+00 2.066090547696330582e-65
8.809684832249262243e+00 1.539587818977725119e-65
8.815374629779750393e+00 1.146884173902593313e-65
8.821064427310236766e+00 8.540722877596708955e-66
8.826754224840724916e+00 6.358134010218305054e-66
8.832444022371213066e+00 4.731781690725963537e-66
8.838133819901701216e+00 3.520300165890171968e-66
8.843823617432189366e+00 2.618150853949775833e-66
8.849513414962677516e+00 1.946568132862883510e-66
8.855203212493165665e+00 1.446786754501417508e-66
8.860893010023653815e+00 1.074977588098419763e-66
8.866582807554141965e+00 7.984620248046860870e-67
8.872272605084630115e+00 5.928831269975015066e-67
8.877962402615118265e+00 4.400924157348049056e-67
8.883652200145604638e+00 3.265717738458419917e-67
8.889341997676092788e+00 2.422553477169324835e-67
8.895031795206580938e+00 1.796503493341669042e-67
8.900721592737069088e+00 1.331811388214250528e-67
8.906411390267557238e+00 9.870004401562521894e-68
8.912101187798045387e+00 7.312265161295739109e-68
8.917790985328533537e+00 5.415598748208157093e-68
8.923480782859021687e+00 4.009599435119873451e-68
8.929170580389509837e+00 2.967668982815839127e-68
8.934860377919997987e+00 2.195785367939878150e-68
8.940550175450484360e+00 1.624143037445136019e-68
8.946239972980972510e+00 1.200932562374800105e-68
8.951929770511460660e+00 8.877137023036110936e-69
8.957619568041948810e+00 6.559748405236317588e-69
8.963309365572436960e+00 4.845754381253359960e-69
8.968999163102925110e+00 3.578455048030189834e-69
8.974688960633413259e+00 2.641737667145658917e-69
8.980378758163901409e+00 1.949592133965473968e-69
8.986068555694389559e+00 1.438327523650177523e-69
8.991758353224877709e+00 1.060795745791114239e-69
8.997448150755365859e+00 7.821061443332998286e-70
9.003137948285852232e+00 5.764472550650758795e-70
9.008827745816340382e+00 4.247304538013251356e-70
9.014517543346828532e+00 3.128435283993331150e-70
9.020207340877316682e+00 2.303567252228477558e-70
9.025897138407804832e+00 1.695643550284290524e-70
9.031586935938292982e+00 1.247751709925430342e-70
9.037276733468781131e+00 9.178711704744369819e-71
9.042966530999269281e+00 6.749867195910387318e-71
9.048656328529757431e+00 4.962136073464244330e-71
9.054346126060245581e+00 3.646716922791830538e-71
9.060035923590733731e+00 2.679139800113938568e-71
9.065725721121220104e+00 1.967653578337270063e-71
9.071415518651708254e+00 1.444647340234981535e-71
9.077105316182196404e+00 1.060315190086882445e-71
9.082795113712684554e+00 7.779793351707830932e-72
9.088484911243172704e+00 5.706385086586866447e-72
9.094174708773660853e+00 4.184215330210323110e-72
9.099864506304149003e+00 3.067092764297362038e-72
9.105554303834637153e+00 2.247500155685865305e-72
9.111244101365125303e+00 1.646389101863644851e-72
9.116933898895613453e+00 1.205660872930715084e-72
9.122623696426101603e+00 8.826281671581165667e-73
9.128313493956587976e+00 6.459372486119203394e-73
9.134003291487076126e+00 4.725663628161455656e-73
9.139693089017564276e+00 3.456170909117329737e-73
9.145382886548052426e+00 2.526897020932461855e-73
9.151072684078540576e+00 1.846884785443382712e-73
9.156762481609028725e+00 1.349435062152487908e-73
9.162452279139516875e+00 9.856531228664269524e-74
9.168142076670005025e+00 7.197076831413797838e-74
9.173831874200493175e+00 5.253492293579744575e-74
9.179521671730981325e+00 3.833539858120812225e-74
9.185211469261469475e+00 2.796480457787242240e-74
9.190901266791955848e+00 2.039311253336766577e-74
9.196591064322443998e+00 1.486672004290406946e-74
9.202280861852932148e+00 1.083444652433230879e-74
9.207970659383420298e+00 7.893292856871312009e-75
9.213660456913908448e+00 5.748699667948441745e-75
9.219350254444396597e+00 4.185438271944379805e-75
9.225040051974884747e+00 3.046296549338645156e-75
9.230729849505372897e+00 2.216477521963603312e-75
9.236419647035861047e+00 1.612183228045722616e-75
9.242109444566349197e+00 1.172263870188866780e-75
9.247799242096837347e+00 8.521112011303300415e-76
9.253489039627323720e+00 6.191944864521504453e-76
9.259178837157811870e+00 4.497982881283051802e-76
9.264868634688300020e+00 3.266392926201155008e-76
9.270558432218788170e+00 2.371258846950571436e-76
9.276248229749276319e+00 1.720875338558998475e-76
9.281938027279764469e+00 1.248474756358594745e-76
9.287627824810252619e+00 9.054615800879811694e-77
9.293317622340740769e+00 6.564780287772521044e-77
9.299007419871228919e+00 4.758063889539871285e-77
9.304697217401717069e+00 3.447468032212422944e-77
9.310387014932203442e+00 2.497066625026149416e-77
9.316076812462693368e+00 1.808089463792168477e-77
9.321766609993179742e+00 1.308788900146918146e-77
9.327456407523669668e+00 9.470637028140844951e-78
9.333146205054156042e+00 6.850916618540878402e-78
9.338836002584645968e+00 4.954251747928277057e-78
9.344525800115132341e+00 3.581519826858442141e-78
9.350215597645618715e+00 2.588311525927441444e-78
9.355905395176108641e+00 1.869931209794135594e-78
9.361595192706595014e+00 1.350500068748816086e-78
9.367284990237084941e+00 9.750423668692525775e-79
9.372974787767571314e+00 7.037400342530117815e-79
9.378664585298061240e+00 5.077628499692744886e-79
9.384354382828547614e+00 3.662431252511435686e-79
9.390044180359037540e+00 2.640814720176372783e-79
9.395733977889523914e+00 1.903558704044723528e-79
9.401423775420013840e+00 1.371685374167445576e-79
9.407113572950500213e+00 9.881039405442134993e-80
9.412803370480986587e+00 7.115585538708403975e-80
9.418493168011476513e+00 5.122459634154645736e-80
9.424182965541962886e+00 3.686432900004543134e-80
9.429872763072452813e+00 2.652125117897004482e-80
9.435562560602939186e+00 1.907399085365294903e-80
9.441252358133429112e+00 1.371352228430858760e-80
9.446942155663915486e+00 9.856355232675431989e-81
9.452631953194405412e+00 7.081798442569157454e-81
9.458321750724891785e+00 5.086635984430948401e-81
9.464011548255381712e+00 3.652394150165587219e-81
9.469701345785868085e+00 2.621709084531595329e-81
9.475391143316354459e+00 1.881270475443280512e-81
9.481080940846844385e+00 1.349515447421465795e-81
9.486770738377330758e+00 9.677526278773456355e-82
9.492460535907820685e+00 6.937623646168725428e-82
9.498150333438307058e+00 4.971838245082747088e-82
9.503840130968796984e+00 3.561911473689435250e-82
9.509529928499283358e+00 2.550992182944352447e-82
9.515219726029773284e+00 1.826396258957124602e-82
9.520909523560259657e+00 1.307196161863844804e-82
9.526599321090746031e+00 9.352902184211367102e-83
9.532289118621235957e+00 6.689780883171481989e-83
9.537978916151722331e+00 4.783406237791554013e-83
9.543668713682212257e+00 3.419184285190528863e-83
9.549358511212698630e+00 2.443248394584292465e-83
9.555048308743188556e+00 1.745310110902602756e-83
9.560738106273674930e+00 1.246342646555419426e-83
9.566427903804164856e+00 8.897380718909684906e-84
9.572117701334651230e+00 6.349605742588752705e-84
9.577807498865141156e+00 4.529927088172724305e-84
9.583497296395627529e+00 3.230691796882480218e-84
9.589187093926113903e+00 2.303348809187377101e-84
9.594876891456603829e+00 1.641662039674800010e-84
9.600566688987090203e+00 1.169681617043852832e-84
9.606256486517580129e+00 8.331274332073305032e-85
9.611946284048066502e+00 5.932190201958041201e-85
9.617636081578556428e+00 4.222586549322254621e-85
9.623325879109042802e+00 3.004705504316389707e-85
9.629015676639532728e+00 2.137396649549896805e-85
9.634705474170019102e+00 1.519946124336330171e-85
9.640395271700509028e+00 1.080515800234460852e-85
9.646085069230995401e+00 7.678809725149357086e-86
9.651774866761481775e+00 5.455273723424335719e-86
9.657464664291971701e+00 3.874351702525870403e-86
9.663154461822458074e+00 2.750688376149651443e-86
9.668844259352948001e+00 1.952286701265583417e-86
9.674534056883434374e+00 1.385178214599372718e-86
9.680223854413924300e+00 9.824886937947726962e-87
9.685913651944410674e+00 6.966414663277409377e-87
9.691603449474900600e+00 4.937998256401034613e-87
9.697293247005386974e+00 3.499068083103781637e-87
9.702983044535876900e+00 2.478641418345908598e-87
9.708672842066363273e+00 1.755233343810195502e-87
9.714362639596849647e+00 1.242555700292797859e-87
9.720052437127339573e+00 8.793397758253483536e-88
9.725742234657825946e+00 6.220960111913294135e-88
9.731432032188315873e+00 4.399648291420727893e-88
9.737121829718802246e+00 3.110558320294622276e-88
9.742811627249292172e+00 2.198460060790319703e-88
9.748501424779778546e+00 1.553311848678630412e-88
9.754191222310268472e+00 1.097131216396859868e-88
9.759881019840754846e+00 7.746728412983229506e-89
9.765570817371244772e+00 5.468118653699464954e-89
9.771260614901731145e+00 3.858489910934286333e-89
9.776950412432217519e+00 2.721802742777785651e-89
9.782640209962707445e+00 1.919357014462035984e-89
9.788330007493193818e+00 1.353052720168815732e-89
9.794019805023683745e+00 9.535281311042766694e-90
9.799709602554170118e+00 6.717569028103092305e-90
9.805399400084660044e+00 4.730974431630232745e-90
9.811089197615146418e+00 3.330802628544706231e-90
9.816778995145636344e+00 2.344266764489147625e-90
9.822468792676122717e+00 1.649396221695955674e-90
9.828158590206612644e+00 1.160119676367701255e-90
9.833848387737099017e+00 8.157187064274552210e-91
9.839538185267585391e+00 5.733738497659655817e-91
9.845227982798075317e+00 4.028980562595253027e-91
9.850917780328561690e+00 2.830168493543402271e-91
9.856607577859051617e+00 1.987418098480337793e-91
9.862297375389537990e+00 1.395166426854592778e-91
9.867987172920027916e+00 9.790900129227808291e-92
9.873676970450514290e+00 6.868771210814230066e-92
9.879366767981004216e+00 4.817206979286804847e-92
9.885056565511490589e+00 3.377313592988548044e-92
9.890746363041980516e+00 2.367049245421241011e-92
9.896436160572466889e+00 1.658452442445436569e-92
9.902125958102953263e+00 1.161605270952921238e-92
9.907815755633443189e+00 8.133434019384516529e-93
9.913505553163929562e+00 5.693104336785114631e-93
9.919195350694419488e+00 3.983677374368128906e-93
9.924885148224905862e+00 2.786627988549497234e-93
9.930574945755395788e+00 1.948649138174475538e-93
9.936264743285882162e+00 1.362222731649767160e-93
9.941954540816372088e+00 9.519681408817598014e-94
9.947644338346858461e+00 6.650534066051171031e-94
9.953334135877348388e+00 4.644622768062653578e-94
9.959023933407834761e+00 3.242680699856337937e-94
9.964713730938321135e+00 2.263172938213356005e-94
9.970403528468811061e+00 1.579032650545376429e-94
9.976093325999297434e+00 1.101347302560088673e-94
9.981783123529787360e+00 7.679223139295744935e-95
9.987472921060273734e+00 5.352665375210956038e-95
9.993162718590763660e+00 3.729775673578903902e-95
9.998852516121250034e+00 2.598095678531925533e-95
1.000454231365173996e+01 1.809203331470897180e-95
1.001023211118222633e+01 1.259445636527164042e-95
1.001592190871271626e+01 8.764583476438786680e-96
1.002161170624320263e+01 6.097375550806033283e-96
1.002730150377368901e+01 4.240474102081819246e-96
1.003299130130417893e+01 2.948123628530295664e-96
1.003868109883466531e+01 2.048975537409139189e-96
1.004437089636515523e+01 1.423598953418436161e-96
1.005006069389564161e+01 9.887769887086717412e-97
1.005575049142613153e+01 6.865447410794535628e-97
1.006144028895661791e+01 4.765397597241745952e-97
1.006713008648710783e+01 3.306657702955365371e-97
1.007281988401759421e+01 2.293713337974325153e-97
1.007850968154808413e+01 1.590555546394309418e-97
1.008419947907857050e+01 1.102600894921489967e-97
1.008988927660905688e+01 7.640954964486561224e-98
1.009557907413954680e+01 5.293424677967263198e-98
1.010126887167003318e+01 3.665942368216669237e-98
1.010695866920052310e+01 2.538015825005176960e-98
1.011264846673100948e+01 1.756559294606478729e-98
1.011833826426149940e+01 1.215321270221369807e-98
1.012402806179198578e+01 8.405802431245613057e-99
1.012971785932247570e+01 5.812019352774089676e-99
1.013540765685296208e+01 4.017304199926345319e-99
1.014109745438345200e+01 2.775889529070095710e-99
1.014678725191393838e+01 1.917473765419467487e-99
1.015247704944442475e+01 1.324086855274573676e-99
1.015816684697491468e+01 9.140360153558615463e-100
1.016385664450540105e+01 6.307684066384236192e-100
1.016954644203589098e+01 4.351473532264948181e-100
1.017523623956637735e+01 3.000976182247094870e-100
1.018092603709686728e+01 2.068943061901255607e-100
1.018661583462735365e+01 1.425917228859969171e-100
1.019230563215784358e+01 9.824260748445732095e-101
1.019799542968832995e+01 6.766517834353149529e-101
1.020368522721881988e+01 4.658974851473144803e-101
1.020937502474930625e+01 3.206825188160060613e-101
1.021506482227979262e+01 2.206581587424592248e-101
1.022075461981028255e+01 1.517834698972688910e-101
1.022644441734076892e+01 1.043731393553012194e-101
1.023213421487125885e+01 7.174849534479717536e-102
1.023782401240174522e+01 4.930564339233457508e-102
1.024351380993223515e+01 3.387195340792124043e-102
1.024920360746272152e+01 2.326181706656173455e-102
1.025489340499321145e+01 1.597006956694130080e-102
1.026058320252369782e+01 1.096048465337424690e-102
1.026627300005418419e+01 7.519907290929681199e-103
1.027196279758467412e+01 5.157687103254392783e-103
1.027765259511516049e+01 3.536366544380805463e-103
1.028334239264565042e+01 2.423925852486081249e-103
1.028903219017613679e+01 1.660891120181682826e-103
1.029472198770662672e+01 1.137686933252778674e-103
1.030041178523711309e+01 7.790478811844288477e-104
1.030610158276760302e+01 5.332922893704038038e-104
1.031179138029808939e+01 3.649440023038954062e-104
1.031748117782857932e+01 2.496588286126613589e-104
1.032317097535906569e+01 1.707369022066728961e-104
1.032886077288955207e+01 1.167260090312074079e-104
1.033455057042004199e+01 7.977515303711001045e-105
1.034024036795052837e+01 5.450388056236429982e-105
1.034593016548101829e+01 3.722605124956769052e-105
1.035161996301150467e+01 2.541711684077057171e-105
1.035730976054199459e+01 1.734863727566475052e-105
1.036299955807248097e+01 1.183761510400027583e-105
1.036868935560297089e+01 8.074633676817579067e-106
1.037437915313345727e+01 5.506063398696620365e-106


==> img/gen_spec_adam_25.dat <==
-6.689323640800012072e+00 5.658398591043505613e-50
-6.683633843269523922e+00 7.275025456008380332e-50
-6.677944045739035772e+00 9.350512492340513929e-50
-6.672254248208548510e+00 1.201423799884377260e-49
-6.666564450678060361e+00 1.543181354949854189e-49
-6.660874653147572211e+00 1.981516193216906358e-49
-6.655184855617084061e+00 2.543537867481488928e-49
-6.649495058086595911e+00 3.263914056642051028e-49
-6.643805260556107761e+00 4.186963244082964188e-49
-6.638115463025620500e+00 5.369322753505383388e-49
-6.632425665495132350e+00 6.883349203164026331e-49
-6.626735867964644200e+00 8.821451003259410382e-49
-6.621046070434156050e+00 1.130160653482798480e-48
-6.615356272903667900e+00 1.447439016877492210e-48
-6.609666475373180639e+00 1.853191517752833356e-48
-6.603976677842692489e+00 2.371921274879361550e-48
-6.598286880312204339e+00 3.034870591189535204e-48
-6.592597082781716189e+00 3.881861404269605230e-48
-6.586907285251228039e+00 4.963634758926314857e-48
-6.581217487720740777e+00 6.344823621621610809e-48
-6.575527690190252628e+00 8.107729242863007385e-48
-6.569837892659764478e+00 1.035711667530450330e-47
-6.564148095129276328e+00 1.322630247603256910e-47
-6.558458297598788178e+00 1.688488021847887380e-47
-6.552768500068300028e+00 2.154852119271270836e-47
-6.547078702537812767e+00 2.749140359817596486e-47
-6.541388905007324617e+00 3.506196994873138805e-47
-6.535699107476836467e+00 4.470289727328443205e-47
-6.530009309946348317e+00 5.697639802339922702e-47
-6.524319512415860167e+00 7.259626399836844291e-47
-6.518629714885372906e+00 9.246843692731695264e-47
-6.512939917354884756e+00 1.177423575513935422e-46
-6.507250119824396606e+00 1.498759352004430578e-46
-6.501560322293908456e+00 1.907177234688785483e-46
-6.495870524763420306e+00 2.426108242518831708e-46
-6.490180727232932156e+00 3.085242218229912443e-46
-6.484490929702444895e+00 3.922187332345032291e-46
-6.478801132171956745e+00 4.984566294379989364e-46
-6.473111334641468595e+00 6.332663314303946981e-46
-6.467421537110980445e+00 8.042765406884555638e-46
-6.461731739580492295e+00 1.021137877688383187e-45
-6.456041942050005034e+00 1.296054770088151680e-45
-6.450352144519516884e+00 1.644456195821571349e-45
-6.444662346989028734e+00 2.085841249805989658e-45
-6.438972549458540584e+00 2.644844746680610003e-45
-6.433282751928052434e+00 3.352579672160065225e-45
-6.427592954397564284e+00 4.248327847999183595e-45
-6.421903156867077023e+00 5.381668425379390179e-45
-6.416213359336588873e+00 6.815156700410577054e-45
-6.410523561806100723e+00 8.627694417831259614e-45
-6.404833764275612573e+00 1.091876864978376298e-44
-6.399143966745124423e+00 1.381378132286373386e-44
-6.393454169214637162e+00 1.747074778733749253e-44
-6.387764371684149012e+00 2.208871330928110260e-44
-6.382074574153660862e+00 2.791832455265933665e-44
-6.376384776623172712e+00 3.527510341102056530e-44
-6.370694979092684562e+00 4.455610844228225217e-44
-6.365005181562196412e+00 5.626084150385902816e-44
-6.359315384031709151e+00 7.101747251268586011e-44
-6.353625586501221001e+00 8.961572419454905064e-44
-6.347935788970732851e+00 1.130480944740286620e-43
-6.342245991440244701e+00 1.425615132635891682e-43
-6.336556193909756551e+00 1.797220533344356317e-43
-6.330866396379269290e+00 2.264959671883098954e-43
-6.325176598848781140e+00 2.853511350988516287e-43
-6.319486801318292990e+00 3.593840231573842114e-43
-6.313797003787804840e+00 4.524785132030142670e-43
-6.308107206257316690e+00 5.695045397560485850e-43
-6.302417408726829429e+00 7.165664280240343351e-43
-6.296727611196341279e+00 9.013132654459082935e-43
-6.291037813665853129e+00 1.133326673392882070e-42
-6.285348016135364979e+00 1.424605119830117044e-42
-6.279658218604876829e+00 1.790168606856516758e-42
-6.273968421074389568e+00 2.248813400837337411e-42
-6.268278623543901418e+00 2.824053722107764556e-42
-6.262588826013413268e+00 3.545296316324097002e-42
-6.256899028482925118e+00 4.449305011957814850e-42
-6.251209230952436968e+00 5.582026249871295710e-42
-6.245519433421948818e+00 7.000863796985048011e-42
-6.239829635891461557e+00 8.777512225314929816e-42
-6.234139838360973407e+00 1.100148523762818786e-41
-6.228450040830485257e+00 1.378450777230907697e-41
-6.222760243299997107e+00 1.726598153114926901e-41
-6.217070445769508957e+00 2.161978400795494601e-41
-6.211380648239021696e+00 2.706272355399478855e-41
-6.205690850708533546e+00 3.386505033865904875e-41
-6.200001053178045396e+00 4.236351875509936406e-41
-6.194311255647557246e+00 5.297761520463728079e-41
-6.188621458117069096e+00 6.622971160174000980e-41
-6.182931660586580946e+00 8.277008594560839947e-41
-6.177241863056093685e+00 1.034079750036514986e-40
-6.171552065525605535e+00 1.291501005229375076e-40
-6.165862267995117385e+00 1.612484517133795254e-40
-6.160172470464629235e+00 2.012595281546277726e-40
-6.154482672934141085e+00 2.511177673775685902e-40
-6.148792875403653824e+00 3.132265230547795875e-40
-6.143103077873165674e+00 3.905707511553133219e-40
-6.137413280342677524e+00 4.868565371852843851e-40
-6.131723482812189374e+00 6.066838002767382486e-40
-6.126033685281701224e+00 7.557599916462866793e-40
-6.120343887751213074e+00 9.411644299790402367e-40
-6.114654090220725813e+00 1.171675163360382459e-39
-6.108964292690237663e+00 1.458173013126055809e-39
-6.103274495159749513e+00 1.814140857990815519e-39
-6.097584697629261363e+00 2.256280402443618164e-39
-6.091894900098773213e+00 2.805273819892222104e-39
-6.086205102568285952e+00 3.486723986825373435e-39
-6.080515305037797802e+00 4.332314796901810159e-39
-6.074825507507309652e+00 5.381242591032261664e-39
-6.069135709976821502e+00 6.681981462322029792e-39
-6.063445912446333352e+00 8.294459584035871230e-39
-6.057756114915845203e+00 1.029274136503821338e-38
-6.052066317385357941e+00 1.276833189477115716e-38
-6.046376519854869791e+00 1.583424669646108478e-38
-6.040686722324381641e+00 1.963002235990659154e-38
-6.034996924793893491e+00 2.432788351406827371e-38
-6.029307127263405341e+00 3.014033046126184463e-38
-6.023617329732918080e+00 3.732947162697354306e-38
-6.017927532202429930e+00 4.621849822019480549e-38
-6.012237734671941780e+00 5.720578812291216027e-38
-6.006547937141453630e+00 7.078223566106951722e-38
-6.000858139610965480e+00 8.755253797440368984e-38
-5.995168342080477331e+00 1.082613325873023802e-37
-5.989478544549990069e+00 1.338252810512825559e-37
-5.983788747019501919e+00 1.653724381752462081e-37
-5.978098949489013769e+00 2.042905451132410533e-37
-5.972409151958525619e+00 2.522862492830993842e-37
-5.966719354428038358e+00 3.114576991482155964e-37
-5.961029556897550208e+00 3.843835048278089043e-37
-5.955339759367062058e+00 4.742317176037981601e-37
-5.949649961836573908e+00 5.848932885455168699e-37
-5.943960164306085758e+00 7.211454501145125509e-37
-5.938270366775597608e+00 8.888516629197742659e-37
-5.932580569245109459e+00 1.095206229115212595e-36
-5.926890771714622197e+00 1.349033450508051967e-36
-5.921200974184134047e+00 1.661153371507948378e-36
-5.915511176653645897e+00 2.044828777327795812e-36
-5.909821379123157747e+00 2.516311316649889590e-36
-5.904131581592670486e+00 3.095508506836150511e-36
-5.898441784062182336e+00 3.806798105928262028e-36
-5.892751986531694186e+00 4.680022077450917080e-36
-5.887062189001206036e+00 5.751699347244567205e-36
-5.881372391470717886e+00 7.066505017396079061e-36
-5.875682593940229737e+00 8.679073976780039479e-36
-5.869992796409742475e+00 1.065619931284557470e-35
-5.864302998879254325e+00 1.307951104696771334e-35
-5.858613201348766175e+00 1.604873904406145290e-35
-5.852923403818278025e+00 1.968568616048358199e-35
-5.847233606287789875e+00 2.413906460666689644e-35
-5.841543808757302614e+00 2.959038109530237691e-35
-5.835854011226814464e+00 3.626109580820000975e-35
-5.830164213696326314e+00 4.442132797582187839e-35
-5.824474416165838164e+00 5.440043864817819682e-35
-5.818784618635350014e+00 6.659989112375325494e-35
-5.813094821104861865e+00 8.150887400046898698e-35
-5.807405023574374603e+00 9.972327393791981527e-35
-5.801715226043886453e+00 1.219687086082645102e-34
-5.796025428513398303e+00 1.491284793395316607e-34
-5.790335630982910153e+00 1.822774828851801170e-34
-5.784645833452422004e+00 2.227233389203235184e-34
-5.778956035921934742e+00 2.720562518842639123e-34
-5.773266238391446592e+00 3.322094418147003853e-34
-5.767576440860958442e+00 4.055323598510953352e-34
-5.761886643330470292e+00 4.948793633365032109e-34
-5.756196845799982142e+00 6.037170787833697663e-34
-5.750507048269493993e+00 7.362543474343455613e-34
-5.744817250739006731e+00 8.975994505944150526e-34
-5.739127453208518581e+00 1.093950277745861266e-33
-5.733437655678030431e+00 1.332824262547253351e-33
-5.727747858147542281e+00 1.623336309558928519e-33
-5.722058060617054132e+00 1.976534615128277087e-33
-5.716368263086566870e+00 2.405806305851959968e-33
-5.710678465556078720e+00 2.927367245103095041e-33
-5.704988668025590570e+00 3.560853273297895225e-33
-5.699298870495102420e+00 4.330033647835241686e-33
-5.693609072964614271e+00 5.263671649929858197e-33
-5.687919275434126121e+00 6.396562366534630742e-33
-5.682229477903638859e+00 7.770783701928118330e-33
-5.676539680373150709e+00 9.437203923340052805e-33
-5.670849882842662559e+00 1.145729773468675680e-32
-5.665160085312174409e+00 1.390533328448022849e-32
-5.659470287781687148e+00 1.687100498523776283e-32
-5.653780490251198998e+00 2.046260195439085458e-32
-5.648090692720710848e+00 2.481081976029783629e-32
-5.642400895190222698e+00 3.007334454334094634e-32
-5.636711097659734548e+00 3.644036416261470199e-32
-5.631021300129246399e+00 4.414119160537506732e-32
-5.625331502598758249e+00 5.345222245608613000e-32
-5.619641705068270987e+00 6.470649190586697988e-32
-5.613951907537782837e+00 7.830514896145759548e-32
-5.608262110007294687e+00 9.473122781546835604e-32
-5.602572312476806538e+00 1.145661707053705283e-31
-5.596882514946319276e+00 1.385096453217900420e-31
-5.591192717415831126e+00 1.674033056664452779e-31
-5.585502919885342976e+00 2.022592714599984925e-31
-5.579813122354854826e+00 2.442942516248394180e-31
-5.574123324824366676e+00 2.949704166042347555e-31
-5.568433527293878527e+00 3.560443377719355819e-31
-5.562743729763390377e+00 4.296255663930400745e-31
-5.557053932232903115e+00 5.182467271765650206e-31
-5.551364134702414965e+00 6.249473614919262977e-31
-5.545674337171926815e+00 7.533741835635006765e-31
-5.539984539641438666e+00 9.079009221560234430e-31
-5.534294742110951404e+00 1.093771525509117400e-30
-5.528604944580463254e+00 1.317271226439013475e-30
-5.522915147049975104e+00 1.585930818738365119e-30
-5.517225349519486954e+00 1.908770510280003380e-30
-5.511535551988998805e+00 2.296590922135953572e-30
-5.505845754458510655e+00 2.762320231512817705e-30
-5.500155956928022505e+00 3.321428150681913997e-30
-5.494466159397535243e+00 3.992419443129406052e-30
-5.488776361867047093e+00 4.797422059475404283e-30
-5.483086564336558943e+00 5.762887797299342500e-30
-5.477396766806070794e+00 6.920426731094800305e-30
-5.471706969275583532e+00 8.307800615773100207e-30
-5.466017171745095382e+00 9.970105151024609787e-30
-5.460327374214607232e+00 1.196117653591011534e-29
-5.454637576684119082e+00 1.434526429824922003e-29
-5.448947779153630933e+00 1.719902013414817825e-29
-5.443257981623142783e+00 2.061386165422997978e-29
-5.437568184092654633e+00 2.469878075763661608e-29
-5.431878386562167371e+00 2.958367914015570984e-29
-5.426188589031679221e+00 3.542332853874302793e-29
-5.420498791501191072e+00 4.240207113257525233e-29
-5.414808993970702922e+00 5.073939654400158992e-29
-5.409119196440215660e+00 6.069655667919346551e-29
-5.403429398909727510e+00 7.258440888490595600e-29
-5.397739601379239360e+00 8.677271235735587955e-29
-5.392049803848751210e+00 1.037011433407555618e-28
-5.386360006318263061e+00 1.238923424740420352e-28
-5.380670208787774911e+00 1.479673639489308106e-28
-5.374980411257287649e+00 1.766639624120401339e-28
-5.369290613726799499e+00 2.108582315146811868e-28
-5.363600816196311349e+00 2.515901997194216997e-28
-5.357911018665823200e+00 3.000940967945517498e-28
-5.352221221135335050e+00 3.578341311527184837e-28
-5.346531423604847788e+00 4.265467670805354051e-28
-5.340841626074359638e+00 5.082906657763962319e-28
-5.335151828543871488e+00 6.055056594245007563e-28
-5.329462031013383339e+00 7.210823684984462199e-28
-5.323772233482895189e+00 8.584443551980768010e-28
-5.318082435952407039e+00 1.021645037494285239e-27
-5.312392638421919777e+00 1.215481976993690287e-27
-5.306702840891431627e+00 1.445631609434189923e-27
-5.301013043360943477e+00 1.718808020391888282e-27
-5.295323245830455328e+00 2.042949993913262748e-27
-5.289633448299968066e+00 2.427441293658493980e-27
-5.283943650769479916e+00 2.883369992676648184e-27
-5.278253853238991766e+00 3.423833670005542504e-27
-5.272564055708503616e+00 4.064298464216212564e-27
-5.266874258178015467e+00 4.823021344098744286e-27
-5.261184460647527317e+00 5.721546557855924748e-27
-5.255494663117039167e+00 6.785289092738564215e-27
-5.249804865586551905e+00 8.044220161573219129e-27
-5.244115068056063755e+00 9.533672282883967368e-27
-5.238425270525575606e+00 1.129528449745611576e-26
-5.232735472995087456e+00 1.337811173613696460e-26
-5.227045675464600194e+00 1.583992640254242290e-26
-5.221355877934112044e+00 1.874874495434290097e-26
-5.215666080403623894e+00 2.218461776720133191e-26
-5.209976282873135744e+00 2.624172697298672057e-26
-5.204286485342647595e+00 3.103084442550619289e-26
-5.198596687812159445e+00 3.668221063300863217e-26
-5.192906890281671295e+00 4.334890560438243036e-26
-5.187217092751184033e+00 5.121079431380041471e-26
-5.181527295220695883e+00 6.047914316104422759e-26
-5.175837497690207734e+00 7.140201969793796036e-26
-5.170147700159719584e+00 8.427060635939157185e-26
-5.164457902629232322e+00 9.942658038982268612e-26
-5.158768105098744172e+00 1.172707370656283566e-25
-5.153078307568256022e+00 1.382730622286133056e-25
-5.147388510037767873e+00 1.629844936958353458e-25
-5.141698712507279723e+00 1.920506500271754433e-25
-5.136008914976791573e+00 2.262278502553647680e-25
-5.130319117446303423e+00 2.664018004851146847e-25
-5.124629319915816161e+00 3.136093838689704344e-25
-5.118939522385328011e+00 3.690640606588907616e-25
-5.113249724854839862e+00 4.341854663026527065e-25
-5.107559927324351712e+00 5.106338896185048649e-25
-5.101870129793864450e+00 6.003504219135948369e-25
-5.096180332263376300e+00 7.056036937861380199e-25
-5.090490534732888150e+00 8.290442618829466139e-25
-5.084800737202400001e+00 9.737678760831975376e-25
-5.079110939671911851e+00 1.143389051904904744e-24
-5.073421142141423701e+00 1.342126597361152432e-24
-5.067731344610935551e+00 1.574903002597975496e-24
-5.062041547080448289e+00 1.847459899673817490e-24
-5.056351749549960140e+00 2.166492144818713742e-24
-5.050661952019471990e+00 2.539803473355217272e-24
-5.044972154488983840e+00 2.976487136110730420e-24
-5.039282356958496578e+00 3.487135454698197122e-24
-5.033592559428008428e+00 4.084082841927650823e-24
-5.027902761897520278e+00 4.781687534783747151e-24
-5.022212964367032129e+00 5.596658094568611275e-24
-5.016523166836543979e+00 6.548431657637596804e-24
-5.010833369306055829e+00 7.659611988607389971e-24
-5.005143571775568567e+00 8.956476616528317799e-24
-4.999453774245080417e+00 1.046956374678099555e-23
-4.993763976714592268e+00 1.223435126423659975e-23
-4.988074179184104118e+00 1.429204200722757345e-23
-4.982384381653615968e+00 1.669047163216231928e-23
-4.976694584123128706e+00 1.948515784525848064e-23
-4.971004786592640556e+00 2.274051259659168842e-23
-4.965314989062152407e+00 2.653124206462289821e-23
-4.959625191531664257e+00 3.094396296614703300e-23
-4.953935394001176107e+00 3.607906797502281554e-23
-4.948245596470687957e+00 4.205287790051827500e-23
-4.942555798940200695e+00 4.900012385075911113e-23
-4.936866001409712545e+00 5.707680898903950618e-23
-4.931176203879224396e+00 6.646350679490259620e-23
-4.925486406348736246e+00 7.736916109814118213e-23
-4.919796608818248984e+00 9.003546271004983936e-23
-4.914106811287760834e+00 1.047418884008902954e-22
-4.908417013757272684e+00 1.218115004567479936e-22
-4.902727216226784535e+00 1.416176193104410449e-22
-4.897037418696296385e+00 1.645914980265471609e-22
-4.891347621165808235e+00 1.912311460106870957e-22
-4.885657823635320085e+00 2.221114705259760525e-22
-4.879968026104832823e+00 2.578959287962734560e-22
-4.874278228574344674e+00 2.993499110660735469e-22
-4.868588431043856524e+00 3.473561064346494436e-22
-4.862898633513368374e+00 4.029321391140600419e-22
-4.857208835982881112e+00 4.672508035720950962e-22
-4.851519038452392962e+00 5.416632734879107582e-22
-4.845829240921904812e+00 6.277257123330107297e-22
-4.840139443391416663e+00 7.272297735588300504e-22
-4.834449645860928513e+00 8.422375468006409470e-22
-4.828759848330440363e+00 9.751215843023544584e-22
-4.823070050799952213e+00 1.128610730176250744e-21
-4.817380253269464951e+00 1.305842575546977127e-21
-4.811690455738976802e+00 1.510423476683972217e-21
-4.806000658208488652e+00 1.746497202697992848e-21
-4.800310860678000502e+00 2.018823426297923366e-21
-4.794621063147513240e+00 2.332867437758169785e-21
-4.788931265617025090e+00 2.694902651219785010e-21
-4.783241468086536941e+00 3.112127686643906473e-21
-4.777551670556048791e+00 3.592800053435635179e-21
-4.771861873025560641e+00 4.146388736643166822e-21
-4.766172075495072491e+00 4.783748297870519970e-21
-4.760482277964584341e+00 5.517317455289780406e-21
-4.754792480434097079e+00 6.361345505660844090e-21
-4.749102682903608930e+00 7.332150401969855267e-21
-4.743412885373120780e+00 8.448412809820532470e-21
-4.737723087842632630e+00 9.731511041526081097e-21
-4.732033290312145368e+00 1.120590241731383887e-20
-4.726343492781657218e+00 1.289955733759321906e-20
-4.720653695251169069e+00 1.484445317938223012e-20
-4.714963897720680919e+00 1.707713606559508314e-20
-4.709274100190192769e+00 1.963935961120453148e-20
-4.703584302659704619e+00 2.257881094020114202e-20
-4.697894505129216469e+00 2.594993560841670630e-20
-4.692204707598729208e+00 2.981487457832077310e-20
-4.686514910068241058e+00 3.424452809371244573e-20
-4.680825112537752908e+00 3.931976321815543896e-20
-4.675135315007265646e+00 4.513278395720994236e-20
-4.669445517476777496e+00 5.178868531014268840e-20
-4.663755719946289346e+00 5.940721532451111348e-20
-4.658065922415801197e+00 6.812477229331703391e-20
-4.652376124885313047e+00 7.809666767989216622e-20
-4.646686327354824897e+00 8.949968922588181368e-20
-4.640996529824336747e+00 1.025350030431910732e-19
-4.635306732293848597e+00 1.174314383681634632e-19
-4.629616934763361336e+00 1.344492041284876592e-19
-4.623927137232873186e+00 1.538840926106813490e-19
-4.618237339702385036e+00 1.760722323964773839e-19
-4.612547542171897774e+00 2.013954604474084932e-19
-4.606857744641409624e+00 2.302873918548131653e-19
-4.601167947110921475e+00 2.632402754454212059e-19
-4.595478149580433325e+00 3.008127342604488059e-19
-4.589788352049945175e+00 3.436385020416153823e-19
-4.584098554519457025e+00 3.924362804090365599e-19
-4.578408756988968875e+00 4.480208565675516444e-19
-4.572718959458480725e+00 5.113156383122792109e-19
-4.567029161927993464e+00 5.833667820233369499e-19
-4.561339364397505314e+00 6.653591104683645314e-19
-4.555649566867017164e+00 7.586340408180624782e-19
-4.549959769336529902e+00 8.647097696012643552e-19
-4.544269971806041752e+00 9.853039906862303679e-19
-4.538580174275553603e+00 1.122359455112835183e-18
-4.532890376745065453e+00 1.278072718091169548e-18
-4.527200579214577303e+00 1.454926459137885281e-18
-4.521510781684089153e+00 1.655725806602663837e-18
-4.515820984153601003e+00 1.883639148247940515e-18
-4.510131186623112853e+00 2.142243965645678562e-18
-4.504441389092625592e+00 2.435578292562526177e-18
-4.498751591562137442e+00 2.768198466901801896e-18
-4.493061794031649292e+00 3.145243922907880213e-18
-4.487371996501162030e+00 3.572509856048842850e-18
-4.481682198970673880e+00 4.056528688187111428e-18
-4.475992401440185731e+00 4.604661366335769680e-18
-4.470302603909697581e+00 5.225199645592672480e-18
-4.464612806379209431e+00 5.927480636961413039e-18
-4.458923008848721281e+00 6.722015045060367123e-18
-4.453233211318233131e+00 7.620630680663054679e-18
-4.447543413787744981e+00 8.636633010234213009e-18
-4.441853616257257720e+00 9.784984700914984518e-18
-4.436163818726769570e+00 1.108250633673132897e-17
-4.430474021196282308e+00 1.254810072230535033e-17
-4.424784223665794158e+00 1.420300345642311835e-17
-4.419094426135306009e+00 1.607106275202208472e-17
-4.413404628604817859e+00 1.817905180439382899e-17
-4.407714831074329709e+00 2.055701736874029307e-17
-4.402025033543841559e+00 2.323866860511448631e-17
-4.396335236013353409e+00 2.626181068696440893e-17
-4.390645438482865259e+00 2.966882815307065846e-17
-4.384955640952377998e+00 3.350722351612300729e-17
-4.379265843421889848e+00 3.783021722941859628e-17
-4.373576045891401698e+00 4.269741576153404178e-17
-4.367886248360914436e+00 4.817555524322614877e-17
-4.362196450830426286e+00 5.433932893758792741e-17
-4.356506653299938137e+00 6.127230765065012179e-17
-4.350816855769449987e+00 6.906796315282226436e-17
-4.345127058238961837e+00 7.783080573002335968e-17
-4.339437260708473687e+00 8.767764813623697233e-17
-4.333747463177985537e+00 9.873900948631429765e-17
-4.328057665647497387e+00 1.111606740199367562e-16
-4.322367868117010126e+00 1.251054211964171522e-16
-4.316678070586521976e+00 1.407549452582030653e-16
-4.310988273056033826e+00 1.583119842423278351e-16
-4.305298475525546564e+00 1.780026804388160013e-16
-4.299608677995058414e+00 2.000791965093476968e-16
-4.293918880464570265e+00 2.248226139061308529e-16
-4.288229082934082115e+00 2.525461428893746786e-16
-4.282539285403593965e+00 2.835986763524301423e-16
-4.276849487873105815e+00 3.183687228497619115e-16
-4.271159690342617665e+00 3.572887577085268119e-16
-4.265469892812129515e+00 4.008400349165336499e-16
-4.259780095281642254e+00 4.495579066463641819e-16
-4.254090297751154104e+00 5.040377018287470356e-16
-4.248400500220665954e+00 5.649412201612291103e-16
-4.242710702690178692e+00 6.330039033679011377e-16
-4.237020905159690543e+00 7.090427514508131004e-16
-4.231331107629202393e+00 7.939650581368870136e-16
-4.225641310098714243e+00 8.887780467716253740e-16
-4.219951512568226093e+00 9.945994955912008817e-16
-4.214261715037737943e+00 1.112669449672215765e-15
-4.208571917507249793e+00 1.244363125969971930e-15
-4.202882119976761643e+00 1.391205127774023920e-15
-4.197192322446274382e+00 1.554885095700441829e-15
-4.191502524915786232e+00 1.737274934075615774e-15
-4.185812727385298082e+00 1.940447764322701988e-15
-4.180122929854810820e+00 2.166698770824072214e-15
-4.174433132324322671e+00 2.418568119787476648e-15
-4.168743334793834521e+00 2.698866147987239460e-15
-4.163053537263346371e+00 3.010701035988887241e-15
-4.157363739732858221e+00 3.357509199701613903e-15
-4.151673942202370071e+00 3.743088654960867069e-15
-4.145984144671881921e+00 4.171635632445945355e-15
-4.140294347141393771e+00 4.647784744721584062e-15
-4.134604549610906510e+00 5.176653033702210669e-15
-4.128914752080418360e+00 5.763888255528529891e-15
-4.123224954549930210e+00 6.415721790880539681e-15
-4.117535157019442948e+00 7.139026602312744719e-15
-4.111845359488954799e+00 7.941380696465399406e-15
-4.106155561958466649e+00 8.831136588186930201e-15
-4.100465764427978499e+00 9.817497305915778737e-15
-4.094775966897490349e+00 1.091059952333092447e-14
-4.089086169367002199e+00 1.212160445154600918e-14
-4.083396371836514049e+00 1.346279717924451095e-14
-4.077706574306025900e+00 1.494769520540820986e-14
-4.072016776775538638e+00 1.659116697097543747e-14
-4.066326979245050488e+00 1.840956126218710175e-14
-4.060637181714563226e+00 2.042084842986448315e-14
-4.054947384184075077e+00 2.264477444578232257e-14
-4.049257586653586927e+00 2.510302889998651579e-14
-4.043567789123098777e+00 2.781942813180856978e-14
-4.037877991592610627e+00 3.082011478280428349e-14
-4.032188194062122477e+00 3.413377516238486924e-14
-4.026498396531634327e+00 3.779187592694822278e-14
-4.020808599001146177e+00 4.182892169136862968e-14
-4.015118801470658028e+00 4.628273531827388321e-14
-4.009429003940170766e+00 5.119476276618828716e-14
-4.003739206409682616e+00 5.661040452292479431e-14
-3.998049408879194910e+00 6.257937580616618058e-14
-3.992359611348706760e+00 6.915609787967514800e-14
-3.986669813818218611e+00 7.640012301160702614e-14
-3.980980016287730905e+00 8.437659579178220563e-14
-3.975290218757242755e+00 9.315675372816856147e-14
-3.969600421226754605e+00 1.028184702600496841e-13
-3.963910623696266899e+00 1.134468435572601968e-13
-3.958220826165778750e+00 1.251348347222534471e-13
-3.952531028635291044e+00 1.379839592755787340e-13
-3.946841231104802894e+00 1.521050360865557423e-13
-3.941151433574314744e+00 1.676189982104180445e-13
-3.935461636043827038e+00 1.846577704121610447e-13
-3.929771838513338889e+00 2.033652184966676953e-13
-3.924082040982850739e+00 2.238981759256372105e-13
-3.918392243452363033e+00 2.464275535855795492e-13
-3.912702445921874883e+00 2.711395389787805073e-13
-3.907012648391387177e+00 2.982368915420260604e-13
-3.901322850860899027e+00 3.279403412573982675e-13
-3.895633053330410878e+00 3.604900982066962810e-13
-3.889943255799923172e+00 3.961474812378193245e-13
-3.884253458269435022e+00 4.351966744588368273e-13
-3.878563660738946872e+00 4.779466208551997662e-13
-3.872873863208459166e+00 5.247330629392237949e-13
-3.867184065677971017e+00 5.759207409899580610e-13
-3.861494268147482867e+00 6.319057601277242156e-13
-3.855804470616995161e+00 6.931181381926942062e-13
-3.850114673086507011e+00 7.600245471623961149e-13
-3.844424875556019305e+00 8.331312616509457786e-13
-3.838735078025531156e+00 9.129873288851594977e-13
-3.833045280495043006e+00 1.000187975450750269e-12
-3.827355482964555300e+00 1.095378267048351482e-12
-3.821665685434067150e+00 1.199257038495331717e-12
-3.815975887903579000e+00 1.312581112257547105e-12
-3.810286090373091294e+00 1.436169824897821817e-12
-3.804596292842603145e+00 1.570909881986093356e-12
-3.798906495312115439e+00 1.717760563232712451e-12
-3.793216697781627289e+00 1.877759300883654539e-12
-3.787526900251139139e+00 2.052027655754956790e-12
-3.781837102720651433e+00 2.241777716688158076e-12
-3.776147305190163284e+00 2.448318950678470272e-12
-3.770457507659675134e+00 2.673065532466552545e-12
-3.764767710129187428e+00 2.917544183995278659e-12
-3.759077912598699278e+00 3.183402555815518948e-12
-3.753388115068211128e+00 3.472418184283111586e-12
-3.747698317537723423e+00 3.786508060224940579e-12
-3.742008520007235273e+00 4.127738846665984404e-12
-3.736318722476747567e+00 4.498337785204553131e-12
-3.730628924946259417e+00 4.900704332702284178e-12
-3.724939127415771267e+00 5.337422572117234734e-12
-3.719249329885283561e+00 5.811274443559717436e-12
-3.713559532354795412e+00 6.325253843987244457e-12
-3.707869734824307262e+00 6.882581646382678279e-12
-3.702179937293819556e+00 7.486721691778853035e-12
-3.696490139763331406e+00 8.141397810103160945e-12
-3.690800342232843700e+00 8.850611928519505568e-12
-3.685110544702355551e+00 9.618663328745142248e-12
-3.679420747171867401e+00 1.045016911771100075e-11
-3.673730949641379695e+00 1.135008597892590607e-11
-3.668041152110891545e+00 1.232373327498834829e-11
-3.662351354580403395e+00 1.337681757487020914e-11
-3.656661557049915690e+00 1.451545868287542351e-11
-3.650971759519427540e+00 1.574621724954660118e-11
-3.645281961988939390e+00 1.707612404825864997e-11
-3.639592164458451684e+00 1.851271100480061090e-11
-3.633902366927963534e+00 2.006404407089562565e-11
-3.628212569397475828e+00 2.173875803635082463e-11
-3.622522771866987679e+00 2.354609337836094774e-11
-3.616832974336499529e+00 2.549593525039869479e-11
-3.611143176806011823e+00 2.759885471712676647e-11
-3.605453379275523673e+00 2.986615234583771729e-11
-3.599763581745035523e+00 3.230990426907604257e-11
-3.594073784214547818e+00 3.494301083732085505e-11
-3.588383986684059668e+00 3.777924798488648272e-11
-3.582694189153571962e+00 4.083332143654059444e-11
-3.577004391623083812e+00 4.412092388674172176e-11
-3.571314594092595662e+00 4.765879528782845669e-11
-3.565624796562107957e+00 5.146478638798356623e-11
-3.559934999031619807e+00 5.555792566429908638e-11
-3.554245201501131657e+00 5.995848980079767959e-11
-3.548555403970643951e+00 6.468807786581781168e-11
-3.542865606440155801e+00 6.976968934770511520e-11
-3.537175808909668095e+00 7.522780621228641267e-11
-3.531486011379179946e+00 8.108847915012643963e-11
-3.525796213848691796e+00 8.737941818602830538e-11
-3.520106416318204090e+00 9.413008782768578152e-11
-3.514416618787715940e+00 1.013718069347550539e-10
-3.508726821257227790e+00 1.091378534938990283e-10
-3.503037023726740085e+00 1.174635744895714039e-10
-3.497347226196251935e+00 1.263865010643809717e-10
-3.491657428665763785e+00 1.359464691668327946e-10
-3.485967631135276079e+00 1.461857458880744253e-10
-3.480277833604787929e+00 1.571491616929021302e-10
-3.474588036074300224e+00 1.688842487537405830e-10
-3.468898238543812074e+00 1.814413855995861973e-10
-3.463208441013323924e+00 1.948739482948790826e-10
-3.457518643482836218e+00 2.092384683660829589e-10
-3.451828845952348068e+00 2.245947976962084727e-10
-3.446139048421859918e+00 2.410062806096985974e-10
-3.440449250891372213e+00 2.585399333719813636e-10
-3.434759453360884063e+00 2.772666313294649940e-10
-3.429069655830396357e+00 2.972613039168683414e-10
-3.423379858299908207e+00 3.186031377595236605e-10
-3.417690060769420057e+00 3.413757880984918137e-10
-3.412000263238932352e+00 3.656675987661911500e-10
-3.406310465708444202e+00 3.915718309394975820e-10
-3.400620668177956052e+00 4.191869008960242403e-10
-3.394930870647468346e+00 4.486166269975495765e-10
-3.389241073116980196e+00 4.799704861221054881e-10
-3.383551275586492046e+00 5.133638797632332909e-10
-3.377861478056004341e+00 5.489184100112576723e-10
-3.372171680525516191e+00 5.867621656270316238e-10
-3.366481882995028485e+00 6.270300184134580116e-10
-3.360792085464540335e+00 6.698639300843404028e-10
-3.355102287934052185e+00 7.154132698232994372e-10
-3.349412490403564480e+00 7.638351427181498029e-10
-3.343722692873076330e+00 8.152947292476893269e-10
-3.338032895342588180e+00 8.699656359885874760e-10
-3.332343097812100474e+00 9.280302576999838471e-10
-3.326653300281612324e+00 9.896801509321784578e-10
-3.320963502751124619e+00 1.055116419293641884e-09
-3.315273705220636469e+00 1.124550110497569490e-09
-3.309583907690148319e+00 1.198202625294752853e-09
-3.303894110159660613e+00 1.276306138384491738e-09
-3.298204312629172463e+00 1.359104031378722056e-09
-3.292514515098684313e+00 1.446851337876921426e-09
-3.286824717568196608e+00 1.539815200690879118e-09
-3.281134920037708458e+00 1.638275341238296383e-09
-3.275445122507220308e+00 1.742524541103092141e-09
-3.269755324976732602e+00 1.852869135738115601e-09
-3.264065527446244452e+00 1.969629520262220683e-09
-3.258375729915756747e+00 2.093140667278734560e-09
-3.252685932385268597e+00 2.223752656616549803e-09
-3.246996134854780447e+00 2.361831216867161746e-09
-3.241306337324292741e+00 2.507758278562725112e-09
-3.235616539793804591e+00 2.661932538809923540e-09
-3.229926742263316441e+00 2.824770037163012169e-09
-3.224236944732828736e+00 2.996704742487183026e-09
-3.218547147202340586e+00 3.178189150529104735e-09
-3.212857349671852880e+00 3.369694891876242747e-09
-3.207167552141364730e+00 3.571713349950641406e-09
-3.201477754610876580e+00 3.784756288644216115e-09
-3.195787957080388875e+00 4.009356489164517157e-09
-3.190098159549900725e+00 4.246068395619207539e-09
-3.184408362019412575e+00 4.495468768826069502e-09
-3.178718564488924869e+00 4.758157347793336091e-09
-3.173028766958436719e+00 5.034757518271098437e-09
-3.167338969427948570e+00 5.325916987729733513e-09
-3.161649171897460864e+00 5.632308466076252190e-09
-3.155959374366972714e+00 5.954630351372162614e-09
-3.150269576836485008e+00 6.293607419768961246e-09
-3.144579779305996858e+00 6.649991518829717542e-09
-3.138889981775508708e+00 7.024562263354823009e-09
-3.133200184245021003e+00 7.418127732781438986e-09
-3.127510386714532853e+00 7.831525169175100684e-09
-3.121820589184044703e+00 8.265621674780708585e-09
-3.116130791653556997e+00 8.721314908049850671e-09
-3.110440994123068847e+00 9.199533777008946607e-09
-3.104751196592581142e+00 9.701239128780631494e-09
-3.099061399062092992e+00 1.022742443402033798e-08
-3.093371601531604842e+00 1.077911646497603882e-08
-3.087681804001117136e+00 1.135737596582940163e-08
-3.081992006470628986e+00 1.196329831392411996e-08
-3.076302208940140837e+00 1.259801417043569730e-08
-3.070612411409653131e+00 1.326269011898834110e-08
-3.064922613879164981e+00 1.395852929067310346e-08
-3.059232816348677275e+00 1.468677197387307969e-08
-3.053543018818189125e+00 1.544869620725492389e-08
-3.047853221287700975e+00 1.624561835423705927e-08
-3.042163423757213270e+00 1.707889365720220563e-08
-3.036473626226725120e+00 1.794991676967672197e-08
-3.030783828696236970e+00 1.886012226465709938e-08
-3.025094031165749264e+00 1.981098511722571670e-08
-3.019404233635261114e+00 2.080402115955855323e-08
-3.013714436104772965e+00 2.184078750639160499e-08
-3.008024638574285259e+00 2.292288294898200646e-08
-3.002334841043797109e+00 2.405194831556733495e-08
-2.996645043513309403e+00 2.522966679629903638e-08
-2.990955245982821253e+00 2.645776423060443728e-08
-2.985265448452333104e+00 2.773800935490617907e-08
-2.979575650921845398e+00 2.907221400861533680e-08
-2.973885853391357248e+00 3.046223329629743534e-08
-2.968196055860869098e+00 3.190996570390097369e-08
-2.962506258330381392e+00 3.341735316693493813e-08
-2.956816460799893242e+00 3.498638108847819509e-08
-2.951126663269405537e+00 3.661907830490640065e-08
-2.945436865738917387e+00 3.831751699723441853e-08
-2.939747068208429237e+00 4.008381254597871350e-08
-2.934057270677941531e+00 4.192012332746972393e-08
-2.928367473147453381e+00 4.382865044956260691e-08
-2.922677675616965232e+00 4.581163742472534876e-08
-2.916987878086477526e+00 4.787136977852080062e-08
-2.911298080555989376e+00 5.001017459153784494e-08
-2.905608283025501226e+00 5.223041997287252583e-08
-2.899918485495013520e+00 5.453451446331918268e-08
-2.894228687964525371e+00 5.692490636648618039e-08
-2.888538890434037665e+00 5.940408300611790432e-08
-2.882849092903549515e+00 6.197456990798438828e-08
-2.877159295373061365e+00 6.463892990476914271e-08
-2.871469497842573659e+00 6.739976216248534254e-08
-2.865779700312085509e+00 7.025970112703622378e-08
-2.860089902781597360e+00 7.322141538963940507e-08
-2.854400105251109654e+00 7.628760646994731394e-08
-2.848710307720621504e+00 7.946100751580956559e-08
-2.843020510190133798e+00 8.274438191874318868e-08
-2.837330712659645648e+00 8.614052184431955634e-08
-2.831640915129157499e+00 8.965224667680020292e-08
-2.825951117598669793e+00 9.328240137751474942e-08
-2.820261320068181643e+00 9.703385475661954568e-08
-2.814571522537693493e+00 1.009094976580361634e-07
-2.808881725007205787e+00 1.049122410575459170e-07
-2.803191927476717638e+00 1.090450140741853219e-07
-2.797502129946229488e+00 1.133107618952695227e-07
-2.791812332415741782e+00 1.177124436155713951e-07
-2.786122534885253632e+00 1.222530299913712018e-07
-2.780432737354765926e+00 1.269355011102969335e-07
-2.774742939824277776e+00 1.317628439780982988e-07
-2.769053142293789627e+00 1.367380500236937476e-07
-2.763363344763301921e+00 1.418641125240772987e-07
-2.757673547232813771e+00 1.471440239508837275e-07
-2.751983749702325621e+00 1.525807732406502448e-07
-2.746293952171837915e+00 1.581773429910617917e-07
-2.740604154641349766e+00 1.639367065857027290e-07
-2.734914357110862060e+00 1.698618252500880027e-07
-2.729224559580373910e+00 1.759556450420137607e-07
-2.723534762049885760e+00 1.822210937795067338e-07
-2.717844964519398054e+00 1.886610779099317734e-07
-2.712155166988909905e+00 1.952784793240722650e-07
-2.706465369458421755e+00 2.020761521192594973e-07
-2.700775571927934049e+00 2.090569193159149811e-07
-2.695085774397445899e+00 2.162235695321226570e-07
-2.689395976866958193e+00 2.235788536211210174e-07
-2.683706179336470043e+00 2.311254812768945653e-07
-2.678016381805981894e+00 2.388661176132850640e-07
-2.672326584275493744e+00 2.468033797223460329e-07
-2.666636786745005594e+00 2.549398332179068042e-07
-2.660946989214518332e+00 2.632779887705905196e-07
-2.655257191684030182e+00 2.718202986408007836e-07
-2.649567394153542033e+00 2.805691532164201226e-07
-2.643877596623053883e+00 2.895268775622688609e-07
-2.638187799092565733e+00 2.986957279885742230e-07
-2.632498001562078471e+00 3.080778886459683475e-07
-2.626808204031590321e+00 3.176754681547745132e-07
-2.621118406501102172e+00 3.274904962765415688e-07
-2.615428608970614022e+00 3.375249206360519963e-07
-2.609738811440125872e+00 3.477806035021997712e-07
-2.604049013909638610e+00 3.582593186363576363e-07
-2.598359216379150460e+00 3.689627482170480690e-07
-2.592669418848662310e+00 3.798924798498811900e-07
-2.586979621318174161e+00 3.910500036719413989e-07
-2.581289823787686011e+00 4.024367095599112995e-07
-2.575600026257197861e+00 4.140538844513827847e-07
-2.569910228726710599e+00 4.259027097889298243e-07
-2.564220431196222449e+00 4.379842590966335944e-07
-2.558530633665734300e+00 4.502994956988082398e-07
-2.552840836135246150e+00 4.628492705908167479e-07
-2.547151038604758000e+00 4.756343204718612285e-07
-2.541461241074270738e+00 4.886552659497053170e-07
-2.535771443543782588e+00 5.019126099273151670e-07
-2.530081646013294439e+00 5.154067361813605001e-07
-2.524391848482806289e+00 5.291379081425727117e-07
-2.518702050952318139e+00 5.431062678878469207e-07
-2.513012253421829989e+00 5.573118353539520845e-07
-2.507322455891342727e+00 5.717545077826239384e-07
-2.501632658360854577e+00 5.864340594067138788e-07
-2.495942860830366428e+00 6.013501413869066013e-07
-2.490253063299878278e+00 6.165022820084407505e-07
-2.484563265769390128e+00 6.318898871470109219e-07
-2.478873468238902866e+00 6.475122410128866358e-07
-2.473183670708414716e+00 6.633685071820586950e-07
-2.467493873177926567e+00 6.794577299229287849e-07
-2.461804075647438417e+00 6.957788358268838961e-07
-2.456114278116950267e+00 7.123306357507122786e-07
-2.450424480586463005e+00 7.291118270785586584e-07
-2.444734683055974855e+00 7.461209963107805970e-07
-2.439044885525486706e+00 7.633566219866476401e-07
-2.433355087994998556e+00 7.808170779475502523e-07
-2.427665290464510406e+00 7.985006369468731849e-07
-2.421975492934022256e+00 8.164054746123347118e-07
-2.416285695403534994e+00 8.345296737661139582e-07
-2.410595897873046844e+00 8.528712291076592089e-07
-2.404906100342558695e+00 8.714280522635161218e-07
-2.399216302812070545e+00 8.901979772081270439e-07
-2.393526505281582395e+00 9.091787660589246571e-07
-2.387836707751095133e+00 9.283681152485758330e-07
-2.382146910220606983e+00 9.477636620766890467e-07
-2.376457112690118834e+00 9.673629916426753946e-07
-2.370767315159630684e+00 9.871636441609922603e-07
-2.365077517629142534e+00 1.007163122659324010e-06
-2.359387720098654384e+00 1.027358901059722804e-06
-2.353697922568167122e+00 1.047748432642124955e-06
-2.348008125037678973e+00 1.068329158889098193e-06
-2.342318327507190823e+00 1.089098518710003559e-06
-2.336628529976702673e+00 1.110053958042289207e-06
-2.330938732446214523e+00 1.131192939826927324e-06
-2.325248934915727261e+00 1.152512954354496586e-06
-2.319559137385239111e+00 1.174011529977842472e-06
-2.313869339854750962e+00 1.195686244186626467e-06
-2.308179542324262812e+00 1.217534735038644073e-06
-2.302489744793774662e+00 1.239554712942172957e-06
-2.296799947263286512e+00 1.261743972783168122e-06
-2.291110149732799250e+00 1.284100406390631592e-06
-2.285420352202311101e+00 1.306622015333069912e-06
-2.279730554671822951e+00 1.329306924038480967e-06
-2.274040757141334801e+00 1.352153393230056022e-06
-2.268350959610846651e+00 1.375159833669354727e-06
-2.262661162080359389e+00 1.398324820198492912e-06
-2.256971364549871240e+00 1.421647106072666810e-06
-2.251281567019383090e+00 1.445125637574119434e-06
-2.245591769488894940e+00 1.468759568898653993e-06
-2.239901971958406790e+00 1.492548277305690595e-06
-2.234212174427919528e+00 1.516491378522937884e-06
-2.228522376897431378e+00 1.540588742396923605e-06
-2.222832579366943229e+00 1.564840508780775719e-06
-2.217142781836455079e+00 1.589247103651067898e-06
-2.211452984305966929e+00 1.613809255445898810e-06
-2.205763186775478779e+00 1.638528011616943786e-06
-2.200073389244991517e+00 1.663404755388901648e-06
-2.194383591714503368e+00 1.688441222720566941e-06
-2.188693794184015218e+00 1.713639519462646524e-06
-2.183003996653527068e+00 1.739002138708663677e-06
-2.177314199123038918e+00 1.764531978336438483e-06
-2.171624401592551656e+00 1.790232358739186689e-06
-2.165934604062063507e+00 1.816107040746874250e-06
-2.160244806531575357e+00 1.842160243740325226e-06
-2.154555009001087207e+00 1.868396663962726683e-06
-2.148865211470599057e+00 1.894821493035432221e-06
-2.143175413940110907e+00 1.921440436687603637e-06
-2.137485616409623645e+00 1.948259733712084916e-06
-2.131795818879135496e+00 1.975286175163142248e-06
-2.126106021348647346e+00 2.002527123815092306e-06
-2.120416223818159196e+00 2.029990533904891554e-06
-2.114726426287671046e+00 2.057684971185851330e-06
-2.109036628757183784e+00 2.085619633324395781e-06
-2.103346831226695635e+00 2.113804370676904645e-06
-2.097657033696207485e+00 2.142249707489197107e-06
-2.091967236165719335e+00 2.170966863567481389e-06
-2.086277438635231185e+00 2.199967776476153752e-06
-2.080587641104743923e+00 2.229265124325195533e-06
-2.074897843574255774e+00 2.258872349217897162e-06
-2.069208046043767624e+00 2.288803681438233796e-06
-2.063518248513279474e+00 2.319074164466821288e-06
-2.057828450982791324e+00 2.349699680924513838e-06
-2.052138653452303174e+00 2.380696979554018499e-06
-2.046448855921815912e+00 2.412083703362042657e-06
-2.040759058391327763e+00 2.443878419057773337e-06
-2.035069260860839613e+00 2.476100647937792331e-06
-2.029379463330351463e+00 2.508770898383367654e-06
-2.023689665799863313e+00 2.541910700152850087e-06
-2.017999868269376051e+00 2.575542640670518733e-06
-2.012310070738887902e+00 2.609690403533221425e-06
-2.006620273208399752e+00 2.644378809477831760e-06
-2.000930475677911602e+00 2.679633860076353396e-06
-1.995240678147423452e+00 2.715482784450904332e-06
-1.989550880616935302e+00 2.751954089328742254e-06
-1.983861083086448041e+00 2.789077612787598979e-06
-1.978171285555959891e+00 2.826884582074261672e-06
-1.972481488025471741e+00 2.865407675914694062e-06
-1.966791690494983591e+00 2.904681091772559297e-06
-1.961101892964495441e+00 2.944740618554364967e-06
-1.955412095434008179e+00 2.985623715304652763e-06
-1.949722297903520030e+00 3.027369596483401120e-06
-1.944032500373031880e+00 3.070019324470524731e-06
-1.938342702842543730e+00 3.113615909999700618e-06
-1.932652905312055580e+00 3.158204421285360682e-06
-1.926963107781567430e+00 3.203832102673761258e-06
-1.921273310251080169e+00 3.250548503721232378e-06
-1.915583512720592019e+00 3.298405619681019356e-06
-1.909893715190103869e+00 3.347458044464420526e-06
-1.904203917659615719e+00 3.397763137233432861e-06
-1.898514120129127569e+00 3.449381203880446343e-06
-1.892824322598640308e+00 3.502375694757012241e-06
-1.887134525068152158e+00 3.556813420128538477e-06
-1.881444727537664008e+00 3.612764784955386780e-06
-1.875754930007175858e+00 3.670304044734696144e-06
-1.870065132476687708e+00 3.729509584280780909e-06
-1.864375334946200446e+00 3.790464221477227767e-06
-1.858685537415712297e+00 3.853255538200718316e-06
-1.852995739885224147e+00 3.917976240796134533e-06
-1.847305942354735997e+00 3.984724552676240887e-06
-1.841616144824247847e+00 4.053604641826798000e-06
-1.835926347293759697e+00 4.124727086221842880e-06
-1.830236549763272436e+00 4.198209380393917362e-06
-1.824546752232784286e+00 4.274176486662184232e-06
-1.818856954702296136e+00 4.352761434798148699e-06
-1.813167157171807986e+00 4.434105974206202017e-06
-1.807477359641319836e+00 4.518361283014673222e-06
-1.801787562110832575e+00 4.605688738814878119e-06
-1.796097764580344425e+00 4.696260756151778758e-06
-1.790407967049856275e+00 4.790261696261607475e-06
-1.784718169519368125e+00 4.887888854971831229e-06
-1.779028371988879975e+00 4.989353535127217299e-06
-1.773338574458391825e+00 5.094882210385891027e-06
-1.767648776927904564e+00 5.204717787742031091e-06
-1.761958979397416414e+00 5.319120976679602797e-06
-1.756269181866928264e+00 5.438371773445906399e-06
-1.750579384336440114e+00 5.562771069557918899e-06
-1.744889586805951964e+00 5.692642394318994065e-06
-1.739199789275464703e+00 5.828333801832479084e-06
-1.733509991744976553e+00 5.970219913753617656e-06
-1.727820194214488403e+00 6.118704129824276150e-06
-1.722130396684000253e+00 6.274221019090384464e-06
-1.716440599153512103e+00 6.437238905610020378e-06
-1.710750801623023953e+00 6.608262663426173285e-06
-1.705061004092536692e+00 6.787836736603250834e-06
-1.699371206562048542e+00 6.976548401215002964e-06
-1.693681409031560392e+00 7.175031287324860439e-06
-1.687991611501072242e+00 7.383969180224165953e-06
-1.682301813970584092e+00 7.604100121488515750e-06
-1.676612016440096831e+00 7.836220831784803452e-06
-1.670922218909608681e+00 8.081191478812742960e-06
-1.665232421379120531e+00 8.339940815298318134e-06
-1.659542623848632381e+00 8.613471713578627664e-06
-1.653852826318144231e+00 8.902867125027931751e-06
-1.648163028787656970e+00 9.209296494381093945e-06
-1.642473231257168820e+00 9.534022660914486566e-06
-1.636783433726680670e+00 9.878409280449633822e-06
-1.631093636196192520e+00 1.024392880425837995e-05
-1.625403838665704370e+00 1.063217105316913084e-05
-1.619714041135216220e+00 1.104485242751074586e-05
-1.614024243604728959e+00 1.148382579598483307e-05
-1.608334446074240809e+00 1.195109110913441868e-05
-1.602644648543752659e+00 1.244880678577819424e-05
-1.596954851013264509e+00 1.297930192361514822e-05
-1.591265053482776359e+00 1.354508938816898240e-05
-1.585575255952289098e+00 1.414887983734822180e-05
-1.579885458421800948e+00 1.479359674214473120e-05
-1.574195660891312798e+00 1.548239246738363317e-05
-1.568505863360824648e+00 1.621866547998144698e-05
-1.562816065830336498e+00 1.700607875585917413e-05
-1.557126268299848348e+00 1.784857946050678163e-05
-1.551436470769361087e+00 1.875041998220088057e-05
-1.545746673238872937e+00 1.971618040104515507e-05
-1.540056875708384787e+00 2.075079248132959890e-05
-1.534367078177896637e+00 2.185956527920416103e-05
-1.528677280647408487e+00 2.304821246231801972e-05
-1.522987483116921226e+00 2.432288144290752286e-05
-1.517297685586433076e+00 2.569018443081233060e-05
-1.511607888055944926e+00 2.715723151806134211e-05
-1.505918090525456776e+00 2.873166591200996845e-05
-1.500228292994968626e+00 3.042170143950433895e-05
-1.494538495464481365e+00 3.223616245021849357e-05
-1.488848697933993215e+00 3.418452625314053514e-05
-1.483158900403505065e+00 3.627696822616890754e-05
-1.477469102873016915e+00 3.852440974493504281e-05
-1.471779305342528765e+00 4.093856908325852406e-05
-1.466089507812040615e+00 4.353201544408976244e-05
-1.460399710281553354e+00 4.631822628637708008e-05
-1.454709912751065204e+00 4.931164812001345075e-05
-1.449020115220577054e+00 5.252776094784688253e-05
-1.443330317690088904e+00 5.598314654070475773e-05
-1.437640520159600754e+00 5.969556073841922913e-05
-1.431950722629113493e+00 6.368400997699021732e-05
-1.426260925098625343e+00 6.796883224924087422e-05
-1.420571127568137193e+00 7.257178271358180805e-05
-1.414881330037649043e+00 7.751612417284086797e-05
-1.409191532507160893e+00 8.282672265243624628e-05
-1.403501734976672743e+00 8.853014831452714437e-05
-1.397811937446185482e+00 9.465478195210067771e-05
-1.392122139915697332e+00 1.012309273142448872e-04
-1.386432342385209182e+00 1.082909295210562575e-04
-1.380742544854721032e+00 1.158692998337859713e-04
-1.375052747324232882e+00 1.240028470527954280e-04
-1.369362949793745621e+00 1.327308158227508649e-04
-1.363673152263257471e+00 1.420950321311452793e-04
-1.357983354732769321e+00 1.521400562926333324e-04
-1.352293557202281171e+00 1.629133437178811601e-04
-1.346603759671793021e+00 1.744654137714446831e-04
-1.340913962141304872e+00 1.868500270287370112e-04
-1.335224164610817610e+00 2.001243712472595612e-04
-1.329534367080329460e+00 2.143492563719831762e-04
-1.323844569549841310e+00 2.295893188989196548e-04
-1.318154772019353160e+00 2.459132359246721071e-04
-1.312464974488865010e+00 2.633939492127556552e-04
-1.306775176958377749e+00 2.821088996099510842e-04
-1.301085379427889599e+00 3.021402721476909971e-04
-1.295395581897401449e+00 3.235752521643809471e-04
-1.289705784366913299e+00 3.465062927847923475e-04
-1.284015986836425149e+00 3.710313940918144853e-04
-1.278326189305937888e+00 3.972543943241916686e-04
-1.272636391775449738e+00 4.252852734311397278e-04
-1.266946594244961588e+00 4.552404693108262970e-04
-1.261256796714473438e+00 4.872432070548242378e-04
-1.255566999183985288e+00 5.214238415142769065e-04
-1.249877201653497139e+00 5.579202134960266823e-04
-1.244187404123009877e+00 5.968780198879700821e-04
-1.238497606592521727e+00 6.384511980025429131e-04
-1.232807809062033577e+00 6.828023244151174226e-04
-1.227118011531545427e+00 7.301030285607355494e-04
-1.221428214001057277e+00 7.805344213370801797e-04
-1.215738416470570016e+00 8.342875389446250019e-04
-1.210048618940081866e+00 8.915638021759864995e-04
-1.204358821409593716e+00 9.525754913454417567e-04
-1.198669023879105566e+00 1.017546237026978806e-03
-1.192979226348617416e+00 1.086711526743965690e-03
-1.187289428818129267e+00 1.160319227726537865e-03
-1.181599631287642005e+00 1.238630125823343394e-03
-1.175909833757153855e+00 1.321918480622677125e-03
-1.170220036226665705e+00 1.410472596803694209e-03
-1.164530238696177555e+00 1.504595411702292981e-03
-1.158840441165689406e+00 1.604605099036826316e-03
-1.153150643635202144e+00 1.710835688697437146e-03
-1.147460846104713994e+00 1.823637702458663417e-03
-1.141771048574225844e+00 1.943378805427778454e-03
-1.136081251043737694e+00 2.070444472992364737e-03
-1.130391453513249544e+00 2.205238672977753809e-03
-1.124701655982762283e+00 2.348184562670276379e-03
-1.119011858452274133e+00 2.499725200304471311e-03
-1.113322060921785983e+00 2.660324270551343850e-03
-1.107632263391297833e+00 2.830466823482150757e-03
-1.101942465860809683e+00 3.010660026415182614e-03
-1.096252668330321534e+00 3.201433927984549937e-03
-1.090562870799834272e+00 3.403342233698000794e-03
-1.084873073269346122e+00 3.616963092176654713e-03
-1.079183275738857972e+00 3.842899891191695842e-03
-1.073493478208369822e+00 4.081782062534502695e-03
-1.067803680677881673e+00 4.334265894673243816e-03
-1.062113883147394411e+00 4.601035352064950824e-03
-1.056424085616906261e+00 4.882802899904949492e-03
-1.050734288086418111e+00 5.180310333005464819e-03
-1.045044490555929961e+00 5.494329607405151403e-03
-1.039354693025441811e+00 5.825663673216414928e-03
-1.033664895494953662e+00 6.175147307123050704e-03
-1.027975097964466400e+00 6.543647942843407173e-03
-1.022285300433978250e+00 6.932066497776480374e-03
-1.016595502903490100e+00 7.341338193947339295e-03
-1.010905705373001950e+00 7.772433371269838256e-03
-1.005215907842513801e+00 8.226358291041022466e-03
-9.995261103120265389e-01 8.704155927480743127e-03
-9.938363127815383891e-01 9.206906745028029665e-03
-9.881465152510502392e-01 9.735729459001842001e-03
-9.824567177205620894e-01 1.029178177713475917e-02
-9.767669201900739395e-01 1.087626111938417607e-02
-9.710771226595857897e-01 1.149040531332701925e-02
-9.653873251290985280e-01 1.213549326234443504e-02
-9.596975275986103782e-01 1.281284558370668694e-02
-9.540077300681222283e-01 1.352382521357118478e-02
-9.483179325376340785e-01 1.426983797581782114e-02
-9.426281350071459286e-01 1.505233311155258595e-02
-9.369383374766586670e-01 1.587280376602638252e-02
-9.312485399461705171e-01 1.673278742963378932e-02
-9.255587424156823673e-01 1.763386632957589933e-02
-9.198689448851942174e-01 1.857766776870263536e-02
-9.141791473547060676e-01 1.956586440797739718e-02
-9.084893498242188059e-01 2.060017448894715594e-02
-9.027995522937306561e-01 2.168236199254525848e-02
-8.971097547632425062e-01 2.281423673050167814e-02
-8.914199572327543564e-01 2.399765436559903389e-02
-8.857301597022662065e-01 2.523451635697239459e-02
-8.800403621717780567e-01 2.652676982662893757e-02
-8.743505646412907950e-01 2.787640734334400835e-02
-8.686607671108026452e-01 2.928546662008454926e-02
-8.629709695803144953e-01 3.075603012110782186e-02
-8.572811720498263455e-01 3.229022457490276360e-02
-8.515913745193381956e-01 3.389022038915746188e-02
-8.459015769888509340e-01 3.555823096397359856e-02
-8.402117794583627841e-01 3.729651189959594382e-02
-8.345219819278746343e-01 3.910736009497727678e-02
-8.288321843973864844e-01 4.099311273357887642e-02
-8.231423868668983346e-01 4.295614615288205485e-02
-8.174525893364101847e-01 4.499887459418810964e-02
-8.117627918059229231e-01 4.712374882939352611e-02
-8.060729942754347732e-01 4.933325466155472072e-02
-8.003831967449466234e-01 5.162991129618964975e-02
-7.946933992144584735e-01 5.401626958042892584e-02
-7.890036016839703237e-01 5.649491010728784762e-02
-7.833138041534830620e-01 5.906844118252066456e-02
-7.776240066229949122e-01 6.173949665171998835e-02
-7.719342090925067623e-01 6.451073358553033321e-02
-7.662444115620186125e-01 6.738482982109073038e-02
-7.605546140315304626e-01 7.036448135805287163e-02
-7.548648165010432010e-01 7.345239960779190169e-02
-7.491750189705550511e-01 7.665130849470433438e-02
-7.434852214400669013e-01 7.996394140877122192e-02
-7.377954239095787514e-01 8.339303800888868412e-02
-7.321056263790906016e-01 8.694134087677497791e-02
-7.264158288486024517e-01 9.061159202160928849e-02
-7.207260313181151901e-01 9.440652923590649170e-02
-7.150362337876270402e-01 9.832888230350139702e-02
-7.093464362571388904e-01 1.023813690608820770e-01
-7.036566387266507405e-01 1.065666913135245447e-01
-6.979668411961625907e-01 1.108875306092634710e-01
-6.922770436656753290e-01 1.153465438711604174e-01
-6.865872461351871792e-01 1.199463588927575791e-01
-6.808974486046990293e-01 1.246895696990256569e-01
-6.752076510742108795e-01 1.295787317767844726e-01
-6.695178535437227296e-01 1.346163571788013547e-01
-6.638280560132345798e-01 1.398049095062482705e-01
-6.581382584827473181e-01 1.451467987746552779e-01
-6.524484609522591683e-01 1.506443761689779948e-01
-6.467586634217710184e-01 1.562999286938490939e-01
-6.410688658912828686e-01 1.621156737255904645e-01
-6.353790683607947187e-01 1.680937534730119198e-01
-6.296892708303074571e-01 1.742362293545095531e-01
-6.239994732998193072e-01 1.805450762994591507e-01
-6.183096757693311574e-01 1.870221769823453839e-01
-6.126198782388430075e-01 1.936693159985712898e-01
-6.069300807083548577e-01 2.004881739913166039e-01
-6.012402831778667078e-01 2.074803217392855170e-01
-5.955504856473794462e-01 2.146472142156197194e-01
-5.898606881168912963e-01 2.219901846286894964e-01
-5.841708905864031465e-01 2.295104384558732391e-01
-5.784810930559149966e-01 2.372090474818744077e-01
-5.727912955254268468e-01 2.450869438534746259e-01
-5.671014979949395851e-01 2.531449141630118804e-01
-5.614117004644514353e-01 2.613835935732219951e-01
-5.557219029339632854e-01 2.698034599963832214e-01
-5.500321054034751356e-01 2.784048283410537894e-01
-5.443423078729869857e-01 2.871878448399235451e-01
-5.386525103424997241e-01 2.961524814725841614e-01
-5.329627128120115742e-01 3.052985304972405944e-01
-5.272729152815234244e-01 3.146255991055618706e-01
-5.215831177510352745e-01 3.241331042150735198e-01
-5.158933202205471247e-01 3.338202674135822834e-01
-5.102035226900589748e-01 3.436861100702479632e-01
-5.045137251595717132e-01 3.537294486279662920e-01
-4.988239276290835633e-01 3.639488900917661751e-01
-4.931341300985954135e-01 3.743428277278783578e-01
-4.874443325681072636e-01 3.849094369881359556e-01
-4.817545350376191138e-01 3.956466716742177425e-01
-4.760647375071318521e-01 4.065522603561511072e-01
-4.703749399766437023e-01 4.176237030593097366e-01
-4.646851424461555524e-01 4.288582682338988317e-01
-4.589953449156674026e-01 4.402529900207134417e-01
-4.533055473851792527e-01 4.518046658266030580e-01
-4.476157498546911029e-01 4.635098542227557572e-01
-4.419259523242038412e-01 4.753648731785189430e-01
-4.362361547937156914e-01 4.873657986430536271e-01
-4.305463572632275415e-01 4.995084634866028828e-01
-4.248565597327393917e-01 5.117884568126990219e-01
-4.191667622022512418e-01 5.242011236520112138e-01
-4.134769646717639802e-01 5.367415650479602229e-01
-4.077871671412758303e-01 5.494046385435864543e-01
-4.020973696107876805e-01 5.621849590784301354e-01
-3.964075720802995306e-01 5.750769003035184346e-01
-3.907177745498113808e-01 5.880745963217305361e-01
-3.850279770193241191e-01 6.011719438600368060e-01
-3.793381794888359693e-01 6.143626048792780736e-01
-3.736483819583478194e-01 6.276400096262335637e-01
-3.679585844278596696e-01 6.409973601318962322e-01
-3.622687868973715197e-01 6.544276341588644019e-01
-3.565789893668833699e-01 6.679235895998378858e-01
-3.508891918363961082e-01 6.814777693282070281e-01
-3.451993943059079584e-01 6.950825065007187886e-01
-3.395095967754198085e-01 7.087299303111306292e-01
-3.338197992449316587e-01 7.224119721927846349e-01
-3.281300017144435088e-01 7.361203724668876625e-01
-3.224402041839562472e-01 7.498466874322482489e-01
-3.167504066534680973e-01 7.635822968911263331e-01
-3.110606091229799475e-01 7.773184121047125306e-01
-3.053708115924917976e-01 7.910460841707248614e-01
-2.996810140620036478e-01 8.047562128144302163e-01
-2.939912165315154979e-01 8.184395555833445801e-01
-2.883014190010282363e-01 8.320867374347522549e-01
-2.826116214705400864e-01 8.456882607041111832e-01
-2.769218239400519366e-01 8.592345154413003616e-01
-2.712320264095637867e-01 8.727157901006684648e-01
-2.655422288790756369e-01 8.861222825697420147e-01
-2.598524313485883752e-01 8.994441115204688808e-01
-2.541626338181002254e-01 9.126713280658798055e-01
-2.484728362876120755e-01 9.257939277040512227e-01
-2.427830387571239257e-01 9.388018625303944376e-01
-2.370932412266357758e-01 9.516850536983236797e-01
-2.314034436961476260e-01 9.644334041075514063e-01
-2.257136461656603643e-01 9.770368112984183506e-01
-2.200238486351722145e-01 9.894851805299252900e-01
-2.143340511046840646e-01 1.001768438018354468e+00
-2.086442535741959148e-01 1.013876544312783512e+00
-2.029544560437077649e-01 1.025799507783089259e+00
-1.972646585132205033e-01 1.037527398195532857e+00
-1.915748609827323534e-01 1.049050360350499922e+00
-1.858850634522442036e-01 1.060358627756489813e+00
-1.801952659217560537e-01 1.071442536314132887e+00
-1.745054683912679039e-01 1.082292537983636338e+00
-1.688156708607806422e-01 1.092899214408820319e+00
-1.631258733302924924e-01 1.103253290470753045e+00
-1.574360757998043425e-01 1.113345647743810174e+00
-1.517462782693161927e-01 1.123167337827015499e+00
-1.460564807388280428e-01 1.132709595523468282e+00
-1.403666832083398930e-01 1.141963851840800848e+00
-1.346768856778526313e-01 1.150921746785757316e+00
-1.289870881473644815e-01 1.159575141926219244e+00
-1.232972906168763316e-01 1.167916132694307052e+00
-1.176074930863881818e-01 1.175937060404579793e+00
-1.119176955559000319e-01 1.183630523961779257e+00
-1.062278980254127703e-01 1.190989391233099104e+00
-1.005381004949246204e-01 1.198006810060544769e+00
-9.484830296443647057e-02 1.204676218889579653e+00
-8.915850543394832073e-02 1.210991356991017565e+00
-8.346870790346017088e-02 1.216946274253859706e+00
-7.777891037297202104e-02 1.222535340527645564e+00
-7.208911284248475937e-02 1.227753254493782142e+00
-6.639931531199660952e-02 1.232595052046301820e+00
-6.070951778150845968e-02 1.237056114163472831e+00
-5.501972025102030983e-02 1.241132174252819631e+00
-4.932992272053215999e-02 1.244819324953183148e+00
-4.364012519004489832e-02 1.248114024378639719e+00
-3.795032765955674847e-02 1.251013101790317661e+00
-3.226053012906859863e-02 1.253513762683386989e+00
-2.657073259858044878e-02 1.255613593277797202e+00
-2.088093506809229893e-02 1.257310564402661202e+00
-1.519113753760503727e-02 1.258603034765529927e+00
-9.501340007116887421e-03 1.259489753599184025e+00
-3.811542476628737575e-03 1.259969862679964470e+00
1.878255053859412271e-03 1.260042897713082422e+00
7.568052584347562117e-03 1.259708789081775748e+00
1.325785011483571196e-02 1.258967861958619538e+00
1.894764764532297363e-02 1.257820835778741930e+00
2.463744517581112348e-02 1.256268823076133856e+00
3.032724270629927332e-02 1.254313327685695256e+00
3.601704023678742317e-02 1.251956242315077183e+00
4.170683776727557301e-02 1.249199845491812733e+00
4.739663529776283468e-02 1.246046797892626623e+00
5.308643282825098453e-02 1.242500138063205917e+00
5.877623035873913437e-02 1.238563277538066165e+00
6.446602788922728422e-02 1.234239995371490206e+00
7.015582541971543407e-02 1.229534432091809570e+00
7.584562295020358391e-02 1.224451083092565673e+00
8.153542048069084558e-02 1.218994791475331851e+00
8.722521801117899543e-02 1.213170740360122624e+00
9.291501554166714527e-02 1.206984444680508695e+00
9.860481307215529512e-02 1.200441742481596741e+00
1.042946106026434450e-01 1.193548785740099261e+00
1.099844081331307066e-01 1.186312030726700328e+00
1.156742056636188565e-01 1.178738227931841243e+00
1.213640031941070063e-01 1.170834411576928469e+00
1.270538007245951562e-01 1.162607888733751871e+00
1.327435982550833060e-01 1.154066228075674161e+00
1.384333957855714559e-01 1.145217248284793543e+00
1.441231933160587175e-01 1.136069006139922122e+00
1.498129908465468674e-01 1.126629784310734905e+00
1.555027883770350172e-01 1.116908078883949607e+00
1.611925859075231671e-01 1.106912586647758712e+00
1.668823834380113169e-01 1.096652192161099881e+00
1.725721809684985786e-01 1.086135954634596335e+00
1.782619784989867284e-01 1.075373094650175609e+00
1.839517760294748783e-01 1.064372980746530528e+00
1.896415735599630281e-01 1.053145115897571982e+00
1.953313710904511780e-01 1.041699123911056901e+00
2.010211686209384396e-01 1.030044735774450215e+00
2.067109661514265895e-01 1.018191775974906843e+00
2.124007636819147393e-01 1.006150148820080803e+00
2.180905612124028892e-01 9.939298247860937074e-01
2.237803587428910390e-01 9.815408269187089196e-01
2.294701562733791889e-01 9.689932173132831394e-01
2.351599538038664505e-01 9.562970836986158796e-01
2.408497513343546004e-01 9.434625261492386450e-01
2.465395488648427502e-01 9.304996439501413974e-01
2.522293463953309001e-01 9.174185226372062463e-01
2.579191439258190499e-01 9.042292212359847037e-01
2.636089414563063116e-01 8.909417597206543693e-01
2.692987389867944614e-01 8.775661067142123128e-01
2.749885365172826113e-01 8.641121674501284211e-01
2.806783340477707611e-01 8.505897720147649332e-01
2.863681315782589110e-01 8.370086638889935315e-01
2.920579291087470608e-01 8.233784888064615837e-01
2.977477266392343225e-01 8.097087839449912394e-01
3.034375241697224723e-01 7.960089674665639103e-01
3.091273217002106222e-01 7.822883284203632215e-01
3.148171192306987720e-01 7.685560170222162091e-01
3.205069167611869219e-01 7.548210353227786662e-01
3.261967142916741835e-01 7.410922282756901014e-01
3.318865118221623334e-01 7.273782752158231002e-01
3.375763093526504832e-01 7.136876817567022746e-01
3.432661068831386331e-01 7.000287721149827114e-01
3.489559044136267829e-01 6.864096818688580903e-01
3.546457019441149328e-01 6.728383511561137897e-01
3.603354994746021944e-01 6.593225183164709291e-01
3.660252970050903443e-01 6.458697139817592969e-01
3.717150945355784941e-01 6.324872556164333748e-01
3.774048920660666440e-01 6.191822425098074678e-01
3.830946895965547938e-01 6.059615512204231669e-01
3.887844871270420555e-01 5.928318314719037696e-01
3.944742846575302053e-01 5.797995024986394297e-01
4.001640821880183552e-01 5.668707498387316468e-01
4.058538797185065050e-01 5.540515225705986424e-01
4.115436772489946549e-01 5.413475309888026166e-01
4.172334747794819165e-01 5.287642447137360646e-01
4.229232723099700664e-01 5.163068912289527912e-01
4.286130698404582162e-01 5.039804548391542127e-01
4.343028673709463661e-01 4.917896760409959933e-01
4.399926649014345159e-01 4.797390512982043775e-01
4.456824624319226658e-01 4.678328332117532296e-01
4.513722599624099274e-01 4.560750310752056946e-01
4.570620574928980773e-01 4.444694118046889075e-01
4.627518550233862271e-01 4.330195012324358217e-01
4.684416525538743770e-01 4.217285857522233283e-01
4.741314500843625268e-01 4.105997143046140052e-01
4.798212476148497885e-01 3.996357006894191155e-01
4.855110451453379383e-01 3.888391261924015740e-01
4.912008426758260882e-01 3.782123425129084726e-01
4.968906402063142380e-01 3.677574749787446695e-01
5.025804377368023879e-01 3.574764260343877842e-01
5.082702352672905377e-01 3.473708789883769854e-01
5.139600327977777994e-01 3.374423020055319355e-01
5.196498303282659492e-01 3.276919523295002690e-01
5.253396278587540991e-01 3.181208807210596512e-01
5.310294253892422489e-01 3.087299360974785079e-01
5.367192229197303988e-01 2.995197703582700988e-01
5.424090204502176604e-01 2.904908433826544623e-01
5.480988179807058103e-01 2.816434281840908826e-01
5.537886155111939601e-01 2.729776162073634937e-01
5.594784130416821100e-01 2.644933227537604736e-01
5.651682105721702598e-01 2.561902925201045567e-01
5.708580081026575215e-01 2.480681052375333651e-01
5.765478056331456713e-01 2.401261813961558522e-01
5.822376031636338212e-01 2.323637880419710811e-01
5.879274006941219710e-01 2.247800446326656820e-01
5.936171982246101209e-01 2.173739289392450924e-01
5.993069957550982707e-01 2.101442829807458335e-01
6.049967932855855324e-01 2.030898189796275233e-01
6.106865908160736822e-01 1.962091253257975398e-01
6.163763883465618321e-01 1.895006725376223167e-01
6.220661858770499819e-01 1.829628192086406868e-01
6.277559834075381318e-01 1.765938179291434429e-01
6.334457809380253934e-01 1.703918211721895948e-01
6.391355784685135433e-01 1.643548871340669015e-01
6.448253759990016931e-01 1.584809855196736561e-01
6.505151735294898430e-01 1.527680032637191432e-01
6.562049710599779928e-01 1.472137501791420944e-01
6.618947685904661427e-01 1.418159645245893052e-01
6.675845661209534043e-01 1.365723184832849102e-01
6.732743636514415542e-01 1.314804235460826087e-01
6.789641611819297040e-01 1.265378357919910712e-01
6.846539587124178539e-01 1.217420610599088404e-01
6.903437562429060037e-01 1.170905600058079199e-01
6.960335537733932654e-01 1.125807530400597667e-01
7.017233513038814152e-01 1.082100251400654189e-01
7.074131488343695651e-01 1.039757305338263188e-01
7.131029463648577149e-01 9.987519725052278197e-02
7.187927438953458648e-01 9.590573153463897993e-02
7.244825414258340146e-01 9.206462212059640660e-02
7.301723389563212763e-01 8.834914436529262005e-02
7.358621364868094261e-01 8.475656423635641312e-02
7.415519340172975760e-01 8.128414215434864865e-02
7.472417315477857258e-01 7.792913668751511036e-02
7.529315290782738757e-01 7.468880809809984311e-02
7.586213266087611373e-01 7.156042173958554464e-02
7.643111241392492872e-01 6.854125130458572912e-02
7.700009216697374370e-01 6.562858192346406050e-02
7.756907192002255869e-01 6.281971311406733816e-02
7.813805167307137367e-01 6.011196158328917932e-02
7.870703142612009984e-01 5.750266388146853258e-02
7.927601117916891482e-01 5.498917891091156807e-02
7.984499093221772981e-01 5.256889029009958331e-02
8.041397068526654479e-01 5.023920857538399093e-02
8.098295043831535978e-01 4.799757334221958077e-02
8.155193019136417476e-01 4.584145512819901014e-02
8.212090994441290093e-01 4.376835724036035047e-02
8.268988969746171591e-01 4.177581742942618193e-02
8.325886945051053090e-01 3.986140943381442925e-02
8.382784920355934588e-01 3.802274439640872944e-02
8.439682895660816087e-01 3.625747215723292005e-02
8.496580870965688703e-01 3.456328242529706218e-02
8.553478846270570202e-01 3.293790583299902042e-02
8.610376821575451700e-01 3.137911487657307069e-02
8.667274796880333199e-01 2.988472474615538887e-02
8.724172772185214697e-01 2.845259404912159340e-02
8.781070747490096196e-01 2.708062543040759204e-02
8.837968722794968812e-01 2.576676609357767683e-02
8.894866698099850311e-01 2.450900822644012586e-02
8.951764673404731809e-01 2.330538933504129606e-02
9.008662648709613308e-01 2.215399248987844072e-02
9.065560624014494806e-01 2.105294648818334391e-02
9.122458599319367423e-01 2.000042593612054442e-02
9.179356574624248921e-01 1.899465125472978022e-02
9.236254549929130420e-01 1.803388861342274108e-02
9.293152525234011918e-01 1.711644979480666726e-02
9.350050500538893417e-01 1.624069199457385537e-02
9.406948475843766033e-01 1.540501756014600425e-02
9.463846451148647532e-01 1.460787367170850518e-02
9.520744426453529030e-01 1.384775196921258535e-02
9.577642401758410529e-01 1.312318812885231861e-02
9.634540377063292027e-01 1.243276139245673775e-02
9.691438352368173526e-01 1.177509405315809062e-02
9.748336327673046142e-01 1.114885090061756151e-02
9.805234302977927641e-01 1.055273862900394342e-02
9.862132278282809139e-01 9.985505210834723366e-03
9.919030253587690638e-01 9.445939239693798214e-03
9.975928228892572136e-01 8.932869244749763391e-03
1.003282620419744475e+00 8.445162979899934613e-03
1.008972417950232625e+00 7.981726690267467936e-03
1.014662215480720775e+00 7.541504358680579251e-03
1.020352013011208925e+00 7.123476934659249415e-03
1.026041810541697075e+00 6.726661548336091041e-03
1.031731608072185225e+00 6.350110711634076276e-03
1.037421405602672486e+00 5.992911508922376534e-03
1.043111203133160636e+00 5.654184779269069011e-03
1.048801000663648786e+00 5.333084292308872508e-03
1.054490798194136936e+00 5.028795919641402927e-03
1.060180595724625086e+00 4.740536803577340141e-03
1.065870393255112347e+00 4.467554524950039484e-03
1.071560190785600497e+00 4.209126271612802228e-03
1.077249988316088647e+00 3.964558009147144818e-03
1.082939785846576797e+00 3.733183655211767382e-03
1.088629583377064947e+00 3.514364258871386856e-03
1.094319380907553096e+00 3.307487186153707914e-03
1.100009178438040358e+00 3.111965312995159695e-03
1.105698975968528508e+00 2.927236226650429055e-03
1.111388773499016658e+00 2.752761436558255094e-03
1.117078571029504808e+00 2.588025595574355766e-03
1.122768368559992958e+00 2.432535732405457021e-03
1.128458166090480219e+00 2.285820496002362485e-03
1.134147963620968369e+00 2.147429412597550488e-03
1.139837761151456519e+00 2.016932156003176449e-03
1.145527558681944669e+00 1.893917831717601644e-03
1.151217356212432819e+00 1.777994275324906075e-03
1.156907153742920080e+00 1.668787365609902948e-03
1.162596951273408230e+00 1.565940352752446434e-03
1.168286748803896380e+00 1.469113201909203088e-03
1.173976546334384530e+00 1.377981952437244868e-03
1.179666343864872680e+00 1.292238092963996117e-03
1.185356141395360829e+00 1.211587952459928716e-03
1.191045938925848091e+00 1.135752107425463345e-03
1.196735736456336241e+00 1.064464805260995680e-03
1.202425533986824391e+00 9.974734038493097022e-04
1.208115331517312541e+00 9.345378273418929529e-04
1.213805129047800691e+00 8.754300381061633652e-04
1.219494926578287952e+00 8.199335247579001224e-04
1.225184724108776102e+00 7.678428061730016444e-04
1.230874521639264252e+00 7.189629513449760688e-04
1.236564319169752402e+00 6.731091149285412618e-04
1.242254116700240552e+00 6.301060882864152482e-04
1.247943914230728701e+00 5.897878658346528179e-04
1.253633711761215963e+00 5.519972264623323197e-04
1.259323509291704113e+00 5.165853297836694091e-04
1.265013306822192263e+00 4.834113269648330265e-04
1.270703104352680413e+00 4.523419858533913110e-04
1.276392901883168562e+00 4.232513301259815952e-04
1.282082699413655824e+00 3.960202921587500664e-04
1.287772496944143974e+00 3.705363793156625702e-04
1.293462294474632124e+00 3.466933533418393716e-04
1.299152092005120274e+00 3.243909225422281868e-04
1.304841889535608424e+00 3.035344464206552687e-04
1.310531687066095685e+00 2.840346524499727499e-04
1.316221484596583835e+00 2.658073646409168109e-04
1.321911282127071985e+00 2.487732435752934915e-04
1.327601079657560135e+00 2.328575375679108365e-04
1.333290877188048285e+00 2.179898446216196363e-04
1.338980674718536434e+00 2.041038848404397906e-04
1.344670472249024584e+00 1.911372829672318093e-04
1.350360269779512734e+00 1.790313607145614791e-04
1.356050067310000884e+00 1.677309385602560932e-04
1.361739864840487257e+00 1.571841466826228535e-04
1.367429662370975407e+00 1.473422447142859579e-04
1.373119459901463557e+00 1.381594499981962339e-04
1.378809257431951707e+00 1.295927740342185989e-04
1.384499054962439857e+00 1.216018668101984243e-04
1.390188852492928007e+00 1.141488687170764699e-04
1.395878650023416157e+00 1.071982697536993305e-04
1.401568447553904306e+00 1.007167757332996338e-04
1.407258245084392456e+00 9.467318121019078017e-05
1.412948042614880606e+00 8.903824885198887134e-05
1.418637840145366980e+00 8.378459498961536632e-05
1.424327637675855129e+00 7.888658108439448608e-05
1.430017435206343279e+00 7.432021085876944363e-05
1.435707232736831429e+00 7.006303284436018975e-05
1.441397030267319579e+00 6.609404810844639300e-05
1.447086827797807729e+00 6.239362292725544304e-05
1.452776625328295879e+00 5.894340618178204428e-05
1.458466422858784028e+00 5.572625125918069235e-05
1.464156220389272178e+00 5.272614225005522364e-05
1.469846017919760328e+00 4.992812423919594424e-05
1.475535815450248478e+00 4.731823749447365514e-05
1.481225612980734851e+00 4.488345536567510261e-05
1.486915410511223001e+00 4.261162571203559285e-05
1.492605208041711151e+00 4.049141568410917968e-05
1.498295005572199301e+00 3.851225969233895593e-05
1.503984803102687451e+00 3.666431040133789979e-05
1.509674600633175601e+00 3.493839259535822406e-05
1.515364398163663751e+00 3.332595976677339770e-05
1.521054195694151900e+00 3.181905328558724100e-05
1.526743993224640050e+00 3.041026401402097438e-05
1.532433790755128200e+00 2.909269623610666225e-05
1.538123588285616350e+00 2.785993377793149217e-05
1.543813385816102723e+00 2.670600819972830558e-05
1.549503183346590873e+00 2.562536894639028410e-05
1.555192980877079023e+00 2.461285534821211704e-05
1.560882778407567173e+00 2.366367036869609442e-05
1.566572575938055323e+00 2.277335600115556045e-05
1.572262373468543473e+00 2.193777022055307463e-05
1.577952170999031623e+00 2.115306540156039374e-05
1.583641968529519772e+00 2.041566811820829029e-05
1.589331766060007922e+00 1.972226024471253114e-05
1.595021563590496072e+00 1.906976128111961501e-05
1.600711361120984222e+00 1.845531183131418355e-05
1.606401158651470595e+00 1.787625816467315119e-05
1.612090956181958745e+00 1.733013779623996252e-05
1.617780753712446895e+00 1.681466602373644879e-05
1.623470551242935045e+00 1.632772336301767643e-05
1.629160348773423195e+00 1.586734382673250906e-05
1.634850146303911345e+00 1.543170399396155050e-05
1.640539943834399494e+00 1.501911282148247901e-05
1.646229741364887644e+00 1.462800215005867644e-05
1.651919538895375794e+00 1.425691786176566963e-05
1.657609336425863944e+00 1.390451164686523031e-05
1.663299133956352094e+00 1.356953334111294081e-05
1.668988931486838467e+00 1.325082379664592506e-05
1.674678729017326617e+00 1.294730825174603112e-05
1.680368526547814767e+00 1.265799016681809987e-05
1.686058324078302917e+00 1.238194549585829717e-05
1.691748121608791067e+00 1.211831736453048696e-05
1.697437919139279217e+00 1.186631112771064076e-05
1.703127716669767366e+00 1.162518978101227370e-05
1.708817514200255516e+00 1.139426970237053870e-05
1.714507311730743666e+00 1.117291670124279153e-05
1.720197109261231816e+00 1.096054235438336334e-05
1.725886906791719966e+00 1.075660060847307991e-05
1.731576704322206339e+00 1.056058463113318661e-05
1.737266501852694489e+00 1.037202389303191634e-05
1.742956299383182639e+00 1.019048146490523743e-05
1.748646096913670789e+00 1.001555151435903817e-05
1.754335894444158939e+00 9.846856988309858995e-06
1.760025691974647089e+00 9.684047467849076282e-06
1.765715489505135238e+00 9.526797183190868334e-06
1.771405287035623388e+00 9.374803177186284139e-06
1.777095084566111538e+00 9.227783606658800217e-06
1.782784882096599688e+00 9.085476171542509083e-06
1.788474679627086061e+00 8.947636662485566617e-06
1.794164477157574211e+00 8.814037618220440853e-06
1.799854274688062361e+00 8.684467084602737693e-06
1.805544072218550511e+00 8.558727467780565960e-06
1.811233869749038661e+00 8.436634474483880434e-06
1.816923667279526811e+00 8.318016132914796739e-06
1.822613464810014960e+00 8.202711888180749388e-06
1.828303262340503110e+00 8.090571766643117765e-06
1.833993059870991260e+00 7.981455603956415964e-06
1.839682857401479410e+00 7.875232331949150467e-06
1.845372654931967560e+00 7.771779319848434693e-06
1.851062452462453933e+00 7.670981765677981835e-06
1.856752249992942083e+00 7.572732133964261384e-06
1.862442047523430233e+00 7.476929636170994644e-06
1.868131845053918383e+00 7.383479750546185622e-06
1.873821642584406533e+00 7.292293778314013457e-06
1.879511440114894683e+00 7.203288433373006202e-06
1.885201237645382832e+00 7.116385462876002482e-06
1.890891035175870982e+00 7.031511296266035088e-06
1.896580832706359132e+00 6.948596720527093162e-06
1.902270630236847282e+00 6.867576579580234471e-06
1.907960427767335432e+00 6.788389495914840259e-06
1.913650225297821805e+00 6.710977612692581880e-06
1.919340022828309955e+00 6.635286354698719247e-06
1.925029820358798105e+00 6.561264206642808369e-06
1.930719617889286255e+00 6.488862507427986564e-06
1.936409415419774405e+00 6.418035259117834463e-06
1.942099212950262555e+00 6.348738949430357565e-06
1.947789010480750704e+00 6.280932386682259450e-06
1.953478808011238854e+00 6.214576546193086259e-06
1.959168605541727004e+00 6.149634427238802313e-06
1.964858403072215154e+00 6.086070919718157011e-06
1.970548200602703304e+00 6.023852679763502808e-06
1.976237998133189677e+00 5.962948013590720467e-06
1.981927795663677827e+00 5.903326768940926964e-06
1.987617593194165977e+00 5.844960233520664377e-06
1.993307390724654127e+00 5.787821039896161353e-06
1.998997188255142277e+00 5.731883076343366126e-06
2.004686985785630426e+00 5.677121403197240155e-06
2.010376783316118576e+00 5.623512174282466787e-06
2.016066580846606726e+00 5.571032563043443649e-06
2.021756378377094876e+00 5.519660693024103481e-06
2.027446175907583026e+00 5.469375572378306515e-06
2.033135973438071176e+00 5.420157032119227713e-06
2.038825770968557549e+00 5.371985667841613817e-06
2.044515568499045699e+00 5.324842784674086199e-06
2.050205366029533849e+00 5.278710345240401190e-06
2.055895163560021999e+00 5.233570920427768295e-06
2.061584961090510149e+00 5.189407642778863956e-06
2.067274758620998298e+00 5.146204162340416209e-06
2.072964556151486448e+00 5.103944604816469431e-06
2.078654353681974598e+00 5.062613531888271261e-06
2.084344151212462748e+00 5.022195903575422542e-06
2.090033948742950898e+00 4.982677042524438017e-06
2.095723746273439048e+00 4.944042600121464486e-06
2.101413543803925421e+00 4.906278524335571964e-06
2.107103341334413571e+00 4.869371029207663852e-06
2.112793138864901721e+00 4.833306565908295399e-06
2.118482936395389871e+00 4.798071795294546525e-06
2.124172733925878021e+00 4.763653561903080499e-06
2.129862531456366170e+00 4.730038869322194282e-06
2.135552328986854320e+00 4.697214856891141551e-06
2.141242126517342470e+00 4.665168777679895091e-06
2.146931924047830620e+00 4.633887977706797873e-06
2.152621721578318770e+00 4.603359876355543326e-06
2.158311519108805143e+00 4.573571947956381215e-06
2.164001316639293293e+00 4.544511704499529596e-06
2.169691114169781443e+00 4.516166679451715891e-06
2.175380911700269593e+00 4.488524412648870785e-06
2.181070709230757743e+00 4.461572436240508384e-06
2.186760506761245892e+00 4.435298261662914305e-06
2.192450304291734042e+00 4.409689367619999711e-06
2.198140101822222192e+00 4.384733189051983825e-06
2.203829899352710342e+00 4.360417107073267621e-06
2.209519696883198492e+00 4.336728439861738132e-06
2.215209494413686642e+00 4.313654434482578785e-06
2.220899291944173015e+00 4.291182259630205864e-06
2.226589089474661165e+00 4.269298999272364512e-06
2.232278887005149315e+00 4.247991647180848002e-06
2.237968684535637465e+00 4.227247102333232847e-06
2.243658482066125615e+00 4.207052165170276427e-06
2.249348279596613764e+00 4.187393534693467116e-06
2.255038077127101914e+00 4.168257806387020377e-06
2.260727874657590064e+00 4.149631470948461821e-06
2.266417672188078214e+00 4.131500913811454586e-06
2.272107469718566364e+00 4.113852415444294596e-06
2.277797267249054514e+00 4.096672152406868762e-06
2.283487064779540887e+00 4.079946199148462937e-06
2.289176862310029037e+00 4.063660530528127925e-06
2.294866659840517187e+00 4.047801025038854495e-06
2.300556457371005337e+00 4.032353468715946876e-06
2.306246254901493486e+00 4.017303559709482790e-06
2.311936052431981636e+00 4.002636913500003528e-06
2.317625849962469786e+00 3.988339068735807620e-06
2.323315647492957936e+00 3.974395493669591479e-06
2.329005445023446086e+00 3.960791593171378212e-06
2.334695242553934236e+00 3.947512716294015162e-06
2.340385040084422386e+00 3.934544164366764303e-06
2.346074837614908759e+00 3.921871199591845545e-06
2.351764635145396909e+00 3.909479054118034936e-06
2.357454432675885059e+00 3.897352939564919110e-06
2.363144230206373209e+00 3.885478056970538316e-06
2.368834027736861358e+00 3.873839607134753911e-06
2.374523825267349508e+00 3.862422801330015559e-06
2.380213622797837658e+00 3.851212872350667163e-06
2.385903420328325808e+00 3.840195085871451161e-06
2.391593217858813958e+00 3.829354752085474413e-06
2.397283015389302108e+00 3.818677237591421143e-06
2.402972812919790258e+00 3.808147977499542641e-06
2.408662610450276631e+00 3.797752487725595950e-06
2.414352407980764781e+00 3.787476377441719970e-06
2.420042205511252931e+00 3.777305361653077748e-06
2.425732003041741081e+00 3.767225273868908206e-06
2.431421800572229230e+00 3.757222078836687331e-06
2.437111598102717380e+00 3.747281885308050144e-06
2.442801395633205530e+00 3.737390958805236548e-06
2.448491193163693680e+00 3.727535734356973269e-06
2.454180990694181830e+00 3.717702829172922613e-06
2.459870788224669980e+00 3.707879055226126079e-06
2.465560585755158129e+00 3.698051431713225359e-06
2.471250383285644503e+00 3.688207197362656587e-06
2.476940180816132653e+00 3.678333822561529988e-06
2.482629978346620803e+00 3.668419021272471194e-06
2.488319775877108952e+00 3.658450762712295103e-06
2.494009573407597102e+00 3.648417282765120933e-06
2.499699370938085252e+00 3.638307095103259639e-06
2.505389168468573402e+00 3.628109001990064178e-06
2.511078965999061552e+00 3.617812104739783942e-06
2.516768763529549702e+00 3.607405813810404052e-06
2.522458561060037852e+00 3.596879858506494593e-06
2.528148358590524225e+00 3.586224296270080380e-06
2.533838156121012375e+00 3.575429521538680282e-06
2.539527953651500525e+00 3.564486274150845028e-06
2.545217751181988675e+00 3.553385647280637966e-06
2.550907548712476824e+00 3.542119094883824199e-06
2.556597346242964974e+00 3.530678438639747315e-06
2.562287143773453124e+00 3.519055874374234961e-06
2.567976941303941274e+00 3.507243977950164957e-06
2.573666738834429424e+00 3.495235710613739909e-06
2.579356536364917574e+00 3.483024423785860777e-06
2.585046333895405724e+00 3.470603863289445980e-06
2.590736131425892097e+00 3.457968173004953691e-06
2.596425928956380247e+00 3.445111897947742745e-06
2.602115726486868397e+00 3.432029986762499122e-06
2.607805524017356547e+00 3.418717793631190785e-06
2.613495321547844696e+00 3.405171079592636595e-06
2.619185119078332846e+00 3.391386013273126011e-06
2.624874916608820996e+00 3.377359171028950176e-06
2.630564714139309146e+00 3.363087536503138559e-06
2.636254511669797296e+00 3.348568499600087038e-06
2.641944309200285446e+00 3.333799854883096918e-06
2.647634106730773595e+00 3.318779799401235677e-06
2.653323904261259969e+00 3.303506929953200741e-06
2.659013701791748119e+00 3.287980239797129265e-06
2.664703499322236269e+00 3.272199114816643682e-06
2.670393296852724418e+00 3.256163329154420156e-06
2.676083094383212568e+00 3.239873040325921472e-06
2.681772891913700718e+00 3.223328783826894770e-06
2.687462689444188868e+00 3.206531467249375005e-06
2.693152486974677018e+00 3.189482363921858771e-06
2.698842284505165168e+00 3.172183106090319770e-06
2.704532082035653318e+00 3.154635677657567743e-06
2.710221879566141467e+00 3.136842406499309050e-06
2.715911677096627841e+00 3.118805956376007356e-06
2.721601474627115991e+00 3.100529318460309519e-06
2.727291272157604141e+00 3.082015802500553092e-06
2.732981069688092290e+00 3.063269027641217862e-06
2.738670867218580440e+00 3.044292912921902117e-06
2.744360664749068590e+00 3.025091667476685159e-06
2.750050462279556740e+00 3.005669780456150049e-06
2.755740259810044890e+00 2.986032010694628582e-06
2.761430057340533040e+00 2.966183376145424883e-06
2.767119854871021190e+00 2.946129143106970090e-06
2.772809652401509339e+00 2.925874815262885175e-06
2.778499449931995713e+00 2.905426122559017451e-06
2.784189247462483863e+00 2.884789009940369352e-06
2.789879044992972013e+00 2.863969625970894845e-06
2.795568842523460162e+00 2.842974311358720379e-06
2.801258640053948312e+00 2.821809587409346431e-06
2.806948437584436462e+00 2.800482144428943138e-06
2.812638235114924612e+00 2.778998830099567645e-06
2.818328032645412762e+00 2.757366637847680984e-06
2.824017830175900912e+00 2.735592695226923073e-06
2.829707627706389061e+00 2.713684252335570740e-06
2.835397425236877211e+00 2.691648670288542552e-06
2.841087222767363585e+00 2.669493409763254336e-06
2.846777020297851735e+00 2.647226019637893187e-06
2.852466817828339884e+00 2.624854125740182266e-06
2.858156615358828034e+00 2.602385419723738835e-06
2.863846412889316184e+00 2.579827648088625247e-06
2.869536210419804334e+00 2.557188601361771052e-06
2.875226007950292484e+00 2.534476103452209575e-06
2.880915805480780634e+00 2.511698001195231221e-06
2.886605603011268784e+00 2.488862154098733276e-06
2.892295400541756933e+00 2.465976424304178221e-06
2.897985198072243307e+00 2.443048666773749226e-06
2.903674995602731457e+00 2.420086719714330119e-06
2.909364793133219607e+00 2.397098395248257408e-06
2.915054590663707756e+00 2.374091470339631874e-06
2.920744388194195906e+00 2.351073677984384785e-06
2.926434185724684056e+00 2.328052698671258296e-06
2.932123983255172206e+00 2.305036152120051479e-06
2.937813780785660356e+00 2.282031589302650855e-06
2.943503578316148506e+00 2.259046484751502824e-06
2.949193375846636656e+00 2.236088229159391313e-06
2.954883173377124805e+00 2.213164122273575466e-06
2.960572970907611179e+00 2.190281366086582836e-06
2.966262768438099329e+00 2.167447058325142508e-06
2.971952565968587479e+00 2.144668186238184802e-06
2.977642363499075628e+00 2.121951620683854187e-06
2.983332161029563778e+00 2.099304110515115296e-06
2.989021958560051928e+00 2.076732277262686559e-06
2.994711756090540078e+00 2.054242610113535391e-06
3.000401553621028228e+00 2.031841461182554785e-06
3.006091351151516378e+00 2.009535041074517238e-06
3.011781148682004527e+00 1.987329414732914515e-06
3.017470946212492677e+00 1.965230497571808893e-06
3.023160743742979051e+00 1.943244051886407810e-06
3.028850541273467201e+00 1.921375683537643920e-06
3.034540338803955350e+00 1.899630838905823433e-06
3.040230136334443500e+00 1.878014802107851827e-06
3.045919933864931650e+00 1.856532692472508369e-06
3.051609731395419800e+00 1.835189462267857988e-06
3.057299528925907950e+00 1.813989894674717745e-06
3.062989326456396100e+00 1.792938601999927867e-06
3.068679123986884250e+00 1.772040024123036047e-06
3.074368921517372399e+00 1.751298427169891069e-06
3.080058719047860549e+00 1.730717902406586127e-06
3.085748516578346923e+00 1.710302365347135871e-06
3.091438314108835073e+00 1.690055555068230995e-06
3.097128111639323222e+00 1.669981033724552847e-06
3.102817909169811372e+00 1.650082186257957166e-06
3.108507706700299522e+00 1.630362220294118481e-06
3.114197504230787672e+00 1.610824166220189277e-06
3.119887301761275822e+00 1.591470877437177475e-06
3.125577099291763972e+00 1.572305030780877132e-06
3.131266896822252122e+00 1.553329127105324216e-06
3.136956694352740271e+00 1.534545492022931451e-06
3.142646491883228421e+00 1.515956276795612933e-06
3.148336289413714795e+00 1.497563459371419261e-06
3.154026086944202945e+00 1.479368845561357041e-06
3.159715884474691094e+00 1.461374070351397822e-06
3.165405682005179244e+00 1.443580599344691868e-06
3.171095479535667394e+00 1.425989730329420853e-06
3.176785277066155544e+00 1.408602594967826873e-06
3.182475074596643694e+00 1.391420160602213743e-06
3.188164872127131844e+00 1.374443232173932328e-06
3.193854669657619993e+00 1.357672454251572983e-06
3.199544467188108143e+00 1.341108313164819421e-06
3.205234264718596293e+00 1.324751139240598335e-06
3.210924062249082667e+00 1.308601109138389677e-06
3.216613859779570816e+00 1.292658248281705456e-06
3.222303657310058966e+00 1.276922433383035247e-06
3.227993454840547116e+00 1.261393395059551685e-06
3.233683252371035266e+00 1.246070720537208099e-06
3.239373049901523416e+00 1.230953856440892143e-06
3.245062847432011566e+00 1.216042111668481006e-06
3.250752644962499716e+00 1.201334660346737795e-06
3.256442442492987865e+00 1.186830544867115525e-06
3.262132240023476015e+00 1.172528678999598881e-06
3.267822037553964165e+00 1.158427851082804794e-06
3.273511835084450539e+00 1.144526727288615761e-06
3.279201632614938688e+00 1.130823854959621799e-06
3.284891430145426838e+00 1.117317666017777957e-06
3.290581227675914988e+00 1.104006480442527850e-06
3.296271025206403138e+00 1.090888509816786394e-06
3.301960822736891288e+00 1.077961860939069241e-06
3.307650620267379438e+00 1.065224539500035689e-06
3.313340417797867588e+00 1.052674453821665021e-06
3.319030215328355737e+00 1.040309418657204270e-06
3.324720012858843887e+00 1.028127159049957474e-06
3.330409810389330261e+00 1.016125314248885626e-06
3.336099607919818411e+00 1.004301441678856355e-06
3.341789405450306560e+00 9.926530209633450578e-07
3.347479202980794710e+00 9.811774579971296094e-07
3.353169000511282860e+00 9.698720890665101879e-07
3.358858798041771010e+00 9.587341850143703872e-07
3.364548595572259160e+00 9.477609554472634471e-07
3.370238393102747310e+00 9.369495529815475481e-07
3.375928190633235459e+00 9.262970775254310684e-07
3.381617988163723609e+00 9.158005805936286095e-07
3.387307785694211759e+00 9.054570696511478613e-07
3.392997583224698133e+00 8.952635124825770291e-07
3.398687380755186282e+00 8.852168415830350226e-07
3.404377178285674432e+00 8.753139585668619027e-07
3.410066975816162582e+00 8.655517385898368684e-07
3.415756773346650732e+00 8.559270347806714657e-07
3.421446570877138882e+00 8.464366826772930857e-07
3.427136368407627032e+00 8.370775046633167160e-07
3.432826165938115182e+00 8.278463143999486432e-07
3.438515963468603331e+00 8.187399212484284794e-07
3.444205760999091481e+00 8.097551346780045020e-07
3.449895558529579631e+00 8.008887686543036741e-07
3.455585356060066005e+00 7.921376460028684592e-07
3.461275153590554154e+00 7.834986027425152282e-07
3.466964951121042304e+00 7.749684923831516937e-07
3.472654748651530454e+00 7.665441901825172691e-07
3.478344546182018604e+00 7.582225973563720858e-07
3.484034343712506754e+00 7.500006452365418150e-07
3.489724141242994904e+00 7.418752993712455578e-07
3.495413938773483054e+00 7.338435635621006124e-07
3.501103736303971203e+00 7.259024838322283093e-07
3.506793533834459353e+00 7.180491523198891347e-07
3.512483331364947503e+00 7.102807110921321077e-07
3.518173128895433877e+00 7.025943558729899695e-07
3.523862926425922026e+00 6.949873396808187591e-07
3.529552723956410176e+00 6.874569763695089963e-07
3.535242521486898326e+00 6.800006440683287262e-07
3.540932319017386476e+00 6.726157885153511681e-07
3.546622116547874626e+00 6.652999262795164832e-07
3.552311914078362776e+00 6.580506478665421384e-07
3.558001711608850925e+00 6.508656207040552657e-07
3.563691509139339075e+00 6.437425920015108933e-07
3.569381306669827225e+00 6.366793914806469090e-07
3.575071104200315375e+00 6.296739339724356186e-07
3.580760901730801748e+00 6.227242218767160183e-07
3.586450699261289898e+00 6.158283474809024416e-07
3.592140496791778048e+00 6.089844951344607542e-07
3.597830294322266198e+00 6.021909432760072746e-07
3.603520091852754348e+00 5.954460663102354237e-07
3.609209889383242498e+00 5.887483363320882403e-07
3.614899686913730648e+00 5.820963246958957044e-07
3.620589484444218797e+00 5.754887034274660099e-07
3.626279281974706947e+00 5.689242464774176652e-07
3.631969079505195097e+00 5.624018308143259093e-07
3.637658877035683247e+00 5.559204373565497987e-07
3.643348674566169620e+00 5.494791517419161171e-07
3.649038472096657770e+00 5.430771649347062562e-07
3.654728269627145920e+00 5.367137736697468021e-07
3.660418067157634070e+00 5.303883807336214028e-07
3.666107864688122220e+00 5.241004950833969419e-07
3.671797662218610370e+00 5.178497318034978081e-07
3.677487459749098520e+00 5.116358119016757762e-07
3.683177257279586669e+00 5.054585619452975528e-07
3.688867054810074819e+00 4.993179135394534732e-07
3.694556852340562969e+00 4.932139026486636812e-07
3.700246649871049343e+00 4.871466687642244135e-07
3.705936447401537492e+00 4.811164539194766118e-07
3.711626244932025642e+00 4.751236015555754963e-07
3.717316042462513792e+00 4.691685552404956934e-07
3.723005839993001942e+00 4.632518572443205478e-07
3.728695637523490092e+00 4.573741469740208977e-07
3.734385435053978242e+00 4.515361592711609968e-07
3.740075232584466391e+00 4.457387225761541824e-07
3.745765030114954541e+00 4.399827569628728470e-07
3.751454827645442691e+00 4.342692720475850303e-07
3.757144625175930841e+00 4.285993647763440597e-07
3.762834422706417214e+00 4.229742170951042564e-07
3.768524220236905364e+00 4.173950935069450958e-07
3.774214017767393514e+00 4.118633385209428604e-07
3.779903815297881664e+00 4.063803739972665156e-07
3.785593612828369814e+00 4.009476963932205474e-07
3.791283410358857964e+00 3.955668739149959860e-07
3.796973207889346114e+00 3.902395435799633157e-07
3.802663005419834263e+00 3.849674081943813623e-07
3.808352802950322413e+00 3.797522332514354798e-07
3.814042600480810563e+00 3.745958437545330726e-07
3.819732398011298713e+00 3.695001209707933863e-07
3.825422195541785086e+00 3.644669991196699267e-07
3.831111993072273236e+00 3.594984620016088754e-07
3.836801790602761386e+00 3.545965395716608461e-07
3.842491588133249536e+00 3.497633044628630045e-07
3.848181385663737686e+00 3.450008684642209639e-07
3.853871183194225836e+00 3.403113789580256338e-07
3.859560980724713986e+00 3.356970153211869458e-07
3.865250778255202135e+00 3.311599852951873894e-07
3.870940575785690285e+00 3.267025213291798932e-07
3.876630373316178435e+00 3.223268769006604546e-07
3.882320170846666585e+00 3.180353228180559290e-07
3.888009968377152958e+00 3.138301435094638887e-07
3.893699765907641108e+00 3.097136333016692840e-07
3.899389563438129258e+00 3.056880926934814847e-07
3.905079360968617408e+00 3.017558246272750293e-07
3.910769158499105558e+00 2.979191307625521881e-07
3.916458956029593708e+00 2.941803077551982768e-07
3.922148753560081857e+00 2.905416435459978454e-07
3.927838551090570007e+00 2.870054136618545620e-07
3.933528348621058157e+00 2.835738775330509884e-07
3.939218146151546307e+00 2.802492748297594027e-07
3.944907943682034457e+00 2.770338218209098988e-07
3.950597741212520830e+00 2.739297077584084866e-07
3.956287538743008980e+00 2.709390912895852131e-07
3.961977336273497130e+00 2.680640969006693117e-07
3.967667133803985280e+00 2.653068113939571519e-07
3.973356931334473430e+00 2.626692804012749677e-07
3.979046728864961580e+00 2.601535049362348493e-07
3.984736526395449729e+00 2.577614379877012157e-07
3.990426323925937879e+00 2.554949811568105574e-07
3.996116121456426029e+00 2.533559813398157148e-07
4.001805918986914179e+00 2.513462274589631704e-07
4.007495716517402329e+00 2.494674472435541331e-07
4.013185514047888702e+00 2.477213040632925942e-07
4.018875311578376852e+00 2.461093938159763717e-07
4.024565109108865002e+00 2.446332418715655542e-07
4.030254906639353152e+00 2.432943000746124698e-07
4.035944704169841302e+00 2.420939438070411623e-07
4.041634501700329452e+00 2.410334691132356714e-07
4.047324299230817601e+00 2.401140898893957720e-07
4.053014096761305751e+00 2.393369351391196262e-07
4.058703894291793901e+00 2.387030462971797343e-07
4.064393691822282051e+00 2.382133746234708005e-07
4.070083489352768424e+00 2.378687786691311594e-07
4.075773286883256574e+00 2.376700218168607669e-07
4.081463084413744724e+00 2.376177698974927776e-07
4.087152881944232874e+00 2.377125888849062456e-07
4.092842679474721024e+00 2.379549426714112969e-07
4.098532477005209174e+00 2.383451909257769769e-07
4.104222274535697323e+00 2.388835870361185644e-07
4.109912072066185473e+00 2.395702761399101651e-07
4.115601869596673623e+00 2.404052932434349845e-07
4.121291667127161773e+00 2.413885614330388056e-07
4.126981464657649923e+00 2.425198901805999199e-07
4.132671262188136296e+00 2.437989737456819408e-07
4.138361059718624446e+00 2.452253896768829628e-07
4.144050857249112596e+00 2.467985974149365121e-07
4.149740654779600746e+00 2.485179370001758507e-07
4.155430452310088896e+00 2.503826278870005109e-07
4.161120249840577046e+00 2.523917678680276676e-07
4.166810047371065195e+00 2.545443321106379541e-07
4.172499844901553345e+00 2.568391723086564532e-07
4.178189642432041495e+00 2.592750159519177007e-07
4.183879439962529645e+00 2.618504657164874600e-07
4.189569237493017795e+00 2.645639989783058274e-07
4.195259035023504168e+00 2.674139674530182351e-07
4.200948832553992318e+00 2.703985969647459382e-07
4.206638630084480468e+00 2.735159873465098279e-07
4.212328427614968618e+00 2.767641124750108211e-07
4.218018225145456768e+00 2.801408204423990375e-07
4.223708022675944918e+00 2.836438338676179638e-07
4.229397820206433067e+00 2.872707503498377611e-07
4.235087617736921217e+00 2.910190430664072679e-07
4.240777415267409367e+00 2.948860615176610827e-07
4.246467212797897517e+00 2.988690324208041794e-07
4.252157010328385667e+00 3.029650607549797286e-07
4.257846807858872040e+00 3.071711309594843398e-07
4.263536605389360190e+00 3.114841082869552872e-07
4.269226402919848340e+00 3.159007403131630103e-07
4.274916200450336490e+00 3.204176586049092487e-07
4.280605997980824640e+00 3.250313805472960677e-07
4.286295795511312789e+00 3.297383113314488636e-07
4.291985593041800939e+00 3.345347461035526127e-07
4.297675390572289089e+00 3.394168722758267370e-07
4.303365188102777239e+00 3.443807719998208644e-07
4.309054985633265389e+00 3.494224248021529793e-07
4.314744783163753539e+00 3.545377103825443798e-07
4.320434580694239912e+00 3.597224115737208315e-07
4.326124378224728062e+00 3.649722174624690973e-07
4.331814175755216212e+00 3.702827266707985772e-07
4.337503973285704362e+00 3.756494507959041018e-07
4.343193770816192512e+00 3.810678180072472499e-07
4.348883568346680661e+00 3.865331767987748209e-07
4.354573365877168811e+00 3.920407998939480858e-07
4.360263163407656961e+00 3.975858883009125456e-07
4.365952960938145111e+00 4.031635755147882604e-07
4.371642758468633261e+00 4.087689318637102454e-07
4.377332555999121411e+00 4.143969689948893423e-07
4.383022353529607784e+00 4.200426444966047268e-07
4.388712151060095934e+00 4.257008666516905515e-07
4.394401948590584084e+00 4.313664993176845076e-07
4.400091746121072234e+00 4.370343669285086215e-07
4.405781543651560384e+00 4.426992596121318370e-07
4.411471341182048533e+00 4.483559384183564629e-07
4.417161138712536683e+00 4.539991406505021057e-07
4.422850936243024833e+00 4.596235852944280340e-07
4.428540733773512983e+00 4.652239785379984924e-07
4.434230531304001133e+00 4.707950193737731842e-07
4.439920328834487506e+00 4.763314052773840654e-07
4.445610126364975656e+00 4.818278379537747250e-07
4.451299923895463806e+00 4.872790291431458463e-07
4.456989721425951956e+00 4.926797064782354711e-07
4.462679518956440106e+00 4.980246193842398557e-07
4.468369316486928255e+00 5.033085450124691599e-07
4.474059114017416405e+00 5.085262941985909687e-07
4.479748911547904555e+00 5.136727174361053708e-07
4.485438709078392705e+00 5.187427108554992883e-07
4.491128506608880855e+00 5.237312221993606699e-07
4.496818304139369005e+00 5.286332567835749810e-07
4.502508101669855378e+00 5.334438834345997884e-07
4.508197899200343528e+00 5.381582403927153026e-07
4.513887696730831678e+00 5.427715411710280361e-07
4.519577494261319828e+00 5.472790803600060084e-07
4.525267291791807978e+00 5.516762393672266241e-07
4.530957089322296127e+00 5.559584920820443978e-07
4.536646886852784277e+00 5.601214104548865457e-07
4.542336684383272427e+00 5.641606699809279803e-07
4.548026481913760577e+00 5.680720550779628916e-07
4.553716279444248727e+00 5.718514643483809377e-07
4.559406076974736877e+00 5.754949157152762463e-07
4.565095874505223250e+00 5.789985514228588795e-07
4.570785672035711400e+00 5.823586428915206318e-07
4.576475469566199550e+00 5.855715954180743240e-07
4.582165267096687700e+00 5.886339527119533076e-07
4.587855064627175850e+00 5.915424012583621379e-07
4.593544862157663999e+00 5.942937744996671064e-07
4.599234659688152149e+00 5.968850568266039474e-07
4.604924457218640299e+00 5.993133873712018019e-07
4.610614254749128449e+00 6.015760635936655701e-07
4.616304052279616599e+00 6.036705446558261846e-07
4.621993849810104749e+00 6.055944545741519349e-07
4.627683647340591122e+00 6.073455851457253162e-07
4.633373444871079272e+00 6.089218986410197431e-07
4.639063242401567422e+00 6.103215302577397047e-07
4.644753039932055572e+00 6.115427903304791073e-07
4.650442837462543721e+00 6.125841662914020132e-07
4.656132634993031871e+00 6.134443243776621146e-07
4.661822432523520021e+00 6.141221110817782027e-07
4.667512230054008171e+00 6.146165543417004236e-07
4.673202027584496321e+00 6.149268644678343699e-07
4.678891825114984471e+00 6.150524348048307814e-07
4.684581622645472621e+00 6.149928421264863870e-07
4.690271420175958994e+00 6.147478467626676623e-07
4.695961217706447144e+00 6.143173924577142380e-07
4.701651015236935294e+00 6.137016059603473689e-07
4.707340812767423444e+00 6.129007963456672815e-07
4.713030610297911593e+00 6.119154540703853306e-07
4.718720407828399743e+00 6.107462497630003819e-07
4.724410205358887893e+00 6.093940327511816344e-07
4.730100002889376043e+00 6.078598293291755387e-07
4.735789800419864193e+00 6.061448407685988951e-07
4.741479597950352343e+00 6.042504410765203072e-07
4.747169395480840492e+00 6.021781745052577503e-07
4.752859193011326866e+00 5.999297528188408317e-07
4.758548990541815016e+00 5.975070523215866015e-07
4.764238788072303166e+00 5.949121106547434474e-07
4.769928585602791316e+00 5.921471233676089751e-07
4.775618383133279465e+00 5.892144402700134365e-07
4.781308180663767615e+00 5.861165615734905679e-07
4.786997978194255765e+00 5.828561338288754932e-07
4.792687775724743915e+00 5.794359456684897975e-07
4.798377573255232065e+00 5.758589233614366153e-07
4.804067370785720215e+00 5.721281261909037100e-07
4.809757168316206588e+00 5.682467416627020141e-07
4.815446965846694738e+00 5.642180805545764813e-07
4.821136763377182888e+00 5.600455718161369605e-07
4.826826560907671038e+00 5.557327573294793615e-07
4.832516358438159187e+00 5.512832865408452068e-07
4.838206155968647337e+00 5.467009109738560247e-07
4.843895953499135487e+00 5.419894786350440101e-07
4.849585751029623637e+00 5.371529283225662889e-07
4.855275548560111787e+00 5.321952838491071220e-07
4.860965346090599937e+00 5.271206481900812270e-07
4.866655143621088087e+00 5.219331975683209571e-07
4.872344941151574460e+00 5.166371754864795250e-07
4.878034738682062610e+00 5.112368867183821394e-07
4.883724536212550760e+00 5.057366912705912279e-07
4.889414333743038910e+00 5.001409983253451939e-07
4.895104131273527059e+00 4.944542601760332245e-07
4.900793928804015209e+00 4.886809661662350493e-07
4.906483726334503359e+00 4.828256366432558667e-07
4.912173523864991509e+00 4.768928169369322879e-07
4.917863321395479659e+00 4.708870713743295013e-07
4.923553118925967809e+00 4.648129773407467868e-07
4.929242916456455958e+00 4.586751193972409335e-07
4.934932713986942332e+00 4.524780834646344905e-07
4.940622511517430482e+00 4.462264510837092848e-07
4.946312309047918632e+00 4.399247937610406872e-07
4.952002106578406782e+00 4.335776674095626145e-07
4.957691904108894931e+00 4.271896068927031663e-07
4.963381701639383081e+00 4.207651206805511175e-07
4.969071499169871231e+00 4.143086856261792739e-07
4.974761296700359381e+00 4.078247418698759973e-07
4.980451094230847531e+00 4.013176878786599103e-07
4.986140891761335681e+00 3.947918756280545774e-07
4.991830689291823830e+00 3.882516059326959811e-07
4.997520486822310204e+00 3.817011239319340579e-07
5.003210284352798354e+00 3.751446147361462408e-07
5.008900081883286504e+00 3.685861992390970422e-07
5.014589879413774653e+00 3.620299301011632930e-07
5.020279676944262803e+00 3.554797879078769905e-07
5.025969474474750953e+00 3.489396775077449992e-07
5.031659272005239103e+00 3.424134245328725959e-07
5.037349069535727253e+00 3.359047721054636845e-07
5.043038867066215403e+00 3.294173777328223685e-07
5.048728664596703553e+00 3.229548103930305879e-07
5.054418462127191702e+00 3.165205478130329955e-07
5.060108259657678076e+00 3.101179739404171445e-07
5.065798057188166226e+00 3.037503766097307818e-07
5.071487854718654376e+00 2.974209454037836889e-07
5.077177652249142525e+00 2.911327697098934157e-07
5.082867449779630675e+00 2.848888369706857996e-07
5.088557247310118825e+00 2.786920311286131899e-07
5.094247044840606975e+00 2.725451312629726629e-07
5.099936842371095125e+00 2.664508104178192577e-07
5.105626639901583275e+00 2.604116346187940816e-07
5.111316437432071424e+00 2.544300620765311167e-07
5.117006234962559574e+00 2.485084425739550898e-07
5.122696032493045948e+00 2.426490170344537004e-07
5.128385830023534098e+00 2.368539172675772857e-07
5.134075627554022248e+00 2.311251658886524302e-07
5.139765425084510397e+00 2.254646764083455083e-07
5.145455222614998547e+00 2.198742534880054779e-07
5.151145020145486697e+00 2.143555933563213729e-07
5.156834817675974847e+00 2.089102843826056893e-07
5.162524615206462997e+00 2.035398078017914844e-07
5.168214412736951147e+00 1.982455385860278498e-07
5.173904210267439296e+00 1.930287464575740068e-07
5.179594007797925670e+00 1.878905970375228370e-07
5.185283805328413820e+00 1.828321531247243621e-07
5.190973602858901970e+00 1.778543760991804772e-07
5.196663400389390119e+00 1.729581274440086790e-07
5.202353197919878269e+00 1.681441703800312659e-07
5.208042995450366419e+00 1.634131716069318437e-07
5.213732792980854569e+00 1.587657031448669217e-07
5.219422590511342719e+00 1.542022442703711483e-07
5.225112388041830869e+00 1.497231835403643499e-07
5.230802185572319019e+00 1.453288208980518851e-07
5.236491983102807168e+00 1.410193698545107019e-07
5.242181780633293542e+00 1.367949597397702917e-07
5.247871578163781692e+00 1.326556380172176426e-07
5.253561375694269842e+00 1.286013726552285310e-07
5.259251173224757991e+00 1.246320545499375551e-07
5.264940970755246141e+00 1.207474999931782644e-07
5.270630768285734291e+00 1.169474531796783698e-07
5.276320565816222441e+00 1.132315887477020739e-07
5.282010363346710591e+00 1.095995143474342398e-07
5.287700160877198741e+00 1.060507732315209166e-07
5.293389958407686890e+00 1.025848468623065252e-07
5.299079755938175040e+00 9.920115753044446015e-08
5.304769553468661414e+00 9.589907097970647705e-08
5.310459350999149564e+00 9.267789903295905322e-08
5.316149148529637714e+00 8.953690221446030320e-08
5.321838946060125863e+00 8.647529236376032302e-08
5.327528743590614013e+00 8.349223523669835061e-08
5.333218541121102163e+00 8.058685308914648715e-08
5.338908338651590313e+00 7.775822723934041230e-08
5.344598136182078463e+00 7.500540060482413812e-08
5.350287933712566613e+00 7.232738021022572767e-08
5.355977731243054762e+00 6.972313966227459669e-08
5.361667528773542912e+00 6.719162158866661535e-08
5.367357326304029286e+00 6.473174003758014870e-08
5.373047123834517436e+00 6.234238283483917940e-08
5.378736921365005585e+00 6.002241389593322705e-08
5.384426718895493735e+00 5.777067549027508478e-08
5.390116516425981885e+00 5.558599045530084469e-08
5.395806313956470035e+00 5.346716435819633437e-08
5.401496111486958185e+00 5.141298760323350316e-08
5.407185909017446335e+00 4.942223748289072066e-08
5.412875706547934485e+00 4.749368017112021540e-08
5.418565504078422634e+00 4.562607265731150094e-08
5.424255301608910784e+00 4.381816461968151053e-08
5.429945099139397158e+00 4.206870023700210302e-08
5.435634896669885308e+00 4.037641993774475118e-08
5.441324694200373457e+00 3.874006208590411751e-08
5.447014491730861607e+00 3.715836460290740224e-08
5.452704289261349757e+00 3.563006652519590006e-08
5.458394086791837907e+00 3.415390949720694053e-08
5.464083884322326057e+00 3.272863919963858055e-08
5.469773681852814207e+00 3.135300671302044163e-08
5.475463479383302356e+00 3.002576981675250818e-08
5.481153276913790506e+00 2.874569422390450715e-08
5.486843074444278656e+00 2.751155475219331701e-08
5.492532871974765030e+00 2.632213643167556752e-08
5.498222669505253180e+00 2.517623554980235154e-08
5.503912467035741329e+00 2.407266063459684325e-08
5.509602264566229479e+00 2.301023337680296433e-08
5.515292062096717629e+00 2.198778949195917462e-08
5.520981859627205779e+00 2.100417952343144263e-08
5.526671657157693929e+00 2.005826958752240059e-08
5.532361454688182079e+00 1.914894206184822457e-08
5.538051252218670228e+00 1.827509621824323755e-08
5.543741049749158378e+00 1.743564880151416269e-08
5.549430847279644752e+00 1.662953455542313875e-08
5.555120644810132902e+00 1.585570669732658268e-08
5.560810442340621051e+00 1.511313734294751204e-08
5.566500239871109201e+00 1.440081788278872154e-08
5.572190037401597351e+00 1.371775931173692711e-08
5.577879834932085501e+00 1.306299251343065218e-08
5.583569632462573651e+00 1.243556850098969290e-08
5.589259429993061801e+00 1.183455861572173851e-08
5.594949227523549951e+00 1.125905468543511726e-08
5.600639025054038100e+00 1.070816914399538094e-08
5.606328822584526250e+00 1.018103511376767840e-08
5.612018620115012624e+00 9.676806452587252118e-09
5.617708417645500774e+00 9.194657766895347518e-09
5.623398215175988923e+00 8.733784392673422840e-09
5.629088012706477073e+00 8.293402345791733778e-09
5.634777810236965223e+00 7.872748243379360934e-09
5.640467607767453373e+00 7.471079197801305920e-09
5.646157405297941523e+00 7.087672684808820008e-09
5.651847202828429673e+00 6.721826387405196443e-09
5.657537000358917822e+00 6.372858016943145075e-09
5.663226797889405972e+00 6.040105112941336047e-09
5.668916595419894122e+00 5.722924823076975279e-09
5.674606392950380496e+00 5.420693664778701799e-09
5.680296190480868646e+00 5.132807269808942598e-09
5.685985988011356795e+00 4.858680113190855304e-09
5.691675785541844945e+00 4.597745227794120464e-09
5.697365583072333095e+00 4.349453905858521279e-09
5.703055380602821245e+00 4.113275388692430551e-09
5.708745178133309395e+00 3.888696545743319633e-09
5.714434975663797545e+00 3.675221544195931856e-09
5.720124773194285694e+00 3.472371510211649441e-09
5.725814570724773844e+00 3.279684182880237516e-09
5.731504368255261994e+00 3.096713561912305803e-09
5.737194165785748368e+00 2.923029550057999679e-09
5.742883963316236517e+00 2.758217591194057787e-09
5.748573760846724667e+00 2.601878304979640099e-09
5.754263558377212817e+00 2.453627118936664210e-09
5.759953355907700967e+00 2.313093898769979456e-09
5.765643153438189117e+00 2.179922577699447732e-09
5.771332950968677267e+00 2.053770785534925826e-09
5.777022748499165417e+00 1.934309478184103091e-09
5.782712546029653566e+00 1.821222568242859842e-09
5.788402343560141716e+00 1.714206557278241394e-09
5.794092141090629866e+00 1.612970170375352638e-09
5.799781938621116240e+00 1.517233993481593202e-09
5.805471736151604389e+00 1.426730114044429262e-09
5.811161533682092539e+00 1.341201765403433133e-09
5.816851331212580689e+00 1.260402975361256065e-09
5.822541128743068839e+00 1.184098219325175723e-09
5.828230926273556989e+00 1.112062078377298436e-09
5.833920723804045139e+00 1.044078902599820019e-09
5.839610521334533288e+00 9.799424799509807742e-10
5.845300318865021438e+00 9.194557109577137091e-10
5.850990116395509588e+00 8.624302894625340597e-10
5.856679913925997738e+00 8.086863896348727306e-10
5.862369711456484112e+00 7.580523594309292595e-10
5.868059508986972261e+00 7.103644206609968824e-10
5.873749306517460411e+00 6.654663757996897415e-10
5.879439104047948561e+00 6.232093216512662585e-10
5.885128901578436711e+00 5.834513699612251734e-10
5.890818699108924861e+00 5.460573750445851022e-10
5.896508496639413011e+00 5.108986684820647776e-10
5.902198294169901160e+00 4.778528009171234992e-10
5.907888091700389310e+00 4.468032909696954797e-10
5.913577889230877460e+00 4.176393812663334323e-10
5.919267686761363834e+00 3.902558015714512681e-10
5.924957484291851983e+00 3.645525389902135706e-10
5.930647281822340133e+00 3.404346152007444974e-10
5.936337079352828283e+00 3.178118706608828451e-10
5.942026876883316433e+00 2.965987557238277819e-10
5.947716674413804583e+00 2.767141285865136267e-10
5.953406471944292733e+00 2.580810599851738410e-10
5.959096269474780883e+00 2.406266445439289762e-10
5.964786067005269032e+00 2.242818186744138493e-10
5.970475864535757182e+00 2.089811849174170705e-10
5.976165662066245332e+00 1.946628426111888675e-10
5.981855459596731706e+00 1.812682247654730878e-10
5.987545257127219855e+00 1.687419410153500225e-10
5.993235054657708005e+00 1.570316265247697859e-10
5.998924852188196155e+00 1.460877967058188223e-10
6.004614649718684305e+00 1.358637076167954285e-10
6.010304447249172455e+00 1.263152218995156544e-10
6.015994244779660605e+00 1.174006801142455153e-10
6.021684042310148754e+00 1.090807773290835985e-10
6.027373839840636904e+00 1.013184448195056161e-10
6.033063637371125054e+00 9.407873673309465375e-11
6.038753434901613204e+00 8.732872157419317579e-11
6.044443232432099578e+00 8.103737836329998426e-11
6.050133029962587727e+00 7.517549732644753718e-11
6.055822827493075877e+00 6.971558497058383875e-11
6.061512625023564027e+00 6.463177340195912246e-11
6.067202422554052177e+00 5.989973374589507523e-11
6.072892220084540327e+00 5.549659352783625321e-11
6.078582017615028477e+00 5.140085787738148200e-11
6.084271815145516626e+00 4.759233441898081343e-11
6.089961612676004776e+00 4.405206171515876668e-11
6.095651410206492926e+00 4.076224113046223269e-11
6.101341207736981076e+00 3.770617198681749906e-11
6.107031005267467449e+00 3.486818988359498920e-11
6.112720802797955599e+00 3.223360805840058952e-11
6.118410600328443749e+00 2.978866166745339072e-11
6.124100397858931899e+00 2.752045486728268672e-11
6.129790195389420049e+00 2.541691058248049692e-11
6.135479992919908199e+00 2.346672284725276277e-11
6.141169790450396349e+00 2.165931161158778200e-11
6.146859587980884498e+00 1.998477990595779899e-11
6.152549385511372648e+00 1.843387326158975958e-11
6.158239183041860798e+00 1.699794128646910567e-11
6.163928980572348948e+00 1.566890130037119887e-11
6.169618778102835321e+00 1.443920393533619766e-11
6.175308575633323471e+00 1.330180061110749847e-11
6.180998373163811621e+00 1.225011279814410902e-11
6.186688170694299771e+00 1.127800298385872016e-11
6.192377968224787921e+00 1.037974726076366359e-11
6.198067765755276071e+00 9.550009458177285496e-12
6.203757563285764220e+00 8.783816742076723446e-12
6.209447360816252370e+00 8.076536610564520049e-12
6.215137158346740520e+00 7.423855215244217622e-12
6.220826955877228670e+00 6.821756941569880129e-12
6.226516753407716820e+00 6.266505183945012564e-12
6.232206550938203193e+00 5.754624253993534293e-12
6.237896348468691343e+00 5.282882363006624248e-12
6.243586145999179493e+00 4.848275622088537012e-12
6.249275943529667643e+00 4.448013005966507741e-12
6.254965741060155793e+00 4.079502228813783066e-12
6.260655538590643943e+00 3.740336482740167471e-12
6.266345336121132092e+00 3.428281991843477277e-12
6.272035133651620242e+00 3.141266336882347618e-12
6.277724931182108392e+00 2.877367507727349684e-12
6.283414728712596542e+00 2.634803642773051557e-12
6.289104526243082915e+00 2.411923416449330251e-12
6.294794323773571065e+00 2.207197037855614187e-12
6.300484121304059215e+00 2.019207825359943314e-12
6.306173918834547365e+00 1.846644323751170096e-12
6.311863716365035515e+00 1.688292932216641471e-12
6.317553513895523665e+00 1.543031013031915826e-12
6.323243311426011815e+00 1.409820452400417151e-12
6.328933108956499964e+00 1.287701646368262308e-12
6.334622906486988114e+00 1.175787886164913905e-12
6.340312704017476264e+00 1.073260118684925242e-12
6.346002501547964414e+00 9.793620591318505583e-13
6.351692299078450787e+00 8.933956340933488527e-13
6.357382096608938937e+00 8.147167345086597642e-13
6.363071894139427087e+00 7.427312591279642334e-13
6.368761691669915237e+00 6.768914301474536422e-13
6.374451489200403387e+00 6.166923637391658545e-13
6.380141286730891537e+00 5.616688791789249623e-13
6.385831084261379686e+00 5.113925312132744249e-13
6.391520881791867836e+00 4.654688511975560605e-13
6.397210679322355986e+00 4.235347833843242908e-13
6.402900476852844136e+00 3.852563035456365914e-13
6.408590274383332286e+00 3.503262078760937148e-13
6.414280071913818659e+00 3.184620608474173518e-13
6.419969869444306809e+00 2.894042913713341703e-13
6.425659666974794959e+00 2.629144272775101133e-13
6.431349464505283109e+00 2.387734587279181033e-13
6.437039262035771259e+00 2.167803217710829064e-13
6.442729059566259409e+00 1.967504937893027184e-13
6.448418857096747558e+00 1.785146931114778303e-13
6.454108654627235708e+00 1.619176755545969353e-13
6.459798452157723858e+00 1.468171211196395350e-13
6.465488249688212008e+00 1.330826045039927412e-13
6.471178047218700158e+00 1.205946435036588573e-13
6.476867844749186531e+00 1.092438197657969952e-13
6.482557642279674681e+00 9.892996671663990133e-14
6.488247439810162831e+00 8.956141983280419601e-14
6.493937237340650981e+00 8.105432474628499365e-14
6.499627034871139131e+00 7.333199897647952658e-14
6.505316832401627281e+00 6.632434336698953703e-14
6.511006629932115430e+00 5.996729957198427004e-14
6.516696427462603580e+00 5.420235018736097002e-14
6.522386224993091730e+00 4.897605835675542733e-14
6.528076022523579880e+00 4.423964390247193710e-14
6.533765820054068030e+00 3.994859323745132647e-14
6.539455617584554403e+00 3.606230050725214246e-14
6.545145415115042553e+00 3.254373759142265404e-14
6.550835212645530703e+00 2.935915076235029636e-14
6.556525010176018853e+00 2.647778195725810540e-14
6.562214807706507003e+00 2.387161276628637268e-14
6.567904605236995152e+00 2.151512937700209734e-14
6.573594402767483302e+00 1.938510684391106877e-14
6.579284200297971452e+00 1.746041117112090099e-14
6.584973997828459602e+00 1.572181780774867375e-14
6.590663795358947752e+00 1.415184525948569332e-14
6.596353592889435902e+00 1.273460261640047918e-14
6.602043390419922275e+00 1.145564988701718745e-14
6.607733187950410425e+00 1.030187011238187743e-14
6.613422985480898575e+00 9.261352311627857948e-15
6.619112783011386725e+00 8.323284382823773197e-15
6.624802580541874875e+00 7.477855150038601800e-15
6.630492378072363024e+00 6.716164809872023667e-15
6.636182175602851174e+00 6.030143088527899606e-15
6.641871973133339324e+00 5.412474474136292122e-15
6.647561770663827474e+00 4.856529938739115557e-15
6.653251568194315624e+00 4.356304610411634883e-15
6.658941365724801997e+00 3.906360898641847833e-15
6.664631163255290147e+00 3.501776615567494402e-15
6.670320960785778297e+00 3.138097672196008385e-15
6.676010758316266447e+00 2.811294962502908793e-15
6.681700555846754597e+00 2.517725079525938072e-15
6.687390353377242747e+00 2.254094536409648568e-15
6.693080150907730896e+00 2.017427191988287466e-15
6.698769948438219046e+00 1.805034605075193458e-15
6.704459745968707196e+00 1.614489064304833388e-15
6.710149543499195346e+00 1.443599061285186944e-15
6.715839341029683496e+00 1.290386994092776234e-15
6.721529138560169869e+00 1.153068905900203513e-15
6.727218936090658019e+00 1.030036079877963401e-15
6.732908733621146169e+00 9.198383265644915083e-16
6.738598531151634319e+00 8.211688137446190876e-16
6.744288328682122469e+00 7.328503016125173918e-16
6.749978126212610618e+00 6.538226576997754319e-16
6.755667923743098768e+00 5.831315368043220966e-16
6.761357721273586918e+00 5.199181210327291869e-16
6.767047518804075068e+00 4.634098241349851278e-16
6.772737316334563218e+00 4.129118726299134560e-16
6.778427113865051368e+00 3.677996838491412664e-16
6.784116911395537741e+00 3.275119680220696378e-16
6.789806708926025891e+00 2.915444879335145473e-16
6.795496506456514041e+00 2.594444155564223247e-16
6.801186303987002191e+00 2.308052304362500581e-16
6.806876101517490341e+00 2.052621095224979790e-16
6.812565899047978490e+00 1.824877626416779067e-16
6.818255696578466640e+00 1.621886719197511140e-16
6.823945494108954790e+00 1.441016972216708460e-16
6.829635291639442940e+00 1.279910131102223921e-16
6.835325089169931090e+00 1.136453459626412510e-16
6.841014886700419240e+00 1.008754827461254891e-16
6.846704684230905613e+00 8.951202556514313682e-17
6.852394481761393763e+00 7.940336847529239414e-17
6.858084279291881913e+00 7.041387522982282807e-17
6.863774076822370063e+00 6.242223860327001322e-17
6.869463874352858213e+00 5.532000373879519613e-17
6.875153671883346362e+00 4.901023960633580896e-17
6.880843469413834512e+00 4.340634415170896839e-17
6.886533266944322662e+00 3.843097007493226486e-17
6.892223064474810812e+00 3.401505941093721002e-17
6.897912862005298962e+00 3.009697620824900100e-17
6.903602659535787112e+00 2.662172762092838193e-17
6.909292457066273485e+00 2.354026465510867909e-17
6.914982254596761635e+00 2.080885465207455163e-17
6.920672052127249785e+00 1.838851835260672770e-17
6.926361849657737935e+00 1.624452507910781152e-17
6.932051647188226084e+00 1.434594019928565857e-17
6.937741444718714234e+00 1.266521960357313812e-17
6.943431242249202384e+00 1.117784644339720125e-17
6.949121039779690534e+00 9.862005843674151268e-18
6.954810837310178684e+00 8.698293724944961572e-18
6.960500634840666834e+00 7.669456252404510517e-18
6.966190432371154984e+00 6.760156774415688346e-18
6.971880229901641357e+00 5.956767425289730267e-18
6.977570027432129507e+00 5.247182849228142811e-18
6.983259824962617657e+00 4.620653757156676559e-18
6.988949622493105807e+00 4.067638258265575977e-18
6.994639420023593956e+00 3.579669115751344057e-18
7.000329217554082106e+00 3.149235263609040354e-18
7.006019015084570256e+00 2.769676090292410378e-18
7.011708812615058406e+00 2.435087147375990442e-18
7.017398610145546556e+00 2.140236078606513028e-18
7.023088407676034706e+00 1.880487688360724931e-18
7.028778205206522856e+00 1.651737179839797658e-18
7.034468002737009229e+00 1.450350693515497256e-18
7.040157800267497379e+00 1.273112366473961403e-18
7.045847597797985529e+00 1.117177214360321684e-18
7.051537395328473679e+00 9.800292104891561848e-19
7.057227192858961828e+00 8.594440021630064516e-19
7.062916990389449978e+00 7.534557630510456922e-19
7.068606787919938128e+00 6.603277332856419059e-19
7.074296585450426278e+00 5.785260463278658492e-19
7.079986382980914428e+00 5.066964841728028989e-19
7.085676180511402578e+00 4.436438405974736002e-19
7.091365978041888951e+00 3.883136063378549522e-19
7.097055775572377101e+00 3.397757207135336535e-19
7.102745573102865251e+00 2.972101616574929649e-19
7.108435370633353401e+00 2.598941706766729933e-19
7.114125168163841550e+00 2.271909312595878571e-19
7.119814965694329700e+00 1.985395389215008976e-19
7.125504763224817850e+00 1.734461186736851870e-19
7.131194560755306000e+00 1.514759614340266686e-19
7.136884358285794150e+00 1.322465649540737667e-19
7.142574155816282300e+00 1.154214773955534410e-19
7.148263953346770450e+00 1.007048529030731846e-19
7.153953750877256823e+00 8.783663852920397467e-20
7.159643548407744973e+00 7.658832079921929370e-20
7.165333345938233123e+00 6.675916816868602082e-20
7.171023143468721273e+00 5.817291272909091373e-20
7.176712940999209422e+00 5.067482084649186520e-20
7.182402738529697572e+00 4.412910805709034636e-20
7.188092536060185722e+00 3.841665856544554865e-20
7.193782333590673872e+00 3.343301416144166036e-20
7.199472131121162022e+00 2.908660135016020702e-20
7.205161928651650172e+00 2.529716902733845181e-20
7.210851726182138322e+00 2.199441217948218489e-20
7.216541523712624695e+00 1.911675988432748870e-20
7.222231321243112845e+00 1.661030837213188645e-20
7.227921118773600995e+00 1.442788211518426402e-20
7.233610916304089145e+00 1.252820787220934267e-20
7.239300713834577294e+00 1.087518835323209247e-20
7.244990511365065444e+00 9.437263713062987298e-21
7.250680308895553594e+00 8.186850449571379313e-21
7.256370106426041744e+00 7.099848495601212658e-21
7.262059903956529894e+00 6.155208367987482276e-21
7.267749701487018044e+00 5.334551189009371637e-21
7.273439499017506193e+00 4.621835238468700894e-21
7.279129296547992567e+00 4.003063440612206610e-21
7.284819094078480717e+00 3.466026850195823260e-21
7.290508891608968867e+00 3.000079785806447566e-21
7.296198689139457016e+00 2.595942774713699369e-21
7.301888486669945166e+00 2.245529929711007114e-21
7.307578284200433316e+00 1.941797781417851194e-21
7.313268081730921466e+00 1.678612945430139925e-21
7.318957879261409616e+00 1.450636317904605243e-21
7.324647676791897766e+00 1.253221770431407699e-21
7.330337474322385916e+00 1.082327559637127691e-21
7.336027271852874065e+00 9.344388826375006785e-22
7.341717069383360439e+00 8.065001995731119415e-22
7.347406866913848589e+00 6.958561119778708411e-22
7.353096664444336739e+00 6.001997332820005250e-22
7.358786461974824888e+00 5.175276176659801378e-22
7.364476259505313038e+00 4.461004278299082869e-22
7.370166057035801188e+00 3.844086228468952915e-22
7.375855854566289338e+00 3.311425357515838771e-22
7.381545652096777488e+00 2.851662883058508551e-22
7.387235449627265638e+00 2.454950587502217550e-22
7.392925247157753788e+00 2.112752784105112686e-22
7.398615044688241937e+00 1.817673857746202665e-22
7.404304842218728311e+00 1.563308129577670484e-22
7.409994639749216461e+00 1.344109201075609477e-22
7.415684437279704611e+00 1.155276289446772299e-22
7.421374234810192760e+00 9.926553789068767689e-23
7.427064032340680910e+00 8.526532863306162407e-23
7.432753829871169060e+00 7.321629798466876486e-23
7.438443627401657210e+00 6.284986992385705160e-23
7.444133424932145360e+00 5.393396111391427413e-23
7.449823222462633510e+00 4.626808931690823766e-23
7.455513019993121659e+00 3.967912821786593734e-23
7.461202817523608033e+00 3.401762450840975743e-23
7.466892615054096183e+00 2.915460386195004861e-23
7.472582412584584333e+00 2.497880185682851576e-23
7.478272210115072482e+00 2.139426413739763776e-23
7.483962007645560632e+00 1.831826729395404834e-23
7.489651805176048782e+00 1.567951822022699696e-23
7.495341602706536932e+00 1.341659518585436321e-23
7.501031400237025082e+00 1.147659864084237143e-23
7.506721197767513232e+00 9.813983937133301855e-24
7.512410995298001382e+00 8.389551785966415812e-24
7.518100792828489531e+00 7.169575436131010721e-24
7.523790590358975905e+00 6.125046316515446488e-24
7.529480387889464055e+00 5.231022288281918704e-24
7.535170185419952205e+00 4.466064742830305664e-24
7.540859982950440354e+00 3.811752601065711458e-24
7.546549780480928504e+00 3.252262852058243436e-24
7.552239578011416654e+00 2.774008645263908902e-24
7.557929375541904804e+00 2.365327146589531551e-24
7.563619173072392954e+00 2.016210407884045804e-24
7.569308970602881104e+00 1.718073402155208936e-24
7.574998768133369254e+00 1.463554160609820192e-24
7.580688565663857403e+00 1.246341627915912725e-24
7.586378363194343777e+00 1.061027442339119271e-24
7.592068160724831927e+00 9.029783593461192894e-25
7.597757958255320077e+00 7.682264811267808721e-25
7.603447755785808226e+00 6.533748391740053966e-25
7.609137553316296376e+00 5.555162103506000655e-25
7.614827350846784526e+00 4.721633355216252913e-25
7.620517148377272676e+00 4.011889597324735074e-25
7.626206945907760826e+00 3.407743291881911602e-25
7.631896743438248976e+00 2.893649673964009853e-25
7.637586540968737125e+00 2.456327146498991872e-25
7.643276338499225275e+00 2.084431549143284964e-25
7.648966136029711649e+00 1.768276750782867635e-25
7.654655933560199799e+00 1.499595059600204235e-25
7.660345731090687948e+00 1.271331846542398527e-25
7.666035528621176098e+00 1.077469556593016934e-25
7.671725326151664248e+00 9.128769541256544248e-26
7.677415123682152398e+00 7.731800282017278759e-26
7.683104921212640548e+00 6.546514834738660832e-26
7.688794718743128698e+00 5.541161731950932959e-26
7.694484516273616848e+00 4.688702020952087854e-26
7.700174313804104997e+00 3.966117466933348847e-26
7.705864111334593147e+00 3.353819160015195701e-26
7.711553908865079521e+00 2.835142126243588642e-26
7.717243706395567671e+00 2.395913582370605300e-26
7.722933503926055820e+00 2.024084228812229868e-26
7.728623301456543970e+00 1.709413483865428632e-26
7.734313098987032120e+00 1.443200859088597396e-26
7.740002896517520270e+00 1.218056790039490611e-26
7.745692694048008420e+00 1.027707193686630040e-26
7.751382491578496570e+00 8.668268456326887994e-27
7.757072289108984720e+00 7.308973756873673840e-27
7.762762086639472869e+00 6.160862855805068492e-27
7.768451884169961019e+00 5.191439117457549558e-27
7.774141681700447393e+00 4.373157012248449873e-27
7.779831479230935543e+00 3.682675502602612856e-27
7.785521276761423692e+00 3.100222820322161596e-27
7.791211074291911842e+00 2.609056199751593180e-27
7.796900871822399992e+00 2.195002528289072866e-27
7.802590669352888142e+00 1.846067927530782312e-27
7.808280466883376292e+00 1.552106033787936588e-27
7.813970264413864442e+00 1.304536248131802133e-27
7.819660061944352591e+00 1.096104509807899451e-27
7.825349859474840741e+00 9.206802440023838416e-28
7.831039657005327115e+00 7.730840723173048874e-28
7.836729454535815265e+00 6.489416748985435643e-28
7.842419252066303414e+00 5.445598766810107171e-28
7.848109049596791564e+00 4.568216135780880142e-28
7.853798847127279714e+00 3.830969321514219967e-28
7.859488644657767864e+00 3.211676007748553730e-28
7.865178442188256014e+00 2.691632722019770570e-28
7.870868239718744164e+00 2.255074458771900780e-28
7.876558037249232314e+00 1.888717411017298546e-28
7.882247834779720463e+00 1.581372159582815271e-28
7.887937632310208613e+00 1.323616574262103652e-28
7.893627429840694987e+00 1.107519302705348530e-28
7.899317227371183137e+00 9.264061023964765172e-29
7.905007024901671286e+00 7.746624442965892937e-29
7.910696822432159436e+00 6.475668141621600246e-29
7.916386619962647586e+00 5.411499852291084320e-29
7.922076417493135736e+00 4.520762561093596500e-29
7.927766215023623886e+00 3.775432593504381898e-29
7.933456012554112036e+00 3.151974653381696797e-29
7.939145810084600186e+00 2.630629468753393881e-29
7.944835607615088335e+00 2.194813436047353838e-29
7.950525405145576485e+00 1.830612824837511938e-29
7.956215202676062859e+00 1.526357792940084176e-29
7.961905000206551009e+00 1.272263739506333174e-29
7.967594797737039158e+00 1.060129453466318681e-29
7.973284595267527308e+00 8.830831489052049735e-30
7.978974392798015458e+00 7.353688624656717857e-30
7.984664190328503608e+00 6.121668587123228343e-30
7.990353987858991758e+00 5.094426799145344887e-30
7.996043785389479908e+00 4.238203143797061129e-30
8.001733582919968057e+00 3.524756656361339003e-30
8.007423380450456207e+00 2.930471032368186530e-30
8.013113177980944357e+00 2.435603815470926276e-30
8.018802975511430731e+00 2.023656398554220797e-30
8.024492773041918880e+00 1.680845576056316339e-30
8.030182570572407030e+00 1.395660427467145962e-30
8.035872368102895180e+00 1.158490878242070345e-30
8.041562165633383330e+00 9.613164485907586280e-31
8.047251963163871480e+00 7.974455251054965111e-31
8.052941760694359630e+00 6.612970277760959441e-31
8.058631558224847780e+00 5.482176402670167813e-31
8.064321355755335929e+00 4.543288621934111003e-31
8.070011153285824079e+00 3.763990604821916847e-31
8.075700950816312229e+00 3.117364697527618222e-31
8.081390748346798603e+00 2.580997418264805202e-31
8.087080545877286752e+00 2.136231912550101253e-31
8.092770343407774902e+00 1.767543434280024744e-31
8.098460140938263052e+00 1.462017781223898041e-31
8.104149938468751202e+00 1.208915858878249217e-31
8.109839735999239352e+00 9.993102720606984272e-32
8.115529533529727502e+00 8.257821316616469878e-32
8.121219331060215652e+00 6.821681841426459361e-32
8.126909128590703801e+00 5.633499822577774142e-32
8.132598926121191951e+00 4.650781664249405131e-32
8.138288723651680101e+00 3.838260587380555613e-32
8.143978521182166475e+00 3.166677207616960932e-32
8.149668318712654624e+00 2.611764214133873050e-32
8.155358116243142774e+00 2.153401271669172161e-32
8.161047913773630924e+00 1.774911843120746153e-32
8.166737711304119074e+00 1.462478295759285875e-32
8.172427508834607224e+00 1.204655557424766785e-32
8.178117306365095374e+00 9.919668534639245658e-33
8.183807103895583523e+00 8.165677842623122134e-33
8.189496901426071673e+00 6.719672840133600649e-33
8.195186698956559823e+00 5.527959068317844938e-33
8.200876496487046197e+00 4.546134776705035422e-33
8.206566294017534346e+00 3.737494740598298819e-33
8.212256091548022496e+00 3.071706134680442015e-33
8.217945889078510646e+00 2.523710461192926357e-33
8.223635686608998796e+00 2.072813245827409257e-33
8.229325484139486946e+00 1.701929646319411556e-33
8.235015281669975096e+00 1.396959479163110771e-33
8.240705079200463246e+00 1.146269635798340048e-33
8.246394876730951395e+00 9.402655790382736848e-34
8.252084674261439545e+00 7.710367071210861419e-34
8.257774471791927695e+00 6.320629499787207733e-34
8.263464269322414069e+00 5.179721064985702568e-34
8.269154066852902218e+00 4.243392148534364184e-34
8.274843864383390368e+00 3.475207306176987119e-34
8.280533661913878518e+00 2.845175196363930826e-34
8.286223459444366668e+00 2.328616964054680085e-34
8.291913256974854818e+00 1.905231890233940186e-34
8.297603054505342968e+00 1.558326177444692118e-34
8.303292852035831118e+00 1.274176600984905359e-34
8.308982649566319267e+00 1.041505616822232006e-34
8.314672447096807417e+00 8.510485493255381838e-35
8.320362244627295567e+00 6.951968249317692165e-35
8.326052042157781941e+00 5.677039886521687144e-35
8.331741839688270090e+00 4.634435360318530687e-35
8.337431637218758240e+00 3.782094946148899157e-35
8.343121434749246390e+00 3.085522632996632268e-35
8.348811232279734540e+00 2.516435210258398513e-35
8.354501029810222690e+00 2.051650943821434972e-35
8.360190827340710840e+00 1.672175654794565130e-35
8.365880624871198989e+00 1.362451387649822942e-35
8.371570422401687139e+00 1.109738948928515051e-35
8.377260219932175289e+00 9.036106332405527374e-36
8.382950017462663439e+00 7.355336125676951067e-36
8.388639814993149812e+00 5.985278991821888071e-36
8.394329612523637962e+00 4.868856272032174022e-36
8.400019410054126112e+00 3.959407368158573895e-36
8.405709207584614262e+00 3.218800744883892797e-36
8.411399005115102412e+00 2.615885133626345139e-36
8.417088802645590562e+00 2.125220092841076353e-36
8.422778600176078712e+00 1.726035884389362792e-36
8.428468397706566861e+00 1.401381525858684581e-36
8.434158195237055011e+00 1.137427207424519882e-36
8.439847992767543161e+00 9.228932944539469282e-37
8.445537790298031311e+00 7.485831010767235207e-37
8.451227587828517684e+00 6.070007032757662851e-37
8.456917385359005834e+00 4.920384177726792315e-37
8.462607182889493984e+00 3.987213331008915772e-37
8.468296980419982134e+00 3.229985473485099921e-37
8.473986777950470284e+00 2.615726301934559508e-37
8.479676575480958434e+00 2.117603568152025150e-37
8.485366373011446584e+00 1.713790172050832816e-37
8.491056170541934733e+00 1.386536350353102223e-37
8.496745968072422883e+00 1.121412757122193666e-37
8.502435765602911033e+00 9.066931656430039659e-38
8.508125563133399183e+00 7.328512048297707065e-38
8.513815360663885556e+00 5.921502010561111704e-38
8.519505158194373706e+00 4.783090119481242704e-38
8.525194955724861856e+00 3.862298634286978117e-38
8.530884753255350006e+00 3.117767593721727750e-38
8.536574550785838156e+00 2.515951266799676709e-38
8.542264348316326306e+00 2.029650712175065294e-38
8.547954145846814455e+00 1.636820206610017292e-38
8.553643943377302605e+00 1.319596753430810163e-38
8.559333740907790755e+00 1.063511239732075610e-38
8.565023538438278905e+00 8.568474562128459665e-39
8.570713335968765278e+00 6.901214372562738659e-39
8.576403133499253428e+00 5.556586763389380847e-39
8.582092931029741578e+00 4.472509320914374739e-39
8.587782728560229728e+00 3.598777344914201051e-39
8.593472526090717878e+00 2.894804688807481210e-39
8.599162323621206028e+00 2.327791724219334486e-39
8.604852121151694178e+00 1.871240170556805330e-39
8.610541918682182327e+00 1.503749517017564402e-39
8.616231716212670477e+00 1.208041970722024364e-39
8.621921513743158627e+00 9.701728028802768518e-40
8.627611311273646777e+00 7.788910537474537542e-40
8.633301108804133150e+00 6.251221384881983605e-40
8.638990906334621300e+00 5.015492490778913414e-40
8.644680703865109450e+00 4.022747997960556759e-40
8.650370501395597600e+00 3.225467015367981706e-40
8.656060298926085750e+00 2.585371246156929415e-40
8.661750096456573900e+00 2.071637445277480852e-40
8.667439893987062050e+00 1.659453608889763953e-40
8.673129691517550199e+00 1.328853185922987797e-40
8.678819489048038349e+00 1.063774088222863315e-40
8.684509286578526499e+00 8.512994038062240991e-41
8.690199084109014649e+00 6.810449302858362652e-41
8.695888881639501022e+00 5.446653025648528612e-41
8.701578679169989172e+00 4.354558832158044012e-41
8.707268476700477322e+00 3.480319535844113857e-41
8.712958274230965472e+00 2.780702820351770467e-41
8.718648071761453622e+00 2.221010100447871189e-41
8.724337869291941772e+00 1.773401146780565520e-41
8.730027666822429921e+00 1.415545809702580337e-41
8.735717464352918071e+00 1.129539339809888116e-41
8.741407261883406221e+00 9.010300600235303034e-42
8.747097059413894371e+00 7.185180492816606694e-42
8.752786856944382521e+00 5.727914997893164058e-42
8.758476654474868894e+00 4.564738718423280636e-42
8.764166452005357044e+00 3.636601870360595647e-42
8.769856249535845194e+00 2.896250107312659605e-42
8.775546047066333344e+00 2.305880711012778302e-42
8.781235844596821494e+00 1.835262012341481269e-42
8.786925642127309644e+00 1.460224990619456494e-42
8.792615439657797793e+00 1.161453796157523669e-42
8.798305237188285943e+00 9.235162794556526364e-43
8.803995034718774093e+00 7.340871583023091814e-43
8.809684832249262243e+00 5.833257512779251861e-43
8.815374629779750393e+00 4.633776889067755027e-43
8.821064427310236766e+00 3.679760340178562911e-43
8.826754224840724916e+00 2.921220849433505333e-43
8.832444022371213066e+00 2.318300282801212696e-43
8.838133819901701216e+00 1.839227369873801505e-43
8.843823617432189366e+00 1.458685236929939726e-43
8.849513414962677516e+00 1.156506784002884027e-43
8.855203212493165665e+00 9.166324115253529707e-44
8.860893010023653815e+00 7.262776160842621012e-44
8.866582807554141965e+00 5.752684169950683887e-44
8.872272605084630115e+00 4.555109511919440083e-44
8.877962402615118265e+00 3.605682899662670997e-44
8.883652200145604638e+00 2.853229144478544313e-44
8.889341997676092788e+00 2.257076003938273593e-44
8.895031795206580938e+00 1.784909182127438312e-44
8.900721592737069088e+00 1.411063210483257904e-44
8.906411390267557238e+00 1.115160086054095426e-44
8.912101187798045387e+00 8.810252675818825926e-45
8.917790985328533537e+00 6.958248076592841817e-45
8.923480782859021687e+00 5.493787368421216802e-45
8.929170580389509837e+00 4.336148789201379833e-45
8.934860377919997987e+00 3.421345193353073583e-45
8.940550175450484360e+00 2.698671347201960553e-45
8.946239972980972510e+00 2.127960121655230425e-45
8.951929770511460660e+00 1.677402755810709400e-45
8.957619568041948810e+00 1.321817803307751573e-45
8.963309365572436960e+00 1.041276858495102889e-45
8.968999163102925110e+00 8.200138892793368497e-46
8.974688960633413259e+00 6.455599357271441601e-46
8.980378758163901409e+00 5.080568340800707750e-46
8.986068555694389559e+00 3.997131070993896341e-46
8.991758353224877709e+00 3.143727128766915139e-46
8.997448150755365859e+00 2.471733562796960838e-46
9.003137948285852232e+00 1.942758521725040950e-46
9.008827745816340382e+00 1.526498366155143101e-46
9.014517543346828532e+00 1.199041502445104675e-46
9.020207340877316682e+00 9.415262556582096161e-47
9.025897138407804832e+00 7.390792347627829050e-47
9.031586935938292982e+00 5.799758475774054106e-47
9.037276733468781131e+00 4.549766996596138233e-47
9.042966530999269281e+00 3.568032004885026740e-47
9.048656328529757431e+00 2.797233117151159018e-47
9.054346126060245581e+00 2.192244118101610790e-47
9.060035923590733731e+00 1.717550421245990890e-47
9.065725721121220104e+00 1.345210981578285659e-47
9.071415518651708254e+00 1.053250410577630630e-47
9.077105316182196404e+00 8.243909052613854658e-48
9.082795113712684554e+00 6.450525048814944351e-48
9.088484911243172704e+00 5.045651569190565438e-48
9.094174708773660853e+00 3.945479229815685179e-48
9.099864506304149003e+00 3.084200318688215716e-48
9.105554303834637153e+00 2.410159047868734861e-48
9.111244101365125303e+00 1.882821437388908050e-48
9.116933898895613453e+00 1.470391115271975506e-48
9.122623696426101603e+00 1.147933966678118214e-48
9.128313493956587976e+00 8.959035182903995912e-49
9.134003291487076126e+00 6.989818098241213618e-49
9.139693089017564276e+00 5.451685567521778766e-49
9.145382886548052426e+00 4.250656555060766192e-49
9.151072684078540576e+00 3.313153227901732371e-49
9.156762481609028725e+00 2.581590258094465344e-49
9.162452279139516875e+00 2.010913497210483149e-49
9.168142076670005025e+00 1.565884574638127036e-49
9.173831874200493175e+00 1.218951375036084990e-49
9.179521671730981325e+00 9.485785364394680419e-50
9.185211469261469475e+00 7.379390274256982964e-50
9.190901266791955848e+00 5.738890480293885409e-50
9.196591064322443998e+00 4.461651691941288190e-50
9.202280861852932148e+00 3.467557377514538592e-50
9.207970659383420298e+00 2.694088841138680514e-50
9.213660456913908448e+00 2.092475741136954568e-50
9.219350254444396597e+00 1.624685145480749202e-50
9.225040051974884747e+00 1.261067242410351772e-50
9.230729849505372897e+00 9.785151044689892333e-51
9.236419647035861047e+00 7.590267385265764616e-51
9.242109444566349197e+00 5.885818507439118500e-51
9.247799242096837347e+00 4.562647364726727994e-51
9.253489039627323720e+00 3.535795899211021849e-51
9.259178837157811870e+00 2.739161971049161690e-51
9.264868634688300020e+00 2.121331199840461580e-51
9.270558432218788170e+00 1.642326434383282984e-51
9.276248229749276319e+00 1.271073669732524391e-51
9.281938027279764469e+00 9.834271518341037650e-52
9.287627824810252619e+00 7.606307836009485358e-52
9.293317622340740769e+00 5.881198385972051058e-52
9.299007419871228919e+00 4.545880207288386678e-52
9.304697217401717069e+00 3.512613519421470027e-52
9.310387014932203442e+00 2.713332216990533863e-52
9.316076812462693368e+00 2.095249731381465348e-52
9.321766609993179742e+00 1.617442433839944095e-52
9.327456407523669668e+00 1.248193987755268778e-52
9.333146205054156042e+00 9.629318514106070262e-53
9.338836002584645968e+00 7.426244236810518135e-53
9.344525800115132341e+00 5.725364121441552158e-53
9.350215597645618715e+00 4.412626831286037677e-53
9.355905395176108641e+00 3.399785317187782033e-53
9.361595192706595014e+00 2.618580849868662966e-53
9.367284990237084941e+00 2.016232819565955944e-53
9.372974787767571314e+00 1.551942293091904978e-53
9.378664585298061240e+00 1.194182359930773537e-53
9.384354382828547614e+00 9.185989121581072033e-54
9.390044180359037540e+00 7.063848752001060135e-54
9.395733977889523914e+00 5.430215241078897291e-54
9.401423775420013840e+00 4.173043216892792940e-54
9.407113572950500213e+00 3.205892117116063278e-54
9.412803370480986587e+00 2.462096699237951030e-54
9.418493168011476513e+00 1.890259750905852994e-54
9.424182965541962886e+00 1.450768257867262274e-54
9.429872763072452813e+00 1.113101523457111741e-54
9.435562560602939186e+00 8.537518972197521074e-55
9.441252358133429112e+00 6.546192264750536146e-55
9.446942155663915486e+00 5.017715105490088978e-55
9.452631953194405412e+00 3.844885473485666374e-55
9.458321750724891785e+00 2.945241969812887463e-55
9.464011548255381712e+00 2.255374753185881919e-55
9.469701345785868085e+00 1.726539855710757834e-55
9.475391143316354459e+00 1.321279384840339453e-55
9.481080940846844385e+00 1.010817762966638890e-55
9.486770738377330758e+00 7.730564790372941927e-56
9.492460535907820685e+00 5.910302843352070049e-56
9.498150333438307058e+00 4.517190372863373646e-56
9.503840130968796984e+00 3.451335670161962585e-56
9.509529928499283358e+00 2.636125916648208606e-56
9.515219726029773284e+00 2.012821415094348512e-56
9.520909523560259657e+00 1.536400637114303980e-56
9.526599321090746031e+00 1.172367718076775512e-56
9.532289118621235957e+00 8.943002674141923842e-57
9.537978916151722331e+00 6.819664416873993846e-57
9.543668713682212257e+00 5.198796052575517436e-57
9.549358511212698630e+00 3.961892496494196266e-57
9.555048308743188556e+00 3.018302211650761108e-57
9.560738106273674930e+00 2.298703108829871832e-57
9.566427903804164856e+00 1.750101224712161127e-57
9.572117701334651230e+00 1.331998011749129873e-57
9.577807498865141156e+00 1.013454148365625137e-57
9.583497296395627529e+00 7.708409024310807701e-58
9.589187093926113903e+00 5.861186139593398790e-58
9.594876891456603829e+00 4.455191650938255674e-58
9.600566688987090203e+00 3.385379659113346594e-58
9.606256486517580129e+00 2.571629980749119620e-58
9.611946284048066502e+00 1.952853608032064146e-58
9.617636081578556428e+00 1.482487373416906309e-58
9.623325879109042802e+00 1.125051549761451052e-58
9.629015676639532728e+00 8.535204752125984160e-59
9.634705474170019102e+00 6.473148439774317638e-59
9.640395271700509028e+00 4.907691864097100976e-59
9.646085069230995401e+00 3.719624544856631235e-59
9.651774866761481775e+00 2.818259744789238039e-59
9.657464664291971701e+00 2.134632035176818772e-59
9.663154461822458074e+00 1.616311709171702341e-59
9.668844259352948001e+00 1.223453040543945954e-59
9.674534056883434374e+00 9.257838006942036414e-60
9.680223854413924300e+00 7.003125918900170260e-60
9.685913651944410674e+00 5.295834158970424463e-60
9.691603449474900600e+00 4.003472958685211914e-60
9.697293247005386974e+00 3.025516334239388585e-60
9.702983044535876900e+00 2.285715546889039117e-60
9.708672842066363273e+00 1.726254956314912718e-60
9.714362639596849647e+00 1.303310123941548441e-60
9.720052437127339573e+00 9.836728196277302235e-61
9.725742234657825946e+00 7.421875146973343466e-61
9.731432032188315873e+00 5.598048872828326119e-61
9.737121829718802246e+00 4.221043169814402210e-61
9.742811627249292172e+00 3.181727391864449742e-61
9.748501424779778546e+00 2.397541884645355708e-61
9.754191222310268472e+00 1.806048880670698936e-61
9.759881019840754846e+00 1.360043681363588906e-61
9.765570817371244772e+00 1.023849851264978116e-61
9.771260614901731145e+00 7.705125943166804996e-62
9.776950412432217519e+00 5.796732587834613437e-62
9.782640209962707445e+00 4.359601996354798821e-62
9.788330007493193818e+00 3.277709575729561575e-62
9.794019805023683745e+00 2.463508957572953251e-62
9.799709602554170118e+00 1.850963558738530232e-62
9.805399400084660044e+00 1.390277955563414613e-62
9.811089197615146418e+00 1.043915745274040802e-62
9.816778995145636344e+00 7.835907510115408161e-63
9.822468792676122717e+00 5.879944060177384366e-63
9.828158590206612644e+00 4.410797560713108100e-63
9.833848387737099017e+00 3.307661769087133346e-63
9.839538185267585391e+00 2.479619803676346141e-63
9.845227982798075317e+00 1.858271353086140182e-63
9.850917780328561690e+00 1.392172975008244032e-63
9.856607577859051617e+00 1.042646994324312019e-63
9.862297375389537990e+00 7.806231387345139769e-64
9.867987172920027916e+00 5.842592152773125973e-64
9.873676970450514290e+00 4.371492588999451161e-64
9.879366767981004216e+00 3.269745454711828737e-64
9.885056565511490589e+00 2.444883469642042486e-64
9.890746363041980516e+00 1.827521113842074131e-64
9.896436160572466889e+00 1.365609910935505719e-64
9.902125958102953263e+00 1.020119226794842408e-64
9.907815755633443189e+00 7.617899179663447673e-65
9.913505553163929562e+00 5.686951455588443037e-65
9.919195350694419488e+00 4.244082649600889362e-65
9.924885148224905862e+00 3.166271516855583698e-65
9.930574945755395788e+00 2.361415901605732322e-65
9.936264743285882162e+00 1.760584277127077249e-65
9.941954540816372088e+00 1.312203402291531197e-65
9.947644338346858461e+00 9.776997473806759978e-66
9.953334135877348388e+00 7.282321495444035966e-66
9.959023933407834761e+00 5.422432979572523210e-66
9.964713730938321135e+00 4.036254443468494395e-66
9.970403528468811061e+00 3.003467079490967134e-66
9.976093325999297434e+00 2.234226564350122727e-66
9.981783123529787360e+00 1.661466311425376846e-66
9.987472921060273734e+00 1.235139072262384627e-66
9.993162718590763660e+00 9.179101482252656131e-67
9.998852516121250034e+00 6.819373399400130930e-67
1.000454231365173996e+01 5.064642071265434280e-67
1.001023211118222633e+01 3.760218061350331249e-67
1.001592190871271626e+01 2.790855096406200667e-67
1.002161170624320263e+01 2.070720713444289351e-67
1.002730150377368901e+01 1.535909931053665196e-67
1.003299130130417893e+01 1.138858975337477130e-67
1.003868109883466531e+01 8.441781890880971196e-68
1.004437089636515523e+01 6.255446037628162925e-68
1.005006069389564161e+01 4.633854700343162073e-68
1.005575049142613153e+01 3.431519848261061573e-68
1.006144028895661791e+01 2.540332652905315514e-68
1.006713008648710783e+01 1.879986092073690799e-68
1.007281988401759421e+01 1.390844736275232388e-68
1.007850968154808413e+01 1.028638164763427767e-68
1.008419947907857050e+01 7.605128945276937759e-69
1.008988927660905688e+01 5.620960000871977684e-69
1.009557907413954680e+01 4.153118958037409247e-69
1.010126887167003318e+01 3.067596322051550786e-69
1.010695866920052310e+01 2.265071971844714085e-69
1.011264846673100948e+01 1.671959535606831361e-69
1.011833826426149940e+01 1.233756563727258560e-69
1.012402806179198578e+01 9.101084478613705859e-70
1.012971785932247570e+01 6.711456341360078100e-70
1.013540765685296208e+01 4.947665679830895765e-70
1.014109745438345200e+01 3.646228441016263255e-70
1.014678725191393838e+01 2.686255715460178439e-70
1.015247704944442475e+01 1.978384858074303353e-70
1.015816684697491468e+01 1.456579366335331962e-70
1.016385664450540105e+01 1.072056004057967502e-70
1.016954644203589098e+01 7.887888042165233650e-71
1.017523623956637735e+01 5.801815916001962429e-71
1.018092603709686728e+01 4.266061323642353712e-71
1.018661583462735365e+01 3.135813194951145296e-71
1.019230563215784358e+01 2.304269180674504559e-71
1.019799542968832995e+01 1.692685121060754234e-71
1.020368522721881988e+01 1.243022752977229441e-71
1.020937502474930625e+01 9.125189972518788650e-72
1.021506482227979262e+01 6.696759218908028312e-72
1.022075461981028255e+01 4.913007033330824190e-72
1.022644441734076892e+01 3.603213683833074338e-72
1.023213421487125885e+01 2.641755253372116189e-72
1.023782401240174522e+01 1.936221638213590550e-72
1.024351380993223515e+01 1.418657261652472748e-72
1.024920360746272152e+01 1.039105938535818190e-72
1.025489340499321145e+01 7.608553385918101525e-73
1.026058320252369782e+01 5.569347033738672010e-73
1.026627300005418419e+01 4.075363857111041996e-73
1.027196279758467412e+01 2.981181509150983451e-73
1.027765259511516049e+01 2.180069639682389939e-73
1.028334239264565042e+01 1.593720768665452307e-73
1.028903219017613679e+01 1.164699834247258690e-73
1.029472198770662672e+01 8.508944871241707482e-74
1.030041178523711309e+01 6.214373038059510189e-74
1.030610158276760302e+01 4.537105120706387694e-74
1.031179138029808939e+01 3.311465802804402098e-74
1.031748117782857932e+01 2.416137339276489085e-74
1.032317097535906569e+01 1.762312282097653371e-74
1.032886077288955207e+01 1.285002658076525444e-74
1.033455057042004199e+01 9.366667200589180044e-75
1.034024036795052837e+01 6.825367787532450257e-75
1.034593016548101829e+01 4.971952035527548887e-75
1.035161996301150467e+01 3.620659668676174484e-75
1.035730976054199459e+01 2.635775271613410055e-75
1.036299955807248097e+01 1.918178212065534270e-75
1.036868935560297089e+01 1.395498668879639174e-75
1.037437915313345727e+01 1.014915293015032865e-75


==> img/is_adam.dat <==
0.000000000000000000e+00 1.000005766519163064e+00
1.011235955056179803e+00 1.737150547053845084e+00
2.022471910112359605e+00 3.135672921579059746e+00
3.033707865168539186e+00 2.022095829363874220e+00
4.044943820224719211e+00 3.429573469533437446e+00
5.056179775280899236e+00 3.717659048274077893e+00
6.067415730337078372e+00 3.657166561582125830e+00
7.078651685393258397e+00 3.919228849477677468e+00
8.089887640449438422e+00 4.078446782361164757e+00
9.101123595505617558e+00 4.140450558361044919e+00
1.011235955056179847e+01 4.111525076117627187e+00
1.112359550561797761e+01 4.031827348719245308e+00
1.213483146067415674e+01 5.130960303628766539e+00
1.314606741573033766e+01 5.532727370095338770e+00
1.415730337078651679e+01 4.338321108764247036e+00
1.516853932584269771e+01 4.828514404456653253e+00
1.617977528089887684e+01 5.762504864344208499e+00
1.719101123595505598e+01 5.364198662933230111e+00
1.820224719101123512e+01 5.328770594823240891e+00
1.921348314606741781e+01 5.127798531310320485e+00
2.022471910112359694e+01 5.596420762033832652e+00
2.123595505617977608e+01 5.817164509992595711e+00
2.224719101123595522e+01 5.783318089632063064e+00
2.325842696629213435e+01 5.530032368236217799e+00
2.426966292134831349e+01 6.235057288863953495e+00
2.528089887640449618e+01 5.782399586044255635e+00
2.629213483146067531e+01 5.836833848610629261e+00
2.730337078651685445e+01 6.194027717833373359e+00
2.831460674157303359e+01 6.395910424522826432e+00
2.932584269662921272e+01 6.279327454551062004e+00
3.033707865168539541e+01 6.113173183806587474e+00
3.134831460674157455e+01 6.582181095755710309e+00
3.235955056179775369e+01 6.663333499216806288e+00
3.337078651685393282e+01 6.066242136650859429e+00
3.438202247191011196e+01 7.002303742580393120e+00
3.539325842696629110e+01 7.078530310021077909e+00
3.640449438202247023e+01 6.660471595551622492e+00
3.741573033707864937e+01 7.115761880011032936e+00
3.842696629213483561e+01 7.076857609795399462e+00
3.943820224719101475e+01 6.806161658014978855e+00
4.044943820224719389e+01 6.975974758073228088e+00
4.146067415730337302e+01 6.721175307919928343e+00
4.247191011235955216e+01 7.092650241359851115e+00
4.348314606741573130e+01 7.024096571334688122e+00
4.449438202247191043e+01 6.969644474956000479e+00
4.550561797752808957e+01 7.101683276010112067e+00
4.651685393258426870e+01 7.446143817580798796e+00
4.752808988764044784e+01 7.417247679982390096e+00
4.853932584269662698e+01 7.258922066888175095e+00
4.955056179775281322e+01 7.340711151419969660e+00
5.056179775280899236e+01 7.368394859311825584e+00
5.157303370786517149e+01 7.304953579299488631e+00
5.258426966292135063e+01 7.244112447390476106e+00
5.359550561797752977e+01 7.270949226352787953e+00
5.460674157303370890e+01 7.151891170342672410e+00
5.561797752808988804e+01 7.471543262693387533e+00
5.662921348314606718e+01 7.162931471167151010e+00
5.764044943820224631e+01 7.432184196337006554e+00
5.865168539325842545e+01 7.255651464705655584e+00
5.966292134831461169e+01 7.495366721459338244e+00
6.067415730337079083e+01 7.361332913259677646e+00
6.168539325842696996e+01 7.423797905262572883e+00
6.269662921348314910e+01 7.532053259501677367e+00
6.370786516853932824e+01 7.049289396760957338e+00
6.471910112359550737e+01 7.484317855962203225e+00
6.573033707865168651e+01 7.572623474318976200e+00
6.674157303370786565e+01 7.465660944627678930e+00
6.775280898876404478e+01 7.464895751451935624e+00
6.876404494382022392e+01 7.675307145135977116e+00
6.977528089887640306e+01 7.599490047778395763e+00
7.078651685393258219e+01 7.621372582385030903e+00
7.179775280898876133e+01 7.682731215031806116e+00
7.280898876404494047e+01 7.567208573227493851e+00
7.382022471910111960e+01 7.834034168766663697e+00
7.483146067415729874e+01 7.449712240119829687e+00
7.584269662921349209e+01 7.972568143836821442e+00
7.685393258426967122e+01 7.745775762493447125e+00
7.786516853932585036e+01 7.720217284235741495e+00
7.887640449438202950e+01 7.705089653574042075e+00
7.988764044943820863e+01 7.739226856152455980e+00
8.089887640449438777e+01 7.641282174109287340e+00
8.191011235955056691e+01 7.865146088650769585e+00
8.292134831460674604e+01 7.687385716481477616e+00
8.393258426966292518e+01 7.589612240255040554e+00
8.494382022471910432e+01 7.654677232562387523e+00
8.595505617977528345e+01 7.973922968552223267e+00
8.696629213483146259e+01 7.770795712301787894e+00
8.797752808988764173e+01 7.760605606583458993e+00
8.898876404494382086e+01 7.879679810291560393e+00
9.000000000000000000e+01 7.651770934263600665e+00
9.101123595505617914e+01 7.678961475983776097e+00
9.202247191011235827e+01 7.772388133407787336e+00
9.303370786516853741e+01 7.726428790470279750e+00
9.404494382022471655e+01 7.647373444481705640e+00
9.505617977528089568e+01 7.721129926103801111e+00
9.606741573033707482e+01 7.560762888891083833e+00
9.707865168539325396e+01 7.445264610941888073e+00
9.808988764044944730e+01 7.792363314002100694e+00
9.910112359550562644e+01 7.760615860458523585e+00
1.001123595505618056e+02 7.866875597492155592e+00
1.011235955056179847e+02 8.062736264535271147e+00
1.021348314606741638e+02 7.963987307356795498e+00
1.031460674157303430e+02 8.212907738239593414e+00
1.041573033707865221e+02 7.808914563855147151e+00
1.051685393258427013e+02 7.823270678090624486e+00
1.061797752808988804e+02 7.984872723194520461e+00
1.071910112359550595e+02 7.939491201864166570e+00
1.082022471910112387e+02 7.920902719260574543e+00
1.092134831460674178e+02 8.036968889651515013e+00
1.102247191011235969e+02 8.083746139904448569e+00
1.112359550561797761e+02 8.072651399427369867e+00
1.122471910112359552e+02 7.853823383741824316e+00
1.132584269662921344e+02 7.982662716526993663e+00
1.142696629213483135e+02 7.896719819897380255e+00
1.152808988764044926e+02 7.930655752426585714e+00
1.162921348314606718e+02 7.844259740377657053e+00
1.173033707865168509e+02 7.853610562955521068e+00
1.183146067415730300e+02 7.580826120980079352e+00
1.193258426966292234e+02 7.377224495810476235e+00
1.203370786516854025e+02 7.678386797976516576e+00
1.213483146067415817e+02 7.820689271937007803e+00
1.223595505617977608e+02 7.629083430910732488e+00
1.233707865168539399e+02 7.694901312030632212e+00
1.243820224719101191e+02 7.780199544726370320e+00
1.253932584269662982e+02 7.898160041636536732e+00
1.264044943820224773e+02 8.118657894089462701e+00
1.274157303370786565e+02 7.890415689342029637e+00
1.284269662921348356e+02 7.716165773025875474e+00
1.294382022471910147e+02 7.672238489943696393e+00
1.304494382022471939e+02 7.979650416662217083e+00
1.314606741573033730e+02 8.122163388350156055e+00
1.324719101123595522e+02 8.155909455546289877e+00
1.334831460674157313e+02 8.088080707670169289e+00
1.344943820224719104e+02 8.062564925136626925e+00
1.355056179775280896e+02 7.802971706795166718e+00
1.365168539325842687e+02 8.018866301352467474e+00
1.375280898876404478e+02 7.957492819319336164e+00
1.385393258426966270e+02 7.894700134707751893e+00
1.395505617977528061e+02 8.006928479130266396e+00
1.405617977528089853e+02 8.168552397210342875e+00
1.415730337078651644e+02 8.204515370472853064e+00
1.425842696629213435e+02 7.919819247896057846e+00
1.435955056179775227e+02 8.245710254698106922e+00
1.446067415730337018e+02 8.305101415717313529e+00
1.456179775280898809e+02 8.095202776988120519e+00
1.466292134831460601e+02 8.091307299370701145e+00
1.476404494382022392e+02 7.533270169037386665e+00
1.486516853932584183e+02 7.993253683816112343e+00
1.496629213483145975e+02 8.289091858220608344e+00
1.506741573033707766e+02 7.981845977046941876e+00
1.516853932584269842e+02 8.180613837406943034e+00
1.526966292134831633e+02 8.223338657357274428e+00
1.537078651685393424e+02 8.115366878881673074e+00
1.547191011235955216e+02 8.294437612558130724e+00
1.557303370786517007e+02 8.276852902831317138e+00
1.567415730337078799e+02 7.894520426110593903e+00
1.577528089887640590e+02 8.102512940542640152e+00
1.587640449438202381e+02 8.140760769926238538e+00
1.597752808988764173e+02 8.072121771888966180e+00
1.607865168539325964e+02 8.307446364423972440e+00
1.617977528089887755e+02 8.034185276355954031e+00
1.628089887640449547e+02 8.260182481363401052e+00
1.638202247191011338e+02 8.224980121554851920e+00
1.648314606741573130e+02 8.450416710597114189e+00
1.658426966292134921e+02 8.378043078769016105e+00
1.668539325842696712e+02 8.238939904535246939e+00
1.678651685393258504e+02 8.464698347183224669e+00
1.688764044943820295e+02 8.072569522315426127e+00
1.698876404494382086e+02 8.082907028936428873e+00
1.708988764044943878e+02 8.079996816992730757e+00
1.719101123595505669e+02 8.188683096639810088e+00
1.729213483146067460e+02 7.984435127457402359e+00
1.739325842696629252e+02 8.177673942233514737e+00
1.749438202247191043e+02 8.193156122364770866e+00
1.759550561797752835e+02 8.090670531940546084e+00
1.769662921348314626e+02 8.097662917606168520e+00
1.779775280898876417e+02 8.072981051232819283e+00
1.789887640449438209e+02 7.763056876062973011e+00
1.800000000000000000e+02 8.094483339402540167e+00


==> img/is_emnist.dat <==
0.000000000000000000e+00 3.399528382626713974e+00
1.005586592178770999e+00 3.410911112932610401e+00
2.011173184357541999e+00 3.113084543082343725e+00
3.016759776536312998e+00 3.751660976203106124e+00
4.022346368715083997e+00 3.918773883243564349e+00
5.027932960893854997e+00 4.254235870576244416e+00
6.033519553072625996e+00 4.551957297654322332e+00
7.039106145251396995e+00 4.871283571706055859e+00
8.044692737430167995e+00 4.697982441666729514e+00
9.050279329608938994e+00 5.512279726850604966e+00
1.005586592178770999e+01 5.527827588798807312e+00
1.106145251396648099e+01 5.758279289364731213e+00
1.206703910614525199e+01 5.240984245125553720e+00
1.307262569832402299e+01 6.242727017032326131e+00
1.407821229050279399e+01 5.573633786728805717e+00
1.508379888268156499e+01 5.964060799939280955e+00
1.608938547486033599e+01 6.610811000593240117e+00
1.709497206703910877e+01 6.592308949160266884e+00
1.810055865921787799e+01 6.124571299471449848e+00
1.910614525139664721e+01 6.355086250480981747e+00
2.011173184357541999e+01 6.496151360085582027e+00
2.111731843575419276e+01 6.104507273605102924e+00
2.212290502793296199e+01 6.758108248408187357e+00
2.312849162011173121e+01 6.770070715250452231e+00
2.413407821229050398e+01 6.814581504259327183e+00
2.513966480446927676e+01 6.775372281480595227e+00
2.614525139664804598e+01 6.357525116436918644e+00
2.715083798882681521e+01 6.695854149473113637e+00
2.815642458100558798e+01 6.437657586080111294e+00
2.916201117318436076e+01 6.726094631552986591e+00
3.016759776536312998e+01 6.647361398473852212e+00
3.117318435754189920e+01 6.530933751916974117e+00
3.217877094972067198e+01 6.656854481508576171e+00
3.318435754189944475e+01 7.023527048766932346e+00
3.418994413407821753e+01 6.354265902067807836e+00
3.519553072625698320e+01 6.561586593583015770e+00
3.620111731843575598e+01 6.446086474904992869e+00
3.720670391061452875e+01 6.315937841323606250e+00
3.821229050279329442e+01 6.305431564848860582e+00
3.921787709497206720e+01 6.332535000569219363e+00
4.022346368715083997e+01 6.306739416177587820e+00
4.122905027932961275e+01 6.080180335747559894e+00
4.223463687150838552e+01 6.126574143007533557e+00
4.324022346368715120e+01 6.257128285646482269e+00
4.424581005586592397e+01 6.127516494420574666e+00
4.525139664804469675e+01 6.058102007380066212e+00
4.625698324022346242e+01 5.912797560148251641e+00
4.726256983240223519e+01 6.037681829133438427e+00
4.826815642458100797e+01 5.982253894167010699e+00
4.927374301675978074e+01 5.740685499667276481e+00
5.027932960893855352e+01 5.750463489099701064e+00
5.128491620111731919e+01 6.042570483024666927e+00
5.229050279329609197e+01 5.388827618175745293e+00
5.329608938547486474e+01 5.633461780025720955e+00
5.430167597765363041e+01 5.606790484184581480e+00
5.530726256983240319e+01 5.491911597341299078e+00
5.631284916201117596e+01 5.350101398476578396e+00
5.731843575418994874e+01 5.102233680356006218e+00
5.832402234636872151e+01 4.859167826428165249e+00
5.932960893854748718e+01 5.030752680680902422e+00
6.033519553072625996e+01 5.018564852969398693e+00
6.134078212290503274e+01 5.322328996979988958e+00
6.234636871508379841e+01 5.225477741578290036e+00
6.335195530726257118e+01 4.966659669076283201e+00
6.435754189944134396e+01 4.957891477011579617e+00
6.536312849162011673e+01 5.149872770934520005e+00
6.636871508379888951e+01 4.651785347145724003e+00
6.737430167597766228e+01 5.018648703119820809e+00
6.837988826815643506e+01 4.880355518634666545e+00
6.938547486033519363e+01 4.794611506284836011e+00
7.039106145251396640e+01 4.530905486973199281e+00
7.139664804469273918e+01 4.489057561950668074e+00
7.240223463687151195e+01 4.689300781651995820e+00
7.340782122905028473e+01 4.757369281718051290e+00
7.441340782122905750e+01 4.437592683403294380e+00
7.541899441340783028e+01 4.313395827626695933e+00
7.642458100558658884e+01 4.178781321062109200e+00
7.743016759776536162e+01 4.159688517180317291e+00
7.843575418994413440e+01 4.066552639186321372e+00
7.944134078212290717e+01 4.059442318607640487e+00
8.044692737430167995e+01 4.235249376609774963e+00
8.145251396648045272e+01 3.893697226349841056e+00
8.245810055865922550e+01 4.110420701646193109e+00
8.346368715083799827e+01 3.931338438430516113e+00
8.446927374301677105e+01 3.838852978346089628e+00
8.547486033519552961e+01 3.740292920982206226e+00
8.648044692737430239e+01 4.026351143337822514e+00
8.748603351955307517e+01 3.600813100619433271e+00
8.849162011173184794e+01 3.647805751093617488e+00
8.949720670391062072e+01 3.554072615752404296e+00
9.050279329608939349e+01 3.794442859709291405e+00
9.150837988826816627e+01 3.492140641682171864e+00
9.251396648044692483e+01 3.855172530275503107e+00
9.351955307262569761e+01 3.617790321941154907e+00
9.452513966480447039e+01 3.552039564409382510e+00
9.553072625698324316e+01 3.385637831060622549e+00
9.653631284916201594e+01 3.415212737186036573e+00
9.754189944134078871e+01 3.203221952602457456e+00
9.854748603351956149e+01 3.261231277888552604e+00
9.955307262569833426e+01 3.260241353100050254e+00
1.005586592178771070e+02 3.312168290738341625e+00
1.015642458100558656e+02 3.046818038070508106e+00
1.025698324022346384e+02 3.214277049620704041e+00
1.035754189944134112e+02 3.018489051238181897e+00
1.045810055865921839e+02 3.029867878533901937e+00
1.055865921787709567e+02 3.197230789595038480e+00
1.065921787709497295e+02 3.107835923050575211e+00
1.075977653631285023e+02 3.125201236535652516e+00
1.086033519553072608e+02 2.895037145080419538e+00
1.096089385474860336e+02 2.908435212668518677e+00
1.106145251396648064e+02 2.829248717564053717e+00
1.116201117318435792e+02 2.971271851339079451e+00
1.126256983240223519e+02 2.881917670996856806e+00
1.136312849162011247e+02 2.692249906652921076e+00
1.146368715083798975e+02 2.910264658964544005e+00
1.156424581005586703e+02 2.800278031484395136e+00
1.166480446927374430e+02 2.818135267724433568e+00
1.176536312849162016e+02 2.771324003196582897e+00
1.186592178770949744e+02 2.791604390029648997e+00
1.196648044692737471e+02 2.703636557500238347e+00
1.206703910614525199e+02 2.733626057539657594e+00
1.216759776536312927e+02 2.723840950409368578e+00
1.226815642458100655e+02 2.634280276321790737e+00
1.236871508379888382e+02 2.856771269179170680e+00
1.246927374301675968e+02 2.816099150777231053e+00
1.256983240223463696e+02 2.620429219114399633e+00
1.267039106145251424e+02 2.613658230644419600e+00
1.277094972067039151e+02 2.640610302315401281e+00
1.287150837988826879e+02 2.553837236187279203e+00
1.297206703910614465e+02 2.614070431072356815e+00
1.307262569832402335e+02 2.565000075412771086e+00
1.317318435754189920e+02 2.627538782791455585e+00
1.327374301675977790e+02 2.579550220038436148e+00
1.337430167597765376e+02 2.363619366533285415e+00
1.347486033519553246e+02 2.402387637800317055e+00
1.357541899441340831e+02 2.426867935040510460e+00
1.367597765363128701e+02 2.388543212755283474e+00
1.377653631284916287e+02 2.486037038853869952e+00
1.387709497206703873e+02 2.500057363375023378e+00
1.397765363128491742e+02 2.387074661176840529e+00
1.407821229050279328e+02 2.367247184206849653e+00
1.417877094972067198e+02 2.368914320048260524e+00
1.427932960893854784e+02 2.391745025502399535e+00
1.437988826815642653e+02 2.354760871096145181e+00
1.448044692737430239e+02 2.315594048449288067e+00
1.458100558659217825e+02 2.282446738593205460e+00
1.468156424581005695e+02 2.387253117122337454e+00
1.478212290502793280e+02 2.385777050112697584e+00
1.488268156424581150e+02 2.319564229314872605e+00
1.498324022346368736e+02 2.299923497350425006e+00
1.508379888268156606e+02 2.292037465439269006e+00
1.518435754189944191e+02 2.242693615763347026e+00
1.528491620111731777e+02 2.250654785521997603e+00
1.538547486033519647e+02 2.325587831587904830e+00
1.548603351955307232e+02 2.226519292986000043e+00
1.558659217877095102e+02 2.225433265451088882e+00
1.568715083798882688e+02 2.249743618701220527e+00
1.578770949720670558e+02 2.262034427064063102e+00
1.588826815642458143e+02 2.226102698118188616e+00
1.598882681564246013e+02 2.244357239225351464e+00
1.608938547486033599e+02 2.215975094848971150e+00
1.618994413407821185e+02 2.177522433781904798e+00
1.629050279329609054e+02 2.156117948716766541e+00
1.639106145251396640e+02 2.149604739978239643e+00
1.649162011173184510e+02 2.249289397852256123e+00
1.659217877094972096e+02 2.142292117497329063e+00
1.669273743016759965e+02 2.114434402727991991e+00
1.679329608938547551e+02 2.180342288365808123e+00
1.689385474860335421e+02 2.158405520875338546e+00
1.699441340782123007e+02 2.130198157455516217e+00
1.709497206703910592e+02 2.184803762646664538e+00
1.719553072625698462e+02 2.148834974538333054e+00
1.729608938547486048e+02 2.096333544508540037e+00
1.739664804469273918e+02 2.129294919138748021e+00
1.749720670391061503e+02 2.033107652868435533e+00
1.759776536312849373e+02 2.078899555093945750e+00
1.769832402234636959e+02 2.062695774511393854e+00
1.779888268156424544e+02 2.150992081731190275e+00
1.789944134078212414e+02 2.075591527974316897e+00
1.800000000000000000e+02 2.071573902580350790e+00


==> img/is_fashion.dat <==
0.000000000000000000e+00 2.940903409564461946e+00
1.005586592178770999e+00 3.969514853822919243e+00
2.011173184357541999e+00 4.359584168722887121e+00
3.016759776536312998e+00 4.801657595105223386e+00
4.022346368715083997e+00 5.206529717437708094e+00
5.027932960893854997e+00 4.580550512176013278e+00
6.033519553072625996e+00 5.438819068716936656e+00
7.039106145251396995e+00 5.685610984236153520e+00
8.044692737430167995e+00 5.260097305814632307e+00
9.050279329608938994e+00 5.448527690781834742e+00
1.005586592178770999e+01 5.677297740622117672e+00
1.106145251396648099e+01 5.343897651172555996e+00
1.206703910614525199e+01 5.554130572870990434e+00
1.307262569832402299e+01 5.849098433224241944e+00
1.407821229050279399e+01 5.970902639096252962e+00
1.508379888268156499e+01 5.774254899515099737e+00
1.608938547486033599e+01 6.197261221826973809e+00
1.709497206703910877e+01 5.796501013049448758e+00
1.810055865921787799e+01 6.310627823037309625e+00
1.910614525139664721e+01 5.523991814064003414e+00
2.011173184357541999e+01 6.200054144421995872e+00
2.111731843575419276e+01 5.891489708996327401e+00
2.212290502793296199e+01 5.871398006244363366e+00
2.312849162011173121e+01 6.024146893608110176e+00
2.413407821229050398e+01 5.945434977254590692e+00
2.513966480446927676e+01 6.590457582277418069e+00
2.614525139664804598e+01 6.100882666616330496e+00
2.715083798882681521e+01 6.223061467793574941e+00
2.815642458100558798e+01 6.115836214411343619e+00
2.916201117318436076e+01 6.320166795443975971e+00
3.016759776536312998e+01 6.444905492491915133e+00
3.117318435754189920e+01 6.362924133002655580e+00
3.217877094972067198e+01 6.480536955710894276e+00
3.318435754189944475e+01 6.164789608649436481e+00
3.418994413407821753e+01 6.628649946983202312e+00
3.519553072625698320e+01 6.166629431533207750e+00
3.620111731843575598e+01 6.450925121640691096e+00
3.720670391061452875e+01 6.093753645748209991e+00
3.821229050279329442e+01 6.828598940311705334e+00
3.921787709497206720e+01 6.328633947663161230e+00
4.022346368715083997e+01 6.073427631558777406e+00
4.122905027932961275e+01 6.387294589768974795e+00
4.223463687150838552e+01 6.256208522183767329e+00
4.324022346368715120e+01 6.363281087233607636e+00
4.424581005586592397e+01 6.581089976484870263e+00
4.525139664804469675e+01 6.478550261840470448e+00
4.625698324022346242e+01 6.449944677950246508e+00
4.726256983240223519e+01 6.447797819457396606e+00
4.826815642458100797e+01 6.693477440684955759e+00
4.927374301675978074e+01 6.691330369055447314e+00
5.027932960893855352e+01 6.373496245767269031e+00
5.128491620111731919e+01 6.319303297315927992e+00
5.229050279329609197e+01 6.619136315914607493e+00
5.329608938547486474e+01 6.614319813471359666e+00
5.430167597765363041e+01 6.542699414720628326e+00
5.530726256983240319e+01 6.361334894579643517e+00
5.631284916201117596e+01 6.627475076137345766e+00
5.731843575418994874e+01 6.474286885999484653e+00
5.832402234636872151e+01 6.127865177077297609e+00
5.932960893854748718e+01 6.419012067615942563e+00
6.033519553072625996e+01 6.607528043028118248e+00
6.134078212290503274e+01 6.564997462006152418e+00
6.234636871508379841e+01 6.547411699608201907e+00
6.335195530726257118e+01 6.612850764433015449e+00
6.435754189944134396e+01 6.403047195769316247e+00
6.536312849162011673e+01 6.250255813034646835e+00
6.636871508379888951e+01 6.476743074916011089e+00
6.737430167597766228e+01 6.417071702870964955e+00
6.837988826815643506e+01 6.332978159658488870e+00
6.938547486033519363e+01 6.389532372874395350e+00
7.039106145251396640e+01 6.365014929412350142e+00
7.139664804469273918e+01 6.309529141829594678e+00
7.240223463687151195e+01 6.423076674138519238e+00
7.340782122905028473e+01 6.241603781746540847e+00
7.441340782122905750e+01 6.622861225525281448e+00
7.541899441340783028e+01 6.260634500113048340e+00
7.642458100558658884e+01 6.256637313171529158e+00
7.743016759776536162e+01 6.529450007428527769e+00
7.843575418994413440e+01 6.008353973058687458e+00
7.944134078212290717e+01 6.271452606412703190e+00
8.044692737430167995e+01 6.299334756800995194e+00
8.145251396648045272e+01 6.369934218157116135e+00
8.245810055865922550e+01 6.228579313943670037e+00
8.346368715083799827e+01 6.156058627373313108e+00
8.446927374301677105e+01 6.238349189556117835e+00
8.547486033519552961e+01 6.105961909973586010e+00
8.648044692737430239e+01 6.134131179802446709e+00
8.748603351955307517e+01 6.249137631387180924e+00
8.849162011173184794e+01 5.778118433334844539e+00
8.949720670391062072e+01 6.380851654607289980e+00
9.050279329608939349e+01 6.327531855909755087e+00
9.150837988826816627e+01 6.213768888255030376e+00
9.251396648044692483e+01 5.984627497643996819e+00
9.351955307262569761e+01 6.085749025476328455e+00
9.452513966480447039e+01 6.116510591016475651e+00
9.553072625698324316e+01 5.588216885118220567e+00
9.653631284916201594e+01 6.222894378732540588e+00
9.754189944134078871e+01 5.893819015065081324e+00
9.854748603351956149e+01 5.895658942206473796e+00
9.955307262569833426e+01 6.023005917063050774e+00
1.005586592178771070e+02 6.056650828717943469e+00
1.015642458100558656e+02 5.864811847249201016e+00
1.025698324022346384e+02 5.879135308094474155e+00
1.035754189944134112e+02 5.955928438827301719e+00
1.045810055865921839e+02 5.961422335915179893e+00
1.055865921787709567e+02 6.091605548282172933e+00
1.065921787709497295e+02 5.765080958726782612e+00
1.075977653631285023e+02 6.222890063502100944e+00
1.086033519553072608e+02 5.672374534711437377e+00
1.096089385474860336e+02 5.728589233765658761e+00
1.106145251396648064e+02 6.107394924350990628e+00
1.116201117318435792e+02 6.146220953259663666e+00
1.126256983240223519e+02 5.759379377919115583e+00
1.136312849162011247e+02 5.674503715764932288e+00
1.146368715083798975e+02 5.846980532389626894e+00
1.156424581005586703e+02 5.751077572677219862e+00
1.166480446927374430e+02 5.599839433244691023e+00
1.176536312849162016e+02 5.591554893756306654e+00
1.186592178770949744e+02 5.739171158950113316e+00
1.196648044692737471e+02 5.718684162736005661e+00
1.206703910614525199e+02 5.997454004279086703e+00
1.216759776536312927e+02 5.707724656873979008e+00
1.226815642458100655e+02 5.832175974898540893e+00
1.236871508379888382e+02 5.447390161197299463e+00
1.246927374301675968e+02 5.697148002609728756e+00
1.256983240223463696e+02 5.314429786867021832e+00
1.267039106145251424e+02 5.594903308065535263e+00
1.277094972067039151e+02 5.839591144213077456e+00
1.287150837988826879e+02 5.531139710117720654e+00
1.297206703910614465e+02 5.734803869334877291e+00
1.307262569832402335e+02 5.698946002600825622e+00
1.317318435754189920e+02 5.553654919707443405e+00
1.327374301675977790e+02 5.797503975292408462e+00
1.337430167597765376e+02 5.611058074365766757e+00
1.347486033519553246e+02 5.253467653395726522e+00
1.357541899441340831e+02 5.171771245867029521e+00
1.367597765363128701e+02 5.468551566777351880e+00
1.377653631284916287e+02 5.443234174059103481e+00
1.387709497206703873e+02 5.340749462368897582e+00
1.397765363128491742e+02 5.574970145312041048e+00
1.407821229050279328e+02 5.413141072861549219e+00
1.417877094972067198e+02 5.359153040835933801e+00
1.427932960893854784e+02 5.501018266172353677e+00
1.437988826815642653e+02 5.376054186512667421e+00
1.448044692737430239e+02 5.147350235096799231e+00
1.458100558659217825e+02 5.577681522529267077e+00
1.468156424581005695e+02 5.351265700549263649e+00
1.478212290502793280e+02 5.759454618454435959e+00
1.488268156424581150e+02 5.470072648209065136e+00
1.498324022346368736e+02 5.421799892050423786e+00
1.508379888268156606e+02 5.209123109948198938e+00
1.518435754189944191e+02 5.316995275163947099e+00
1.528491620111731777e+02 5.260579121884473075e+00
1.538547486033519647e+02 5.255209824789586648e+00
1.548603351955307232e+02 5.305967765129092406e+00
1.558659217877095102e+02 5.324904473552647843e+00
1.568715083798882688e+02 5.189936349725686071e+00
1.578770949720670558e+02 5.091343387139873222e+00
1.588826815642458143e+02 5.547397767331218255e+00
1.598882681564246013e+02 5.401564571422202476e+00
1.608938547486033599e+02 5.100734800701090421e+00
1.618994413407821185e+02 5.314216831006683961e+00
1.629050279329609054e+02 5.400988228093845933e+00
1.639106145251396640e+02 5.194889782574466430e+00
1.649162011173184510e+02 5.248799694169960617e+00
1.659217877094972096e+02 5.133744098719424720e+00
1.669273743016759965e+02 5.100470180034631262e+00
1.679329608938547551e+02 5.064383251563919330e+00
1.689385474860335421e+02 5.279782111580144210e+00
1.699441340782123007e+02 4.919449204197425374e+00
1.709497206703910592e+02 5.334899427931948601e+00
1.719553072625698462e+02 5.075942898299837580e+00
1.729608938547486048e+02 5.053486338083830631e+00
1.739664804469273918e+02 5.068621767583489479e+00
1.749720670391061503e+02 4.912304935215919599e+00
1.759776536312849373e+02 5.055124634924887950e+00
1.769832402234636959e+02 5.005575853669244069e+00
1.779888268156424544e+02 5.114914123419403325e+00
1.789944134078212414e+02 5.259297432565834818e+00
1.800000000000000000e+02 5.088324590229118982e+00


==> img/is_kuzushiji.dat <==
0.000000000000000000e+00 2.120840231080671767e+00
1.005586592178770999e+00 2.520110606866755365e+00
2.011173184357541999e+00 2.550169908278657971e+00
3.016759776536312998e+00 3.259828467310071254e+00
4.022346368715083997e+00 3.885892954943935163e+00
5.027932960893854997e+00 3.490800618122657628e+00
6.033519553072625996e+00 3.777191092572021347e+00
7.039106145251396995e+00 3.692160787728337112e+00
8.044692737430167995e+00 3.924238069742961521e+00
9.050279329608938994e+00 4.127377269697875661e+00
1.005586592178770999e+01 3.845825084824035400e+00
1.106145251396648099e+01 4.464962572663130125e+00
1.206703910614525199e+01 5.291248800893454174e+00
1.307262569832402299e+01 5.011772668001553299e+00
1.407821229050279399e+01 5.232685187944372984e+00
1.508379888268156499e+01 4.731309995916012312e+00
1.608938547486033599e+01 5.256420947538717137e+00
1.709497206703910877e+01 5.174232281439052450e+00
1.810055865921787799e+01 4.847885005733028940e+00
1.910614525139664721e+01 4.984001218010808643e+00
2.011173184357541999e+01 4.656626140783759027e+00
2.111731843575419276e+01 4.602417471087749234e+00
2.212290502793296199e+01 5.397339911633389775e+00
2.312849162011173121e+01 5.135113857796362424e+00
2.413407821229050398e+01 4.895209263294640678e+00
2.513966480446927676e+01 5.330853085688969983e+00
2.614525139664804598e+01 5.658474550445682816e+00
2.715083798882681521e+01 5.353831033402544293e+00
2.815642458100558798e+01 5.964526290788382923e+00
2.916201117318436076e+01 5.431984649559518985e+00
3.016759776536312998e+01 5.468924307633654891e+00
3.117318435754189920e+01 5.932286493564680185e+00
3.217877094972067198e+01 5.517337117058133344e+00
3.318435754189944475e+01 5.521083961723324940e+00
3.418994413407821753e+01 5.867575480079047168e+00
3.519553072625698320e+01 5.755250269471685165e+00
3.620111731843575598e+01 6.257736028690263019e+00
3.720670391061452875e+01 5.605085709394563409e+00
3.821229050279329442e+01 5.813002770647175410e+00
3.921787709497206720e+01 5.709143774448739883e+00
4.022346368715083997e+01 5.511556422961248813e+00
4.122905027932961275e+01 6.499477418981148169e+00
4.223463687150838552e+01 5.938228164017876232e+00
4.324022346368715120e+01 6.094275995498955822e+00
4.424581005586592397e+01 5.972535037981609563e+00
4.525139664804469675e+01 6.244230419492929229e+00
4.625698324022346242e+01 5.891380632939438478e+00
4.726256983240223519e+01 6.215382012078531915e+00
4.826815642458100797e+01 5.905865639064717065e+00
4.927374301675978074e+01 6.079452202911919123e+00
5.027932960893855352e+01 6.032256181948502771e+00
5.128491620111731919e+01 6.130274771500473285e+00
5.229050279329609197e+01 6.124747158166351291e+00
5.329608938547486474e+01 6.077022409422889737e+00
5.430167597765363041e+01 5.882926121633738958e+00
5.530726256983240319e+01 6.241057066875285386e+00
5.631284916201117596e+01 5.988045002083208779e+00
5.731843575418994874e+01 5.868540109051691545e+00
5.832402234636872151e+01 6.208522360043684074e+00
5.932960893854748718e+01 6.111261538021954820e+00
6.033519553072625996e+01 6.001218725861584780e+00
6.134078212290503274e+01 5.955396888227267205e+00
6.234636871508379841e+01 6.195215219360231451e+00
6.335195530726257118e+01 6.347180255605175958e+00
6.435754189944134396e+01 5.909925871388074015e+00
6.536312849162011673e+01 6.060974641869061763e+00
6.636871508379888951e+01 6.041112004553429671e+00
6.737430167597766228e+01 5.867462872658485651e+00
6.837988826815643506e+01 6.274619002336734752e+00
6.938547486033519363e+01 5.982817740991081656e+00
7.039106145251396640e+01 6.024589051370023540e+00
7.139664804469273918e+01 5.838501644642971833e+00
7.240223463687151195e+01 5.909323496841132339e+00
7.340782122905028473e+01 5.921963304577507969e+00
7.441340782122905750e+01 6.059663108843304613e+00
7.541899441340783028e+01 6.067778750076304739e+00
7.642458100558658884e+01 5.745280399280563444e+00
7.743016759776536162e+01 5.783529675016067628e+00
7.843575418994413440e+01 6.117874586533137204e+00
7.944134078212290717e+01 6.188139875127665057e+00
8.044692737430167995e+01 6.050943529184350744e+00
8.145251396648045272e+01 5.811309674665704250e+00
8.245810055865922550e+01 6.004584812654248260e+00
8.346368715083799827e+01 5.943363905634310385e+00
8.446927374301677105e+01 6.224216741486097604e+00
8.547486033519552961e+01 6.155350243994517356e+00
8.648044692737430239e+01 5.938337444366942108e+00
8.748603351955307517e+01 6.376729499993848194e+00
8.849162011173184794e+01 5.931793703589397282e+00
8.949720670391062072e+01 5.822594581984088080e+00
9.050279329608939349e+01 6.183297862972099601e+00
9.150837988826816627e+01 5.765535423326564768e+00
9.251396648044692483e+01 5.982313377309941060e+00
9.351955307262569761e+01 5.952152655952231086e+00
9.452513966480447039e+01 5.815058776278048569e+00
9.553072625698324316e+01 6.074411375431388649e+00
9.653631284916201594e+01 5.890847795282314614e+00
9.754189944134078871e+01 5.853851759816730116e+00
9.854748603351956149e+01 5.752745476780715350e+00
9.955307262569833426e+01 5.970568345683340716e+00
1.005586592178771070e+02 5.805645711983471458e+00
1.015642458100558656e+02 5.944170679707761806e+00
1.025698324022346384e+02 6.041943961764633109e+00
1.035754189944134112e+02 5.883446329315774825e+00
1.045810055865921839e+02 5.738922907944915330e+00
1.055865921787709567e+02 5.881108777506296015e+00
1.065921787709497295e+02 5.833655073994070683e+00
1.075977653631285023e+02 5.808354318855791121e+00
1.086033519553072608e+02 5.771532405626292217e+00
1.096089385474860336e+02 5.624676262994349862e+00
1.106145251396648064e+02 5.953716339696432769e+00
1.116201117318435792e+02 5.416972579632957974e+00
1.126256983240223519e+02 5.672233168613520782e+00
1.136312849162011247e+02 5.585345361023746236e+00
1.146368715083798975e+02 5.812719073374146284e+00
1.156424581005586703e+02 5.589088022748689433e+00
1.166480446927374430e+02 5.629865982396241364e+00
1.176536312849162016e+02 5.513952604106780342e+00
1.186592178770949744e+02 5.788684169043033734e+00
1.196648044692737471e+02 5.826109036769308247e+00
1.206703910614525199e+02 5.381047114154666744e+00
1.216759776536312927e+02 5.795949390904497456e+00
1.226815642458100655e+02 5.320282053839321179e+00
1.236871508379888382e+02 5.916462801959968765e+00
1.246927374301675968e+02 5.649030267531257365e+00
1.256983240223463696e+02 5.547359432686292280e+00
1.267039106145251424e+02 5.450535162266830547e+00
1.277094972067039151e+02 5.442248532180753884e+00
1.287150837988826879e+02 5.600583969215658264e+00
1.297206703910614465e+02 5.432744526341795499e+00
1.307262569832402335e+02 5.116310437450906967e+00
1.317318435754189920e+02 5.353624629094803744e+00
1.327374301675977790e+02 5.345472819625642913e+00
1.337430167597765376e+02 5.393736254489494009e+00
1.347486033519553246e+02 5.600069912485401424e+00
1.357541899441340831e+02 5.211607959569855453e+00
1.367597765363128701e+02 5.288801131630487262e+00
1.377653631284916287e+02 4.864486348574066810e+00
1.387709497206703873e+02 5.162577110262659197e+00
1.397765363128491742e+02 5.395149112086540022e+00
1.407821229050279328e+02 5.085813835377507530e+00
1.417877094972067198e+02 5.108141757478508183e+00
1.427932960893854784e+02 4.891644118143587683e+00
1.437988826815642653e+02 5.051804271976100935e+00
1.448044692737430239e+02 5.071695711999452350e+00
1.458100558659217825e+02 4.909978420665691345e+00
1.468156424581005695e+02 5.152584920822261161e+00
1.478212290502793280e+02 4.970920415753127486e+00
1.488268156424581150e+02 5.148696213011115574e+00
1.498324022346368736e+02 5.025406142635839402e+00
1.508379888268156606e+02 4.962333571413474864e+00
1.518435754189944191e+02 4.930771727490247613e+00
1.528491620111731777e+02 4.731721336207745487e+00
1.538547486033519647e+02 4.876393423496364399e+00
1.548603351955307232e+02 4.738651733711587433e+00
1.558659217877095102e+02 4.975790769280339809e+00
1.568715083798882688e+02 5.024225332114110820e+00
1.578770949720670558e+02 4.928148428954040483e+00
1.588826815642458143e+02 4.974342265209569902e+00
1.598882681564246013e+02 5.013420337693202278e+00
1.608938547486033599e+02 4.686720017886306877e+00
1.618994413407821185e+02 4.447043628434925289e+00
1.629050279329609054e+02 4.780488422822311456e+00
1.639106145251396640e+02 4.710162891936720442e+00
1.649162011173184510e+02 4.562342045705674920e+00
1.659217877094972096e+02 4.859608929808342026e+00
1.669273743016759965e+02 4.646573178802785087e+00
1.679329608938547551e+02 4.615419940541999999e+00
1.689385474860335421e+02 4.574858180611496294e+00
1.699441340782123007e+02 4.575604841797291655e+00
1.709497206703910592e+02 4.692469370277880358e+00
1.719553072625698462e+02 4.700120966914765219e+00
1.729608938547486048e+02 4.757789048935873844e+00
1.739664804469273918e+02 4.470221800356639186e+00
1.749720670391061503e+02 4.336723436456404457e+00
1.759776536312849373e+02 4.446848756152505189e+00
1.769832402234636959e+02 4.419040394649369929e+00
1.779888268156424544e+02 4.175597785036120335e+00
1.789944134078212414e+02 4.459505230120154096e+00
1.800000000000000000e+02 4.433340925147450484e+00


==> img/is_mnist.dat <==
0.000000000000000000e+00 2.356965152464749025e+00
1.005025125628140614e+00 2.466429377117842936e+00
2.010050251256281229e+00 2.835029849137007396e+00
3.015075376884421843e+00 3.204228240693879570e+00
4.020100502512562457e+00 2.856809018029074387e+00
5.025125628140703071e+00 3.635680454292236963e+00
6.030150753768843686e+00 4.202276565428890720e+00
7.035175879396984300e+00 4.182846744854649579e+00
8.040201005025124914e+00 4.727295644369524652e+00
9.045226130653265528e+00 4.478142654638849862e+00
1.005025125628140614e+01 4.424711640402986923e+00
1.105527638190954676e+01 4.880843424659726537e+00
1.206030150753768737e+01 5.539803249586586098e+00
1.306532663316582799e+01 5.891987090396220594e+00
1.407035175879396860e+01 5.443134865708958436e+00
1.507537688442210921e+01 6.061292251383100016e+00
1.608040201005024983e+01 6.117042109463924682e+00
1.708542713567839044e+01 6.255952705192595609e+00
1.809045226130653106e+01 5.999976610802290722e+00
1.909547738693467167e+01 6.507514459724617950e+00
2.010050251256281229e+01 5.776227759187796629e+00
2.110552763819095290e+01 6.192238648314365435e+00
2.211055276381909351e+01 6.507159492325618189e+00
2.311557788944723413e+01 6.235781670408852229e+00
2.412060301507537474e+01 6.386007318782769282e+00
2.512562814070351536e+01 6.625929153906963798e+00
2.613065326633165597e+01 6.829934192701143658e+00
2.713567839195979658e+01 6.180683512580844585e+00
2.814070351758793720e+01 6.746394562408553952e+00
2.914572864321607781e+01 6.899382145665370558e+00
3.015075376884421843e+01 6.813639091025028627e+00
3.115577889447235904e+01 6.901816401067224049e+00
3.216080402010049966e+01 7.006197532718867471e+00
3.316582914572863672e+01 6.623544221947208932e+00
3.417085427135678088e+01 6.646434760614738479e+00
3.517587939698492505e+01 7.010513347320502575e+00
3.618090452261306211e+01 7.035257766125589285e+00
3.718592964824119917e+01 6.925330914794035841e+00
3.819095477386934334e+01 6.767829164004512066e+00
3.919597989949748751e+01 6.993927060747428648e+00
4.020100502512562457e+01 6.768290570221472180e+00
4.120603015075376163e+01 6.340123168607141757e+00
4.221105527638190580e+01 6.862791965894079915e+00
4.321608040201004997e+01 7.003574043144695338e+00
4.422110552763818703e+01 6.968743037623724490e+00
4.522613065326632409e+01 6.979042162560821438e+00
4.623115577889446826e+01 6.847080174396646512e+00
4.723618090452261242e+01 6.674078532314888790e+00
4.824120603015074948e+01 7.021834563933417428e+00
4.924623115577888655e+01 6.515474380977676283e+00
5.025125628140703071e+01 6.754929243412126638e+00
5.125628140703517488e+01 6.628662058047341432e+00
5.226130653266331194e+01 6.590835985445425038e+00
5.326633165829144900e+01 6.834310855278467045e+00
5.427135678391959317e+01 6.579878943552968096e+00
5.527638190954773734e+01 6.606991118309318622e+00
5.628140703517587440e+01 6.117391665856435345e+00
5.728643216080401146e+01 6.383805133189385472e+00
5.829145728643215563e+01 6.356860256437839141e+00
5.929648241206029979e+01 6.470857545986701709e+00
6.030150753768843686e+01 6.479049359824765375e+00
6.130653266331657392e+01 5.980891794938093753e+00
6.231155778894471808e+01 6.407005739564231028e+00
6.331658291457286225e+01 6.601389215213228745e+00
6.432160804020099931e+01 6.254166279464698164e+00
6.532663316582913637e+01 6.203234307920343582e+00
6.633165829145727344e+01 6.116855016759168429e+00
6.733668341708542471e+01 6.150125526446393209e+00
6.834170854271356177e+01 5.991054452563957078e+00
6.934673366834169883e+01 5.849550049441832655e+00
7.035175879396985010e+01 5.741206921923010853e+00
7.135678391959798716e+01 5.726420408142638863e+00
7.236180904522612423e+01 5.587122667193563430e+00
7.336683417085426129e+01 5.611788456591524366e+00
7.437185929648239835e+01 5.708677265910248266e+00
7.537688442211054962e+01 5.675396609579320462e+00
7.638190954773868668e+01 5.299125898685043801e+00
7.738693467336682374e+01 5.450615391001969456e+00
7.839195979899497502e+01 5.470143918408274075e+00
7.939698492462311208e+01 4.982862667363089137e+00
8.040201005025124914e+01 5.227549641123010460e+00
8.140703517587938620e+01 5.616709998257986669e+00
8.241206030150752326e+01 5.289688772357164837e+00
8.341708542713567454e+01 5.231403330504160287e+00
8.442211055276381160e+01 5.185393530937286499e+00
8.542713567839194866e+01 5.044712271393454017e+00
8.643216080402009993e+01 4.953730725361730869e+00
8.743718592964823699e+01 5.162515621892374895e+00
8.844221105527637405e+01 4.838904948567999575e+00
8.944723618090451112e+01 4.756164739494847638e+00
9.045226130653264818e+01 4.846341348670994975e+00
9.145728643216079945e+01 4.893451420615944514e+00
9.246231155778893651e+01 4.887783249573278255e+00
9.346733668341707357e+01 4.849189518952824685e+00
9.447236180904522485e+01 4.884883028377806191e+00
9.547738693467336191e+01 4.565837098566797536e+00
9.648241206030149897e+01 4.526365474349426599e+00
9.748743718592963603e+01 4.555258425591097726e+00
9.849246231155777309e+01 4.393893218319744776e+00
9.949748743718592436e+01 4.238161442815229663e+00
1.005025125628140614e+02 4.684277096627541326e+00
1.015075376884421985e+02 4.532255906120497002e+00
1.025125628140703498e+02 4.551571834636900071e+00
1.035175879396984868e+02 4.580029399530308076e+00
1.045226130653266239e+02 4.296327759909344124e+00
1.055276381909547609e+02 4.212137978504440383e+00
1.065326633165828980e+02 4.012042971839735905e+00
1.075376884422110493e+02 4.090150789762338590e+00
1.085427135678391863e+02 3.919892373888287374e+00
1.095477386934673234e+02 3.900932927256525407e+00
1.105527638190954747e+02 4.002221142583284319e+00
1.115577889447236117e+02 3.763227373246653684e+00
1.125628140703517488e+02 3.879523009836469694e+00
1.135678391959798859e+02 3.720431336938379019e+00
1.145728643216080229e+02 3.862711176466237184e+00
1.155778894472361742e+02 3.611931070618742634e+00
1.165829145728643113e+02 3.735241943513655460e+00
1.175879396984924483e+02 3.720238834725706489e+00
1.185929648241205996e+02 3.616973208976608678e+00
1.195979899497487366e+02 3.418687902414303981e+00
1.206030150753768737e+02 3.498691125965335491e+00
1.216080402010050108e+02 3.537565392167883349e+00
1.226130653266331478e+02 3.531250353346284676e+00
1.236180904522612991e+02 3.562543200293047274e+00
1.246231155778894362e+02 3.456570320397102769e+00
1.256281407035175732e+02 3.447714612422474456e+00
1.266331658291457245e+02 3.353473644791992392e+00
1.276381909547738616e+02 3.432182325425681135e+00
1.286432160804019986e+02 3.154733814180580964e+00
1.296482412060301499e+02 3.359561368770375367e+00
1.306532663316582727e+02 3.028149696085939535e+00
1.316582914572864240e+02 3.126567313382383695e+00
1.326633165829145469e+02 3.068913428808340615e+00
1.336683417085426981e+02 3.179640328820515727e+00
1.346733668341708494e+02 3.157006391517275468e+00
1.356783919597989723e+02 3.023433265988660246e+00
1.366834170854271235e+02 3.027741094373598063e+00
1.376884422110552748e+02 3.026822021954171937e+00
1.386934673366833977e+02 2.888187671722683980e+00
1.396984924623115489e+02 2.741935133198194485e+00
1.407035175879397002e+02 2.816457571082262579e+00
1.417085427135678231e+02 2.776746871425316510e+00
1.427135678391959743e+02 2.883155203920310772e+00
1.437185929648240972e+02 2.604654309872286966e+00
1.447236180904522485e+02 2.683460504804091151e+00
1.457286432160803997e+02 2.774732037305053467e+00
1.467336683417085226e+02 2.740006726185809427e+00
1.477386934673366738e+02 2.747767679654582462e+00
1.487437185929647967e+02 2.635167954692493986e+00
1.497487437185929480e+02 2.622469459777115208e+00
1.507537688442210992e+02 2.779822289668414381e+00
1.517587939698492221e+02 2.720675823790692949e+00
1.527638190954773734e+02 2.611067447104139738e+00
1.537688442211055246e+02 2.552316795407913119e+00
1.547738693467336475e+02 2.544896954660286426e+00
1.557788944723617988e+02 2.491992472654414037e+00
1.567839195979899500e+02 2.591784534009613505e+00
1.577889447236180729e+02 2.419063709928511052e+00
1.587939698492462242e+02 2.387195873095083076e+00
1.597989949748743470e+02 2.423581753913459202e+00
1.608040201005024983e+02 2.396211326995891788e+00
1.618090452261306496e+02 2.458721242303945953e+00
1.628140703517587724e+02 2.365694623274789965e+00
1.638190954773869237e+02 2.282730521525033751e+00
1.648241206030150465e+02 2.424696948439707178e+00
1.658291457286431978e+02 2.446821766737034665e+00
1.668341708542713491e+02 2.369235154500894058e+00
1.678391959798994719e+02 2.420809186964518744e+00
1.688442211055276232e+02 2.379583584624031634e+00
1.698492462311557745e+02 2.229114508850846388e+00
1.708542713567838973e+02 2.358667297656741102e+00
1.718592964824120486e+02 2.462697035395030820e+00
1.728643216080401999e+02 2.250637378832371027e+00
1.738693467336683227e+02 2.239105270150759441e+00
1.748743718592964740e+02 2.301489447920229026e+00
1.758793969849245968e+02 2.343063734784716079e+00
1.768844221105527481e+02 2.260338658634277742e+00
1.778894472361808994e+02 2.299682766438428505e+00
1.788944723618090222e+02 2.276517409290005567e+00
1.798994974874371735e+02 2.372049181415589736e+00
1.809045226130652964e+02 2.298439994357539096e+00
1.819095477386934476e+02 2.200271683244567900e+00
1.829145728643215989e+02 2.209813958545146395e+00
1.839195979899497218e+02 2.167399808603510447e+00
1.849246231155778730e+02 2.136953825065291745e+00
1.859296482412060243e+02 2.125901682692003636e+00
1.869346733668341471e+02 2.203305898549627440e+00
1.879396984924622984e+02 2.029160583946825636e+00
1.889447236180904497e+02 2.031629765141578225e+00
1.899497487437185725e+02 2.029034246110227535e+00
1.909547738693467238e+02 2.154775311626071499e+00
1.919597989949748467e+02 2.103307739980839752e+00
1.929648241206029979e+02 1.958214823515827208e+00
1.939698492462311492e+02 2.008705596169691354e+00
1.949748743718592721e+02 1.990851974179669526e+00
1.959798994974874233e+02 1.955253850759707479e+00
1.969849246231155462e+02 1.997326560471553325e+00
1.979899497487436975e+02 2.073782644931660091e+00
1.989949748743718487e+02 1.897548105766039273e+00
2.000000000000000000e+02 1.979381380076539854e+00

